Predicting Filter Medium Performances in Chamber Filter Presses with Digital Twins Using Neural Network Technologies

Efficient solid-liquid separation is crucial in industries like mining, but traditional chamber filter presses depend heavily on manual monitoring, leading to inefficiencies, downtime, and resource wastage. This paper introduces a machine learning-powered digital twin framework to improve operational flexibility and predictive control. A key challenge addressed is the degradation of the filter medium due to repeated cycles and clogging, which reduces filtration efficiency. To solve this, a neural network-based predictive model was developed to forecast operational parameters, such as pressure and flow rates, under various conditions. This predictive capability allows for optimized filtration cycles, reduced downtime, and improved process efficiency. Additionally, the model predicts the filter mediums lifespan, aiding in maintenance planning and resource sustainability. The digital twin framework enables seamless data exchange between filter press sensors and the predictive model, ensuring continuous updates to the training data and enhancing accuracy over time. Two neural network architectures, feedforward and recurrent, were evaluated. The recurrent neural network outperformed the feedforward model, demonstrating superior generalization. It achieved a relative $L^2$-norm error of $5\%$ for pressure and $9.3\%$ for flow rate prediction on partially known data. For completely unknown data, the relative errors were $18.4\%$ and $15.4\%$, respectively. Qualitative analysis showed strong alignment between predicted and measured data, with deviations within a confidence band of $8.2\%$ for pressure and $4.8\%$ for flow rate predictions. This work contributes an accurate predictive model, a new approach to predicting filter medium cycle impacts, and a real-time interface for model updates, ensuring adaptability to changing operational conditions.

==> Flow_MSE_MAE.csv <==
epoch,MSE_train,MSE_test,MAE
0,1.0508205890655518,0.9882568717002869,0.76271707
10,0.9593198299407959,0.9269131422042847,0.7991426
20,0.8904868960380554,0.8542881608009338,0.7341281
30,0.8135920166969299,0.7804762721061707,0.7157474
40,0.7217023372650146,0.6868155598640442,0.6577994
50,0.6121992468833923,0.5780488848686218,0.59998786
60,0.49149802327156067,0.45872101187705994,0.51959205
70,0.3763565123081207,0.34777313470840454,0.43206805
80,0.2876262962818146,0.2648681104183197,0.35310814
90,0.2355310469865799,0.21868151426315308,0.31635952
100,0.21268965303897858,0.19991900026798248,0.299605
110,0.20456184446811676,0.1937168389558792,0.2942404
120,0.20064011216163635,0.19006159901618958,0.29151052
130,0.19722507894039154,0.18617889285087585,0.28686476
140,0.19435875117778778,0.18280652165412903,0.28190503
150,0.19196189939975739,0.18014410138130188,0.27770144
160,0.1897304207086563,0.1778935194015503,0.2740403
170,0.18759024143218994,0.1758405566215515,0.27066138
180,0.18553802371025085,0.1738651543855667,0.2674032
190,0.183562770485878,0.1719285547733307,0.2641914
200,0.18165799975395203,0.1700436919927597,0.2609946
210,0.17981915175914764,0.1682245135307312,0.25781003
220,0.1780422031879425,0.16647091507911682,0.25463206
230,0.17632508277893066,0.1647772490978241,0.25148267
240,0.17466679215431213,0.16313987970352173,0.24836256
250,0.1730668842792511,0.16155874729156494,0.24527384
260,0.1715252846479416,0.16003535687923431,0.24221602
270,0.1700422614812851,0.15857082605361938,0.23919308
280,0.16861826181411743,0.15716552734375,0.23621283
290,0.167253777384758,0.15581953525543213,0.23326693
300,0.16594944894313812,0.15453341603279114,0.23037048
310,0.16470573842525482,0.15330779552459717,0.22754055
320,0.16352297365665436,0.15214326977729797,0.2247748
330,0.16240140795707703,0.1510400027036667,0.22206898
340,0.1613408923149109,0.14999787509441376,0.21942922
350,0.1603410840034485,0.1490165889263153,0.21687688
360,0.15940125286579132,0.14809541404247284,0.21440838
370,0.15852031111717224,0.14723330736160278,0.2120242
380,0.15769684314727783,0.14642886817455292,0.20972258
390,0.15692904591560364,0.145680233836174,0.20751534
400,0.15621480345726013,0.14498530328273773,0.2054061
410,0.1555517166852951,0.14434166252613068,0.20338014
420,0.15493717789649963,0.14374662935733795,0.2014502
430,0.1543683260679245,0.14319738745689392,0.19964178
440,0.15384222567081451,0.14269089698791504,0.19794458
450,0.15335586667060852,0.14222416281700134,0.19636045
460,0.15290622413158417,0.1417941004037857,0.19487129
470,0.15249033272266388,0.14139771461486816,0.19348241
480,0.15210527181625366,0.14103205502033234,0.19219364
490,0.15174825489521027,0.14069430530071259,0.19100402
500,0.1514166295528412,0.14038176834583282,0.18990882
510,0.15110798180103302,0.14009198546409607,0.18890002
520,0.15082001686096191,0.13982261717319489,0.18797708
530,0.15055061876773834,0.13957154750823975,0.18713376
540,0.15029789507389069,0.13933686912059784,0.1863619
550,0.15006022155284882,0.1391168087720871,0.18565366
560,0.1498359888792038,0.13890981674194336,0.18501298
570,0.14962393045425415,0.13871456682682037,0.18443352
580,0.14942285418510437,0.13852982223033905,0.18391185
590,0.1492317169904709,0.13835448026657104,0.18344718
600,0.14904962480068207,0.13818763196468353,0.18303515
610,0.14887583255767822,0.13802838325500488,0.18267128
620,0.14870962500572205,0.13787609338760376,0.18234757
630,0.1485503911972046,0.13773006200790405,0.1820682
640,0.14839766919612885,0.1375897377729416,0.18182564
650,0.14825092256069183,0.13745462894439697,0.18160832
660,0.14810976386070251,0.1373242735862732,0.18141516
670,0.14797377586364746,0.13719823956489563,0.18124342
680,0.147842675447464,0.13707615435123444,0.18109673
690,0.14771610498428345,0.13695773482322693,0.18096957
700,0.14759378135204315,0.13684263825416565,0.1808592
710,0.14747537672519684,0.13673053681850433,0.18076248
720,0.1473606526851654,0.13662122189998627,0.18068607
730,0.14724935591220856,0.13651441037654877,0.18062304
740,0.14714118838310242,0.13640984892845154,0.1805743
750,0.14703595638275146,0.13630732893943787,0.18053374
760,0.1469334065914154,0.13620662689208984,0.1804977
770,0.14683327078819275,0.13610756397247314,0.18046734
780,0.14673537015914917,0.13600988686084747,0.18044457
790,0.14663943648338318,0.1359134465456009,0.18042938
800,0.14654529094696045,0.13581807911396027,0.18041967
810,0.14645268023014069,0.13572357594966888,0.18041277
820,0.14636141061782837,0.135629802942276,0.18040757
830,0.14627131819725037,0.13553659617900848,0.1804083
840,0.14618217945098877,0.1354438066482544,0.18041357
850,0.14609378576278687,0.1353512853384018,0.180419
860,0.14600597321987152,0.13525889813899994,0.18042184
870,0.1459185630083084,0.13516652584075928,0.18042281
880,0.1458313912153244,0.13507403433322906,0.18042152
890,0.14574426412582397,0.13498134911060333,0.18041779
900,0.14565707743167877,0.13488826155662537,0.18041047
910,0.1455696076154709,0.13479475677013397,0.18040137
920,0.14548178017139435,0.1347007155418396,0.18038921
930,0.14539340138435364,0.1346059888601303,0.1803728
940,0.145304337143898,0.13451053202152252,0.18035193
950,0.14521445333957672,0.13441422581672668,0.18032625
960,0.14512358605861664,0.13431695103645325,0.18029551
970,0.14503157138824463,0.13421858847141266,0.18026033
980,0.14493827521800995,0.13411898910999298,0.18022035
990,0.1448434591293335,0.13401800394058228,0.18017583
1000,0.14474689960479736,0.1339154690504074,0.18012586
1010,0.14464841783046722,0.13381126523017883,0.18007082
1020,0.14454787969589233,0.1337052881717682,0.18001072
1030,0.14444521069526672,0.13359755277633667,0.1799449
1040,0.14434045553207397,0.13348817825317383,0.17987205
1050,0.14423389732837677,0.13337747752666473,0.17979133
1060,0.14412574470043182,0.1332656741142273,0.17969927
1070,0.14401625096797943,0.1331528127193451,0.17959915
1080,0.1439054161310196,0.13303878903388977,0.17948765
1090,0.14379318058490753,0.13292333483695984,0.17936549
1100,0.14367933571338654,0.13280612230300903,0.17923401
1110,0.14356371760368347,0.13268691301345825,0.1790964
1120,0.14344613254070282,0.13256558775901794,0.17895392
1130,0.14332643151283264,0.13244204223155975,0.17880861
1140,0.14320451021194458,0.1323162317276001,0.17866252
1150,0.14308016002178192,0.13218800723552704,0.17851415
1160,0.1429532915353775,0.13205726444721222,0.17836477
1170,0.1428236961364746,0.1319238692522049,0.17821033
1180,0.1426912546157837,0.13178762793540955,0.17805247
1190,0.14255580306053162,0.13164843618869781,0.17789127
1200,0.14241717755794525,0.131506085395813,0.17772272
1210,0.14227519929409027,0.1313604712486267,0.17754652
1220,0.14212971925735474,0.13121140003204346,0.17736022
1230,0.14198054373264313,0.1310587078332901,0.17716275
1240,0.14182746410369873,0.1309022605419159,0.17695428
1250,0.1416703462600708,0.1307419091463089,0.17673452
1260,0.14150899648666382,0.1305774599313736,0.17650476
1270,0.1413431614637375,0.13040874898433685,0.17626046
1280,0.14117272198200226,0.13023561239242554,0.1760039
1290,0.14099743962287903,0.1300579160451889,0.17573674
1300,0.14081716537475586,0.12987551093101501,0.17545818
1310,0.14063170552253723,0.12968824803829193,0.17517191
1320,0.1404409259557724,0.12949605286121368,0.17487611
1330,0.14024466276168823,0.12929877638816833,0.17456563
1340,0.14004281163215637,0.1290963739156723,0.17424193
1350,0.13983528316020966,0.12888875603675842,0.17390238
1360,0.13962195813655853,0.12867587804794312,0.17354727
1370,0.1394028216600418,0.12845775485038757,0.17318024
1380,0.1391778141260147,0.1282343566417694,0.1728033
1390,0.13894696533679962,0.1280057579278946,0.17242143
1400,0.13871030509471893,0.12777191400527954,0.17202991
1410,0.13846789300441742,0.1275329887866974,0.17162746
1420,0.13821978867053986,0.12728901207447052,0.1712125
1430,0.1379661113023758,0.1270401030778885,0.17079102
1440,0.13770698010921478,0.12678641080856323,0.1703571
1450,0.13744255900382996,0.1265280395746231,0.16991463
1460,0.13717302680015564,0.12626513838768005,0.16946644
1470,0.13689854741096497,0.1259978711605072,0.16901581
1480,0.13661935925483704,0.12572641670703888,0.16856335
1490,0.13633565604686737,0.12545093894004822,0.16810736
1500,0.13604767620563507,0.12517161667346954,0.16765319
1510,0.13575567305088043,0.12488869577646255,0.16719753
1520,0.13545991480350494,0.124602310359478,0.16675125
1530,0.1351606547832489,0.12431270629167557,0.16631088
1540,0.134858176112175,0.12402006983757019,0.16588339
1550,0.13455268740653992,0.12372462451457977,0.16545747
1560,0.13424447178840637,0.12342652678489685,0.16503331
1570,0.13393376767635345,0.12312600016593933,0.16460894
1580,0.13362081348896027,0.12282317876815796,0.1641863
1590,0.13330578804016113,0.12251823395490646,0.16377334
1600,0.13298891484737396,0.12221132218837738,0.16335914
1610,0.13267038762569427,0.12190256267786026,0.16294794
1620,0.1323503851890564,0.12159211933612823,0.16253942
1630,0.13202913105487823,0.12128011882305145,0.16213273
1640,0.1317068338394165,0.12096675485372543,0.16172805
1650,0.1313837319612503,0.12065224349498749,0.16132197
1660,0.13106010854244232,0.12033678591251373,0.16091172
1670,0.13073627650737762,0.12002070993185043,0.16050483
1680,0.13041257858276367,0.11970433592796326,0.16010049
1690,0.13008949160575867,0.11938808113336563,0.15970577
1700,0.12976738810539246,0.11907240748405457,0.15931551
1710,0.1294468194246292,0.11875782907009125,0.15892348
1720,0.1291283518075943,0.11844490468502045,0.15853718
1730,0.12881255149841309,0.11813425272703171,0.15816496
1740,0.12849999964237213,0.11782650649547577,0.15780269
1750,0.12819132208824158,0.11752226948738098,0.15745124
1760,0.1278870552778244,0.1172221302986145,0.15710875
1770,0.1275877207517624,0.1169266328215599,0.1567753
1780,0.12729375064373016,0.11663620173931122,0.15646158
1790,0.12700548768043518,0.11635121703147888,0.1561598
1800,0.12672315537929535,0.11607189476490021,0.15587889
1810,0.1264469027519226,0.11579830199480057,0.15561925
1820,0.1261766403913498,0.11553040146827698,0.15538044
1830,0.12591230869293213,0.11526806652545929,0.15516093
1840,0.12565362453460693,0.11501097679138184,0.15494937
1850,0.12540030479431152,0.11475880444049835,0.15474682
1860,0.12515193223953247,0.11451111733913422,0.15455098
1870,0.12490808218717575,0.11426740884780884,0.15436377
1880,0.12466828525066376,0.11402720212936401,0.15418412
1890,0.1244320496916771,0.11378997564315796,0.15401179
1900,0.12419883906841278,0.11355526745319366,0.1538461
1910,0.12396819144487381,0.11332254856824875,0.1536853
1920,0.12373960763216019,0.1130913570523262,0.15352634
1930,0.12351261079311371,0.1128612756729126,0.15336497
1940,0.12328673899173737,0.11263184994459152,0.15320002
1950,0.12306155264377594,0.11240269243717194,0.15303357
1960,0.12283661961555481,0.11217343062162399,0.15286902
1970,0.12261148542165756,0.11194365471601486,0.1527078
1980,0.12238576263189316,0.11171302199363708,0.15254946
1990,0.12215902656316757,0.11148112267255783,0.15239164
2000,0.12193085253238678,0.11124760657548904,0.15223576
2010,0.12170085310935974,0.11101207882165909,0.15208219
2020,0.12146854400634766,0.11077414453029633,0.15193202
2030,0.12123353034257889,0.11053337156772614,0.15178424
2040,0.12099534273147583,0.1102893203496933,0.15164076
2050,0.12075352668762207,0.1100415587425232,0.15149574
2060,0.12050757557153702,0.10978956520557404,0.15135005
2070,0.12025700509548187,0.10953287035226822,0.15120451
2080,0.12000130116939545,0.10927093029022217,0.15106101
2090,0.11973993480205536,0.1090032160282135,0.15091676
2100,0.11947234719991684,0.10872916132211685,0.15077414
2110,0.11919800192117691,0.10844819992780685,0.15063144
2120,0.1189163327217102,0.10815974324941635,0.15049234
2130,0.11862671375274658,0.10786323249340057,0.15035398
2140,0.11832858622074127,0.10755801200866699,0.15021108
2150,0.11802134662866592,0.10724354535341263,0.15007003
2160,0.1177043691277504,0.10691922158002853,0.14993195
2170,0.11737705022096634,0.10658445954322815,0.14979428
2180,0.1170387864112854,0.1062387004494667,0.14965618
2190,0.11668892204761505,0.10588137060403824,0.14952108
2200,0.11632689088582993,0.10551193356513977,0.14939296
2210,0.11595205217599869,0.10512986034154892,0.1492675
2220,0.11556383967399597,0.10473468154668808,0.1491486
2230,0.1151617169380188,0.10432591289281845,0.1490331
2240,0.1147451400756836,0.1039031371474266,0.14891753
2250,0.11431367695331573,0.1034659743309021,0.14880021
2260,0.1138668805360794,0.10301411151885986,0.14867835
2270,0.11340446770191193,0.10254726558923721,0.14854512
2280,0.11292610317468643,0.10206525027751923,0.14839728
2290,0.11243163049221039,0.10156794637441635,0.14823666
2300,0.11192096024751663,0.10105527192354202,0.14806469
2310,0.11139404773712158,0.10052725672721863,0.14788342
2320,0.1108509749174118,0.09998399019241333,0.14768979
2330,0.11029183119535446,0.09942556172609329,0.147476
2340,0.10971687734127045,0.09885215759277344,0.14724837
2350,0.10912635922431946,0.09826403111219406,0.14700378
2360,0.10852059721946716,0.09766139835119247,0.14674069
2370,0.10789996385574341,0.09704454988241196,0.14647052
2380,0.10726486146450043,0.09641378372907639,0.1461825
2390,0.10661573708057404,0.0957694724202156,0.14586654
2400,0.10595305263996124,0.09511197358369827,0.14553313
2410,0.10527729243040085,0.09444170445203781,0.1451792
2420,0.10458897054195404,0.09375910460948944,0.1448036
2430,0.1038886159658432,0.09306468069553375,0.14440823
2440,0.10317675024271011,0.09235895425081253,0.14401153
2450,0.10245396196842194,0.09164253622293472,0.14360714
2460,0.10172076523303986,0.09091604501008987,0.14317882
2470,0.10097771137952805,0.09018012136220932,0.14274128
2480,0.10022535920143127,0.08943548798561096,0.14229831
2490,0.09946417063474655,0.08868283778429031,0.14184794
2500,0.09869464486837387,0.08792285621166229,0.1413903
2510,0.09791720658540726,0.08715623617172241,0.14092529
2520,0.09713220596313477,0.08638361841440201,0.14045632
2530,0.09633997827768326,0.08560562878847122,0.139974
2540,0.09554080665111542,0.08482280373573303,0.13949576
2550,0.09473489224910736,0.08403564244508743,0.1390188
2560,0.0939224436879158,0.08324457705020905,0.1385347
2570,0.09310365468263626,0.08245003968477249,0.13803945
2580,0.09227874875068665,0.08165238797664642,0.13752729
2590,0.09144799411296844,0.08085209131240845,0.13699953
2600,0.09061173349618912,0.08004966378211975,0.13647212
2610,0.08977043628692627,0.07924570888280869,0.13594344
2620,0.08892472833395004,0.07844102382659912,0.13540831
2630,0.08807531744241714,0.07763653993606567,0.13486683
2640,0.08722313493490219,0.07683330029249191,0.13433808
2650,0.08636925369501114,0.07603238523006439,0.13382602
2660,0.08551492542028427,0.07523487508296967,0.13333362
2670,0.084661565721035,0.07444176822900772,0.13285725
2680,0.08381066471338272,0.073653943836689,0.13238838
2690,0.08296387642621994,0.07287214696407318,0.13192452
2700,0.08212291449308395,0.0720970630645752,0.13146412
2710,0.08128941804170609,0.0713292807340622,0.13101311
2720,0.08046504110097885,0.07056940346956253,0.13056393
2730,0.07965128868818283,0.06981807202100754,0.13010953
2740,0.07884949445724487,0.06907591968774796,0.129668
2750,0.07806088775396347,0.06834366172552109,0.12925428
2760,0.07728640735149384,0.06762196868658066,0.12884825
2770,0.07652687281370163,0.066911481320858,0.12845272
2780,0.07578292489051819,0.06621280312538147,0.12806416
2790,0.07505498826503754,0.06552646309137344,0.12766255
2800,0.07434341311454773,0.06485292315483093,0.12724982
2810,0.0736483633518219,0.06419261544942856,0.12682821
2820,0.0729699656367302,0.06354591250419617,0.12642404
2830,0.07230822741985321,0.06291317939758301,0.12603731
2840,0.07166316360235214,0.062294766306877136,0.1256823
2850,0.07103472203016281,0.061691053211688995,0.12535782
2860,0.07042285799980164,0.06110241636633873,0.12503493
2870,0.06982752680778503,0.060529276728630066,0.124713466
2880,0.06924870610237122,0.05997202545404434,0.12438532
2890,0.06868639588356018,0.05943109467625618,0.1240594
2900,0.06814062595367432,0.05890685319900513,0.123726524
2910,0.06761139631271362,0.05839969217777252,0.12339535
2920,0.06709873676300049,0.05790983512997627,0.12305824
2930,0.06660261750221252,0.057437505573034286,0.122717656
2940,0.06612295657396317,0.05698272958397865,0.12239646
2950,0.06565964221954346,0.05654546245932579,0.12207382
2960,0.06521247327327728,0.05612543225288391,0.12174806
2970,0.06478118896484375,0.055722277611494064,0.12144189
2980,0.06436546891927719,0.055335525423288345,0.12114466
2990,0.06396496295928955,0.05496462062001228,0.1208622
3000,0.063579261302948,0.05460892617702484,0.120603554
3010,0.06320793926715851,0.05426783487200737,0.12036796
3020,0.06285052746534348,0.05394075810909271,0.12013513
3030,0.06250657141208649,0.05362705886363983,0.11990651
3040,0.06217559054493904,0.05332620441913605,0.119676165
3050,0.06185709685087204,0.053037699311971664,0.119449474
3060,0.06155060976743698,0.05276105925440788,0.11922602
3070,0.061255645006895065,0.052495889365673065,0.119011074
3080,0.06097171828150749,0.052241772413253784,0.11879762
3090,0.06069835275411606,0.05199838802218437,0.11858562
3100,0.060435082763433456,0.05176538601517677,0.11837405
3110,0.060181453824043274,0.051542460918426514,0.1181688
3120,0.059936992824077606,0.051329296082258224,0.11796853
3130,0.05970128998160362,0.05112579092383385,0.11777543
3140,0.059474002569913864,0.050934672355651855,0.11758882
3150,0.05927328020334244,0.05080962926149368,0.11754116
3160,0.059055496007204056,0.050558097660541534,0.11720309
3170,0.05884784087538719,0.050396405160427094,0.117028706
3180,0.05865384638309479,0.050251055508852005,0.116869144
3190,0.058467283844947815,0.05010714381933212,0.11673006
3200,0.058286137878894806,0.049958713352680206,0.11658128
3210,0.05811089277267456,0.04981972277164459,0.11644084
3220,0.05794082209467888,0.049691226333379745,0.116309404
3230,0.05777560919523239,0.049563366919755936,0.11617148
3240,0.05761498957872391,0.049442071467638016,0.11603711
3250,0.05745864659547806,0.049324166029691696,0.11590219
3260,0.05730632320046425,0.04921068623661995,0.11577316
3270,0.057157762348651886,0.049099862575531006,0.1156435
3280,0.05701269581913948,0.048992179334163666,0.115512975
3290,0.05687090381979942,0.0488869771361351,0.115383916
3300,0.05673215538263321,0.048782989382743835,0.11525583
3310,0.05659782886505127,0.04867309704422951,0.115113206
3320,0.056496795266866684,0.04856891185045242,0.11501673
3330,0.056337423622608185,0.04848271235823631,0.11487044
3340,0.056217826902866364,0.04841465502977371,0.11481882
3350,0.05609257519245148,0.04831358417868614,0.114671595
3360,0.0559738352894783,0.04821416363120079,0.11452814
3370,0.05585587024688721,0.048128899186849594,0.11442326
3380,0.055740028619766235,0.04804087430238724,0.11430867
3390,0.05562576651573181,0.047949206084012985,0.11418369
3400,0.055512942373752594,0.047862328588962555,0.11407012
3410,0.05540149658918381,0.047772642225027084,0.1139476
3420,0.05529138073325157,0.047685060650110245,0.11383157
3430,0.055182527750730515,0.047597307711839676,0.11371472
3440,0.05507490038871765,0.04750970005989075,0.11359896
3450,0.05496848374605179,0.04742271825671196,0.11348675
3460,0.05486327409744263,0.04733593761920929,0.11337252
3470,0.05475957691669464,0.04724671691656113,0.11325103
3480,0.05468117073178291,0.04716050997376442,0.11321942
3490,0.054572757333517075,0.04713553190231323,0.11321027
3500,0.054465729743242264,0.047003425657749176,0.11293185
3510,0.054369520395994186,0.046921972185373306,0.11282584
3520,0.05427500978112221,0.04685518890619278,0.112747505
3530,0.05418279767036438,0.046782102435827255,0.11265331
3540,0.05409209057688713,0.046702731400728226,0.11254148
3550,0.05400239676237106,0.04663209617137909,0.11244876
3560,0.053913965821266174,0.04656020179390907,0.112349354
3570,0.0538267083466053,0.04648939147591591,0.11224951
3580,0.05374060571193695,0.0464203879237175,0.112151034
3590,0.05365565046668053,0.04635252803564072,0.11205299
3600,0.053571831434965134,0.04628560692071915,0.111956835
3610,0.053489163517951965,0.0462203286588192,0.11186253
3620,0.053407616913318634,0.04615633562207222,0.11177028
3630,0.05332719907164574,0.04609358310699463,0.11167956
3640,0.05324788764119148,0.04603246599435806,0.11159065
3650,0.05317027494311333,0.04597775265574455,0.11152549
3660,0.05316027253866196,0.04604343697428703,0.11192647
3670,0.05304736644029617,0.045851413160562515,0.11136531
3680,0.052959516644477844,0.0457988940179348,0.11130421
3690,0.05288064107298851,0.04574696719646454,0.11122022
3700,0.05281197279691696,0.04570065811276436,0.11116366
3710,0.05274474248290062,0.04565411061048508,0.11110985
3720,0.05267760902643204,0.04560348391532898,0.111043714
3730,0.052611857652664185,0.04555291682481766,0.1109755
3740,0.05254683271050453,0.04550575837492943,0.11091758
3750,0.05248264968395233,0.04546000435948372,0.11086261
3760,0.05241922661662102,0.045413654297590256,0.11080177
3770,0.052356552332639694,0.0453687347471714,0.11074444
3780,0.05229460075497627,0.045324452221393585,0.11068678
3790,0.052233364433050156,0.04528085142374039,0.11062883
3800,0.052172817289829254,0.04523792862892151,0.11057049
3810,0.05211292952299118,0.045195743441581726,0.11051285
3820,0.052053701132535934,0.04515411704778671,0.110455684
3830,0.05199509486556053,0.04511311277747154,0.11040054
3840,0.05193709954619408,0.04507270082831383,0.110345796
3850,0.051879703998565674,0.04503287002444267,0.11029276
3860,0.051822882145643234,0.044993769377470016,0.11024249
3870,0.05176715552806854,0.044959086924791336,0.1102138
3880,0.05184156820178032,0.04511859640479088,0.11100963
3890,0.051661115139722824,0.04490108788013458,0.11019187
3900,0.051609188318252563,0.04486028850078583,0.11011441
3910,0.05155977979302406,0.04482373967766762,0.110055074
3920,0.051510944962501526,0.04478701204061508,0.10999042
3930,0.05146217346191406,0.044751789420843124,0.10993139
3940,0.051413826644420624,0.044718094170093536,0.1098797
3950,0.051365938037633896,0.04468521103262901,0.109831855
3960,0.0513184480369091,0.044652920216321945,0.109785646
3970,0.05127130076289177,0.044621143490076065,0.10974063
3980,0.05122445523738861,0.0445898100733757,0.10969592
3990,0.05117792263627052,0.04455889016389847,0.10965174
4000,0.05113169178366661,0.044528212398290634,0.10960745
4010,0.05108574777841568,0.04449763521552086,0.10956215
4020,0.05104007199406624,0.04446721822023392,0.10951642
4030,0.05099467188119888,0.04443705081939697,0.1094706
4040,0.050949517637491226,0.044407084584236145,0.1094251
4050,0.050904616713523865,0.04437727481126785,0.10937979
4060,0.05085993930697441,0.04434765875339508,0.1093345
4070,0.05081549659371376,0.044318195432424545,0.10928852
4080,0.05077125504612923,0.04428890720009804,0.10924404
4090,0.050727225840091705,0.044259797781705856,0.10919932
4100,0.05068339407444,0.044230829924345016,0.10915422
4110,0.05063975602388382,0.04420202597975731,0.109109506
4120,0.050596293061971664,0.044173385947942734,0.10906427
4130,0.05055300146341324,0.04414495453238487,0.109018706
4140,0.05050993710756302,0.04411726072430611,0.10897584
4150,0.050480179488658905,0.044120438396930695,0.10907022
4160,0.05042643845081329,0.044087037444114685,0.108964704
4170,0.05038849636912346,0.04403812438249588,0.10883923
4180,0.05034732073545456,0.04401148110628128,0.10879657
4190,0.05030827596783638,0.04398578032851219,0.10875424
4200,0.050269730389118195,0.04396100342273712,0.108712636
4210,0.05023129656910896,0.043936826288700104,0.108672105
4220,0.05019298940896988,0.043912775814533234,0.108631834
4230,0.05015476047992706,0.04388873279094696,0.10859135
4240,0.05011657997965813,0.04386461526155472,0.108549096
4250,0.05007848143577576,0.04384047910571098,0.1085054
4260,0.050040483474731445,0.043816469609737396,0.10846108
4270,0.050002571195364,0.0437927171587944,0.10841802
4280,0.049964725971221924,0.0437692254781723,0.10837615
4290,0.049926962703466415,0.04374588653445244,0.10833528
4300,0.04988927021622658,0.04372268170118332,0.10829396
4310,0.04985165223479271,0.0436997190117836,0.10825239
4320,0.04981410130858421,0.043676916509866714,0.10821149
4330,0.04977662116289139,0.04365433007478714,0.10817146
4340,0.04973919689655304,0.04363192245364189,0.10813087
4350,0.04970185086131096,0.04360971972346306,0.10808969
4360,0.049664564430713654,0.04358771815896034,0.10804806
4370,0.049627337604761124,0.043565914034843445,0.108006194
4380,0.04959017038345337,0.04354429617524147,0.10796573
4390,0.04955307021737099,0.04352288693189621,0.107928224
4400,0.04951603338122368,0.0435016043484211,0.10789003
4410,0.04947945848107338,0.04348047450184822,0.10784859
4420,0.049519918859004974,0.043565597385168076,0.10828481
4430,0.049482520669698715,0.043485838919878006,0.10802485
4440,0.049398016184568405,0.04344530031085014,0.10789255
4450,0.04934751242399216,0.04341273382306099,0.10778275
4460,0.04930819198489189,0.04338874667882919,0.10771315
4470,0.049272648990154266,0.04336802661418915,0.10766359
4480,0.04923858121037483,0.043348588049411774,0.10762138
4490,0.049205075949430466,0.04332984611392021,0.10758296
4500,0.04917168244719505,0.04331160709261894,0.107547164
4510,0.049138251692056656,0.04329362139105797,0.10751312
4520,0.04910489544272423,0.0432758554816246,0.10748126
4530,0.04907158762216568,0.043258197605609894,0.107449226
4540,0.049038320779800415,0.043240536004304886,0.107416704
4550,0.049005091190338135,0.043223027139902115,0.107385
4560,0.048971906304359436,0.04320564493536949,0.10735322
4570,0.04893875494599342,0.04318832978606224,0.10732044
4580,0.048905644565820694,0.04317111894488335,0.107287906
4590,0.04887257516384125,0.04315399006009102,0.10725513
4600,0.048839546740055084,0.04313693568110466,0.107222274
4610,0.04880654066801071,0.043119970709085464,0.107189596
4620,0.04877357929944992,0.043103065341711044,0.10715774
4630,0.048740651458501816,0.0430862121284008,0.10712622
4640,0.0487077571451664,0.043069422245025635,0.10709732
4650,0.04867490008473396,0.04305272921919823,0.10707066
4660,0.048642367124557495,0.04303688555955887,0.10705209
4670,0.04866630956530571,0.043114904314279556,0.10754056
4680,0.04866165295243263,0.04307590425014496,0.10730155
4690,0.04856577143073082,0.04301294684410095,0.10705416
4700,0.04852287098765373,0.04298054426908493,0.10695631
4710,0.04848921298980713,0.04295963793992996,0.10691321
4720,0.048458270728588104,0.04294263944029808,0.10688555
4730,0.04842831939458847,0.042926982045173645,0.10686124
4740,0.048398613929748535,0.042911674827337265,0.10683718
4750,0.04836881160736084,0.0428963378071785,0.1068118
4760,0.048338983207941055,0.04288084805011749,0.1067842
4770,0.04830922558903694,0.04286539554595947,0.10675602
4780,0.04827946797013283,0.04285002872347832,0.10672862
4790,0.04824971407651901,0.04283466562628746,0.106701136
4800,0.048219967633485794,0.04281925410032272,0.106672905
4810,0.04819021373987198,0.0428038127720356,0.10664471
4820,0.04816045984625816,0.042788345366716385,0.106616355
4830,0.04813069850206375,0.04277283325791359,0.10658784
4840,0.04810095205903053,0.04275725409388542,0.10655936
4850,0.04807119071483612,0.042741626501083374,0.10653054
4860,0.048041414469480515,0.04272593557834625,0.10650243
4870,0.04801163449883461,0.04271015524864197,0.10647462
4880,0.047981854528188705,0.04269431531429291,0.10644622
4890,0.04795205593109131,0.042678382247686386,0.10641729
4900,0.04792225360870361,0.042662378400564194,0.1063892
4910,0.04789310693740845,0.042647697031497955,0.10637273
4920,0.04798368364572525,0.042803507298231125,0.107190646
4930,0.04789400473237038,0.04262740910053253,0.1063283
4940,0.04783328250050545,0.04260852187871933,0.10629203
4950,0.04778952896595001,0.042587582021951675,0.106250286
4960,0.04775635525584221,0.04257010668516159,0.10621689
4970,0.04772690683603287,0.0425540991127491,0.10618573
4980,0.04769880324602127,0.04253815487027168,0.10615555
4990,0.04767133668065071,0.0425221286714077,0.10612645
5000,0.047644149512052536,0.04250624403357506,0.10609795
5010,0.04761693254113197,0.04249034821987152,0.106069185
5020,0.04758968576788902,0.042474307119846344,0.106038965
5030,0.047562435269355774,0.04245813190937042,0.10600812
5040,0.04753515124320984,0.04244188219308853,0.105977215
5050,0.04750784486532211,0.042425502091646194,0.105946004
5060,0.04748052358627319,0.04240896925330162,0.10591416
5070,0.047453176230192184,0.0423923023045063,0.105881825
5080,0.04742579907178879,0.04237546771764755,0.105848595
5090,0.0473983958363533,0.042358480393886566,0.1058147
5100,0.047370970249176025,0.04234131798148155,0.105780005
5110,0.04734351485967636,0.04232396185398102,0.10574469
5120,0.04731602221727371,0.04230641946196556,0.10570939
5130,0.04728850722312927,0.04228866845369339,0.10567338
5140,0.04726094752550125,0.04227070137858391,0.10563676
5150,0.04723341017961502,0.04225250706076622,0.10559939
5160,0.04721180722117424,0.04224338009953499,0.1055936
5170,0.047311898320913315,0.04225963354110718,0.10569557
5180,0.0472024530172348,0.04224340245127678,0.105664834
5190,0.04714150354266167,0.0421970933675766,0.105514124
5200,0.047106288373470306,0.0421685129404068,0.10543654
5210,0.04707792401313782,0.04214680567383766,0.10538724
5220,0.04705193266272545,0.042127545922994614,0.10534966
5230,0.047026656568050385,0.04210888594388962,0.10531572
5240,0.04700131714344025,0.04209025576710701,0.105281256
5250,0.04697580263018608,0.04207118600606918,0.10524319
5260,0.04695029929280281,0.04205185920000076,0.105202265
5270,0.04692475125193596,0.042032331228256226,0.10516234
5280,0.046899132430553436,0.04201256111264229,0.10512377
5290,0.04687344655394554,0.04199247062206268,0.10508298
5300,0.04684770107269287,0.041972070932388306,0.105041385
5310,0.046821873635053635,0.04195135086774826,0.10500006
5320,0.04679596424102783,0.04193029925227165,0.10495809
5330,0.04676997289061546,0.0419088713824749,0.104916334
5340,0.04674389585852623,0.04188708961009979,0.104873806
5350,0.046717725694179535,0.04186493903398514,0.10483087
5360,0.046691469848155975,0.04184241220355034,0.104786865
5370,0.046665117144584656,0.0418194904923439,0.1047426
5380,0.04663866013288498,0.041796158999204636,0.104697436
5390,0.04661223292350769,0.04177249222993851,0.10465005
5400,0.04661228507757187,0.04179118946194649,0.104779094
5410,0.046578481793403625,0.041808538138866425,0.10497752
5420,0.046535249799489975,0.041718825697898865,0.104612485
5430,0.04651090130209923,0.041686683893203735,0.10452223
5440,0.04648656025528908,0.04165961965918541,0.10445581
5450,0.04646208882331848,0.041634511202573776,0.10439728
5460,0.046437617391347885,0.041610073298215866,0.1043461
5470,0.046413082629442215,0.04158569872379303,0.10429804
5480,0.046388354152441025,0.04156121984124184,0.104250476
5490,0.04636348411440849,0.04153653606772423,0.104202636
5500,0.046338580548763275,0.04151160269975662,0.104154244
5510,0.04631361365318298,0.041486408561468124,0.10410479
5520,0.04628855735063553,0.041460879147052765,0.10405511
5530,0.04626341536641121,0.041435085237026215,0.1040055
5540,0.046238191425800323,0.041409045457839966,0.10395592
5550,0.04621288180351257,0.04138275608420372,0.10390583
5560,0.04618750885128975,0.04135622829198837,0.103855416
5570,0.046162065118551254,0.04132946953177452,0.103804626
5580,0.04613653942942619,0.04130249097943306,0.103753716
5590,0.04611095041036606,0.04127528890967369,0.10370201
5600,0.04608530551195145,0.041247908025979996,0.103649676
5610,0.04605959355831146,0.04122035205364227,0.10359689
5620,0.0460338220000267,0.041192635893821716,0.1035439
5630,0.046007994562387466,0.04116477444767952,0.10349087
5640,0.04598225653171539,0.04113726317882538,0.10344521
5650,0.04601225256919861,0.04121220111846924,0.10393329
5660,0.046088069677352905,0.04120777174830437,0.10386721
5670,0.04596361145377159,0.0410795696079731,0.103369966
5680,0.04589396342635155,0.04103260859847069,0.10325174
5690,0.04586220905184746,0.04101124033331871,0.10323395
5700,0.045840080827474594,0.040985383093357086,0.1031863
5710,0.04581671953201294,0.040958285331726074,0.10313166
5720,0.04579310491681099,0.040932126343250275,0.10308155
5730,0.04576968029141426,0.04090649634599686,0.10303453
5740,0.04574635252356529,0.04088102653622627,0.10298923
5750,0.04572303593158722,0.04085557907819748,0.102944195
5760,0.04569969326257706,0.04083017259836197,0.10289926
5770,0.045676328241825104,0.04080476611852646,0.10285438
5780,0.045652929693460464,0.040779389441013336,0.10280947
5790,0.04562949761748314,0.040754031389951706,0.10276464
5800,0.04560604318976402,0.04072871059179306,0.102720425
5810,0.04558255523443222,0.04070340096950531,0.10267595
5820,0.04555903747677803,0.040678124874830246,0.10263132
5830,0.04553548991680145,0.040652886033058167,0.10258667
5840,0.04551193118095398,0.040627699345350266,0.102542825
5850,0.04548834264278412,0.04060254618525505,0.10249949
5860,0.04546473175287247,0.040577482432127,0.10245653
5870,0.04544110223650932,0.040552444756031036,0.10241327
5880,0.045417461544275284,0.04052750766277313,0.10237035
5890,0.045393798500299454,0.0405026450753212,0.10232817
5900,0.04537012428045273,0.040477827191352844,0.102285825
5910,0.04534643888473511,0.04045313969254494,0.102243856
5920,0.045322809368371964,0.04042879492044449,0.10220483
5930,0.04532088339328766,0.0404462032020092,0.102403626
5940,0.045288216322660446,0.0404733344912529,0.102547206
5950,0.04525984823703766,0.04039628431200981,0.10223159
5960,0.04524621367454529,0.04035680368542671,0.10210698
5970,0.04522053152322769,0.040321171283721924,0.10201256
5980,0.04519392177462578,0.040295906364917755,0.10196751
5990,0.04517076164484024,0.040274057537317276,0.1019322
6000,0.045149095356464386,0.04025262966752052,0.101896584
6010,0.045127782970666885,0.04023125395178795,0.10185943
6020,0.04510653391480446,0.040209945291280746,0.10182183
6030,0.045085303485393524,0.040188711136579514,0.10178451
6040,0.045064061880111694,0.040167585015296936,0.10174814
6050,0.04504282400012016,0.04014652967453003,0.10171201
6060,0.045021578669548035,0.040125492960214615,0.10167541
6070,0.04500032588839531,0.040104497224092484,0.10163807
6080,0.04497906193137169,0.040083516389131546,0.10160068
6090,0.04495779797434807,0.04006261005997658,0.10156415
6100,0.04493651166558266,0.0400417223572731,0.10152802
6110,0.044915225356817245,0.04002087563276291,0.10149169
6120,0.044893935322761536,0.04000004380941391,0.10145515
6130,0.044872622936964035,0.03997926786541939,0.101418234
6140,0.044851306825876236,0.03995851054787636,0.10138129
6150,0.04482997953891754,0.03993777558207512,0.101344176
6160,0.04480864480137825,0.039917051792144775,0.10130687
6170,0.04478730261325836,0.03989633917808533,0.10126967
6180,0.04476594179868698,0.03987561911344528,0.10123171
6190,0.04474499076604843,0.03985525667667389,0.101187654
6200,0.04483186826109886,0.04000129923224449,0.10196659
6210,0.04484347999095917,0.03988545387983322,0.10153168
6220,0.044729847460985184,0.03981670364737511,0.10122637
6230,0.04467657208442688,0.039781682193279266,0.10108166
6240,0.044647522270679474,0.03976055979728699,0.10102512
6250,0.04462619498372078,0.03974202275276184,0.10098773
6260,0.04460648447275162,0.039723217487335205,0.10095432
6270,0.04458700120449066,0.03970456123352051,0.10092198
6280,0.0445675328373909,0.03968578949570656,0.100888535
6290,0.04454801604151726,0.039666976779699326,0.10085331
6300,0.044528499245643616,0.03964807838201523,0.10081629
6310,0.04450896754860878,0.03962910547852516,0.10077893
6320,0.044489409774541855,0.03961016610264778,0.10074289
6330,0.04446980729699135,0.03959116339683533,0.100707695
6340,0.04445018619298935,0.03957211226224899,0.100671716
6350,0.04443052038550377,0.0395529568195343,0.10063523
6360,0.044410817325115204,0.03953376039862633,0.10059892
6370,0.04439106956124306,0.03951448202133179,0.10056194
6380,0.04437129199504852,0.039495136588811874,0.100524835
6390,0.04435146227478981,0.039475709199905396,0.1004872
6400,0.04433160647749901,0.03945618495345116,0.100449316
6410,0.04431169852614403,0.039436593651771545,0.10041099
6420,0.044291749596595764,0.039416927844285965,0.10037224
6430,0.04427175596356392,0.039397161453962326,0.10033325
6440,0.04425174370408058,0.03937741741538048,0.10029595
6450,0.044236257672309875,0.03936717286705971,0.10032961
6460,0.04451141878962517,0.03948702663183212,0.10104103
6470,0.04428984597325325,0.039390381425619125,0.100592494
6480,0.04420642554759979,0.03931458666920662,0.10022933
6490,0.04416285455226898,0.039284758269786835,0.10011232
6500,0.044139210134744644,0.03926634415984154,0.10006412
6510,0.04412045702338219,0.03924784064292908,0.10002662
6520,0.04410212114453316,0.039229221642017365,0.09999186
6530,0.04408373683691025,0.0392104908823967,0.09995721
6540,0.044065315276384354,0.03919180855154991,0.099922016
6550,0.04404683783650398,0.03917299211025238,0.0998857
6560,0.04402831941843033,0.03915413096547127,0.09984813
6570,0.0440097376704216,0.039135050028562546,0.09980924
6580,0.04399111494421959,0.03911586478352547,0.09976975
6590,0.04397245869040489,0.039096590131521225,0.09973105
6600,0.04395374283194542,0.039077211171388626,0.09969279
6610,0.043934985995292664,0.03905772790312767,0.099654846
6620,0.043916188180446625,0.03903813660144806,0.09961765
6630,0.04389733821153641,0.0390184260904789,0.09958093
6640,0.04387843981385231,0.03899860754609108,0.09954382
6650,0.04385949671268463,0.038978662341833115,0.0995066
6660,0.04384051263332367,0.03895861655473709,0.09946912
6670,0.04382149130105972,0.03893846645951271,0.09943137
6680,0.0438024140894413,0.03891819342970848,0.099393725
6690,0.04378329589962959,0.038897804915905,0.0993562
6700,0.0437641404569149,0.03887731954455376,0.09931893
6710,0.04374505952000618,0.03885716572403908,0.099287145
6720,0.04375223070383072,0.03888586163520813,0.09954552
6730,0.043710920959711075,0.038882918655872345,0.09947613
6740,0.043691687285900116,0.03880658373236656,0.09919101
6750,0.043671850115060806,0.03878427669405937,0.0991439
6760,0.0436544343829155,0.03876222297549248,0.099100396
6770,0.043636780232191086,0.038741543889045715,0.09906223
6780,0.043619006872177124,0.03872145339846611,0.09902686
6790,0.043601322919130325,0.03870191052556038,0.098995104
6800,0.043583646416664124,0.03868241235613823,0.098963164
6810,0.04356588050723076,0.03866275027394295,0.09892961
6820,0.043548036366701126,0.03864288702607155,0.09889411
6830,0.043530188500881195,0.03862278163433075,0.09885754
6840,0.043512314558029175,0.03860263526439667,0.09882168
6850,0.043494388461112976,0.038582392036914825,0.09878644
6860,0.04347642883658409,0.03856196627020836,0.09875073
6870,0.04345843940973282,0.038541361689567566,0.098714344
6880,0.043440405279397964,0.03852064907550812,0.09867824
6890,0.04342233017086983,0.03849976137280464,0.09864212
6900,0.043404221534729004,0.03847872093319893,0.098606
6910,0.043386075645685196,0.038457512855529785,0.09856998
6920,0.0433678962290287,0.0384361557662487,0.09853399
6930,0.04334966465830803,0.0384146124124527,0.09849761
6940,0.04333139955997467,0.03839290514588356,0.098461054
6950,0.04331309720873833,0.03837103769183159,0.0984246
6960,0.04329477250576019,0.0383489616215229,0.09838727
6970,0.04327750951051712,0.03832797333598137,0.09834609
6980,0.043453868478536606,0.038564953953027725,0.09955012
6990,0.04331580549478531,0.03829585760831833,0.09839064
7000,0.043257903307676315,0.03827342018485069,0.0983445
7010,0.04321917146444321,0.03824705630540848,0.098266795
7020,0.04319477826356888,0.03822459653019905,0.098217465
7030,0.04317518323659897,0.038203027099370956,0.09817822
7040,0.043157100677490234,0.038181666284799576,0.09814106
7050,0.043139636516571045,0.0381600558757782,0.09810356
7060,0.0431225560605526,0.03813843056559563,0.0980662
7070,0.0431056022644043,0.03811698779463768,0.09803083
7080,0.04308856278657913,0.03809554502367973,0.09799857
7090,0.043071527034044266,0.03807409852743149,0.09796842
7100,0.043054450303316116,0.03805253282189369,0.09793662
7110,0.04303736239671707,0.03803087770938873,0.09790314
7120,0.043020252138376236,0.03800923377275467,0.09787063
7130,0.043003108352422714,0.037987563759088516,0.09783785
7140,0.042985949665308,0.03796589374542236,0.097804554
7150,0.04296877235174179,0.037944246083498,0.097771294
7160,0.04295157268643379,0.03792262077331543,0.09773788
7170,0.0429343618452549,0.037901025265455246,0.09770451
7180,0.04291712865233421,0.03787948563694954,0.09767102
7190,0.042899880558252335,0.0378580242395401,0.09763749
7200,0.042882613837718964,0.037836652249097824,0.09760371
7210,0.04286535829305649,0.037815358489751816,0.097567506
7220,0.04284977540373802,0.037796519696712494,0.097521536
7230,0.043053384870290756,0.03804713115096092,0.098791026
7240,0.04286668077111244,0.037758681923151016,0.09752399
7250,0.04283139482140541,0.037747573107481,0.09755532
7260,0.04279616102576256,0.03772477060556412,0.097494304
7270,0.04277181252837181,0.03770299628376961,0.09743654
7280,0.04275253415107727,0.03768207132816315,0.097382225
7290,0.04273579642176628,0.03766228258609772,0.09733332
7300,0.04272008314728737,0.03764372318983078,0.09729069
7310,0.04270428419113159,0.03762565553188324,0.09725721
7320,0.04268842563033104,0.03760775551199913,0.097230956
7330,0.04267262667417526,0.037590038031339645,0.0972052
7340,0.042656801640987396,0.037572380155324936,0.0971743
7350,0.04264097288250923,0.03755490109324455,0.097145274
7360,0.04262514039874077,0.037537578493356705,0.097118996
7370,0.04260927811264992,0.0375203937292099,0.097090885
7380,0.04259340837597847,0.03750336542725563,0.097063825
7390,0.04257752746343613,0.037486493587493896,0.09703617
7400,0.042561620473861694,0.03746974095702171,0.09700889
7410,0.04254569485783577,0.03745315223932266,0.096981354
7420,0.042529743164777756,0.03743669018149376,0.09695383
7430,0.04251376911997795,0.037420377135276794,0.09692624
7440,0.042497776448726654,0.03740420565009117,0.096898824
7450,0.04248177260160446,0.03738818317651749,0.09686901
7460,0.04246726632118225,0.03737446293234825,0.0968221
7470,0.042673446238040924,0.03764035552740097,0.098145515
7480,0.042492952197790146,0.03734765574336052,0.09686356
7490,0.04245327040553093,0.03733913227915764,0.09688328
7500,0.042418789118528366,0.03732093796133995,0.09682419
7510,0.04239603504538536,0.037304699420928955,0.096777655
7520,0.042377982288599014,0.03728937730193138,0.09673576
7530,0.04236198589205742,0.03727460280060768,0.096693486
7540,0.04234706237912178,0.03726055473089218,0.09665316
7550,0.04233240708708763,0.03724703565239906,0.096619226
7560,0.042317602783441544,0.037233710289001465,0.09659398
7570,0.042302776128053665,0.03722047060728073,0.096573465
7580,0.0422879233956337,0.03720733895897865,0.096550174
7590,0.042273007333278656,0.03719428554177284,0.096523784
7600,0.042258042842149734,0.03718136250972748,0.09649993
7610,0.042243022471666336,0.03716852143406868,0.09647619
7620,0.042227938771247864,0.03715578094124794,0.09645101
7630,0.042212795466184616,0.03714314475655556,0.09642673
7640,0.0421975813806057,0.037130601704120636,0.096401505
7650,0.042182303965091705,0.03711814433336258,0.09637662
7660,0.04216696321964264,0.037105776369571686,0.09635172
7670,0.0421515516936779,0.03709348291158676,0.09632675
7680,0.04213607683777809,0.0370812714099884,0.09630167
7690,0.04212053120136261,0.03706912323832512,0.09627599
7700,0.04210494086146355,0.037057071924209595,0.096247345
7710,0.0420924536883831,0.037050023674964905,0.09618846
7720,0.042441219091415405,0.037351448088884354,0.0976678
7730,0.04208393394947052,0.037102922797203064,0.09640944
7740,0.04205596446990967,0.0370427630841732,0.096161194
7750,0.042038172483444214,0.03701312467455864,0.09608998
7760,0.04202086105942726,0.03699430450797081,0.09606651
7770,0.042005009949207306,0.03698024898767471,0.09605204
7780,0.041990235447883606,0.036968059837818146,0.09603784
7790,0.041975975036621094,0.03695658966898918,0.096022114
7800,0.0419619157910347,0.036945365369319916,0.09600422
7810,0.04194788262248039,0.03693424537777901,0.09598349
7820,0.041933801025152206,0.03692309185862541,0.09595869
7830,0.041919682174921036,0.036911942064762115,0.09593059
7840,0.04190555959939957,0.03690078482031822,0.09590189
7850,0.041891418397426605,0.03688957914710045,0.09587477
7860,0.04187725856900215,0.03687833622097969,0.095847785
7870,0.0418630875647068,0.036867041140794754,0.09581916
7880,0.04184889793395996,0.036855679005384445,0.09579063
7890,0.04183470085263252,0.03684426471590996,0.095761836
7900,0.04182049632072449,0.03683276101946831,0.095732346
7910,0.04180628061294556,0.03682119771838188,0.095702454
7920,0.04179206117987633,0.03680957853794098,0.09567224
7930,0.0417778417468071,0.03679786995053291,0.09564151
7940,0.04176361486315727,0.03678607568144798,0.0956107
7950,0.04174939915537834,0.03677421435713768,0.095579706
7960,0.041735172271728516,0.03676226735115051,0.09554821
7970,0.04172097519040108,0.03675031661987305,0.09551197
7980,0.04171031713485718,0.03674431890249252,0.09544687
7990,0.04201635718345642,0.03702527657151222,0.09674479
8000,0.041681453585624695,0.03675641864538193,0.095453165
8010,0.04166801646351814,0.03671136125922203,0.09535717
8020,0.04165571182966232,0.03669387847185135,0.09534889
8030,0.04164307564496994,0.036681290715932846,0.09534119
8040,0.04163025692105293,0.036669760942459106,0.09532751
8050,0.04161718860268593,0.036658305674791336,0.095304266
8060,0.04160413146018982,0.0366467721760273,0.09527097
8070,0.04159138351678848,0.03663524612784386,0.09523267
8080,0.04157879576086998,0.03662380576133728,0.09519742
8090,0.0415661558508873,0.03661225736141205,0.095168665
8100,0.041553523391485214,0.03660065680742264,0.09514254
8110,0.04154089093208313,0.03658910468220711,0.09511258
8120,0.041528258472681046,0.03657754138112068,0.09508169
8130,0.04151560366153717,0.03656593710184097,0.09505303
8140,0.041502948850393295,0.03655432164669037,0.09502279
8150,0.04149029031395912,0.03654266148805618,0.09499317
8160,0.04147762060165405,0.036530978977680206,0.09496293
8170,0.04146493598818779,0.03651925176382065,0.09493294
8180,0.04145224764943123,0.036507498472929,0.09490257
8190,0.041439540684223175,0.03649570047855377,0.09487191
8200,0.041426826268434525,0.03648388013243675,0.09484112
8210,0.04141409695148468,0.036472026258707047,0.09480935
8220,0.041401419788599014,0.036460328847169876,0.094770715
8230,0.04139333963394165,0.036456912755966187,0.09470147
8240,0.04164673015475273,0.036687299609184265,0.095659375
8250,0.04136781021952629,0.03643559664487839,0.09464019
8260,0.041373152285814285,0.036418378353118896,0.09475334
8270,0.04135139659047127,0.03640967607498169,0.09476354
8280,0.04133094102144241,0.03639492765069008,0.09467771
8290,0.04131779819726944,0.03638172149658203,0.094585724
8300,0.04130658134818077,0.036371249705553055,0.09453349
8310,0.041294489055871964,0.03635995462536812,0.09451133
8320,0.041282858699560165,0.036348532885313034,0.0944985
8330,0.04127112403512001,0.036337509751319885,0.09446914
8340,0.04125943407416344,0.03632660210132599,0.09443637
8350,0.04124771058559418,0.03631553426384926,0.09441277
8360,0.041235994547605515,0.03630460798740387,0.09438384
8370,0.04122424125671387,0.03629365935921669,0.09435629
8380,0.04121248051524162,0.036282774060964584,0.094328366
8390,0.041200704872608185,0.03627189248800278,0.09430077
8400,0.04118891432881355,0.03626108169555664,0.09427246
8410,0.04117710515856743,0.03625029698014259,0.09424444
8420,0.041165295988321304,0.03623954951763153,0.09421638
8430,0.04115346819162369,0.036228857934474945,0.094188526
8440,0.04114162176847458,0.036218199878931046,0.09416102
8450,0.04112979397177696,0.03620752692222595,0.09413826
8460,0.041120745241642,0.036200277507305145,0.09420427
8470,0.041438549757003784,0.03651141747832298,0.09626633
8480,0.041095536202192307,0.03620057925581932,0.094372414
8490,0.04108722135424614,0.03617139160633087,0.0941206
8500,0.04107535257935524,0.036159757524728775,0.094043404
8510,0.0410643070936203,0.03615029156208038,0.09399029
8520,0.04105359688401222,0.036141060292720795,0.09394801
8530,0.04104285687208176,0.0361320935189724,0.093914986
8540,0.04103202000260353,0.03612314164638519,0.09388876
8550,0.04102123901247978,0.03611390292644501,0.09386754
8560,0.04101060703396797,0.03610467538237572,0.093848616
8570,0.04100001975893974,0.03609565645456314,0.09382756
8580,0.04098940268158913,0.036086808890104294,0.093801916
8590,0.04097878187894821,0.03607805445790291,0.09377539
8600,0.040968164801597595,0.036069270223379135,0.093751386
8610,0.04095754027366638,0.03606054186820984,0.093727514
8620,0.04094691202044487,0.036051876842975616,0.09370218
8630,0.04093628376722336,0.03604324907064438,0.09367772
8640,0.04092564433813095,0.036034662276506424,0.09365278
8650,0.04091500863432884,0.03602607920765877,0.093628384
8660,0.040904369205236435,0.036017559468746185,0.09360371
8670,0.040893714874982834,0.03600907325744629,0.093579024
8680,0.04088306799530983,0.036000605672597885,0.093554355
8690,0.040872421115636826,0.03599214553833008,0.09352958
8700,0.04086177423596382,0.03598374128341675,0.09350495
8710,0.04085111618041992,0.035975340753793716,0.09348157
8720,0.040840573608875275,0.03596680983901024,0.093470134
8730,0.04084419831633568,0.035977769643068314,0.09373753
8740,0.040942639112472534,0.0359654426574707,0.09367199
8750,0.04088528826832771,0.03599226474761963,0.093957484
8760,0.040820199996232986,0.035954952239990234,0.093668856
8770,0.040794771164655685,0.03593411296606064,0.09349181
8780,0.040781326591968536,0.03592196851968765,0.093381345
8790,0.04077154025435448,0.035913627594709396,0.09330695
8800,0.040762219578027725,0.03590676188468933,0.09326266
8810,0.040752481669187546,0.03589951992034912,0.09323724
8820,0.040742769837379456,0.035891782492399216,0.093223326
8830,0.0407332181930542,0.03588419780135155,0.093209945
8840,0.04072361811995506,0.03587685525417328,0.09318588
8850,0.04071403667330742,0.03586962819099426,0.09315953
8860,0.040704451501369476,0.035862259566783905,0.093139
8870,0.04069485887885094,0.03585496172308922,0.09311699
8880,0.0406852625310421,0.03584767132997513,0.09309344
8890,0.04067565128207207,0.03584038093686104,0.093071416
8900,0.04066604748368263,0.035833097994327545,0.09304822
8910,0.0406564325094223,0.03582580387592316,0.09302562
8920,0.040646810084581375,0.03581855073571205,0.09300286
8930,0.04063718393445015,0.03581127151846886,0.09298002
8940,0.04062756150960922,0.035803988575935364,0.09295713
8950,0.0406179204583168,0.03579672798514366,0.092934184
8960,0.040608275681734085,0.035789478570222855,0.09291011
8970,0.04059871658682823,0.035782698541879654,0.09287607
8980,0.04059803485870361,0.03579374775290489,0.09281015
8990,0.040818873792886734,0.03590863570570946,0.093202
9000,0.040594715625047684,0.03582751378417015,0.09288265
9010,0.040561940521001816,0.0357634536921978,0.09274542
9020,0.04055662080645561,0.03574846312403679,0.09280036
9030,0.040547631680965424,0.035742077976465225,0.09283385
9040,0.040536463260650635,0.03573502600193024,0.092804775
9050,0.04052680358290672,0.03572821244597435,0.09274486
9060,0.040518179535865784,0.03572218492627144,0.092699476
9070,0.04050925374031067,0.03571547195315361,0.09268247
9080,0.04050048068165779,0.035708483308553696,0.09267492
9090,0.040491655468940735,0.035701870918273926,0.09265269
9100,0.04048284888267517,0.03569536656141281,0.09262838
9110,0.04047402739524841,0.035688616335392,0.092611775
9120,0.04046519100666046,0.03568202629685402,0.092589855
9130,0.040456343442201614,0.03567533940076828,0.09257033
9140,0.04044749215245247,0.035668689757585526,0.09254937
9150,0.040438633412122726,0.035662006586790085,0.09252923
9160,0.04042975232005119,0.035655319690704346,0.09250841
9170,0.04042087495326996,0.03564862534403801,0.09248778
9180,0.040411971509456635,0.03564191982150078,0.09246709
9190,0.04040306434035301,0.03563521057367325,0.09244601
9200,0.040394142270088196,0.03562849387526512,0.092423834
9210,0.04038526117801666,0.035622112452983856,0.09239235
9220,0.04038209840655327,0.03562832623720169,0.09231103
9230,0.04068559408187866,0.03585509583353996,0.09315562
9240,0.040374111384153366,0.03566958010196686,0.0923789
9250,0.040351126343011856,0.035609420388936996,0.0922504
9260,0.040344156324863434,0.03559284284710884,0.09227064
9270,0.04033667594194412,0.0355844646692276,0.09229578
9280,0.04032822698354721,0.035577885806560516,0.09230312
9290,0.0403192974627018,0.03557170554995537,0.09228297
9300,0.040310733020305634,0.035565610975027084,0.09224485
9310,0.040302615612745285,0.03555978834629059,0.09220802
9320,0.04029447212815285,0.03555374965071678,0.09218448
9330,0.04028630256652832,0.035547319799661636,0.09217186
9340,0.04027813673019409,0.03554100543260574,0.09215576
9350,0.04026995226740837,0.03553486242890358,0.09213318
9360,0.040261756628751755,0.03552860766649246,0.092114255
9370,0.04025353863835335,0.035522304475307465,0.092095666
9380,0.04024531692266464,0.035516027361154556,0.09207561
9390,0.04023706912994385,0.03550972044467926,0.09205658
9400,0.040228813886642456,0.03550340607762337,0.09203669
9410,0.040220536291599274,0.035497065633535385,0.092017055
9420,0.0402122363448143,0.03549067676067352,0.09199747
9430,0.04020392522215843,0.035484302788972855,0.09197762
9440,0.04019560292363167,0.0354778990149498,0.091957726
9450,0.04018725827336311,0.03547150269150734,0.09193707
9460,0.04017890989780426,0.03546523302793503,0.09191187
9470,0.04017159715294838,0.03546188399195671,0.091854855
9480,0.04028092324733734,0.03564067557454109,0.092390865
9490,0.0402677021920681,0.035545408725738525,0.09280727
9500,0.040150053799152374,0.0354565791785717,0.09214183
9510,0.04014114663004875,0.03543459624052048,0.09184858
9520,0.04013567790389061,0.0354321263730526,0.0917628
9530,0.04012510925531387,0.03542625531554222,0.09174134
9540,0.04011574760079384,0.03541761636734009,0.09174926
9550,0.04010823741555214,0.035410549491643906,0.09176129
9560,0.040100302547216415,0.03540458530187607,0.091740854
9570,0.040092553943395615,0.03539891913533211,0.09170683
9580,0.04008474573493004,0.03539275377988815,0.09169064
9590,0.04007694870233536,0.035386521369218826,0.091677144
9600,0.04006912559270859,0.035380542278289795,0.09165457
9610,0.04006129130721092,0.03537435829639435,0.091637924
9620,0.04005343094468117,0.03536823391914368,0.09161836
9630,0.04004555195569992,0.03536204248666763,0.09160008
9640,0.04003765806555748,0.03535586968064308,0.09158084
9650,0.04002973809838295,0.035349659621715546,0.091561995
9660,0.04002179950475693,0.03534340485930443,0.09154294
9670,0.04001384600996971,0.03533715754747391,0.09152377
9680,0.040005870163440704,0.03533085435628891,0.09150456
9690,0.03999786823987961,0.03532453998923302,0.09148569
9700,0.039989862591028214,0.03531808778643608,0.09147033
9710,0.039982739835977554,0.035311780869960785,0.091505796
9720,0.040140751749277115,0.035530079156160355,0.09321632
9730,0.04011450707912445,0.03538079932332039,0.091485046
9740,0.0400102399289608,0.035337891429662704,0.09136197
9750,0.03996933624148369,0.035307276993989944,0.09130517
9760,0.03995046764612198,0.03529161587357521,0.091299705
9770,0.03993901610374451,0.035281386226415634,0.09129709
9780,0.03993028774857521,0.03527352213859558,0.09129416
9790,0.03992262855172157,0.03526664152741432,0.09129014
9800,0.03991532325744629,0.03526031970977783,0.0912854
9810,0.039907995611429214,0.0352543406188488,0.09127471
9820,0.03990059718489647,0.035248517990112305,0.09125543
9830,0.03989320248365402,0.035242799669504166,0.09123312
9840,0.03988580405712128,0.035236988216638565,0.091214806
9850,0.039878375828266144,0.03523101657629013,0.09119966
9860,0.03987092524766922,0.03522510826587677,0.09118235
9870,0.039863456040620804,0.035219211131334305,0.09116421
9880,0.0398559644818306,0.035213254392147064,0.091147505
9890,0.0398484505712986,0.03520728647708893,0.09113002
9900,0.03984091430902481,0.0352013036608696,0.09111305
9910,0.03983335569500923,0.03519529476761818,0.091095634
9920,0.03982577845454216,0.035189252346754074,0.0910783
9930,0.039818182587623596,0.03518321365118027,0.091061085
9940,0.039810553193092346,0.035177137702703476,0.09104336
9950,0.0398029088973999,0.03517108038067818,0.09102551
9960,0.03979524224996567,0.035164982080459595,0.09100699
9970,0.039787571877241135,0.03515901789069176,0.090985104
9980,0.03978056088089943,0.03515518084168434,0.09093701
9990,0.039857521653175354,0.03529071435332298,0.09127985
10000,0.03984599933028221,0.035251226276159286,0.09197396
10010,0.03975789621472359,0.03514193370938301,0.09110364
10020,0.039757683873176575,0.03513139858841896,0.09088543
10030,0.03974943608045578,0.03512987121939659,0.0908397
10040,0.03973808512091637,0.035122912377119064,0.09082753
10050,0.039729319512844086,0.03511442989110947,0.09083625
10060,0.03972240164875984,0.03510771691799164,0.0908497
10070,0.039715077728033066,0.035102102905511856,0.09083467
10080,0.03970787674188614,0.035096775740385056,0.09080282
10090,0.039700672030448914,0.03509114310145378,0.09078516
10100,0.03969345614314079,0.03508526459336281,0.0907753
10110,0.03968621790409088,0.03507963940501213,0.09075603
10120,0.03967896103858948,0.03507392108440399,0.090739965
10130,0.03967168927192688,0.03506817668676376,0.09072465
10140,0.039664387702941895,0.03506244719028473,0.090707846
10150,0.03965707868337631,0.035056717693805695,0.09069191
10160,0.039649736136198044,0.03505093604326248,0.09067571
10170,0.03964237496256828,0.035045161843299866,0.0906591
10180,0.03963498771190643,0.03503936156630516,0.09064288
10190,0.039627593010663986,0.035033561289310455,0.09062653
10200,0.03962016850709915,0.035027749836444855,0.090609655
10210,0.03961272910237312,0.03502202033996582,0.09059046
10220,0.03960561379790306,0.03501748666167259,0.09055297
10230,0.03964792937040329,0.03510160744190216,0.09068235
10240,0.03961196541786194,0.03508678823709488,0.09137567
10250,0.039594341069459915,0.03500024974346161,0.090583086
10260,0.03958848491311073,0.034997228533029556,0.09048418
10270,0.03957686573266983,0.034994177520275116,0.090460174
10280,0.03956606239080429,0.03498808667063713,0.090446755
10290,0.039557017385959625,0.03498111292719841,0.0904425
10300,0.03954965993762016,0.03497433289885521,0.09044469
10310,0.03954288735985756,0.034968532621860504,0.09044648
10320,0.03953592851758003,0.03496317192912102,0.090432666
10330,0.039528992027044296,0.034958019852638245,0.09040944
10340,0.03952206298708916,0.034952789545059204,0.09039247
10350,0.03951510787010193,0.03494734317064285,0.090381145
10360,0.039508141577243805,0.03494200482964516,0.09036567
10370,0.03950115665793419,0.03493666648864746,0.09034967
10380,0.03949415311217308,0.0349312499165535,0.09033553
10390,0.03948712348937988,0.034925900399684906,0.09031957
10400,0.03948007896542549,0.034920480102300644,0.09030494
10410,0.03947301581501961,0.034915074706077576,0.090289354
10420,0.03946593031287193,0.034909673035144806,0.09027454
10430,0.039458829909563065,0.03490424528717995,0.090259545
10440,0.03945170342922211,0.034898798912763596,0.090244435
10450,0.03944455832242966,0.03489336371421814,0.09022929
10460,0.03943740203976631,0.034887902438640594,0.09021386
10470,0.03943024203181267,0.03488261625170708,0.09019363
10480,0.039425078779459,0.034882307052612305,0.09013659
10490,0.039678387343883514,0.03521543741226196,0.09145284
10500,0.03946854919195175,0.03486959636211395,0.09025795
10510,0.03944041207432747,0.03487114608287811,0.09034727
10520,0.03941115736961365,0.03486280143260956,0.0902834
10530,0.03939468413591385,0.034854862838983536,0.090220764
10540,0.039384160190820694,0.03484803065657616,0.09016462
10550,0.03937644511461258,0.03484245762228966,0.09011297
10560,0.0393698625266552,0.0348377600312233,0.090074286
10570,0.03936329111456871,0.03483317792415619,0.09005172
10580,0.039356574416160583,0.03482804819941521,0.09004117
10590,0.03934992477297783,0.03482283279299736,0.09003407
10600,0.03934326767921448,0.034817859530448914,0.09002061
10610,0.03933659568428993,0.034812938421964645,0.09000354
10620,0.0393298901617527,0.034807924181222916,0.089990325
10630,0.03932318091392517,0.03480289876461029,0.0899767
10640,0.03931644558906555,0.03479788824915886,0.08996175
10650,0.03930969163775444,0.034792814403772354,0.08994796
10660,0.03930291905999184,0.034787777811288834,0.089933515
10670,0.03929613158106804,0.034782715141773224,0.08991963
10680,0.03928932920098305,0.03477763384580612,0.089905426
10690,0.039282504469156265,0.03477253019809723,0.08989161
10700,0.03927566483616829,0.03476744145154953,0.0898778
10710,0.039268799126148224,0.03476233407855034,0.08986429
10720,0.03926192224025726,0.03475722298026085,0.0898507
10730,0.03925502300262451,0.03475213050842285,0.08983629
10740,0.03924814984202385,0.03474726900458336,0.089815445
10750,0.039248984307050705,0.034758854657411575,0.08975885
10760,0.03954610973596573,0.034877195954322815,0.09015219
10770,0.0393315814435482,0.034825511276721954,0.089942575
10780,0.03925911709666252,0.034758396446704865,0.08973673
10790,0.039228953421115875,0.03473304584622383,0.08970911
10800,0.039213936775922775,0.03472236543893814,0.08971613
10810,0.039204832166433334,0.03471609577536583,0.08971699
10820,0.039197638630867004,0.03471105545759201,0.08971107
10830,0.03919101506471634,0.034706272184848785,0.08970359
10840,0.03918459266424179,0.03470151498913765,0.08969572
10850,0.03917825222015381,0.03469666838645935,0.08968831
10860,0.03917194902896881,0.034691933542490005,0.08968065
10870,0.03916563838720322,0.034687288105487823,0.08967096
10880,0.039159297943115234,0.034682657569646835,0.08965877
10890,0.03915294259786606,0.034678034484386444,0.08964588
10900,0.03914657607674599,0.03467336297035217,0.0896341
10910,0.039140183478593826,0.0346687026321888,0.08962303
10920,0.03913378715515137,0.03466404229402542,0.0896111
10930,0.03912736102938652,0.034659333527088165,0.089599304
10940,0.03912091627717018,0.034654650837183,0.08958744
10950,0.039114467799663544,0.03464992344379425,0.08957563
10960,0.03910798951983452,0.034645192325115204,0.089564115
10970,0.0391014963388443,0.03464047610759735,0.089552686
10980,0.039094988256692886,0.03463573753833771,0.0895412
10990,0.039088454097509384,0.03463097661733627,0.08952959
11000,0.039081916213035583,0.03462620824575424,0.0895179
11010,0.039075348526239395,0.03462142497301102,0.089506455
11020,0.03906876966357231,0.03461664542555809,0.08949515
11030,0.039062175899744034,0.03461189940571785,0.08948226
11040,0.03905600681900978,0.034608494490385056,0.08945411
11050,0.03914268687367439,0.03476360812783241,0.08990363
11060,0.03919754922389984,0.03475683555006981,0.090808146
11070,0.03906957805156708,0.034643664956092834,0.08999537
11080,0.03904294967651367,0.03460633009672165,0.08968427
11090,0.03902940824627876,0.034590862691402435,0.089545846
11100,0.039020273834466934,0.03458259627223015,0.08947555
11110,0.03901313990354538,0.034577082842588425,0.089433715
11120,0.03900684788823128,0.03457249701023102,0.089405745
11130,0.03900083526968956,0.03456829860806465,0.0893844
11140,0.03899482265114784,0.0345640704035759,0.089369595
11150,0.03898874670267105,0.0345597006380558,0.0893596
11160,0.03898266702890396,0.03455526754260063,0.0893526
11170,0.03897658735513687,0.03455084189772606,0.089345
11180,0.038970474153757095,0.03454647213220596,0.08933463
11190,0.03896435722708702,0.034542106091976166,0.08932399
11200,0.03895822539925575,0.034537699073553085,0.08931474
11210,0.038952067494392395,0.034533288329839706,0.08930506
11220,0.03894589841365814,0.03452887758612633,0.08929509
11230,0.0389397032558918,0.03452445939183235,0.0892855
11240,0.03893350064754486,0.034520018845796585,0.089275695
11250,0.03892727568745613,0.034515559673309326,0.08926596
11260,0.038921039551496506,0.03451111540198326,0.089256085
11270,0.03891477361321449,0.03450664132833481,0.08924625
11280,0.03890850022435188,0.03450214862823486,0.08923645
11290,0.03890220820903778,0.03449764847755432,0.08922686
11300,0.03889590501785278,0.03449312970042229,0.089218736
11310,0.03888974338769913,0.03448855131864548,0.08922372
11320,0.03889851272106171,0.03450480103492737,0.08948196
11330,0.039031293243169785,0.034525178372859955,0.089677766
11340,0.03890680521726608,0.03452957794070244,0.08972814
11350,0.03886546194553375,0.03447481244802475,0.08925377
11360,0.03886512666940689,0.034470029175281525,0.08912844
11370,0.03885645046830177,0.03446756675839424,0.08910827
11380,0.03884769603610039,0.034460313618183136,0.089121476
11390,0.038842152804136276,0.034455206245183945,0.08914218
11400,0.03883589804172516,0.03445107489824295,0.089128874
11410,0.038829997181892395,0.03444709628820419,0.08910531
11420,0.03882399946451187,0.034442730247974396,0.08910024
11430,0.038818031549453735,0.03443847596645355,0.08909388
11440,0.038812052458524704,0.03443433716893196,0.08908103
11450,0.03880605474114418,0.034430041909217834,0.08907407
11460,0.038800034672021866,0.03442586958408356,0.089063436
11470,0.038794003427028656,0.03442161902785301,0.08905492
11480,0.03878794610500336,0.034417375922203064,0.08904501
11490,0.03878188133239746,0.034413136541843414,0.08903549
11500,0.038775790482759476,0.03440886363387108,0.08902611
11510,0.038769688457250595,0.03440459817647934,0.08901648
11520,0.038763564079999924,0.034400321543216705,0.089006566
11530,0.03875742852687836,0.03439609333872795,0.08899451
11540,0.03875180706381798,0.03439318761229515,0.08896417
11550,0.038828976452350616,0.03452671691775322,0.089292824
11560,0.03884148970246315,0.03452764078974724,0.09015074
11570,0.03873655945062637,0.03440454229712486,0.089268774
11580,0.03872819244861603,0.03437965735793114,0.08903288
11590,0.03872361406683922,0.03437255322933197,0.08895481
11600,0.03871830925345421,0.03436893969774246,0.0889201
11610,0.038712117820978165,0.034365493804216385,0.088904254
11620,0.0387057401239872,0.03436119109392166,0.08889947
11630,0.03869985416531563,0.03435676172375679,0.088900484
11640,0.03869421407580376,0.03435259312391281,0.088899486
11650,0.03868846595287323,0.03434865176677704,0.08888948
11660,0.03868275135755539,0.03434479236602783,0.088876255
11670,0.03867700695991516,0.03434083238244057,0.088867806
11680,0.038671255111694336,0.03433683142066002,0.088860214
11690,0.03866548091173172,0.03433291241526604,0.088850096
11700,0.03865968808531761,0.03432895243167877,0.08884147
11710,0.03865388035774231,0.03432498872280121,0.08883211
11720,0.038648057729005814,0.03432101383805275,0.088823125
11730,0.03864220529794693,0.034317027777433395,0.08881365
11740,0.03863634914159775,0.03431303799152374,0.08880463
11750,0.038630470633506775,0.0343090295791626,0.08879521
11760,0.038624562323093414,0.03430502861738205,0.08878599
11770,0.038618650287389755,0.03430101275444031,0.08877696
11780,0.0386127233505249,0.03429693356156349,0.08876948
11790,0.03860708698630333,0.03429306671023369,0.08877925
11800,0.03863568603992462,0.034340158104896545,0.08927724
11810,0.03860000893473625,0.03430366516113281,0.08870619
11820,0.03864749148488045,0.0343036912381649,0.089006886
11830,0.038602862507104874,0.03429526463150978,0.088951156
11840,0.03858017921447754,0.03427869454026222,0.08879924
11850,0.03857344761490822,0.03427087888121605,0.08870878
11860,0.03856857120990753,0.03426802530884743,0.08867594
11870,0.038562167435884476,0.034263912588357925,0.08867147
11880,0.03855658322572708,0.03425959125161171,0.08867755
11890,0.0385509692132473,0.03425578027963638,0.088670835
11900,0.038545381277799606,0.03425213694572449,0.088654324
11910,0.038539763540029526,0.03424837440252304,0.08864691
11920,0.03853416070342064,0.03424461558461189,0.0886394
11930,0.03852852061390877,0.034240901470184326,0.08862856
11940,0.038522869348526,0.03423715755343437,0.08862062
11950,0.038517195731401443,0.03423341363668442,0.08861079
11960,0.03851150721311569,0.034229665994644165,0.08860195
11970,0.03850579634308815,0.03422589972615242,0.08859271
11980,0.038500070571899414,0.03422211855649948,0.08858344
11990,0.03849432244896889,0.03421836346387863,0.088574275
12000,0.03848855569958687,0.0342145711183548,0.08856502
12010,0.03848278149962425,0.03421080484986305,0.0885552
12020,0.038477011024951935,0.03420715779066086,0.08854094
12030,0.038475632667541504,0.03421192988753319,0.0885038
12040,0.038837846368551254,0.03453534096479416,0.089743204
12050,0.03846295550465584,0.034245919436216354,0.08855027
12060,0.03845587745308876,0.034200817346572876,0.0884745
12070,0.03845120593905449,0.03419125825166702,0.088479936
12080,0.03844587877392769,0.03418656066060066,0.08849216
12090,0.03844023868441582,0.0341830775141716,0.088498265
12100,0.038434311747550964,0.03417956829071045,0.088494055
12110,0.038428470492362976,0.0341760590672493,0.08847949
12120,0.038422998040914536,0.03417251259088516,0.08846092
12130,0.03841766342520714,0.03416910767555237,0.08844674
12140,0.03841226175427437,0.034165650606155396,0.088438824
12150,0.038406852632761,0.03416213020682335,0.08843324
12160,0.03840143233537674,0.03415869176387787,0.08842443
12170,0.038395997136831284,0.03415524214506149,0.08841462
12180,0.03839053958654404,0.03415178507566452,0.08840694
12190,0.038385067135095596,0.03414832428097725,0.08839788
12200,0.038379572331905365,0.03414487838745117,0.088389434
12210,0.03837406262755394,0.03414140269160271,0.088380605
12220,0.038368530571460724,0.034137945622205734,0.08837202
12230,0.038362983614206314,0.03413445129990578,0.088363126
12240,0.03835740685462952,0.03413095697760582,0.088354275
12250,0.038351818919181824,0.03412747010588646,0.08834551
12260,0.03834621235728264,0.034123972058296204,0.088336915
12270,0.03834058716893196,0.034120459109544754,0.08832928
12280,0.038335058838129044,0.03411698341369629,0.08833194
12290,0.03834415227174759,0.03413563221693039,0.08859226
12300,0.03849149867892265,0.03415144979953766,0.08875487
12310,0.03838634118437767,0.034177206456661224,0.088966355
12320,0.03832196444272995,0.03412405773997307,0.0885416
12330,0.0383082814514637,0.03410410135984421,0.088346496
12340,0.03830394148826599,0.03409811109304428,0.088267885
12350,0.03829905763268471,0.03409565985202789,0.08824141
12360,0.03829292207956314,0.03409223258495331,0.08823489
12370,0.038287386298179626,0.03408842533826828,0.08823843
12380,0.038282185792922974,0.03408503904938698,0.0882387
12390,0.03827684745192528,0.034081846475601196,0.08822631
12400,0.03827155753970146,0.034078698605298996,0.08821409
12410,0.03826623409986496,0.034075431525707245,0.08820843
12420,0.03826089948415756,0.034072231501340866,0.08819982
12430,0.03825554624199867,0.03406905755400658,0.08819055
12440,0.03825017064809799,0.03406582772731781,0.08818272
12450,0.03824477642774582,0.03406260907649994,0.0881738
12460,0.03823936730623245,0.03405940905213356,0.08816553
12470,0.0382339283823967,0.034056201577186584,0.088157214
12480,0.03822847455739975,0.03405297175049782,0.088148504
12490,0.03822299465537071,0.03404975309967995,0.08813983
12500,0.03821750730276108,0.034046538174152374,0.088131055
12510,0.03821199759840965,0.034043338149785995,0.08812051
12520,0.038206811994314194,0.03404087945818901,0.08809953
12530,0.038242243230342865,0.03410566970705986,0.088216975
12540,0.03819562494754791,0.034072499722242355,0.08852419
12550,0.03823578730225563,0.03404225409030914,0.08806447
12560,0.038208503276109695,0.03404463082551956,0.08806359
12570,0.03818594291806221,0.03403409197926521,0.088047914
12580,0.03817543759942055,0.03402465209364891,0.08804486
12590,0.03817054256796837,0.0340198315680027,0.08806151
12600,0.03816539794206619,0.034016985446214676,0.0880684
12610,0.038159869611263275,0.034013863652944565,0.08804871
12620,0.03815475106239319,0.03401092812418938,0.08803152
12630,0.03814950957894325,0.03400789946317673,0.088026814
12640,0.0381443090736866,0.03400493785738945,0.088022575
12650,0.03813907131552696,0.03400202468037605,0.08801225
12660,0.03813381865620613,0.03399907052516937,0.08800564
12670,0.03812854364514351,0.03399614617228508,0.0879978
12680,0.03812326118350029,0.03399321064352989,0.08799025
12690,0.038117941468954086,0.03399025648832321,0.08798233
12700,0.03811260685324669,0.033987320959568024,0.087974854
12710,0.0381072573363781,0.03398439660668373,0.0879669
12720,0.03810187801718712,0.03398144617676735,0.08795884
12730,0.038096483796834946,0.03397849574685097,0.08795042
12740,0.03809107840061188,0.033975593745708466,0.08794024
12750,0.0380861833691597,0.033973708748817444,0.08791762
12760,0.038132891058921814,0.03405408188700676,0.08808685
12770,0.03807997331023216,0.034020036458969116,0.08845106
12780,0.038110874593257904,0.033976152539253235,0.08788429
12790,0.038083769381046295,0.033980224281549454,0.08788603
12800,0.038061223924160004,0.033964794129133224,0.08786874
12810,0.038055628538131714,0.033957045525312424,0.08789208
12820,0.03805074468255043,0.03395475447177887,0.08791203
12830,0.03804473951458931,0.03395146131515503,0.08788304
12840,0.03803976997733116,0.03394894674420357,0.087861724
12850,0.03803452476859093,0.033945996314287186,0.08786125
12860,0.03802938759326935,0.03394327312707901,0.08785728
12870,0.03802423179149628,0.033940643072128296,0.08784516
12880,0.03801904618740082,0.033937931060791016,0.0878407
12890,0.03801384195685387,0.033935267478227615,0.08783166
12900,0.038008615374565125,0.03393259644508362,0.08782532
12910,0.03800337761640549,0.03392995893955231,0.087817
12920,0.03799811378121376,0.033927254378795624,0.08780983
12930,0.03799283131957054,0.03392457962036133,0.087802455
12940,0.03798752278089523,0.03392191231250763,0.08779474
12950,0.03798219934105873,0.03391924127936363,0.08778729
12960,0.03797685354948044,0.03391656279563904,0.0877813
12970,0.03797178342938423,0.03391417860984802,0.08779234
12980,0.038010548800230026,0.03398120030760765,0.08841693
12990,0.03796612471342087,0.033984724432229996,0.0878798
13000,0.037979189306497574,0.03390754759311676,0.087749474
13010,0.03796780854463577,0.03390711918473244,0.08779842
13020,0.03795459121465683,0.033905383199453354,0.08780302
13030,0.037944648414850235,0.033902302384376526,0.087783314
13040,0.03793717175722122,0.03389860317111015,0.0877523
13050,0.03793158754706383,0.03389540687203407,0.08772214
13060,0.03792673349380493,0.033893000334501266,0.087702475
13070,0.03792169690132141,0.03389058634638786,0.087693706
13080,0.03791666403412819,0.033888079226017,0.087691724
13090,0.03791164234280586,0.03388570621609688,0.0876869
13100,0.03790660947561264,0.03388337045907974,0.08767702
13110,0.03790155425667763,0.03388100117444992,0.08766981
13120,0.037896472960710526,0.033878669142723083,0.08766339
13130,0.03789137676358223,0.03387630730867386,0.08765524
13140,0.03788626194000244,0.03387393802404404,0.087648325
13150,0.037881121039390564,0.03387162834405899,0.08764056
13160,0.03787596523761749,0.03386925160884857,0.08763317
13170,0.03787078335881233,0.03386690840125084,0.08762565
13180,0.03786558285355568,0.03386456519365311,0.08761804
13190,0.03786035254597664,0.03386222943663597,0.08761036
13200,0.037855114787817,0.03385988250374794,0.087602384
13210,0.03784985467791557,0.033857546746730804,0.08759272
13220,0.03784508630633354,0.033856283873319626,0.08756958
13230,0.03791937977075577,0.03398359566926956,0.087918445
13240,0.037923749536275864,0.03400522843003273,0.08879986
13250,0.03782999888062477,0.03387124836444855,0.08783829
13260,0.03782587870955467,0.03384969383478165,0.08761676
13270,0.037822186946868896,0.03384571522474289,0.08755251
13280,0.037817180156707764,0.03384428843855858,0.08752901
13290,0.03781130909919739,0.0338422916829586,0.08751943
13300,0.03780556097626686,0.033839695155620575,0.08751734
13310,0.03780053183436394,0.03383703529834747,0.0875206
13320,0.03779567405581474,0.03383486345410347,0.08752027
13330,0.03779070824384689,0.03383278846740723,0.087510616
13340,0.03778577595949173,0.03383077308535576,0.08749973
13350,0.03778081387281418,0.033828701823949814,0.08749393
13360,0.03777584433555603,0.033826641738414764,0.08748767
13370,0.037770844995975494,0.033824622631073,0.08747934
13380,0.037765827029943466,0.033822569996118546,0.08747274
13390,0.03776080161333084,0.03382053226232529,0.08746508
13400,0.03775573521852493,0.033818479627370834,0.08745796
13410,0.03775065764784813,0.033816445618867874,0.08745043
13420,0.03774556145071983,0.03381439670920372,0.0874432
13430,0.03774043917655945,0.03381238132715225,0.08743583
13440,0.037735309451818466,0.0338103212416172,0.08742853
13450,0.0377301461994648,0.03380827233195305,0.08742197
13460,0.037725042551755905,0.03380624204874039,0.087421425
13470,0.037725403904914856,0.03381224721670151,0.0875531
13480,0.038041386753320694,0.03409373015165329,0.08946709
13490,0.03771653771400452,0.03380763530731201,0.0875135
13500,0.03773227706551552,0.033807456493377686,0.087349944
13510,0.03771275654435158,0.0338083915412426,0.08734539
13520,0.037697069346904755,0.03380009904503822,0.08733962
13530,0.037690915167331696,0.03379424661397934,0.08735654
13540,0.037686530500650406,0.03379235044121742,0.08737458
13550,0.037681106477975845,0.033790260553359985,0.08735815
13560,0.037676312029361725,0.033788420259952545,0.08733758
13570,0.03767136111855507,0.03378652408719063,0.08733392
13580,0.037666477262973785,0.0337846502661705,0.087332204
13590,0.03766155615448952,0.03378288447856903,0.08732149
13600,0.03765661641955376,0.03378105163574219,0.08731649
13610,0.0376516655087471,0.033779241144657135,0.08730926
13620,0.03764668479561806,0.03377743065357208,0.0873029
13630,0.03764168918132782,0.03377564623951912,0.08729574
13640,0.03763667866587639,0.03377384692430496,0.08728918
13650,0.03763164207339287,0.03377202898263931,0.08728227
13660,0.037626586854457855,0.03377024456858635,0.087275706
13670,0.03762150928378105,0.0337684340775013,0.08726936
13680,0.037616413086652756,0.033766619861125946,0.08726344
13690,0.03761132061481476,0.0337647944688797,0.08726191
13700,0.0376095212996006,0.033767860382795334,0.08736093
13710,0.03799887001514435,0.03416641429066658,0.089968175
13720,0.03759743645787239,0.03378787264227867,0.08757434
13730,0.03759631887078285,0.03376241773366928,0.087316826
13740,0.037589430809020996,0.03375820815563202,0.0872574
13750,0.03758389875292778,0.033756233751773834,0.08722677
13760,0.03757890686392784,0.03375466912984848,0.087207444
13770,0.037573907524347305,0.033753082156181335,0.08719514
13780,0.0375688374042511,0.033751387149095535,0.08718897
13790,0.03756390139460564,0.03374947980046272,0.08718818
13800,0.0375591516494751,0.03374769911170006,0.08718916
13810,0.03755442425608635,0.033746108412742615,0.08718673
13820,0.03754965215921402,0.03374452888965607,0.087178916
13830,0.037544868886470795,0.033742956817150116,0.08717078
13840,0.037540070712566376,0.033741358667612076,0.087165646
13850,0.03753525763750076,0.03373977914452553,0.08716021
13860,0.03753041848540306,0.03373819217085838,0.08715345
13870,0.03752555698156357,0.03373663127422333,0.08714777
13880,0.03752068057656288,0.03373504430055618,0.087141335
13890,0.0375157855451107,0.03373343497514725,0.08713533
13900,0.037510864436626434,0.033731866627931595,0.08712901
13910,0.037505924701690674,0.03373027220368385,0.08712279
13920,0.03750096634030342,0.03372868523001671,0.08711674
13930,0.037495993077754974,0.033727072179317474,0.0871103
13940,0.03749099373817444,0.033725470304489136,0.08710418
13950,0.03748597949743271,0.0337238647043705,0.08710007
13960,0.037481363862752914,0.033722687512636185,0.08712121
13970,0.03753957897424698,0.03381990268826485,0.08797734
13980,0.03751401975750923,0.0338536761701107,0.08747787
13990,0.03747059777379036,0.03372779116034508,0.08703704
14000,0.03746940195560455,0.03371738642454147,0.08706187
14010,0.037462953478097916,0.03371661156415939,0.08709326
14020,0.037455860525369644,0.03371572867035866,0.08710169
14030,0.03744916245341301,0.03371364623308182,0.08708767
14040,0.037443600594997406,0.03371148928999901,0.08706037
14050,0.03743894025683403,0.033709779381752014,0.08703734
14060,0.03743427246809006,0.03370842710137367,0.087026805
14070,0.03742952644824982,0.03370688483119011,0.08702576
14080,0.037424828857183456,0.03370537608861923,0.08702367
14090,0.03742009028792381,0.033703986555337906,0.08701539
14100,0.037415340542793274,0.033702537417411804,0.08700902
14110,0.037410564720630646,0.033701054751873016,0.08700429
14120,0.03740577772259712,0.0336996465921402,0.0869976
14130,0.03740096837282181,0.03369817137718201,0.086992085
14140,0.0373961366713047,0.03369671478867531,0.08698566
14150,0.037391286343336105,0.033695269376039505,0.086979926
14160,0.037386417388916016,0.03369379788637161,0.08697368
14170,0.03738152235746384,0.033692341297864914,0.08696746
14180,0.037376608699560165,0.03369089215993881,0.08696115
14190,0.0373716801404953,0.03368942067027092,0.08695429
14200,0.03736674413084984,0.03368805721402168,0.086943716
14210,0.03736354783177376,0.03368985280394554,0.0869106
14220,0.03755621612071991,0.03396360203623772,0.0880274
14230,0.037497181445360184,0.03376685827970505,0.087704554
14240,0.03737702593207359,0.03372444957494736,0.08738685
14250,0.037344399839639664,0.03368959575891495,0.08706526
14260,0.03733932971954346,0.033680614084005356,0.086925656
14270,0.037335846573114395,0.033680208027362823,0.08688719
14280,0.03732989728450775,0.033678650856018066,0.086881265
14290,0.03732471168041229,0.03367612138390541,0.08689122
14300,0.037320178002119064,0.03367460146546364,0.08689815
14310,0.03731540963053703,0.0336732380092144,0.08688596
14320,0.03731074184179306,0.03367193415760994,0.0868748
14330,0.037306029349565506,0.03367048129439354,0.08687306
14340,0.037301309406757355,0.033669114112854004,0.08686637
14350,0.03729657456278801,0.033667758107185364,0.086859584
14360,0.037291813641786575,0.033666353672742844,0.08685424
14370,0.03728703409433365,0.033664993941783905,0.08684781
14380,0.03728223964571953,0.03366358205676079,0.08684191
14390,0.03727741166949272,0.033662207424640656,0.086836
14400,0.03727257624268532,0.033660825341939926,0.08682988
14410,0.03726770356297493,0.0336594395339489,0.08682382
14420,0.03726282715797424,0.03365803509950638,0.08681788
14430,0.037257928401231766,0.03365660458803177,0.08681341
14440,0.03725328668951988,0.03365543484687805,0.08682644
14450,0.03728613257408142,0.0337132066488266,0.08741835
14460,0.03724587708711624,0.033686377108097076,0.08683126
14470,0.03729347512125969,0.033662207424640656,0.08695421
14480,0.037261467427015305,0.03366292268037796,0.08697615
14490,0.037239041179418564,0.03365672007203102,0.08690997
14500,0.037227045744657516,0.0336507186293602,0.0868379
14510,0.03722080960869789,0.033646900206804276,0.086782634
14520,0.03721649572253227,0.03364530950784683,0.08675389
14530,0.037211824208498,0.03364401310682297,0.0867441
14540,0.03720708563923836,0.03364243358373642,0.08674451
14550,0.037202492356300354,0.0336410254240036,0.086744525
14560,0.03719783574342728,0.03363974019885063,0.08673599
14570,0.037193186581134796,0.03363841772079468,0.08672874
14580,0.03718850389122963,0.03363705053925514,0.08672494
14590,0.03718379884958267,0.03363572433590889,0.08671876
14600,0.037179093807935715,0.03363439068198204,0.086713515
14610,0.03717435896396637,0.03363306447863579,0.086708054
14620,0.037169598042964935,0.03363168239593506,0.086702794
14630,0.03716481849551201,0.03363032266497612,0.086697236
14640,0.03716001659631729,0.03362897038459778,0.08669188
14650,0.03715519234538078,0.03362760320305824,0.08668646
14660,0.03715035691857338,0.033626217395067215,0.08668087
14670,0.03714548423886299,0.03362484648823738,0.086675085
14680,0.037140604108572006,0.033623501658439636,0.08666752
14690,0.03713623806834221,0.03362324461340904,0.08664515
14700,0.037229254841804504,0.033782169222831726,0.087260455
14710,0.037268172949552536,0.033806923776865005,0.088091195
14720,0.037136271595954895,0.03366696089506149,0.087163374
14730,0.03711988404393196,0.03363088145852089,0.08684314
14740,0.03711314871907234,0.033619996160268784,0.08671754
14750,0.037108391523361206,0.03361579403281212,0.08665904
14760,0.03710414841771126,0.03361361473798752,0.08662957
14770,0.03709971159696579,0.03361222520470619,0.086614184
14780,0.037095002830028534,0.03361085429787636,0.086607695
14790,0.037090323865413666,0.03360940143465996,0.086607136
14800,0.03708576411008835,0.033608000725507736,0.08660785
14810,0.037081167101860046,0.03360665962100029,0.08660355
14820,0.03707655891776085,0.033605340868234634,0.08659547
14830,0.03707193210721016,0.033604007214307785,0.08658987
14840,0.03706728294491768,0.033602647483348846,0.08658581
14850,0.037062615156173706,0.0336012989282608,0.08657973
14860,0.037057917565107346,0.03359995782375336,0.08657438
14870,0.03705320879817009,0.03359861671924591,0.086569
14880,0.037048470228910446,0.03359723836183548,0.08656335
14890,0.03704371303319931,0.033595871180295944,0.08655789
14900,0.03703892603516579,0.033594485372304916,0.08655239
14910,0.037034131586551666,0.033593084663152695,0.08654684
14920,0.03702930733561516,0.03359169140458107,0.08654125
14930,0.03702446445822716,0.03359028697013855,0.08653558
14940,0.03701958805322647,0.03358887508511543,0.08652964
14950,0.037014711648225784,0.03358747437596321,0.086521134
14960,0.037010978907346725,0.033588334918022156,0.08649478
14970,0.03724462911486626,0.03393735736608505,0.088021874
14980,0.03715658560395241,0.0336252823472023,0.086959116
14990,0.03705595061182976,0.03360280394554138,0.08675457
15000,0.037011317908763885,0.03358602151274681,0.08659258
15010,0.03699374571442604,0.03358157351613045,0.08653248
15020,0.036985158920288086,0.03357929736375809,0.08651219
15030,0.036979224532842636,0.03357740119099617,0.08650131
15040,0.03697410225868225,0.03357572853565216,0.08649171
15050,0.036969296634197235,0.033574171364307404,0.086480774
15060,0.03696470335125923,0.03357279300689697,0.08646924
15070,0.036960162222385406,0.033571481704711914,0.086459376
15080,0.03695559501647949,0.03357011079788208,0.08645298
15090,0.03695099055767059,0.033568695187568665,0.08644928
15100,0.036946382373571396,0.033567316830158234,0.08644502
15110,0.03694175183773041,0.03356589376926422,0.086438715
15120,0.03693708777427673,0.0335644893348217,0.08643302
15130,0.036932412534952164,0.03356308862566948,0.08642794
15140,0.036927711218595505,0.03356168419122696,0.08642208
15150,0.03692299500107765,0.033560242503881454,0.08641666
15160,0.03691824525594711,0.03355879336595535,0.086410835
15170,0.03691348433494568,0.03355734422802925,0.08640524
15180,0.03690868988633156,0.033555880188941956,0.08639941
15190,0.036903876811265945,0.03355439379811287,0.0863937
15200,0.03689904883503914,0.03355292230844498,0.08638797
15210,0.03689417988061905,0.033551398664712906,0.086382575
15220,0.03688931465148926,0.033549901098012924,0.08637906
15230,0.036884889006614685,0.03354891017079353,0.08639519
15240,0.036928530782461166,0.03362152352929115,0.08706663
15250,0.03687474504113197,0.03358666971325874,0.08644218
15260,0.036927711218595505,0.03356336057186127,0.08658706
15270,0.036887120455503464,0.03356240317225456,0.08659075
15280,0.03686267510056496,0.033546485006809235,0.08643095
15290,0.036857254803180695,0.03354044258594513,0.08633737
15300,0.0368531309068203,0.03353980556130409,0.08631263
15310,0.03684741258621216,0.03353733569383621,0.08631521
15320,0.03684288635849953,0.03353545442223549,0.086325064
15330,0.0368381030857563,0.033533975481987,0.0863161
15340,0.036833442747592926,0.033532578498125076,0.08630425
15350,0.03682872653007507,0.033531006425619125,0.08630234
15360,0.03682400658726692,0.03352947533130646,0.08629541
15370,0.03681926056742668,0.03352800011634827,0.08628914
15380,0.036814481019973755,0.03352643921971321,0.086283445
15390,0.03680969402194023,0.03352488577365875,0.08627733
15400,0.03680488094687462,0.03352336585521698,0.08627095
15410,0.036800045520067215,0.03352179750800133,0.08626506
15420,0.03679518401622772,0.03352021798491478,0.08625896
15430,0.03679029643535614,0.03351862356066704,0.08625276
15440,0.03678538650274277,0.033517032861709595,0.086246945
15450,0.036780472844839096,0.03351540118455887,0.08624438
15460,0.03677740320563316,0.033516306430101395,0.0862946
15470,0.03700433671474457,0.03382279351353645,0.08838015
15480,0.036913249641656876,0.03358142077922821,0.08642834
15490,0.03680730238556862,0.033559300005435944,0.08633285
15500,0.03676499426364899,0.03352559730410576,0.08621287
15510,0.036752551794052124,0.033510614186525345,0.08618083
15520,0.03674815222620964,0.033505357801914215,0.086195365
15530,0.036743901669979095,0.03350357338786125,0.08620875
15540,0.036738649010658264,0.03350181132555008,0.08620084
15550,0.03673383221030235,0.033500149846076965,0.08618228
15560,0.03672918304800987,0.03349873051047325,0.08617131
15570,0.03672444447875023,0.03349706530570984,0.08616924
15580,0.036719731986522675,0.03349544480443001,0.08616526
15590,0.03671499341726303,0.033493876457214355,0.08615671
15600,0.0367102175951004,0.033492278307676315,0.086151615
15610,0.03670543059706688,0.0334906280040741,0.086145595
15620,0.03670061007142067,0.03348901495337486,0.08613952
15630,0.036695774644613266,0.03348737582564354,0.08613351
15640,0.03669089823961258,0.03348569944500923,0.086127475
15650,0.036686014384031296,0.033484023064374924,0.0861213
15660,0.03668110445141792,0.033482350409030914,0.08611516
15670,0.036676160991191864,0.03348062187433243,0.086108975
15680,0.036671195179224014,0.03347891569137573,0.0861029
15690,0.03666621074080467,0.03347716107964516,0.08609803
15700,0.036661434918642044,0.03347562626004219,0.08610653
15710,0.03668868541717529,0.03352423384785652,0.086602464
15720,0.03667636588215828,0.03348144143819809,0.08605921
15730,0.03672412782907486,0.03349808230996132,0.08638687
15740,0.03667217120528221,0.03348894044756889,0.08631233
15750,0.036645516753196716,0.03347642719745636,0.086191535
15760,0.036633748561143875,0.033468347042798996,0.08610573
15770,0.03662822023034096,0.03346434235572815,0.08605796
15780,0.03662387654185295,0.033462729305028915,0.08603586
15790,0.0366189107298851,0.033461134880781174,0.08602914
15800,0.03661404550075531,0.03345917537808418,0.08602937
15810,0.036609306931495667,0.03345741704106331,0.086027615
15820,0.03660450130701065,0.03345575928688049,0.08601882
15830,0.03659969940781593,0.03345406427979469,0.08601157
15840,0.036594852805137634,0.033452294766902924,0.08600697
15850,0.03659000247716904,0.03345058113336563,0.08600013
15860,0.03658510744571686,0.03344881534576416,0.0859941
15870,0.036580201238393784,0.0334470272064209,0.085987665
15880,0.036575254052877426,0.03344523534178734,0.08598149
15890,0.036570288240909576,0.033443424850702286,0.08597518
15900,0.03656528517603874,0.033441584557294846,0.08596913
15910,0.03656025603413582,0.03343972936272621,0.08596301
15920,0.036555215716362,0.033437859266996384,0.0859567
15930,0.0365501306951046,0.033435966819524765,0.085950546
15940,0.03654502332210541,0.03343403711915016,0.08594524
15950,0.03654003143310547,0.03343215212225914,0.085948735
15960,0.03655693680047989,0.03346498683094978,0.08632386
15970,0.03663162142038345,0.03343053534626961,0.085978836
15980,0.036624323576688766,0.03346973657608032,0.08637278
15990,0.036556221544742584,0.03344545140862465,0.08617169
16000,0.036527927964925766,0.033432018011808395,0.08604169
16010,0.03651461377739906,0.03342513367533684,0.085972674
16020,0.03650686517357826,0.033420659601688385,0.08593076
16030,0.03650138899683952,0.033417776226997375,0.08590248
16040,0.036496639251708984,0.033415913581848145,0.085884966
16050,0.036491818726062775,0.03341422602534294,0.085875
16060,0.03648688271641731,0.03341226652264595,0.08587102
16070,0.03648199886083603,0.03341025859117508,0.08586859
16080,0.03647707775235176,0.03340832516551018,0.08586255
16090,0.03647211939096451,0.03340642526745796,0.08585479
16100,0.036467138677835464,0.03340442106127739,0.08584914
16110,0.03646213561296463,0.03340241685509682,0.08584343
16120,0.03645709529519081,0.033400412648916245,0.08583685
16130,0.036452025175094604,0.0333983451128006,0.08583116
16140,0.03644691780209541,0.033396266400814056,0.08582497
16150,0.03644178807735443,0.03339414671063423,0.08581889
16160,0.03643661364912987,0.03339199349284172,0.08581291
16170,0.03643141686916351,0.03338981792330742,0.085806765
16180,0.03642619028687477,0.033387601375579834,0.08580067
16190,0.03642090782523155,0.03338537737727165,0.08579422
16200,0.03641561418771744,0.033383116126060486,0.08578745
16210,0.03641029819846153,0.03338088467717171,0.085778125
16220,0.03640693053603172,0.03338248282670975,0.08575473
16230,0.03667052090167999,0.03374645486474037,0.087435216
16240,0.036526888608932495,0.03341089189052582,0.086164586
16250,0.03644626587629318,0.03340676426887512,0.08613763
16260,0.03640212118625641,0.03338530659675598,0.08595747
16270,0.036383677273988724,0.03337331861257553,0.085839346
16280,0.0363750234246254,0.033366572111845016,0.08577448
16290,0.03636978939175606,0.033363137394189835,0.08573791
16300,0.03636494278907776,0.033361081033945084,0.08572191
16310,0.036359649151563644,0.033358827233314514,0.08571575
16320,0.03635444864630699,0.033356234431266785,0.0857146
16330,0.036349307745695114,0.0333537794649601,0.08571135
16340,0.036344099789857864,0.03335138410329819,0.08570283
16350,0.03633887320756912,0.03334895521402359,0.08569545
16360,0.036333613097667694,0.033346425741910934,0.085690305
16370,0.03632832318544388,0.03334389254450798,0.08568328
16380,0.036322981119155884,0.03334131836891174,0.08567658
16390,0.0363176129758358,0.03333870321512222,0.08566995
16400,0.036312203854322433,0.03333604335784912,0.08566295
16410,0.03630676120519638,0.03333331644535065,0.08565597
16420,0.03630127012729645,0.03333054482936859,0.08564891
16430,0.03629574552178383,0.033327750861644745,0.085641704
16440,0.036290187388658524,0.033324919641017914,0.08563437
16450,0.036284588277339935,0.033322010189294815,0.085626915
16460,0.036278944462537766,0.03331907466053963,0.08561931
16470,0.03627326712012291,0.03331609070301056,0.08561131
16480,0.03626755252480507,0.033313166350126266,0.08560003
16490,0.03626628592610359,0.033319130539894104,0.08558234
16500,0.03685890510678291,0.03377724066376686,0.08776488
16510,0.036369357258081436,0.03346983343362808,0.08623936
16520,0.036305081099271774,0.03334666043519974,0.085663654
16530,0.03625807538628578,0.03330393508076668,0.0855447
16540,0.03623747453093529,0.03329700231552124,0.08557143
16550,0.036230362951755524,0.03329407423734665,0.085582405
16560,0.036225225776433945,0.03329082205891609,0.085570194
16570,0.03621998056769371,0.03328774869441986,0.08555492
16580,0.03621466085314751,0.03328479826450348,0.08554135
16590,0.036209333688020706,0.03328182175755501,0.08553015
16600,0.03620398789644241,0.03327885642647743,0.085520215
16610,0.03619861975312233,0.03327583149075508,0.08551102
16620,0.03619321435689926,0.03327278047800064,0.08550259
16630,0.03618777170777321,0.03326966241002083,0.085494876
16640,0.03618229925632477,0.033266518265008926,0.085487574
16650,0.03617680072784424,0.03326331824064255,0.085480064
16660,0.036171261221170425,0.03326008468866348,0.085472114
16670,0.036165688186883926,0.03325681760907173,0.08546398
16680,0.03616008907556534,0.03325353190302849,0.08545607
16690,0.03615444898605347,0.033250171691179276,0.08544808
16700,0.036148786544799805,0.03324678912758827,0.085439816
16710,0.03614308685064316,0.03324337676167488,0.085431606
16720,0.03613734990358353,0.03323990851640701,0.085423246
16730,0.036131590604782104,0.03323639929294586,0.0854149
16740,0.0361257940530777,0.033232856541872025,0.085406594
16750,0.0361199676990509,0.033229291439056396,0.085398026
16760,0.03611411154270172,0.03322568163275719,0.085389465
16770,0.036108218133449554,0.033222030848264694,0.08538073
16780,0.0361023023724556,0.033218346536159515,0.08537196
16790,0.03609634190797806,0.03321463242173195,0.08536334
16800,0.03609037026762962,0.03321084752678871,0.0853569
16810,0.03608541563153267,0.03320837765932083,0.08538669
16820,0.036298319697380066,0.0335252620279789,0.08755178
16830,0.03627394139766693,0.03328981250524521,0.08559798
16840,0.036139246076345444,0.03323826193809509,0.08539006
16850,0.036086663603782654,0.033206626772880554,0.08529974
16860,0.036065034568309784,0.03319505229592323,0.085281916
16870,0.03605412319302559,0.03318879008293152,0.08527837
16880,0.03604668378829956,0.03318435326218605,0.08527384
16890,0.03604038432240486,0.033180393278598785,0.085269034
16900,0.03603454679250717,0.03317660465836525,0.08526511
16910,0.03602892532944679,0.03317287564277649,0.0852617
16920,0.03602335974574089,0.03316927328705788,0.085257314
16930,0.03601773828268051,0.03316573053598404,0.085249804
16940,0.036012087017297745,0.033162180334329605,0.08523985
16950,0.036006417125463486,0.03315858170390129,0.08523053
16960,0.03600072115659714,0.03315495699644089,0.08522276
16970,0.0359949953854084,0.033151302486658096,0.085214496
16980,0.03598923981189728,0.033147647976875305,0.08520557
16990,0.03598346188664436,0.033143941313028336,0.085197166
17000,0.035977642983198166,0.033140234649181366,0.08518836
17010,0.03597181290388107,0.03313648700714111,0.08517979
17020,0.0359659343957901,0.03313272073864937,0.08517089
17030,0.03596004098653793,0.03312893211841583,0.08516216
17040,0.03595411404967308,0.0331251360476017,0.085153304
17050,0.03594815731048584,0.03312129154801369,0.08514414
17060,0.03594216704368591,0.03311743959784508,0.08513501
17070,0.0359361432492733,0.03311358392238617,0.08512592
17080,0.03593011200428009,0.03310978785157204,0.08511455
17090,0.03592521324753761,0.0331081822514534,0.08508916
17100,0.03606313839554787,0.03332389518618584,0.08601604
17110,0.03606428951025009,0.03325546532869339,0.08632206
17120,0.035912126302719116,0.03312546759843826,0.08540703
17130,0.03590257838368416,0.03309287130832672,0.08511146
17140,0.03590007498860359,0.03308955952525139,0.08505337
17150,0.03589252755045891,0.03308705985546112,0.08504062
17160,0.03588437661528587,0.033081889152526855,0.08503793
17170,0.03587844967842102,0.033077172935009,0.08504483
17180,0.03587275743484497,0.0330735445022583,0.08504464
17190,0.035866878926754,0.033069927245378494,0.08503006
17200,0.03586110845208168,0.03306637331843376,0.085017815
17210,0.03585528954863548,0.033062633126974106,0.08501306
17220,0.0358494408428669,0.03305897116661072,0.08500459
17230,0.03584356606006622,0.03305529057979584,0.08499523
17240,0.03583765774965286,0.033051542937755585,0.08498785
17250,0.035831715911626816,0.03304781764745712,0.08497886
17260,0.03582574799656868,0.03304404020309448,0.084970795
17270,0.03581974655389786,0.03304027020931244,0.08496222
17280,0.03581371158361435,0.0330364853143692,0.08495374
17290,0.03580764681100845,0.03303268179297447,0.08494516
17300,0.03580154478549957,0.033028874546289444,0.08493669
17310,0.0357954166829586,0.03302503004670143,0.08492847
17320,0.03578925132751465,0.03302116319537163,0.084921114
17330,0.03578335791826248,0.033017512410879135,0.08492704
17340,0.03582023084163666,0.03308038413524628,0.08551949
17350,0.03577214851975441,0.03305433690547943,0.08498668
17360,0.03582092374563217,0.03301496431231499,0.08499401
17370,0.035788483917713165,0.0330142043530941,0.08502157
17380,0.035764459520578384,0.03300686553120613,0.084972166
17390,0.03575052320957184,0.03299897536635399,0.08491687
17400,0.03574233874678612,0.032992973923683167,0.08487517
17410,0.0357365757226944,0.03298924118280411,0.08484846
17420,0.03573080897331238,0.032986026257276535,0.08483438
17430,0.03572477772831917,0.032982319593429565,0.08482955
17440,0.035718902945518494,0.03297863155603409,0.08482704
17450,0.035712964832782745,0.032975099980831146,0.08481876
17460,0.0357070118188858,0.032971594482660294,0.08480847
17470,0.035701025277376175,0.03296797722578049,0.08480128
17480,0.03569500893354416,0.032964348793029785,0.084793374
17490,0.035688962787389755,0.032960761338472366,0.0847846
17500,0.03568286821246147,0.03295712172985077,0.08477679
17510,0.035676755011081696,0.032953474670648575,0.08476807
17520,0.03567059338092804,0.03294982761144638,0.08475988
17530,0.03566440939903259,0.0329461544752121,0.08475144
17540,0.035658176988363266,0.032942477613687515,0.08474276
17550,0.03565192595124245,0.032938770949840546,0.08473412
17560,0.035645630210638046,0.032935064285993576,0.08472545
17570,0.03563929721713066,0.0329313687980175,0.084716566
17580,0.03563292324542999,0.03292766213417053,0.08470687
17590,0.035626787692308426,0.03292468562722206,0.08468945
17600,0.03567242994904518,0.03301331773400307,0.08498084
17610,0.035631775856018066,0.03304050862789154,0.085689746
17620,0.035612400621175766,0.03292645886540413,0.0848239
17630,0.035603851079940796,0.032914645969867706,0.08473212
17640,0.03559686243534088,0.03290899470448494,0.08469254
17650,0.03559086471796036,0.03290405869483948,0.084666
17660,0.03558502718806267,0.03290034458041191,0.08464855
17670,0.035579122602939606,0.03289729356765747,0.08463585
17680,0.0355730764567852,0.03289412707090378,0.08462635
17690,0.035566963255405426,0.03289075195789337,0.08461954
17700,0.03556089475750923,0.032887283712625504,0.084614396
17710,0.03555484861135483,0.03288383409380913,0.084608935
17720,0.035548772662878036,0.032880429178476334,0.084601454
17730,0.03554265946149826,0.0328771136701107,0.084592625
17740,0.0355365052819252,0.032873719930648804,0.08458451
17750,0.03553032875061035,0.03287029266357422,0.08457705
17760,0.03552410379052162,0.032866884022951126,0.084568866
17770,0.0355178527534008,0.03286345675587654,0.08456084
17780,0.0355115570127964,0.03286002203822136,0.084552824
17790,0.035505227744579315,0.03285657614469528,0.084544554
17800,0.03549887239933014,0.03285309672355652,0.0845364
17810,0.03549246862530708,0.03284963592886925,0.08452804
17820,0.03548603132367134,0.03284616023302078,0.08451975
17830,0.03547956049442291,0.032842665910720825,0.08451131
17840,0.0354730524122715,0.032839179039001465,0.084502816
17850,0.035466499626636505,0.03283568099141121,0.08449427
17860,0.03545992076396942,0.032832153141498566,0.084485665
17870,0.035453300923109055,0.032828640192747116,0.08447741
17880,0.03544670343399048,0.03282501921057701,0.084474176
17890,0.035457905381917953,0.03284991905093193,0.084750384
17900,0.03557748347520828,0.032819077372550964,0.084484056
17910,0.03550885245203972,0.03282029554247856,0.08450705
17920,0.03543153777718544,0.03281555697321892,0.084417105
17930,0.03541550040245056,0.03281787782907486,0.084409334
17940,0.035410668700933456,0.03281228244304657,0.08440105
17950,0.035404518246650696,0.03280580788850784,0.08439506
17960,0.03539792075753212,0.032801304012537,0.084393516
17970,0.035391516983509064,0.03279753029346466,0.08439052
17980,0.03538525477051735,0.032794151455163956,0.08438612
17990,0.035379063338041306,0.0327908992767334,0.08438077
18000,0.03537287190556526,0.032787684351205826,0.08437473
18010,0.03536665812134743,0.03278446942567825,0.08436801
18020,0.035360392183065414,0.03278130292892456,0.0843605
18030,0.035354096442461014,0.03277813643217087,0.084352285
18040,0.035347770899534225,0.03277495875954628,0.084343895
18050,0.03534140810370445,0.03277179226279259,0.084335856
18060,0.03533501178026199,0.03276854008436203,0.08432828
18070,0.03532857820391655,0.03276532143354416,0.08432056
18080,0.03532211482524872,0.03276209533214569,0.08431268
18090,0.035315610468387604,0.03275885805487633,0.084304854
18100,0.035309068858623505,0.032755594700574875,0.084297
18110,0.035302501171827316,0.03275231271982193,0.084289014
18120,0.035295892506837845,0.03274902328848839,0.08428108
18130,0.03528924286365509,0.03274573013186455,0.0842734
18140,0.03528256341814995,0.0327424518764019,0.08426561
18150,0.03527585044503212,0.032739121466875076,0.08425771
18160,0.03526908904314041,0.03273580223321915,0.0842499
18170,0.035262297838926315,0.03273245319724083,0.08424194
18180,0.03525548055768013,0.03272909298539162,0.084234215
18190,0.03524865582585335,0.032725632190704346,0.084230326
18200,0.035246264189481735,0.03272794559597969,0.08429893
18210,0.03565441817045212,0.033135805279016495,0.08698723
18220,0.03524117171764374,0.03272288292646408,0.08429446
18230,0.03524830564856529,0.03271660953760147,0.084175766
18240,0.035230766981840134,0.03271659091114998,0.084167786
18250,0.03521580994129181,0.03271276876330376,0.08416092
18260,0.03520470857620239,0.03270690143108368,0.084154926
18270,0.035196702927351,0.032701775431632996,0.08415672
18280,0.035190287977457047,0.032697778195142746,0.08416062
18290,0.03518382087349892,0.03269466757774353,0.084158026
18300,0.03517720848321915,0.03269168362021446,0.084147505
18310,0.03517067804932594,0.032688725739717484,0.08413667
18320,0.035164088010787964,0.032685570418834686,0.08412999
18330,0.03515748679637909,0.03268237039446831,0.08412364
18340,0.03515084460377693,0.032679252326488495,0.08411487
18350,0.03514416888356209,0.0326760970056057,0.084107496
18360,0.03513745963573456,0.03267291933298111,0.08409992
18370,0.03513072058558464,0.03266972675919533,0.08409203
18380,0.03512394428253174,0.032666537910699844,0.0840844
18390,0.03511713445186615,0.032663337886333466,0.08407649
18400,0.035110294818878174,0.032660111784935,0.08406854
18410,0.03510342538356781,0.032656874507665634,0.08406066
18420,0.035096511244773865,0.032653652131557465,0.08405257
18430,0.03508956730365753,0.03265039995312691,0.08404436
18440,0.03508259728550911,0.032647162675857544,0.084036104
18450,0.035075582563877106,0.03264392912387848,0.084027015
18460,0.035068776458501816,0.032641440629959106,0.084010005
18470,0.0351155586540699,0.03273629769682884,0.08430741
18480,0.03508475050330162,0.0327838696539402,0.085174955
18490,0.03504830598831177,0.03265904635190964,0.08427457
18500,0.03504253923892975,0.0326419323682785,0.08414522
18510,0.035036809742450714,0.03263182193040848,0.08406463
18520,0.03502993658185005,0.0326245054602623,0.08401533
18530,0.03502298519015312,0.03262005001306534,0.08398733
18540,0.03501632809638977,0.03261691704392433,0.08396903
18550,0.03500983864068985,0.032614074647426605,0.08395478
18560,0.035003356635570526,0.03261136636137962,0.08394338
18570,0.03499681130051613,0.03260856494307518,0.083934546
18580,0.034990232437849045,0.0326056070625782,0.08392744
18590,0.03498363122344017,0.03260257840156555,0.08392121
18600,0.034977007657289505,0.032599590718746185,0.08391428
18610,0.034970350563526154,0.03259666636586189,0.0839061
18620,0.03496366739273071,0.032593708485364914,0.08389809
18630,0.034956954419612885,0.03259073197841644,0.0838907
18640,0.03495021536946297,0.03258775547146797,0.083883114
18650,0.034943435341119766,0.03258475288748741,0.08387523
18660,0.03493664041161537,0.032581768929958344,0.08386753
18670,0.03492980822920799,0.03257878124713898,0.08385963
18680,0.034922946244478226,0.03257576748728752,0.08385168
18690,0.03491605818271637,0.03257274255156517,0.0838436
18700,0.03490915149450302,0.0325697660446167,0.08383562
18710,0.03490220010280609,0.03256672993302345,0.08382747
18720,0.034895215183496475,0.03256373852491379,0.08381964
18730,0.034888219088315964,0.032560721039772034,0.08381177
18740,0.03488118201494217,0.03255770727992058,0.08380372
18750,0.034874122589826584,0.03255476430058479,0.08379434
18760,0.03486785665154457,0.03255391865968704,0.08377824
18770,0.035024043172597885,0.032817669212818146,0.08489183
18780,0.035081710666418076,0.03271310403943062,0.08506844
18790,0.034907128661870956,0.032605141401290894,0.08433279
18800,0.03486097604036331,0.03256089612841606,0.08398039
18810,0.03484100475907326,0.03254453092813492,0.08384076
18820,0.0348295196890831,0.03253675997257233,0.083783485
18830,0.03482133150100708,0.03253275901079178,0.08375455
18840,0.034814413636922836,0.03252994641661644,0.08373601
18850,0.03480789437890053,0.03252755105495453,0.08372282
18860,0.03480134531855583,0.032525140792131424,0.083713725
18870,0.03479471430182457,0.03252248466014862,0.08370699
18880,0.03478808328509331,0.03251973167061806,0.08370152
18890,0.03478144481778145,0.032517045736312866,0.083695464
18900,0.0347747728228569,0.032514411956071854,0.08368822
18910,0.03476807102560997,0.032511793076992035,0.08368122
18920,0.034761350601911545,0.03250911831855774,0.08367484
18930,0.03475460782647133,0.032506465911865234,0.083668314
18940,0.034747831523418427,0.032503820955753326,0.08366175
18950,0.03474103659391403,0.032501161098480225,0.083655514
18960,0.03473421558737755,0.03249851614236832,0.083649516
18970,0.034727368503808975,0.03249587118625641,0.08364377
18980,0.03472049906849861,0.032493188977241516,0.083637886
18990,0.03471360355615616,0.032490573823451996,0.08363196
19000,0.03470667451620102,0.032487913966178894,0.08362596
19010,0.03469972684979439,0.032485298812389374,0.08361996
19020,0.034692756831645966,0.032482635229825974,0.08361381
19030,0.034685760736465454,0.03248000890016556,0.08360765
19040,0.034678731113672256,0.03247736021876335,0.08360141
19050,0.03467169404029846,0.03247465938329697,0.08359594
19060,0.03466649726033211,0.03247404098510742,0.08362419
19070,0.03525576367974281,0.033155400305986404,0.08786289
19080,0.03467731550335884,0.03260858356952667,0.0846764
19090,0.034705135971307755,0.03252890333533287,0.08413868
19100,0.03466351702809334,0.03246607631444931,0.083612256
19110,0.034633100032806396,0.03246411681175232,0.08355532
19120,0.03462741896510124,0.03246296942234039,0.083551556
19130,0.0346212163567543,0.03245818242430687,0.083544895
19140,0.03461414948105812,0.03245464712381363,0.08354142
19150,0.03460751101374626,0.03245219960808754,0.08353781
19160,0.0346011221408844,0.03244997188448906,0.08353276
19170,0.034594763070344925,0.03244781866669655,0.083527155
19180,0.03458840027451515,0.032445672899484634,0.083521254
19190,0.03458200395107269,0.03244355320930481,0.08351535
19200,0.03457559272646904,0.03244136646389961,0.08350936
19210,0.034569162875413895,0.0324392132461071,0.08350342
19220,0.03456270694732666,0.032437052577733994,0.08349746
19230,0.03455623239278793,0.03243487700819969,0.08349143
19240,0.034549735486507416,0.03243270516395569,0.0834853
19250,0.03454321622848511,0.03243055194616318,0.08347909
19260,0.03453667461872101,0.03242839500308037,0.08347274
19270,0.03453010693192482,0.032426223158836365,0.083466396
19280,0.03452352061867714,0.03242406249046326,0.08346036
19290,0.03451691195368767,0.03242190182209015,0.083454214
19300,0.03451027348637581,0.03241976350545883,0.08344805
19310,0.034503623843193054,0.03241761028766632,0.083441764
19320,0.03449694439768791,0.03241544961929321,0.083435394
19330,0.03449024632573128,0.032413311302661896,0.08342894
19340,0.03448352962732315,0.032411180436611176,0.08342244
19350,0.034476783126592636,0.03240906447172165,0.083416
19360,0.03447001799941063,0.03240692615509033,0.083409466
19370,0.03446323052048683,0.032404784113168716,0.083402805
19380,0.03445642441511154,0.03240266069769859,0.08339601
19390,0.03444959968328476,0.032400574535131454,0.08338895
19400,0.034442782402038574,0.03239868953824043,0.08338028
19410,0.03444065526127815,0.032406602054834366,0.08338344
19420,0.034888118505477905,0.03287187218666077,0.08537909
19430,0.03442482277750969,0.03242412209510803,0.083428584
19440,0.034428875893354416,0.03239213302731514,0.08335003
19450,0.03441864252090454,0.03238847851753235,0.08335534
19460,0.03440874442458153,0.03238674998283386,0.083359376
19470,0.03439989313483238,0.032384924590587616,0.083355285
19480,0.03439188003540039,0.03238305076956749,0.083344094
19490,0.03438488021492958,0.032381199300289154,0.08332893
19500,0.03437851741909981,0.03237975388765335,0.08331726
19510,0.034372128546237946,0.032378166913986206,0.08330906
19520,0.03436567261815071,0.03237622603774071,0.08330326
19530,0.034359242767095566,0.03237433359026909,0.08329747
19540,0.03435277193784714,0.03237258642911911,0.083289914
19550,0.03434629365801811,0.03237085044384003,0.08328242
19560,0.0343397818505764,0.032369036227464676,0.08327556
19570,0.0343332514166832,0.03236732259392738,0.08326805
19580,0.034326691180467606,0.03236550837755203,0.083260715
19590,0.03432010859251022,0.03236373886466026,0.08325314
19600,0.03431349992752075,0.0323619544506073,0.08324567
19610,0.03430686518549919,0.032360196113586426,0.0832381
19620,0.03430020064115524,0.03235844895243645,0.08323062
19630,0.034293510019779205,0.03235667571425438,0.083222926
19640,0.03428679332137108,0.032354943454265594,0.08321505
19650,0.034280046820640564,0.03235318884253502,0.083207086
19660,0.03427327051758766,0.03235143423080444,0.083199166
19670,0.034266479313373566,0.0323496088385582,0.083192214
19680,0.034260477870702744,0.03234811872243881,0.08320464
19690,0.034434664994478226,0.032611485570669174,0.08499937
19700,0.03449195250868797,0.0325225330889225,0.08378889
19710,0.03431715816259384,0.032417092472314835,0.08337027
19720,0.034262072294950485,0.032367777079343796,0.08320323
19730,0.03423795849084854,0.03235018253326416,0.083152056
19740,0.03422517329454422,0.032342929393053055,0.08313116
19750,0.03421653062105179,0.0323396734893322,0.08312174
19760,0.03420935198664665,0.03233728185296059,0.08311547
19770,0.03420273959636688,0.03233528882265091,0.083110176
19780,0.03419634699821472,0.03233350068330765,0.08310495
19790,0.03418998047709465,0.03233195096254349,0.083099544
19800,0.03418358042836189,0.03233058750629425,0.08309226
19810,0.03417712077498436,0.032329313457012177,0.083083466
19820,0.03417064994573593,0.032328054308891296,0.08307503
19830,0.034164149314165115,0.03232673928141594,0.0830675
19840,0.034157607704401016,0.03232542797923088,0.0830598
19850,0.03415104001760483,0.032324135303497314,0.083051465
19860,0.034144431352615356,0.03232285752892494,0.08304342
19870,0.0341377928853035,0.03232162445783615,0.08303523
19880,0.03413110971450806,0.03232041373848915,0.08302692
19890,0.034124404191970825,0.032319195568561554,0.083018504
19900,0.03411765396595001,0.03231799975037575,0.08300994
19910,0.03411087766289711,0.03231681138277054,0.08300139
19920,0.034104060381650925,0.032315678894519806,0.08299297
19930,0.03409721329808235,0.03231455385684967,0.082984336
19940,0.0340903177857399,0.03231344372034073,0.08297597
19950,0.034083399921655655,0.03231237083673477,0.08296722
19960,0.03407648950815201,0.032311614602804184,0.082956746
19970,0.034072715789079666,0.03231824189424515,0.08295193
19980,0.034388065338134766,0.03273346275091171,0.08469505
19990,0.03416147455573082,0.03232526779174805,0.083144605
20000,0.03410233184695244,0.03233812376856804,0.083246276
20010,0.03405442461371422,0.03231792151927948,0.083074346
20020,0.0340370275080204,0.03230667859315872,0.082951374
20030,0.034030623733997345,0.032304827123880386,0.0829066
20040,0.0340244397521019,0.03230571001768112,0.082892716
20050,0.03401714935898781,0.03230443596839905,0.08288662
20060,0.034010548144578934,0.032302696257829666,0.08288409
20070,0.03400393947958946,0.03230183944106102,0.08287766
20080,0.03399732708930969,0.03230144456028938,0.08286691
20090,0.03399069979786873,0.032300688326358795,0.08285887
20100,0.03398406505584717,0.03229983523488045,0.0828517
20110,0.03397739678621292,0.03229912370443344,0.08284276
20120,0.03397072106599808,0.03229829668998718,0.082834564
20130,0.033964019268751144,0.03229745104908943,0.08282589
20140,0.03395730257034302,0.03229653090238571,0.08281732
20150,0.0339505635201931,0.03229554370045662,0.08280872
20160,0.03394380584359169,0.03229450061917305,0.082800046
20170,0.03393702581524849,0.03229334577918053,0.08279114
20180,0.033930230885744095,0.03229215368628502,0.082782134
20190,0.033923421055078506,0.03229092061519623,0.08277303
20200,0.03391660749912262,0.03228963166475296,0.082764946
20210,0.0339103639125824,0.03228830173611641,0.08276967
20220,0.03398009389638901,0.032394349575042725,0.08358106
20230,0.033928219228982925,0.03242214396595955,0.0831911
20240,0.03391414135694504,0.03228844702243805,0.08273372
20250,0.033907778561115265,0.032292332500219345,0.08281115
20260,0.03388639912009239,0.03229070082306862,0.08279509
20270,0.033872272819280624,0.032285742461681366,0.082739085
20280,0.033865489065647125,0.03228490427136421,0.0827068
20290,0.0338594913482666,0.0322854109108448,0.08269382
20300,0.033852823078632355,0.03228405863046646,0.08268831
20310,0.033846620470285416,0.03228263556957245,0.08268543
20320,0.03384030982851982,0.03228205814957619,0.082676776
20330,0.0338340625166893,0.03228152170777321,0.082667485
20340,0.03382778912782669,0.032280586659908295,0.08266113
20350,0.033821504563093185,0.0322798490524292,0.08265316
20360,0.03381522744894028,0.03227906674146652,0.08264534
20370,0.03380892798304558,0.03227824345231056,0.08263771
20380,0.03380262851715088,0.03227745369076729,0.08262985
20390,0.033796317875385284,0.03227664902806282,0.08262206
20400,0.03378999978303909,0.03227582201361656,0.082614265
20410,0.033783674240112305,0.03227498009800911,0.08260643
20420,0.03377733752131462,0.032274167984724045,0.08259857
20430,0.03377098590135574,0.03227335959672928,0.08259065
20440,0.03376464545726776,0.03227262571454048,0.082582176
20450,0.03375854715704918,0.0322730727493763,0.0825705
20460,0.03378533199429512,0.03233623132109642,0.08274069
20470,0.03379536420106888,0.032269641757011414,0.08257656
20480,0.03383411839604378,0.03233298286795616,0.08271078
20490,0.03376159816980362,0.03230762481689453,0.08262651
20500,0.03373224660754204,0.03228297084569931,0.082554996
20510,0.03372255712747574,0.032270658761262894,0.082529016
20520,0.0337175652384758,0.03226706385612488,0.082531415
20530,0.033711500465869904,0.03226624056696892,0.0825294
20540,0.03370515629649162,0.032265935093164444,0.08251726
20550,0.03369938209652901,0.03226601332426071,0.08250533
20560,0.03369349241256714,0.03226540610194206,0.08249856
20570,0.033687639981508255,0.03226451203227043,0.08249337
20580,0.033681776374578476,0.032264046370983124,0.08248531
20590,0.0336759015917778,0.03226357698440552,0.0824777
20600,0.03367001935839653,0.03226296976208687,0.08247089
20610,0.033664122223854065,0.03226247802376747,0.08246316
20620,0.033658210188150406,0.0322619304060936,0.082455955
20630,0.03365229070186615,0.032261449843645096,0.08244836
20640,0.033646360039711,0.0322609581053257,0.082440935
20650,0.033640410751104355,0.0322604738175869,0.082433484
20660,0.033634454011917114,0.03226000443100929,0.08242586
20670,0.03362847864627838,0.032259561121463776,0.08241815
20680,0.03362249583005905,0.03225916251540184,0.08241035
20690,0.03361649811267853,0.03225886449217796,0.08240186
20700,0.03361082449555397,0.03226000815629959,0.08239044
20710,0.03364826738834381,0.03234294801950455,0.08263322
20720,0.03360487148165703,0.032276950776576996,0.0826054
20730,0.03366464003920555,0.03228427469730377,0.08241273
20740,0.03362024202942848,0.032284609973430634,0.08241163
20750,0.03359184041619301,0.03227298706769943,0.08237586
20760,0.03357800841331482,0.03226292505860329,0.08235049
20770,0.03357124328613281,0.032257720828056335,0.08234247
20780,0.033566106110811234,0.03225605934858322,0.082344785
20790,0.03356034308671951,0.03225582838058472,0.082339406
20800,0.03355466574430466,0.032256171107292175,0.0823268
20810,0.03354914113879204,0.03225650265812874,0.08231713
20820,0.03354354947805405,0.03225616738200188,0.08231167
20830,0.03353797271847725,0.03225598484277725,0.082305536
20840,0.033532384783029556,0.0322561115026474,0.08229746
20850,0.03352677822113037,0.03225603327155113,0.082290746
20860,0.03352115675806999,0.03225603327155113,0.082283564
20870,0.033515531569719315,0.03225607052445412,0.08227631


==> Flow_r2_score.csv <==
epoch,r2
0,-0.01935112476348877
10,0.0439227819442749
20,0.11883282661437988
30,0.1949670910835266
40,0.29157477617263794
50,0.4037635922431946
60,0.5268459320068359
70,0.6412846446037292
80,0.7267981767654419
90,0.7744380235671997
100,0.7937908172607422
110,0.8001881241798401
120,0.8039583563804626
130,0.8079632520675659
140,0.8114417195320129
150,0.8141878843307495
160,0.8165093064308167
170,0.818626880645752
180,0.8206644058227539
190,0.8226619362831116
200,0.8246061205863953
210,0.8264825344085693
220,0.8282912969589233
230,0.8300382494926453
240,0.831727147102356
250,0.8333579897880554
260,0.834929347038269
270,0.8364399671554565
280,0.8378894925117493
290,0.8392778038978577
300,0.8406044244766235
310,0.8418685793876648
320,0.8430697321891785
330,0.844207763671875
340,0.8452826142311096
350,0.8462948203086853
360,0.8472449779510498
370,0.8481341600418091
380,0.8489639759063721
390,0.8497361540794373
400,0.8504528999328613
410,0.8511168360710144
420,0.8517305850982666
430,0.8522971272468567
440,0.852819561958313
450,0.853300929069519
460,0.8537445068359375
470,0.8541533946990967
480,0.8545305728912354
490,0.8548789620399475
500,0.8552013039588928
510,0.8555002212524414
520,0.8557780385017395
530,0.8560370206832886
540,0.8562790751457214
550,0.8565061092376709
560,0.8567195534706116
570,0.8569209575653076
580,0.8571115136146545
590,0.8572924137115479
600,0.8574644923210144
610,0.8576287031173706
620,0.8577858209609985
630,0.857936441898346
640,0.8580811619758606
650,0.8582205176353455
660,0.8583550453186035
670,0.8584849834442139
680,0.8586109280586243
690,0.858733057975769
700,0.8588517904281616
710,0.8589674234390259
720,0.8590801954269409
730,0.8591903448104858
740,0.8592982292175293
750,0.8594039678573608
760,0.8595077991485596
770,0.8596100211143494
780,0.8597107529640198
790,0.8598102331161499
800,0.8599085807800293
810,0.8600060343742371
820,0.8601027727127075
830,0.8601989150047302
840,0.8602946400642395
850,0.8603900671005249
860,0.8604853749275208
870,0.8605806231498718
880,0.8606760501861572
890,0.860771656036377
900,0.8608676791191101
910,0.8609641194343567
920,0.8610610961914062
930,0.8611587882041931
940,0.8612572550773621
950,0.8613566160202026
960,0.8614569306373596
970,0.8615584373474121
980,0.8616611361503601
990,0.8617652654647827
1000,0.861871063709259
1010,0.8619785308837891
1020,0.8620878458023071
1030,0.8621990084648132
1040,0.8623117804527283
1050,0.8624259829521179
1060,0.8625413179397583
1070,0.8626577258110046
1080,0.8627753257751465
1090,0.8628944158554077
1100,0.863015353679657
1110,0.8631383180618286
1120,0.8632634282112122
1130,0.8633908033370972
1140,0.863520622253418
1150,0.8636528849601746
1160,0.8637877702713013
1170,0.8639253377914429
1180,0.8640658855438232
1190,0.8642094135284424
1200,0.864356279373169
1210,0.8645064830780029
1220,0.8646602630615234
1230,0.8648176789283752
1240,0.864979088306427
1250,0.8651444911956787
1260,0.8653141260147095
1270,0.8654881119728088
1280,0.8656667470932007
1290,0.8658499717712402
1300,0.8660381436347961
1310,0.8662313222885132
1320,0.8664295673370361
1330,0.8666329979896545
1340,0.8668417930603027
1350,0.8670559525489807
1360,0.8672754764556885
1370,0.8675004839897156
1380,0.8677309155464172
1390,0.8679667711257935
1400,0.8682079315185547
1410,0.8684543371200562
1420,0.8687059879302979
1430,0.8689627647399902
1440,0.8692244291305542
1450,0.869490921497345
1460,0.8697620630264282
1470,0.8700377941131592
1480,0.8703177571296692
1490,0.8706018924713135
1500,0.8708900213241577
1510,0.871181845664978
1520,0.8714772462844849
1530,0.8717759847640991
1540,0.8720778226852417
1550,0.8723825216293335
1560,0.8726900219917297
1570,0.8730000257492065
1580,0.8733123540878296
1590,0.8736268877983093
1600,0.8739434480667114
1610,0.8742619156837463
1620,0.8745821714401245
1630,0.8749039173126221
1640,0.875227153301239
1650,0.8755515813827515
1660,0.8758769631385803
1670,0.8762030005455017
1680,0.876529335975647
1690,0.8768555521965027
1700,0.8771811127662659
1710,0.8775056600570679
1720,0.8778283596038818
1730,0.8781487941741943
1740,0.8784662485122681
1750,0.8787800669670105
1760,0.8790896534919739
1770,0.8793944120407104
1780,0.8796939849853516
1790,0.8799879550933838
1800,0.880276083946228
1810,0.8805582523345947
1820,0.8808345794677734
1830,0.8811051845550537
1840,0.8813703656196594
1850,0.8816304206848145
1860,0.8818859457969666
1870,0.8821372985839844
1880,0.8823850750923157
1890,0.8826297521591187
1900,0.8828718662261963
1910,0.8831118941307068
1920,0.8833503723144531
1930,0.8835877180099487
1940,0.883824348449707
1950,0.8840606808662415
1960,0.8842971920967102
1970,0.8845341801643372
1980,0.8847720623016357
1990,0.8850113153457642
2000,0.8852521181106567
2010,0.8854950666427612
2020,0.8857404589653015
2030,0.8859888315200806
2040,0.886240541934967
2050,0.8864961266517639
2060,0.8867560625076294
2070,0.8870208263397217
2080,0.8872910141944885
2090,0.8875671625137329
2100,0.8878498077392578
2110,0.8881396055221558
2120,0.8884371519088745
2130,0.888742983341217
2140,0.8890578150749207
2150,0.8893821835517883
2160,0.8897166848182678
2170,0.8900619745254517
2180,0.8904186487197876
2190,0.8907872438430786
2200,0.8911682367324829
2210,0.8915623426437378
2220,0.8919699788093567
2230,0.8923916220664978
2240,0.8928276896476746
2250,0.8932785987854004
2260,0.893744707107544
2270,0.8942261934280396
2280,0.8947234153747559
2290,0.8952363729476929
2300,0.8957651257514954
2310,0.8963097929954529
2320,0.8968701362609863
2330,0.8974461555480957
2340,0.8980375528335571
2350,0.898644208908081
2360,0.8992658257484436
2370,0.8999021053314209
2380,0.9005526900291443
2390,0.9012172818183899
2400,0.9018954634666443
2410,0.902586817741394
2420,0.903290867805481
2430,0.9040071964263916
2440,0.9047350883483887
2450,0.905474066734314
2460,0.9062234163284302
2470,0.9069824814796448
2480,0.9077505469322205
2490,0.9085268974304199
2500,0.9093107581138611
2510,0.9101015329360962
2520,0.9108984470367432
2530,0.9117009043693542
2540,0.9125083684921265
2550,0.9133203029632568
2560,0.9141362309455872
2570,0.9149557948112488
2580,0.9157785177230835
2590,0.9166039824485779
2600,0.9174317121505737
2610,0.918260931968689
2620,0.9190909266471863
2630,0.9199207425117493
2640,0.9207492470741272
2650,0.9215753674507141
2660,0.9223979711532593
2670,0.9232160449028015
2680,0.9240286350250244
2690,0.9248350262641907
2700,0.925634503364563
2710,0.9264264106750488
2720,0.9272102117538452
2730,0.9279851913452148
2740,0.9287506937980652
2750,0.9295060038566589
2760,0.9302504062652588
2770,0.9309832453727722
2780,0.9317039251327515
2790,0.9324118494987488
2800,0.933106541633606
2810,0.9337876439094543
2820,0.9344546794891357
2830,0.9351073503494263
2840,0.9357452392578125
2850,0.936367928981781
2860,0.9369750618934631
2870,0.9375662803649902
2880,0.9381410479545593
2890,0.9386990070343018
2900,0.9392397403717041
2910,0.9397628307342529
2920,0.9402680993080139
2930,0.940755307674408
2940,0.9412243962287903
2950,0.9416754245758057
2960,0.942108690738678
2970,0.9425244927406311
2980,0.9429234266281128
2990,0.9433059692382812
3000,0.9436728954315186
3010,0.9440246820449829
3020,0.9443620443344116
3030,0.9446856379508972
3040,0.9449959397315979
3050,0.9452935457229614
3060,0.9455788731575012
3070,0.9458523988723755
3080,0.9461144804954529
3090,0.9463655352592468
3100,0.9466058611869812
3110,0.9468358159065247
3120,0.9470556974411011
3130,0.947265625
3140,0.9474627375602722
3150,0.9475917220115662
3160,0.9478511810302734
3170,0.948017954826355
3180,0.9481678605079651
3190,0.9483162760734558
3200,0.9484694004058838
3210,0.9486127495765686
3220,0.9487453103065491
3230,0.948877215385437
3240,0.9490023255348206
3250,0.9491239190101624
3260,0.9492409825325012
3270,0.9493552446365356
3280,0.949466347694397
3290,0.949574887752533
3300,0.9496821165084839
3310,0.9497954845428467
3320,0.9499029517173767
3330,0.9499918222427368
3340,0.9500620365142822
3350,0.9501662850379944
3360,0.9502688646316528
3370,0.9503567814826965
3380,0.9504475593566895
3390,0.950542151927948
3400,0.9506317377090454
3410,0.9507242441177368
3420,0.9508146047592163
3430,0.9509050846099854
3440,0.9509954452514648
3450,0.9510852098464966
3460,0.9511746764183044
3470,0.9512667059898376
3480,0.9513556361198425
3490,0.9513814449310303
3500,0.9515177011489868
3510,0.9516016840934753
3520,0.9516705870628357
3530,0.9517459869384766
3540,0.9518278241157532
3550,0.9519007205963135
3560,0.9519748687744141
3570,0.9520478844642639
3580,0.9521190524101257
3590,0.952189028263092
3600,0.9522581100463867
3610,0.9523254036903381
3620,0.9523914456367493
3630,0.9524561166763306
3640,0.9525191783905029
3650,0.9525756239891052
3660,0.9525078535079956
3670,0.9527059197425842
3680,0.9527601003646851
3690,0.9528136849403381
3700,0.9528614282608032
3710,0.9529094696044922
3720,0.9529616832733154
3730,0.9530138373374939
3740,0.9530624747276306
3750,0.953109622001648
3760,0.9531574845314026
3770,0.9532037973403931
3780,0.953249454498291
3790,0.9532944560050964
3800,0.9533387422561646
3810,0.9533822536468506
3820,0.9534251689910889
3830,0.9534674882888794
3840,0.9535091519355774
3850,0.9535502195358276
3860,0.9535905718803406
3870,0.9536263346672058
3880,0.9534618258476257
3890,0.9536861777305603
3900,0.9537282586097717
3910,0.9537659287452698
3920,0.9538038372993469
3930,0.9538401365280151
3940,0.9538748860359192
3950,0.9539088010787964
3960,0.9539421200752258
3970,0.9539749026298523
3980,0.9540072083473206
3990,0.9540390968322754
4000,0.9540707468986511
4010,0.9541022777557373
4020,0.9541336894035339
4030,0.9541648030281067
4040,0.9541956782341003
4050,0.9542264342308044
4060,0.9542570114135742
4070,0.9542874097824097
4080,0.954317569732666
4090,0.9543476104736328
4100,0.9543775320053101
4110,0.9544072151184082
4120,0.9544367790222168
4130,0.9544661045074463
4140,0.9544946551322937
4150,0.954491376876831
4160,0.9545258283615112
4170,0.9545762538909912
4180,0.9546037316322327
4190,0.9546302556991577
4200,0.9546558260917664
4210,0.9546807408332825
4220,0.954705536365509
4230,0.9547303915023804
4240,0.9547552466392517
4250,0.9547801613807678
4260,0.9548048973083496
4270,0.9548293948173523
4280,0.9548536539077759
4290,0.9548777341842651
4300,0.9549016356468201
4310,0.9549252986907959
4320,0.9549488425254822
4330,0.9549721479415894
4340,0.9549952745437622
4350,0.955018162727356
4360,0.9550408720970154
4370,0.9550633430480957
4380,0.9550856351852417
4390,0.9551077485084534
4400,0.9551296830177307
4410,0.9551514387130737
4420,0.9550637006759644
4430,0.9551459550857544
4440,0.9551877379417419
4450,0.9552213549613953
4460,0.955246090888977
4470,0.9552674293518066
4480,0.955287516117096
4490,0.9553068280220032
4500,0.9553256630897522
4510,0.9553442001342773
4520,0.9553624987602234
4530,0.9553807377815247
4540,0.9553989768028259
4550,0.9554170370101929
4560,0.9554349780082703
4570,0.9554527997970581
4580,0.9554705619812012
4590,0.9554882049560547
4600,0.9555057883262634
4610,0.9555233120918274
4620,0.9555407762527466
4630,0.9555581212043762
4640,0.9555754661560059
4650,0.955592691898346
4660,0.9556090235710144
4670,0.9555285573005676
4680,0.955568790435791
4690,0.9556336998939514
4700,0.9556671380996704
4710,0.9556887149810791
4720,0.9557062387466431
4730,0.9557223916053772
4740,0.9557381868362427
4750,0.9557539820671082
4760,0.955769956111908
4770,0.955785870552063
4780,0.9558017253875732
4790,0.9558175802230835
4800,0.9558334946632385
4810,0.9558494091033936
4820,0.9558653831481934
4830,0.9558813571929932
4840,0.9558974504470825
4850,0.9559135437011719
4860,0.9559297561645508
4870,0.9559460282325745
4880,0.9559623599052429
4890,0.9559788107872009
4900,0.9559953212738037
4910,0.9560104608535767
4920,0.9558497071266174
4930,0.9560313820838928
4940,0.9560508728027344
4950,0.9560724496841431
4960,0.9560904502868652
4970,0.9561070203781128
4980,0.9561234712600708
4990,0.9561399817466736
5000,0.9561563730239868
5010,0.9561727643013
5020,0.9561892747879028
5030,0.9562059640884399
5040,0.9562227129936218
5050,0.956239640712738
5060,0.9562566876411438
5070,0.9562738537788391
5080,0.9562912583351135
5090,0.9563087821006775
5100,0.9563264846801758
5110,0.9563443660736084
5120,0.9563624858856201
5130,0.9563807845115662
5140,0.9563993215560913
5150,0.9564180374145508
5160,0.9564274549484253
5170,0.9564107060432434
5180,0.9564274549484253
5190,0.9564752578735352
5200,0.9565047025680542
5210,0.9565271139144897
5220,0.9565469622612
5230,0.9565662145614624
5240,0.9565854072570801
5250,0.956605076789856
5260,0.9566250443458557
5270,0.9566451907157898
5280,0.956665575504303
5290,0.95668625831604
5300,0.9567073583602905
5310,0.9567286968231201
5320,0.9567503929138184
5330,0.95677250623703
5340,0.9567949771881104
5350,0.9568178653717041
5360,0.9568410515785217
5370,0.9568647146224976
5380,0.9568887948989868
5390,0.9569131731987
5400,0.9568939208984375
5410,0.9568760395050049
5420,0.9569685459136963
5430,0.9570016860961914
5440,0.9570296406745911
5450,0.9570555090904236
5460,0.9570807218551636
5470,0.9571058750152588
5480,0.9571310877799988
5490,0.9571565985679626
5500,0.9571822881698608
5510,0.9572082757949829
5520,0.9572346210479736
5530,0.9572612047195435
5540,0.9572880864143372
5550,0.95731520652771
5560,0.9573425650596619
5570,0.9573701620101929
5580,0.957397997379303
5590,0.9574260711669922
5600,0.957454264163971
5610,0.9574826955795288
5620,0.957511305809021
5630,0.9575400352478027
5640,0.9575684070587158
5650,0.9574910998344421
5660,0.9574956893920898
5670,0.9576278924942017
5680,0.957676351070404
5690,0.957698404788971
5700,0.9577250480651855
5710,0.9577530026435852
5720,0.9577800035476685
5730,0.9578064680099487
5740,0.9578326940536499
5750,0.9578589797019958
5760,0.9578851461410522
5770,0.9579113721847534
5780,0.9579375386238098
5790,0.9579637050628662
5800,0.9579898118972778
5810,0.9580159187316895
5820,0.9580419659614563
5830,0.9580680131912231
5840,0.9580940008163452
5850,0.9581199288368225
5860,0.958145797252655
5870,0.9581716060638428
5880,0.9581973552703857
5890,0.9582229852676392
5900,0.9582486152648926
5910,0.9582740664482117
5920,0.9582991600036621
5930,0.9582812190055847
5940,0.9582532048225403
5950,0.9583327174186707
5960,0.9583734273910522
5970,0.9584102034568787
5980,0.9584362506866455
5990,0.9584587812423706
6000,0.9584808945655823
6010,0.9585029482841492
6020,0.9585248827934265
6030,0.9585468173027039
6040,0.9585685729980469
6050,0.9585903286933899
6060,0.9586120247840881
6070,0.9586336612701416
6080,0.9586552977561951
6090,0.9586768746376038
6100,0.9586983919143677
6110,0.9587199091911316
6120,0.9587414264678955
6130,0.9587628245353699
6140,0.9587842226028442
6150,0.9588056206703186
6160,0.958827018737793
6170,0.9588483572006226
6180,0.9588697552680969
6190,0.9588907361030579
6200,0.9587401151657104
6210,0.9588596224784851
6220,0.958930492401123
6230,0.9589666128158569
6240,0.9589884281158447
6250,0.9590075612068176
6260,0.9590269327163696
6270,0.9590461850166321
6280,0.9590655565261841
6290,0.9590849280357361
6300,0.9591044187545776
6310,0.9591240286827087
6320,0.9591435790061951
6330,0.9591631293296814
6340,0.9591827988624573
6350,0.9592025876045227
6360,0.9592223763465881
6370,0.9592422246932983
6380,0.9592621922492981
6390,0.9592822194099426
6400,0.9593023657798767
6410,0.9593225717544556
6420,0.959342896938324
6430,0.9593632817268372
6440,0.9593836069107056
6450,0.9593942165374756
6460,0.9592705965042114
6470,0.9593702554702759
6480,0.9594484567642212
6490,0.9594792127609253
6500,0.9594981670379639
6510,0.9595173001289368
6520,0.9595364928245544
6530,0.9595558047294617
6540,0.9595750570297241
6550,0.9595944881439209
6560,0.9596139192581177
6570,0.9596335887908936
6580,0.959653377532959
6590,0.959673285484314
6600,0.9596932530403137
6610,0.959713339805603
6620,0.9597336053848267
6630,0.9597539305686951
6640,0.959774374961853
6650,0.9597949385643005
6660,0.9598156213760376
6670,0.9598363637924194
6680,0.9598572850227356
6690,0.9598783254623413
6700,0.9598994255065918
6710,0.9599202275276184
6720,0.9598906636238098
6730,0.9598937034606934
6740,0.9599724411964417
6750,0.959995448589325
6760,0.9600181579589844
6770,0.960039496421814
6780,0.9600602388381958
6790,0.9600803852081299
6800,0.9601004719734192
6810,0.9601207971572876
6820,0.9601412415504456
6830,0.9601619839668274
6840,0.960182785987854
6850,0.9602036476135254
6860,0.9602247476577759
6870,0.9602459669113159
6880,0.9602673649787903
6890,0.9602888822555542
6900,0.9603105783462524
6910,0.960332453250885
6920,0.9603545069694519
6930,0.9603767395019531
6940,0.9603990912437439
6950,0.9604216814041138
6960,0.960444450378418
6970,0.9604660868644714
6980,0.9602216482162476
6990,0.9604992270469666
7000,0.9605223536491394
7010,0.960549533367157
7020,0.9605727195739746
7030,0.9605949521064758
7040,0.9606170058250427
7050,0.9606392979621887
7060,0.9606615900993347
7070,0.9606837034225464
7080,0.9607058167457581
7090,0.9607279300689697
7100,0.9607502222061157
7110,0.9607725143432617
7120,0.9607948660850525
7130,0.9608172178268433
7140,0.960839569568634
7150,0.96086186170578
7160,0.9608842134475708
7170,0.960906445980072
7180,0.9609286785125732
7190,0.9609508514404297
7200,0.9609728455543518
7210,0.9609948396682739
7220,0.9610142707824707
7230,0.9607557654380798
7240,0.9610533118247986
7250,0.9610647559165955
7260,0.9610882997512817
7270,0.9611107110977173
7280,0.961132287979126
7290,0.9611527323722839
7300,0.9611718654632568
7310,0.9611905217170715
7320,0.9612089395523071
7330,0.9612272381782532
7340,0.9612454771995544
7350,0.9612634778022766
7360,0.9612813591957092
7370,0.9612990617752075
7380,0.9613166451454163
7390,0.9613340497016907
7400,0.9613513350486755
7410,0.9613684415817261
7420,0.9613854289054871
7430,0.9614022374153137
7440,0.9614189267158508
7450,0.9614354372024536
7460,0.9614496231079102
7470,0.9611753225326538
7480,0.9614772796630859
7490,0.9614860415458679
7500,0.9615048170089722
7510,0.961521565914154
7520,0.9615373611450195
7530,0.961552619934082
7540,0.9615671038627625
7550,0.9615810513496399
7560,0.9615947604179382
7570,0.9616084098815918
7580,0.9616219997406006
7590,0.9616354703903198
7600,0.9616487622261047
7610,0.9616619944572449
7620,0.9616751670837402
7630,0.961688220500946
7640,0.9617011547088623
7650,0.961713969707489
7660,0.961726725101471
7670,0.9617394208908081
7680,0.9617519974708557
7690,0.9617645740509033
7700,0.9617769718170166
7710,0.9617842435836792
7720,0.9614733457565308
7730,0.9617297053337097
7740,0.9617917537689209
7750,0.9618223309516907
7760,0.9618417024612427
7770,0.9618562459945679
7780,0.9618687629699707
7790,0.961880624294281
7800,0.9618921875953674
7810,0.9619036912918091
7820,0.9619151949882507
7830,0.9619266986846924
7840,0.961938202381134
7850,0.9619497656822205
7860,0.9619613289833069
7870,0.9619730114936829
7880,0.9619846940040588
7890,0.9619964957237244
7900,0.9620083570480347
7910,0.9620202779769897
7920,0.9620322585105896
7930,0.962044358253479
7940,0.9620565176010132
7950,0.9620687365531921
7960,0.9620810747146606
7970,0.9620934128761292
7980,0.962099552154541
7990,0.9618097543716431
8000,0.962087094783783
8010,0.9621335864067078
8020,0.9621515870094299
8030,0.962164580821991
8040,0.9621764421463013
8050,0.9621883034706116
8060,0.9622001647949219
8070,0.962212085723877
8080,0.9622238874435425
8090,0.9622358083724976
8100,0.9622477293014526
8110,0.9622596502304077
8120,0.9622715711593628
8130,0.9622835516929626
8140,0.9622955322265625
8150,0.9623075723648071
8160,0.9623196125030518
8170,0.9623317122459412
8180,0.9623438119888306
8190,0.9623560309410095
8200,0.9623681902885437
8210,0.9623804092407227
8220,0.9623925089836121
8230,0.9623960256576538
8240,0.9621583819389343
8250,0.9624180197715759
8260,0.962435781955719
8270,0.9624447226524353
8280,0.9624599814414978
8290,0.9624735713005066
8300,0.9624843597412109
8310,0.9624960422515869
8320,0.9625077843666077
8330,0.9625191688537598
8340,0.9625304341316223
8350,0.9625418782234192
8360,0.9625531435012817
8370,0.9625644087791443
8380,0.9625756144523621
8390,0.9625868797302246
8400,0.9625980257987976
8410,0.9626091122627258
8420,0.962620198726654
8430,0.9626312255859375
8440,0.962642252445221
8450,0.9626532793045044
8460,0.9626607298851013
8470,0.9623398184776306
8480,0.9626604318618774
8490,0.962690532207489
8500,0.9627025127410889
8510,0.962712287902832
8520,0.9627218246459961
8530,0.9627310633659363
8540,0.9627403020858765
8550,0.9627498388290405
8560,0.9627593159675598
8570,0.9627686142921448
8580,0.9627777934074402
8590,0.9627867937088013
8600,0.9627958536148071
8610,0.9628048539161682
8620,0.9628137946128845
8630,0.962822675704956
8640,0.9628315567970276
8650,0.9628404378890991
8660,0.9628491997718811
8670,0.9628579616546631
8680,0.9628666639328003
8690,0.9628754258155823
8700,0.9628840684890747
8710,0.9628927707672119
8720,0.9629015326499939
8730,0.9628902673721313
8740,0.9629029631614685
8750,0.9628753066062927
8760,0.9629137516021729
8770,0.9629352688789368
8780,0.9629477858543396
8790,0.9629563689231873
8800,0.9629634618759155
8810,0.9629709720611572
8820,0.9629788994789124
8830,0.9629867672920227
8840,0.9629943370819092
8850,0.9630017876625061
8860,0.9630093574523926
8870,0.963016927242279
8880,0.9630244374275208
8890,0.9630319476127625
8900,0.9630394577980042
8910,0.9630469679832458
8920,0.9630544781684875
8930,0.9630619883537292
8940,0.963069498538971
8950,0.9630770087242126
8960,0.9630844593048096
8970,0.9630914330482483
8980,0.9630800485610962
8990,0.9629615545272827
9000,0.9630452394485474
9010,0.9631112813949585
9020,0.9631267786026001
9030,0.9631333351135254
9040,0.963140606880188
9050,0.9631476402282715
9060,0.9631538391113281
9070,0.9631608128547668
9080,0.9631680250167847
9090,0.9631748199462891
9100,0.9631815552711487
9110,0.9631884694099426
9120,0.963195264339447
9130,0.963202178478241
9140,0.9632090330123901
9150,0.9632159471511841
9160,0.963222861289978
9170,0.963229775428772
9180,0.9632366299629211
9190,0.9632436037063599
9200,0.9632505178451538
9210,0.9632570743560791
9220,0.9632506966590881
9230,0.9630167484283447
9240,0.9632081389427185
9250,0.9632701873779297
9260,0.9632872939109802
9270,0.9632959365844727
9280,0.963302731513977
9290,0.9633090496063232
9300,0.9633153676986694
9310,0.9633213877677917
9320,0.9633275866508484
9330,0.9633342027664185
9340,0.9633407592773438
9350,0.9633470773696899
9360,0.9633535146713257
9370,0.9633600115776062
9380,0.9633665084838867
9390,0.9633730053901672
9400,0.9633795022964478
9410,0.963386058807373
9420,0.9633926749229431
9430,0.9633992314338684
9440,0.9634058475494385
9450,0.9634124040603638
9460,0.9634189009666443
9470,0.9634223580360413
9480,0.9632379412651062
9490,0.9633362293243408
9500,0.9634278416633606
9510,0.9634504914283752
9520,0.9634530544281006
9530,0.9634590744972229
9540,0.9634680151939392
9550,0.9634752869606018
9560,0.9634814262390137
9570,0.9634873270988464
9580,0.9634936451911926
9590,0.9635000824928284
9600,0.963506281375885
9610,0.963512659072876
9620,0.9635189771652222
9630,0.9635253548622131
9640,0.9635317325592041
9650,0.9635381102561951
9660,0.9635445475578308
9670,0.9635509848594666
9680,0.9635574817657471
9690,0.9635640382766724
9700,0.9635706543922424
9710,0.963577151298523
9720,0.9633520245552063
9730,0.9635059833526611
9740,0.9635502696037292
9750,0.9635818600654602
9760,0.9635979533195496
9770,0.9636085033416748
9780,0.963616669178009
9790,0.9636237621307373
9800,0.9636302590370178
9810,0.9636363983154297
9820,0.963642418384552
9830,0.9636483192443848
9840,0.9636543393135071
9850,0.963660478591919
9860,0.963666558265686
9870,0.9636726379394531
9880,0.9636788368225098
9890,0.9636849761009216
9900,0.9636911153793335
9910,0.9636973142623901
9920,0.9637035727500916
9930,0.9637097716331482
9940,0.9637160301208496
9950,0.963722288608551
9960,0.9637286067008972
9970,0.9637347459793091
9980,0.9637386798858643
9990,0.963598906993866
10000,0.9636396169662476
10010,0.9637523889541626
10020,0.9637632369995117
10030,0.9637647867202759
10040,0.9637719988822937
10050,0.9637807607650757
10060,0.9637876749038696
10070,0.9637934565544128
10080,0.9637989401817322
10090,0.9638047814369202
10100,0.9638108015060425
10110,0.9638166427612305
10120,0.9638225436210632
10130,0.963828444480896
10140,0.9638343453407288
10150,0.9638402462005615
10160,0.9638462066650391
10170,0.9638521671295166
10180,0.9638581871986389
10190,0.9638641476631165
10200,0.9638701677322388
10210,0.9638760685920715
10220,0.963880717754364
10230,0.9637939929962158
10240,0.9638092517852783
10250,0.9638985395431519
10260,0.9639016389846802
10270,0.9639047980308533
10280,0.9639110565185547
10290,0.9639182686805725
10300,0.9639252424240112
10310,0.9639312028884888
10320,0.9639367461204529
10330,0.9639420509338379
10340,0.9639474749565125
10350,0.9639530777931213
10360,0.9639586210250854
10370,0.9639641046524048
10380,0.9639697074890137
10390,0.963975191116333
10400,0.9639807939529419
10410,0.9639863967895508
10420,0.9639919400215149
10430,0.9639975428581238
10440,0.9640031456947327
10450,0.9640087485313416
10460,0.9640144109725952
10470,0.9640198349952698
10480,0.9640201330184937
10490,0.9636765718460083
10500,0.9640332460403442
10510,0.9640316963195801
10520,0.9640402793884277
10530,0.9640485048294067
10540,0.9640555381774902
10550,0.9640612602233887
10560,0.9640661478042603
10570,0.9640708565711975
10580,0.9640761613845825
10590,0.9640815258026123
10600,0.964086651802063
10610,0.9640917181968689
10620,0.9640969038009644
10630,0.9641020894050598
10640,0.9641072750091553
10650,0.9641124606132507
10660,0.9641176462173462
10670,0.9641228914260864
10680,0.9641281366348267
10690,0.9641333818435669
10700,0.9641386270523071
10710,0.9641439318656921
10720,0.9641491770744324
10730,0.9641544222831726
10740,0.9641594290733337
10750,0.9641475081443787
10760,0.9640254378318787
10770,0.9640787243843079
10780,0.9641479849815369
10790,0.9641741514205933
10800,0.9641851186752319
10810,0.9641916155815125
10820,0.9641968011856079
10830,0.9642017483711243
10840,0.9642066359519958
10850,0.964211642742157
10860,0.9642165303230286
10870,0.9642212986946106
10880,0.9642261266708374
10890,0.9642308950424194
10900,0.9642356634140015
10910,0.9642404913902283
10920,0.9642453193664551
10930,0.9642501473426819
10940,0.9642549753189087
10950,0.9642598628997803
10960,0.9642647504806519
10970,0.9642695784568787
10980,0.964274525642395
10990,0.9642794132232666
11000,0.9642843008041382
11010,0.9642892479896545
11020,0.9642941951751709
11030,0.9642990827560425
11040,0.9643025994300842
11050,0.9641426205635071
11060,0.9641495943069458
11070,0.964266300201416
11080,0.9643048048019409
11090,0.9643207788467407
11100,0.9643293023109436
11110,0.9643349647521973
11120,0.9643397331237793
11130,0.9643440842628479
11140,0.9643484354019165
11150,0.9643529057502747
11160,0.9643574953079224
11170,0.9643620848655701
11180,0.9643665552139282
11190,0.9643710851669312
11200,0.9643756151199341
11210,0.964380145072937
11220,0.9643847346305847
11230,0.9643892645835876
11240,0.9643938541412354
11250,0.9643984436988831
11260,0.9644030332565308
11270,0.9644076824188232
11280,0.964412271976471
11290,0.9644169211387634
11300,0.9644215703010559
11310,0.9644262790679932
11320,0.9644095301628113
11330,0.9643885493278503
11340,0.9643840193748474
11350,0.9644404649734497
11360,0.9644454121589661
11370,0.9644479751586914
11380,0.9644554257392883
11390,0.9644607305526733
11400,0.9644649624824524
11410,0.9644690752029419
11420,0.9644736051559448
11430,0.9644779562950134
11440,0.9644822478294373
11450,0.9644866585731506
11460,0.9644909501075745
11470,0.9644953608512878
11480,0.9644997119903564
11490,0.9645041227340698
11500,0.9645085334777832
11510,0.9645128846168518
11520,0.9645172953605652
11530,0.9645217061042786
11540,0.9645246863365173
11550,0.9643869400024414
11560,0.964385986328125
11570,0.9645129442214966
11580,0.9645386338233948
11590,0.9645459651947021
11600,0.9645496606826782
11610,0.9645532369613647
11620,0.9645577073097229
11630,0.9645622372627258
11640,0.9645665287971497
11650,0.9645706415176392
11660,0.9645745754241943
11670,0.9645786881446838
11680,0.9645828008651733
11690,0.9645868539810181
11700,0.9645909070968628
11710,0.9645950198173523
11720,0.9645991325378418
11730,0.9646032452583313
11740,0.9646073579788208
11750,0.9646114706993103
11760,0.9646155834197998
11770,0.9646197557449341
11780,0.9646239876747131
11790,0.9646279215812683
11800,0.9645793437957764
11810,0.9646170139312744
11820,0.9646170139312744
11830,0.9646256566047668
11840,0.9646427631378174
11850,0.9646508693695068
11860,0.9646537899971008
11870,0.9646580219268799
11880,0.964662492275238
11890,0.9646664261817932
11900,0.9646701812744141
11910,0.9646740555763245
11920,0.9646779298782349
11930,0.9646817445755005
11940,0.9646856188774109
11950,0.9646894931793213
11960,0.9646933674812317
11970,0.9646972417831421
11980,0.9647011160850525
11990,0.9647049903869629
12000,0.9647089242935181
12010,0.9647127985954285
12020,0.9647165536880493
12030,0.9647116661071777
12040,0.9643780589103699
12050,0.964676558971405
12060,0.9647231101989746
12070,0.9647329449653625
12080,0.9647377729415894
12090,0.9647414088249207
12100,0.964745044708252
12110,0.9647486209869385
12120,0.9647523164749146
12130,0.9647557735443115
12140,0.964759349822998
12150,0.9647629857063293
12160,0.9647665619850159
12170,0.9647700786590576
12180,0.9647736549377441
12190,0.9647772312164307
12200,0.9647808074951172
12210,0.9647843837738037
12220,0.9647879600524902
12230,0.9647915363311768
12240,0.9647951722145081
12250,0.9647987484931946
12260,0.9648023843765259
12270,0.9648059606552124
12280,0.9648095965385437
12290,0.9647903442382812
12300,0.9647740125656128
12310,0.964747428894043
12320,0.9648022651672363
12330,0.9648228883743286
12340,0.9648290276527405
12350,0.9648315906524658
12360,0.9648351073265076
12370,0.9648390412330627
12380,0.9648424983024597
12390,0.9648458361625671
12400,0.964849054813385
12410,0.9648524522781372
12420,0.9648557305335999
12430,0.9648590087890625
12440,0.9648623466491699
12450,0.9648656845092773
12460,0.96486896276474
12470,0.9648722410202026
12480,0.9648755788803101
12490,0.9648789167404175
12500,0.9648822546005249
12510,0.9648855328559875
12520,0.9648880958557129
12530,0.9648212194442749
12540,0.964855432510376
12550,0.9648866653442383
12560,0.9648842215538025
12570,0.9648950695991516
12580,0.96490478515625
12590,0.9649097919464111
12600,0.9649127125740051
12610,0.964915931224823
12620,0.9649189710617065
12630,0.9649220705032349
12640,0.9649251699447632
12650,0.964928150177002
12660,0.9649311900138855
12670,0.964934229850769
12680,0.9649372100830078
12690,0.9649403095245361
12700,0.9649432897567749
12710,0.9649463295936584
12720,0.964949369430542
12730,0.9649524092674255
12740,0.9649553894996643
12750,0.9649573564529419
12760,0.9648744463920593
12770,0.964909553527832
12780,0.9649548530578613
12790,0.9649506211280823
12800,0.9649665355682373
12810,0.9649745225906372
12820,0.9649769067764282
12830,0.9649803042411804
12840,0.9649829268455505
12850,0.9649859070777893
12860,0.9649887681007385
12870,0.9649914503097534
12880,0.9649942517280579
12890,0.9649969935417175
12900,0.9649997353553772
12910,0.9650024771690369
12920,0.9650052785873413
12930,0.965008020401001
12940,0.9650107622146606
12950,0.9650135040283203
12960,0.9650163054466248
12970,0.9650187492370605
12980,0.9649496078491211
12990,0.9649459719657898
13000,0.9650256037712097
13010,0.9650260210037231
13020,0.9650278091430664
13030,0.9650310277938843
13040,0.9650348424911499
13050,0.9650381207466125
13060,0.9650406241416931
13070,0.9650430679321289
13080,0.965045690536499
13090,0.9650481343269348
13100,0.9650505185127258
13110,0.9650529623031616
13120,0.9650554060935974
13130,0.9650578498840332
13140,0.9650602340698242
13150,0.9650626182556152
13160,0.9650651216506958
13170,0.9650675058364868
13180,0.9650699496269226
13190,0.9650723338127136
13200,0.9650747776031494
13210,0.9650771617889404
13220,0.9650784730911255
13230,0.9649471640586853
13240,0.9649248123168945
13250,0.9650630354881287
13260,0.9650852680206299
13270,0.9650893807411194
13280,0.9650908708572388
13290,0.9650928974151611
13300,0.965095579624176
13310,0.9650983214378357
13320,0.9651005864143372
13330,0.9651027321815491
13340,0.9651048183441162
13350,0.9651069045066833
13360,0.9651090502738953
13370,0.9651111364364624
13380,0.9651132225990295
13390,0.9651153683662415
13400,0.9651174545288086
13410,0.9651195406913757
13420,0.9651216864585876
13430,0.9651237726211548
13440,0.9651258587837219
13450,0.9651280045509338
13460,0.965130090713501
13470,0.9651238918304443
13480,0.9648335576057434
13490,0.9651286602020264
13500,0.9651288390159607
13510,0.9651278853416443
13520,0.9651364088058472
13530,0.9651424884796143
13540,0.9651443958282471
13550,0.9651466012001038
13560,0.9651484489440918
13570,0.9651504158973694
13580,0.965152382850647
13590,0.9651541709899902
13600,0.965156078338623
13610,0.9651579260826111
13620,0.9651598334312439
13630,0.9651616811752319
13640,0.96516352891922
13650,0.965165376663208
13660,0.965167224407196
13670,0.9651690721511841
13680,0.9651709794998169
13690,0.9651728272438049
13700,0.9651696681976318
13710,0.964758574962616
13720,0.9651490449905396
13730,0.9651752710342407
13740,0.9651796221733093
13750,0.9651816487312317
13760,0.9651833176612854
13770,0.9651849269866943
13780,0.9651866555213928
13790,0.9651886224746704
13800,0.9651904702186584
13810,0.9651921391487122
13820,0.9651937484741211
13830,0.96519535779953
13840,0.9651970267295837
13850,0.9651986360549927
13860,0.9652003049850464
13870,0.9652019143104553
13880,0.9652035236358643
13890,0.965205192565918
13900,0.9652068018913269
13910,0.9652084708213806
13920,0.9652100801467896
13930,0.9652117490768433
13940,0.965213418006897
13950,0.9652150869369507
13960,0.9652162790298462
13970,0.965116024017334
13980,0.9650811553001404
13990,0.965211033821106
14000,0.9652217626571655
14010,0.9652225375175476
14020,0.9652234315872192
14030,0.9652255773544312
14040,0.9652278423309326
14050,0.9652295708656311
14060,0.9652310013771057
14070,0.9652325510978699
14080,0.965234100818634
14090,0.9652355909347534
14100,0.9652370810508728
14110,0.9652385711669922
14120,0.9652400612831116
14130,0.965241551399231
14140,0.9652430415153503
14150,0.9652445316314697
14160,0.9652460813522339
14170,0.9652475714683533
14180,0.9652490615844727
14190,0.9652506113052368
14200,0.9652519822120667
14210,0.9652501344680786
14220,0.9649677872657776
14230,0.9651707410812378
14240,0.9652144312858582
14250,0.9652503728866577
14260,0.9652596712112427
14270,0.9652600884437561
14280,0.965261697769165
14290,0.9652643203735352
14300,0.9652658700942993
14310,0.9652673006057739
14320,0.965268611907959
14330,0.9652701020240784
14340,0.965271532535553
14350,0.9652729034423828
14360,0.9652743935585022
14370,0.965275764465332
14380,0.9652772545814514
14390,0.965278685092926
14400,0.9652800559997559
14410,0.9652814865112305
14420,0.9652829766273499
14430,0.9652844667434692
14440,0.9652856588363647
14450,0.9652260541915894
14460,0.9652537107467651
14470,0.9652786254882812
14480,0.965277910232544
14490,0.9652843475341797
14500,0.9652904868125916
14510,0.9652944803237915
14520,0.9652960896492004
14530,0.9652974009513855
14540,0.9652990698814392
14550,0.9653005003929138
14560,0.9653018116950989
14570,0.9653031826019287
14580,0.9653046131134033
14590,0.9653059840202332
14600,0.965307354927063
14610,0.9653087258338928
14620,0.9653101563453674
14630,0.9653115272521973
14640,0.9653129577636719
14650,0.9653143286705017
14660,0.9653157591819763
14670,0.9653171896934509
14680,0.9653185606002808
14690,0.9653188586235046
14700,0.9651549458503723
14710,0.9651293754577637
14720,0.9652737379074097
14730,0.9653109908103943
14740,0.9653221964836121
14750,0.9653265476226807
14760,0.9653287529945374
14770,0.9653302431106567
14780,0.9653316140174866
14790,0.965333104133606
14800,0.9653345942497253
14810,0.9653359651565552
14820,0.965337336063385
14830,0.9653387069702148
14840,0.9653400778770447
14850,0.9653414487838745
14860,0.9653428792953491
14870,0.965344250202179
14880,0.9653456807136536
14890,0.9653470516204834
14900,0.965348482131958
14910,0.9653499722480774
14920,0.965351402759552
14930,0.9653528332710266
14940,0.965354323387146
14950,0.9653557538986206
14960,0.965354859828949
14970,0.9649948477745056
14980,0.9653167724609375
14990,0.9653398990631104
15000,0.96535724401474
15010,0.9653618335723877
15020,0.9653641581535339
15030,0.9653661251068115
15040,0.96536785364151
15050,0.965369462966919
15060,0.9653708934783936
15070,0.9653722047805786
15080,0.9653736352920532
15090,0.9653751254081726
15100,0.9653765559196472
15110,0.9653779864311218
15120,0.9653794765472412
15130,0.9653809070587158
15140,0.9653823375701904
15150,0.9653838276863098
15160,0.9653853178024292
15170,0.9653868079185486
15180,0.965388298034668
15190,0.9653898477554321
15200,0.9653913974761963
15210,0.9653929471969604
15220,0.9653944969177246
15230,0.9653955101966858
15240,0.9653206467628479
15250,0.9653565883636475
15260,0.9653806090354919
15270,0.9653816223144531
15280,0.9653980135917664
15290,0.9654042720794678
15300,0.9654049277305603
15310,0.9654074311256409
15320,0.9654093980789185
15330,0.9654109477996826
15340,0.9654123783111572
15350,0.9654139876365662
15360,0.9654155373573303
15370,0.9654170870780945
15380,0.9654186964035034
15390,0.9654203057289124
15400,0.9654218554496765
15410,0.9654234647750854
15420,0.9654251337051392
15430,0.9654267430305481
15440,0.9654284119606018
15450,0.9654300808906555
15460,0.9654291272163391
15470,0.9651130437850952
15480,0.9653619527816772
15490,0.9653847813606262
15500,0.965419590473175
15510,0.9654350280761719
15520,0.9654404520988464
15530,0.9654422998428345
15540,0.9654440879821777
15550,0.9654458165168762
15560,0.9654473066329956
15570,0.9654489755630493
15580,0.965450644493103
15590,0.9654523134231567
15600,0.9654539227485657
15610,0.9654556512832642
15620,0.9654573202133179
15630,0.9654589891433716
15640,0.9654607176780701
15650,0.9654624462127686
15660,0.965464174747467
15670,0.9654659628868103
15680,0.9654676914215088
15690,0.9654695391654968
15700,0.965471088886261
15710,0.9654209613800049
15720,0.9654651284217834
15730,0.9654479622840881
15740,0.9654573798179626
15750,0.9654702544212341
15760,0.9654785990715027
15770,0.965482771396637
15780,0.9654843807220459
15790,0.9654860496520996
15800,0.965488076210022
15810,0.9654898643493652
15820,0.9654915928840637
15830,0.9654933214187622
15840,0.9654951691627502
15850,0.9654969573020935
15860,0.9654987454414368
15870,0.9655005931854248
15880,0.9655024409294128
15890,0.9655043482780457
15900,0.9655061960220337
15910,0.9655081033706665
15920,0.9655100703239441
15930,0.9655120372772217
15940,0.9655140042304993
15950,0.9655159711837769
15960,0.9654820561408997
15970,0.9655176401138306
15980,0.9654771685600281
15990,0.9655022621154785
16000,0.9655160903930664
16010,0.9655231833457947
16020,0.9655277729034424
16030,0.9655307531356812
16040,0.9655327200889587
16050,0.9655344486236572
16060,0.9655364751815796
16070,0.965538501739502
16080,0.9655405282974243
16090,0.9655424952507019
16100,0.965544581413269
16110,0.9655466079711914
16120,0.9655486941337585
16130,0.9655508399009705
16140,0.9655529856681824
16150,0.9655551314353943
16160,0.9655573964118958
16170,0.9655596017837524
16180,0.9655619263648987
16190,0.9655641913414001
16200,0.9655665159225464
16210,0.9655688405036926
16220,0.9655671715736389
16230,0.9651917815208435
16240,0.9655379056930542
16250,0.9655421376228333
16260,0.9655642509460449
16270,0.9655766487121582
16280,0.9655835628509521
16290,0.9655871391296387
16300,0.9655892848968506
16310,0.9655916094779968
16320,0.9655942916870117
16330,0.9655967950820923
16340,0.9655992388725281
16350,0.9656017422676086
16360,0.9656043648719788
16370,0.9656069874763489
16380,0.9656096696853638
16390,0.9656123518943787
16400,0.9656150937080383
16410,0.9656178951263428
16420,0.965620756149292
16430,0.9656236171722412
16440,0.9656265377998352
16450,0.9656295776367188
16460,0.9656325578689575
16470,0.9656356573104858
16480,0.9656386971473694
16490,0.9656325578689575
16500,0.9651600122451782
16510,0.9654771089553833
16520,0.9656041264533997
16530,0.9656481742858887
16540,0.9656553268432617
16550,0.9656583666801453
16560,0.9656617045402527
16570,0.9656649231910706
16580,0.9656679630279541
16590,0.9656710028648376
16600,0.9656740427017212
16610,0.9656772017478943
16620,0.9656803607940674
16630,0.9656835794448853
16640,0.9656867980957031
16650,0.9656900763511658
16660,0.9656934142112732
16670,0.9656968116760254
16680,0.9657002091407776
16690,0.9657036662101746
16700,0.9657071232795715
16710,0.9657106399536133
16720,0.9657142162322998
16730,0.9657178521156311
16740,0.9657214879989624
16750,0.9657251834869385
16760,0.9657289385795593
16770,0.9657326936721802
16780,0.9657365083694458
16790,0.9657403230667114
16800,0.9657441973686218
16810,0.9657467603683472
16820,0.9654198884963989
16830,0.9656627774238586
16840,0.9657159447669983
16850,0.9657485485076904
16860,0.9657605290412903
16870,0.965766966342926
16880,0.9657715559005737
16890,0.9657756090164185
16900,0.9657795429229736
16910,0.9657833576202393
16920,0.9657871127128601
16930,0.9657907485961914
16940,0.9657944440841675
16950,0.9657981395721436
16960,0.9658018350601196
16970,0.9658056497573853
16980,0.9658094048500061
16990,0.9658132195472717
17000,0.9658170342445374
17010,0.9658209085464478
17020,0.9658247828483582
17030,0.9658287167549133
17040,0.9658326506614685
17050,0.9658365845680237
17060,0.9658405780792236
17070,0.9658445119857788
17080,0.965848445892334
17090,0.9658501148223877
17100,0.9656276106834412
17110,0.9656981825828552
17120,0.9658322930335999
17130,0.9658659100532532
17140,0.9658693075180054
17150,0.9658719301223755
17160,0.9658772349357605
17170,0.9658821225166321
17180,0.9658858180046082
17190,0.965889573097229
17200,0.9658932089805603
17210,0.9658970832824707
17220,0.9659008979797363
17230,0.9659046530723572
17240,0.9659085273742676
17250,0.965912401676178
17260,0.9659162759780884
17270,0.9659201502799988
17280,0.965924084186554
17290,0.9659279584884644
17300,0.9659318923950195
17310,0.9659358859062195
17320,0.9659398794174194
17330,0.9659436345100403
17340,0.9658787846565247
17350,0.9659056663513184
17360,0.9659462571144104
17370,0.9659470319747925
17380,0.965954601764679
17390,0.9659627676010132
17400,0.9659689664840698
17410,0.9659727811813354
17420,0.9659761190414429
17430,0.9659799337387085
17440,0.9659837484359741
17450,0.9659873843193054
17460,0.9659910202026367
17470,0.9659947156906128
17480,0.9659984707832336
17490,0.9660021662712097
17500,0.9660059213638306
17510,0.9660096764564514
17520,0.9660134315490723
17530,0.9660172462463379
17540,0.9660210609436035
17550,0.9660248756408691
17560,0.9660286903381348
17570,0.9660325050354004
17580,0.966036319732666
17590,0.9660393595695496
17600,0.9659479856491089
17610,0.9659199118614197
17620,0.9660375714302063
17630,0.9660497307777405
17640,0.9660555720329285
17650,0.9660606384277344
17660,0.9660645127296448
17670,0.9660676121711731
17680,0.9660708904266357
17690,0.9660744071006775
17700,0.966077983379364
17710,0.9660815000534058
17720,0.9660850167274475
17730,0.9660884737968445
17740,0.9660919308662415
17750,0.966095507144928
17760,0.9660990238189697
17770,0.9661025404930115
17780,0.9661060571670532
17790,0.9661096334457397
17800,0.9661132097244263
17810,0.9661167860031128
17820,0.9661203622817993
17830,0.9661239981651306
17840,0.9661275744438171
17850,0.9661312103271484
17860,0.9661348462104797
17870,0.966138482093811
17880,0.9661421775817871
17890,0.9661164879798889
17900,0.966148316860199
17910,0.9661470651626587
17920,0.9661519527435303
17930,0.9661495685577393
17940,0.9661553502082825
17950,0.9661620259284973
17960,0.9661666750907898
17970,0.9661705493927002
17980,0.9661740064620972
17990,0.9661773443222046
18000,0.966180682182312
18010,0.9661840200424194
18020,0.9661872982978821
18030,0.9661905169487
18040,0.9661937952041626
18050,0.9661970734596252
18060,0.9662004709243774
18070,0.9662037491798401
18080,0.9662070870399475
18090,0.9662104249000549
18100,0.9662138223648071
18110,0.9662171602249146
18120,0.9662205576896667
18130,0.966223955154419
18140,0.9662273526191711
18150,0.9662308096885681
18160,0.9662342071533203
18170,0.9662376642227173
18180,0.9662411212921143
18190,0.9662446975708008
18200,0.9662423133850098
18210,0.9658216238021851
18220,0.96624755859375
18230,0.9662539958953857
18240,0.9662539958953857
18250,0.9662579894065857
18260,0.966264009475708
18270,0.966269314289093
18280,0.9662734270095825
18290,0.9662766456604004
18300,0.9662797451019287
18310,0.9662827849388123
18320,0.9662860035896301
18330,0.9662893414497375
18340,0.9662925601005554
18350,0.9662957787513733
18360,0.9662990570068359
18370,0.9663023948669434
18380,0.966305673122406
18390,0.9663089513778687
18400,0.9663122892379761
18410,0.9663156270980835
18420,0.9663189649581909
18430,0.9663223028182983
18440,0.9663256406784058
18450,0.9663289785385132
18460,0.9663315415382385
18470,0.9662337303161621
18480,0.9661846160888672
18490,0.966313362121582
18500,0.9663310050964355
18510,0.9663414359092712
18520,0.9663490056991577
18530,0.9663535952568054
18540,0.9663568139076233
18550,0.9663597941398621
18560,0.9663625359535217
18570,0.9663654565811157
18580,0.9663684964179993
18590,0.9663716554641724
18600,0.9663746953010559
18610,0.9663777351379395
18620,0.966380774974823
18630,0.9663838148117065
18640,0.9663869142532349
18650,0.9663900136947632
18660,0.9663931131362915
18670,0.966396152973175
18680,0.9663992524147034
18690,0.9664024114608765
18700,0.96640545129776
18710,0.9664086103439331
18720,0.9664117097854614
18730,0.9664148092269897
18740,0.9664179086685181
18750,0.9664209485054016
18760,0.9664218425750732
18770,0.9661497473716736
18780,0.966257631778717
18790,0.9663689732551575
18800,0.9664146304130554
18810,0.9664314985275269
18820,0.9664394855499268
18830,0.966443657875061
18840,0.9664465188980103
18850,0.9664490222930908
18860,0.9664515256881714
18870,0.966454267501831
18880,0.9664570689201355
18890,0.9664598703384399
18900,0.9664625525474548
18910,0.9664652347564697
18920,0.9664680361747742
18930,0.9664707779884338
18940,0.9664734601974487
18950,0.9664762020111084
18960,0.9664789438247681
18970,0.9664816856384277
18980,0.9664844274520874
18990,0.9664871692657471
19000,0.9664899110794067
19010,0.9664925932884216
19020,0.9664953351020813
19030,0.9664980173110962
19040,0.9665007591247559
19050,0.9665035605430603
19060,0.9665042161941528
19070,0.9658014178276062
19080,0.9663654565811157
19090,0.9664475917816162
19100,0.9665124416351318
19110,0.9665144681930542
19120,0.9665156006813049
19130,0.9665205478668213
19140,0.9665241837501526
19150,0.9665267467498779
19160,0.9665290117263794
19170,0.9665312767028809
19180,0.9665334820747375
19190,0.9665356278419495
19200,0.9665378928184509
19210,0.9665400981903076
19220,0.9665423631668091
19230,0.9665446281433105
19240,0.9665468335151672
19250,0.9665490388870239
19260,0.9665513038635254
19270,0.9665535092353821
19280,0.9665557742118835
19290,0.9665579795837402
19300,0.9665601849555969
19310,0.9665623903274536
19320,0.9665646553039551
19330,0.9665668606758118
19340,0.9665690660476685
19350,0.9665712118148804
19360,0.9665734171867371
19370,0.9665756225585938
19380,0.9665778279304504
19390,0.9665799736976624
19400,0.9665819406509399
19410,0.9665737748146057
19420,0.9660938382148743
19430,0.9665557146072388
19440,0.9665886759757996
19450,0.9665924310684204
19460,0.9665942192077637
19470,0.9665961265563965
19480,0.9665980339050293
19490,0.9665999412536621
19500,0.9666014909744263
19510,0.9666031002998352
19520,0.9666050672531128
19530,0.9666070342063904
19540,0.9666088819503784
19550,0.9666106700897217
19560,0.9666125178337097
19570,0.966614305973053
19580,0.966616153717041
19590,0.966618001461029
19600,0.9666197896003723
19610,0.9666216373443604
19620,0.9666234254837036
19630,0.9666252732276917
19640,0.9666270613670349
19650,0.9666288495063782
19660,0.9666306972503662
19670,0.9666325449943542
19680,0.9666340947151184
19690,0.9663624167442322
19700,0.9664542078971863
19710,0.9665629267692566
19720,0.9666138291358948
19730,0.9666319489479065
19740,0.9666394591331482
19750,0.9666427969932556
19760,0.9666452407836914
19770,0.9666473269462585
19780,0.9666491746902466
19790,0.9666507840156555
19800,0.9666521549224854
19810,0.9666534662246704
19820,0.9666547775268555
19830,0.9666561484336853
19840,0.9666575193405151
19850,0.9666588306427002
19860,0.9666601419448853
19870,0.9666613936424255
19880,0.9666626453399658
19890,0.9666638970375061
19900,0.9666651487350464
19910,0.9666664004325867
19920,0.9666675329208374
19930,0.9666687250137329
19940,0.9666698575019836
19950,0.9666709899902344
19960,0.9666717648506165
19970,0.9666649103164673
19980,0.9662365913391113
19990,0.9666576385498047
20000,0.9666444063186646
20010,0.9666652679443359
20020,0.9666768312454224
20030,0.9666787385940552
20040,0.9666778445243835
20050,0.9666791558265686
20060,0.9666809439659119
20070,0.9666818380355835
20080,0.9666822552680969
20090,0.966683030128479
20100,0.9666838645935059
20110,0.9666846394538879
20120,0.9666854739189148
20130,0.9666863679885864
20140,0.9666873216629028
20150,0.966688334941864
20160,0.96668940782547
20170,0.9666905999183655
20180,0.966691792011261
20190,0.966693103313446
20200,0.9666944146156311
20210,0.9666957855224609
20220,0.9665864109992981
20230,0.9665577411651611
20240,0.9666956663131714
20250,0.9666916131973267
20260,0.9666932821273804
20270,0.966698408126831
20280,0.9666993021965027
20290,0.9666987657546997
20300,0.9667001962661743
20310,0.9667016267776489
20320,0.9667022228240967
20330,0.9667027592658997
20340,0.9667037725448608
20350,0.9667044878005981
20360,0.966705322265625
20370,0.9667061567306519
20380,0.9667069911956787
20390,0.9667078256607056
20400,0.9667086601257324
20410,0.966709554195404
20420,0.9667103886604309
20430,0.9667112231254578
20440,0.9667119383811951
20450,0.9667115211486816
20460,0.9666463732719421
20470,0.9667150378227234
20480,0.9666497111320496
20490,0.966675877571106
20500,0.9667012691497803
20510,0.9667139649391174
20520,0.9667177200317383
20530,0.9667185544967651
20540,0.966718852519989
20550,0.9667187929153442
20560,0.966719388961792
20570,0.9667203426361084
20580,0.9667208194732666
20590,0.9667212963104248
20600,0.9667218923568726
20610,0.9667224287986755
20620,0.9667229652404785
20630,0.9667235016822815
20640,0.9667239785194397
20650,0.9667245149612427
20660,0.9667249917984009
20670,0.9667254090309143
20680,0.9667258262634277
20690,0.9667261838912964
20700,0.9667249917984009
20710,0.9666393995285034
20720,0.9667074680328369
20730,0.9666999578475952
20740,0.9666996002197266
20750,0.9667115807533264
20760,0.9667219519615173
20770,0.9667273163795471
20780,0.9667290449142456
20790,0.9667292833328247
20800,0.966728925704956
20810,0.9667285680770874
20820,0.966728925704956
20830,0.9667291045188904
20840,0.9667289853096008
20850,0.9667290449142456
20860,0.9667290449142456
20870,0.9667290449142456


==> Pressure_MSE_MAE.csv <==
epoch,MSE_train,MSE_test,MAE
0,0.9974837899208069,0.9782683849334717,0.77858037
10,0.9523860812187195,0.9362456798553467,0.7546251
20,0.9030280709266663,0.8890063762664795,0.7253306
30,0.8432256579399109,0.8312613368034363,0.68987757
40,0.7729635238647461,0.7638056874275208,0.6490519
50,0.6995210647583008,0.6944200396537781,0.6109729
60,0.6356959342956543,0.6350768804550171,0.5807242
70,0.5899560451507568,0.5923140048980713,0.5612722
80,0.5603998303413391,0.5639090538024902,0.55707026
90,0.5412991046905518,0.545529842376709,0.56341356
100,0.5302146673202515,0.5351523756980896,0.57378775
110,0.5246386528015137,0.5297134518623352,0.58041334
120,0.52010577917099,0.5250836610794067,0.58058566
130,0.5149707794189453,0.5199773907661438,0.5763723
140,0.509262204170227,0.514326274394989,0.5709448
150,0.5028707385063171,0.5079302787780762,0.565758
160,0.495492160320282,0.5004972219467163,0.5605642
170,0.4868125915527344,0.4917162358760834,0.55485743
180,0.47653067111968994,0.481279194355011,0.54812074
190,0.46428483724594116,0.46881476044654846,0.5398428
200,0.449648380279541,0.45387783646583557,0.52961457
210,0.43218284845352173,0.436017781496048,0.5171032
220,0.41151317954063416,0.41485118865966797,0.5018472
230,0.3874034881591797,0.39013996720314026,0.48339987
240,0.35991573333740234,0.3619757890701294,0.46192816
250,0.329735666513443,0.3311244249343872,0.4382718
260,0.2983911633491516,0.29920679330825806,0.41322353
270,0.2680649161338806,0.2684735953807831,0.38788375
280,0.24104289710521698,0.24123062193393707,0.36500534
290,0.21898920834064484,0.21911795437335968,0.3472612
300,0.2023625671863556,0.20254717767238617,0.33371022
310,0.19036443531513214,0.19067993760108948,0.32421622
320,0.18156211078166962,0.18206214904785156,0.31744218
330,0.1747090071439743,0.17540138959884644,0.31230104
340,0.1690722554922104,0.1698884665966034,0.30792135
350,0.1642788052558899,0.16511192917823792,0.30396962
360,0.16013288497924805,0.16089868545532227,0.30033937
370,0.15651999413967133,0.15717020630836487,0.2970563
380,0.15335851907730103,0.15386095643043518,0.2940639
390,0.15057756006717682,0.15090739727020264,0.29130864
400,0.14811038970947266,0.1482553333044052,0.28878504
410,0.14589551091194153,0.1458551287651062,0.28644705
420,0.14387881755828857,0.14365868270397186,0.2842522
430,0.1420145034790039,0.1416240632534027,0.2821619
440,0.14026476442813873,0.13971705734729767,0.28013045
450,0.1385992467403412,0.13790926337242126,0.27818385
460,0.13699425756931305,0.13617782294750214,0.2762876
470,0.13543236255645752,0.13450564444065094,0.27440187
480,0.1339012235403061,0.1328803151845932,0.2725317
490,0.13239291310310364,0.1312931776046753,0.2706761
500,0.13090266287326813,0.12973865866661072,0.2688307
510,0.12942814826965332,0.12821327149868011,0.2669828
520,0.1279684603214264,0.12671475112438202,0.2651232
530,0.12652336061000824,0.12524114549160004,0.26326296
540,0.12509234249591827,0.1237904280424118,0.26139212
550,0.1236744150519371,0.12236025184392929,0.25950208
560,0.12226806581020355,0.12094802409410477,0.2576005
570,0.12087142467498779,0.11955095082521439,0.25568557
580,0.11948251724243164,0.11816627532243729,0.25378639
590,0.11809956282377243,0.11679144948720932,0.25187778
600,0.11672114580869675,0.11542452126741409,0.24996124
610,0.11534655839204788,0.11406419426202774,0.24803652
620,0.11397577822208405,0.11270998418331146,0.24609588
630,0.11260928958654404,0.11136225610971451,0.24415322
640,0.11124813556671143,0.11002182215452194,0.24219956
650,0.10989350080490112,0.10868978500366211,0.24025714
660,0.10854654759168625,0.10736747086048126,0.23832282
670,0.10720827430486679,0.10605594515800476,0.23641562
680,0.10587944090366364,0.10475610196590424,0.23450392
690,0.10456052422523499,0.10346861183643341,0.23257637
700,0.10325184464454651,0.1021939292550087,0.23066828
710,0.10195371508598328,0.10093238949775696,0.22876707
720,0.10066656023263931,0.09968437254428864,0.22686554
730,0.09939108788967133,0.09845033288002014,0.22496551
740,0.09812849014997482,0.09723103791475296,0.22306998
750,0.09688031673431396,0.09602748602628708,0.22117743
760,0.0956486165523529,0.09484095126390457,0.21927612
770,0.09443572908639908,0.09367294609546661,0.21737091
780,0.09324415773153305,0.09252508729696274,0.21547142
790,0.09207633882761002,0.09139901399612427,0.21358912
800,0.09093441069126129,0.0902961790561676,0.21172526
810,0.08982020616531372,0.08921783417463303,0.20989774
820,0.08873506635427475,0.08816491067409515,0.20811778
830,0.0876799002289772,0.08713807165622711,0.20637251
840,0.08665521442890167,0.08613766729831696,0.2046738
850,0.0856611579656601,0.08516387641429901,0.20300572
860,0.08469759672880173,0.0842166319489479,0.20136012
870,0.08376418054103851,0.0832957848906517,0.19974233
880,0.08286044001579285,0.08240107446908951,0.19815405
890,0.08198579400777817,0.08153216540813446,0.1965999
900,0.08113958686590195,0.0806887298822403,0.1950902
910,0.08032111078500748,0.07987038046121597,0.19362846
920,0.07952971756458282,0.07907675951719284,0.19221368
930,0.07876467704772949,0.07830750197172165,0.19083753
940,0.07802528887987137,0.07756221294403076,0.18950339
950,0.07731083035469055,0.07684051990509033,0.18821122
960,0.07662064582109451,0.07614205032587051,0.18695848
970,0.07595402747392654,0.07546640932559967,0.18574144
980,0.07531027495861053,0.07481320947408676,0.18455733
990,0.07468871772289276,0.07418201863765717,0.18340723
1000,0.07408865541219711,0.07357240468263626,0.18229835
1010,0.07350939512252808,0.07298391312360764,0.18123
1020,0.07295020669698715,0.07241605222225189,0.18019302
1030,0.07241041958332062,0.07186832278966904,0.17918615
1040,0.07188927382230759,0.0713401511311531,0.17820258
1050,0.07138605415821075,0.07083097845315933,0.17725001
1060,0.07090000808238983,0.07034017890691757,0.17633416
1070,0.07043037563562393,0.06986712664365768,0.1754411
1080,0.06997638940811157,0.06941115856170654,0.17457111
1090,0.06953728944063187,0.06897157430648804,0.17372967
1100,0.06911230087280273,0.06854771077632904,0.17291668
1110,0.0687006413936615,0.06813882291316986,0.1721288
1120,0.06830158829689026,0.06774422526359558,0.171367
1130,0.06791436672210693,0.0673631876707077,0.17062742
1140,0.06753825396299362,0.06699499487876892,0.16991471
1150,0.06717254221439362,0.06663893908262253,0.16921885
1160,0.06681656837463379,0.0662943497300148,0.16853741
1170,0.0664696916937828,0.06596051901578903,0.16787724
1180,0.06613131612539291,0.06563680619001389,0.16723168
1190,0.06580089777708054,0.06532257050275803,0.16659875
1200,0.06547791510820389,0.0650172010064125,0.16598439
1210,0.06516190618276596,0.06472015380859375,0.16538675
1220,0.06485249102115631,0.06443087011575699,0.16480228
1230,0.0645492821931839,0.06414888054132462,0.16423044
1240,0.06425200402736664,0.0638737753033638,0.16367133
1250,0.06396036595106125,0.06360514461994171,0.16313462
1260,0.06367415934801102,0.06334265321493149,0.16260569
1270,0.063393235206604,0.06308601796627045,0.1620854
1280,0.06311741471290588,0.0628349781036377,0.1615731
1290,0.06284661591053009,0.06258933991193771,0.1610709
1300,0.06258074194192886,0.06234890967607498,0.1605838
1310,0.06231971085071564,0.06211351230740547,0.16010588
1320,0.062063492834568024,0.06188304349780083,0.1596359
1330,0.061812032014131546,0.06165735423564911,0.15917557
1340,0.06156528741121292,0.061436351388692856,0.15872295
1350,0.06132322549819946,0.06121991202235222,0.15828295
1360,0.061085786670446396,0.06100798025727272,0.15785234
1370,0.06085294485092163,0.06080042943358421,0.1574275
1380,0.06062465161085129,0.06059718132019043,0.15701233
1390,0.060400839895009995,0.0603981614112854,0.15660797
1400,0.060181453824043274,0.06020326539874077,0.15621462
1410,0.05996640771627426,0.06001238524913788,0.15583113
1420,0.05975564196705818,0.059825439006090164,0.15545462
1430,0.05954904481768608,0.05964230000972748,0.15508609
1440,0.0593465119600296,0.05946285277605057,0.15473124
1450,0.05914794281125069,0.059286974370479584,0.1543826
1460,0.05895319953560829,0.05911450833082199,0.15404159
1470,0.05876213312149048,0.05894531309604645,0.15371498
1480,0.0585746169090271,0.05877923220396042,0.15339752
1490,0.05839046463370323,0.058616068214178085,0.15309124
1500,0.05820951238274574,0.058455660939216614,0.15279345
1510,0.05803156644105911,0.05829780548810959,0.15250285
1520,0.05785645544528961,0.05814231559634209,0.15221639
1530,0.05768394097685814,0.0579889751970768,0.15193485
1540,0.05751383304595947,0.057837557047605515,0.15166008
1550,0.05734589323401451,0.05768784135580063,0.15139368
1560,0.05717986449599266,0.057539574801921844,0.15113205
1570,0.05701550096273422,0.05739252641797066,0.15087177
1580,0.056852515786886215,0.05724639445543289,0.15061323
1590,0.05669058859348297,0.05710088089108467,0.15035734
1600,0.05652941018342972,0.05695566162467003,0.1501023
1610,0.056368619203567505,0.056810397654771805,0.14984521
1620,0.056207891553640366,0.05666472390294075,0.14958718
1630,0.056046925485134125,0.0565183088183403,0.14932702
1640,0.05588555335998535,0.05637095123529434,0.14906666
1650,0.05572379380464554,0.0562225803732872,0.14880289
1660,0.05556192621588707,0.056073352694511414,0.14853673
1670,0.05540041625499725,0.05592365935444832,0.14827394
1680,0.05523981899023056,0.05577397719025612,0.14801337
1690,0.05508049950003624,0.05562468618154526,0.14775278
1700,0.05492255464196205,0.055476002395153046,0.14749546
1710,0.05476578325033188,0.05532793700695038,0.14724015
1720,0.05460983142256737,0.05518036708235741,0.14698543
1730,0.05445427820086479,0.0550331249833107,0.14673294
1740,0.0542987622320652,0.054885998368263245,0.14648536
1750,0.05414295941591263,0.05473875626921654,0.14623858
1760,0.05398659035563469,0.05459114909172058,0.14599109
1770,0.05382943153381348,0.05444290488958359,0.1457426
1780,0.05367124825716019,0.05429374799132347,0.14549315
1790,0.05351182445883751,0.054143451154232025,0.14524473
1800,0.05335095152258873,0.05399174988269806,0.14499938
1810,0.05318840965628624,0.053838469088077545,0.1447544
1820,0.053023990243673325,0.05368341505527496,0.14450806
1830,0.05285749211907387,0.05352642387151718,0.1442581
1840,0.05268871784210205,0.05336738005280495,0.14400414
1850,0.05251748487353325,0.0532061904668808,0.1437473
1860,0.05234363302588463,0.053042761981487274,0.1434892
1870,0.05216699838638306,0.0528770349919796,0.14323421
1880,0.05198746174573898,0.052708979696035385,0.1429837
1890,0.05180489271879196,0.052538543939590454,0.14273328
1900,0.05161919817328453,0.05236568674445152,0.14247936
1910,0.05143026262521744,0.05219036713242531,0.14222483
1920,0.051237985491752625,0.052012477070093155,0.14197053
1930,0.05104229226708412,0.05183195322751999,0.14171723
1940,0.050843123346567154,0.05164865776896477,0.14146185
1950,0.050640448927879333,0.051462482661008835,0.14120817
1960,0.05043429508805275,0.051273323595523834,0.1409576
1970,0.05022471770644188,0.0510810986161232,0.1407096
1980,0.050011806190013885,0.05088577792048454,0.14046048
1990,0.04979568347334862,0.050687383860349655,0.14021432
2000,0.04957645758986473,0.05048605427145958,0.13997008
2010,0.04935423284769058,0.05028191953897476,0.13972317
2020,0.04912905767560005,0.050075139850378036,0.13947979
2030,0.04890093952417374,0.04986584559082985,0.13924201
2040,0.04866989701986313,0.049654118716716766,0.13900472
2050,0.048435915261507034,0.04943994805216789,0.13877086
2060,0.048198994249105453,0.04922332614660263,0.13854109
2070,0.047959160059690475,0.049004219472408295,0.13831763
2080,0.04771643131971359,0.04878256097435951,0.13809466
2090,0.04747084900736809,0.04855829104781151,0.13787088
2100,0.04722243547439575,0.0483313612639904,0.13765116
2110,0.04697120934724808,0.048101700842380524,0.13743432
2120,0.04671718180179596,0.047869231551885605,0.13721389
2130,0.046460360288619995,0.047633878886699677,0.13699502
2140,0.04620075598359108,0.04739557206630707,0.13677777
2150,0.04593836888670921,0.047154251486063004,0.1365621
2160,0.045673198997974396,0.046909842640161514,0.1363476
2170,0.04540525749325752,0.046662308275699615,0.13613401
2180,0.04513457790017128,0.04641163349151611,0.13591824
2190,0.04486120119690895,0.04615786671638489,0.13569963
2200,0.0445852167904377,0.04590105637907982,0.1354813
2210,0.04430672153830528,0.04564131423830986,0.13525882
2220,0.04402586817741394,0.04537882283329964,0.13503712
2230,0.043742842972278595,0.045113783329725266,0.13482618
2240,0.04345786198973656,0.04484657943248749,0.13461907
2250,0.043172068893909454,0.044582661241292953,0.13445646
2260,0.042930059134960175,0.04432307928800583,0.13430512
2270,0.04262403026223183,0.044056281447410583,0.13406332
2280,0.04232998564839363,0.043786197900772095,0.13378735
2290,0.04204760491847992,0.04352279752492905,0.13355142
2300,0.04176823049783707,0.043260086327791214,0.13332954
2310,0.04148923233151436,0.04299682006239891,0.13310575
2320,0.041210420429706573,0.042733706533908844,0.13287348
2330,0.04093194380402565,0.04247036203742027,0.13263582
2340,0.04065392538905144,0.04220687597990036,0.13238968
2350,0.04037652909755707,0.04194323346018791,0.13213259
2360,0.040099844336509705,0.04167961701750755,0.13187154
2370,0.03982391953468323,0.04141640290617943,0.13160472
2380,0.039548758417367935,0.04115324467420578,0.13133426
2390,0.03927436098456383,0.04088974371552467,0.13105582
2400,0.03900064900517464,0.04062609374523163,0.13077223
2410,0.03872755169868469,0.04036186635494232,0.13047728
2420,0.03845496103167534,0.04009700566530228,0.13017282
2430,0.03818276524543762,0.03983122110366821,0.12985994
2440,0.03791085258126259,0.03956439346075058,0.12954254
2450,0.037639129906892776,0.039296407252550125,0.12921628
2460,0.03736754506826401,0.039027757942676544,0.12888664
2470,0.03710503876209259,0.038788195699453354,0.12871556
2480,0.03684433177113533,0.03852231800556183,0.12818688
2490,0.03657836094498634,0.038240376859903336,0.12782359
2500,0.036322012543678284,0.03797261789441109,0.12748793
2510,0.036062005907297134,0.03771211579442024,0.12716638
2520,0.035804592072963715,0.037452250719070435,0.12683773
2530,0.03554968163371086,0.03719126805663109,0.12649253
2540,0.03529597818851471,0.03692781552672386,0.12613578
2550,0.03504306450486183,0.036662757396698,0.1257774
2560,0.03479083627462387,0.036395907402038574,0.12541385
2570,0.03453929349780083,0.03612742945551872,0.125045
2580,0.03428848832845688,0.03585735335946083,0.12467021
2590,0.03403853997588158,0.03558586537837982,0.12428778
2600,0.03378964960575104,0.035313379019498825,0.1238978
2610,0.03354218602180481,0.03504088893532753,0.123511486
2620,0.0332966074347496,0.03476959839463234,0.12312926
2630,0.03305341303348541,0.03450048342347145,0.12275501
2640,0.03281307965517044,0.034234628081321716,0.12238866
2650,0.032575953751802444,0.03397280350327492,0.122031584
2660,0.03234225511550903,0.03371550142765045,0.12167303
2670,0.03211202844977379,0.03346288576722145,0.12131569
2680,0.03188522160053253,0.03321496397256851,0.12095822
2690,0.031661730259656906,0.03297159820795059,0.12059786
2700,0.03144139423966408,0.032732535153627396,0.12024087
2710,0.031224312260746956,0.032496482133865356,0.11987443
2720,0.031078219413757324,0.03234502300620079,0.11969931
2730,0.03085266426205635,0.03206838294863701,0.11928793
2740,0.030623167753219604,0.031847432255744934,0.118922636
2750,0.030415134504437447,0.03163331001996994,0.11856916
2760,0.03021829202771187,0.0314277783036232,0.118242085
2770,0.03002636693418026,0.03122626058757305,0.11792023
2780,0.029837315902113914,0.031028028577566147,0.11759994
2790,0.029650602489709854,0.030832339078187943,0.117276214
2800,0.029466159641742706,0.030639346688985825,0.11695207
2810,0.02928398922085762,0.030449047684669495,0.116626
2820,0.029104068875312805,0.030261879786849022,0.11630377
2830,0.028926370665431023,0.030077900737524033,0.11599198
2840,0.028750909492373466,0.02989695407450199,0.11568859
2850,0.028577672317624092,0.02971874736249447,0.11539227
2860,0.028406618162989616,0.02954341284930706,0.11509664
2870,0.028237709775567055,0.029370948672294617,0.114801556
2880,0.02807088941335678,0.029201094061136246,0.11450649
2890,0.027906103059649467,0.029033884406089783,0.114217184
2900,0.027743302285671234,0.028869109228253365,0.113929175
2910,0.027582427486777306,0.028706733137369156,0.11364427
2920,0.02742343209683895,0.028546622022986412,0.11335984
2930,0.027266278862953186,0.0283887330442667,0.113075785
2940,0.027110926806926727,0.02823297493159771,0.112794
2950,0.02695736289024353,0.028079377487301826,0.11251195
2960,0.02680567465722561,0.02792910672724247,0.112232745
2970,0.026687510311603546,0.02785387821495533,0.112204194
2980,0.0265776589512825,0.027691302821040154,0.11187879
2990,0.02639087103307247,0.02751253731548786,0.11148624
3000,0.02624453231692314,0.027364462614059448,0.11118149
3010,0.026105355471372604,0.027228400111198425,0.1109159
3020,0.02597060613334179,0.027096444740891457,0.11066071
3030,0.025838812813162804,0.02696695365011692,0.110409744
3040,0.02570915035903454,0.02683893032371998,0.11016131
3050,0.025581302121281624,0.02671266347169876,0.10991946
3060,0.02545516937971115,0.026587996631860733,0.10968009
3070,0.025330688804388046,0.026464959606528282,0.10944354
3080,0.025207825005054474,0.026343362405896187,0.109209135
3090,0.02508658543229103,0.026223240420222282,0.10897673
3100,0.02496696636080742,0.026104725897312164,0.1087461
3110,0.024848952889442444,0.025987910106778145,0.10851881
3120,0.02473253570497036,0.025872686877846718,0.108294256
3130,0.024617694318294525,0.025758950039744377,0.10807056
3140,0.02450440637767315,0.02564677968621254,0.107848115
3150,0.024392658844590187,0.025536125525832176,0.10762733
3160,0.024282410740852356,0.025426940992474556,0.10740854
3170,0.024173635989427567,0.025319213047623634,0.107193634
3180,0.024066302925348282,0.025212911888957024,0.10697943
3190,0.02396037057042122,0.025107990950345993,0.10676783
3200,0.023855797946453094,0.0250044297426939,0.10655686
3210,0.023752549663186073,0.02490217424929142,0.10634659
3220,0.02365056797862053,0.02480119653046131,0.1061348
3230,0.023549824953079224,0.024701276794075966,0.10592221
3240,0.02345062792301178,0.024601154029369354,0.10571121
3250,0.023402579128742218,0.02455500140786171,0.10573909
3260,0.023312442004680634,0.024489538744091988,0.10553784
3270,0.02316928096115589,0.024346550926566124,0.105175495
3280,0.023075595498085022,0.024238020181655884,0.10493408
3290,0.022987408563494682,0.024144627153873444,0.10474037
3300,0.02289888821542263,0.02405676059424877,0.10455735
3310,0.022810645401477814,0.023970952257514,0.10437373
3320,0.022723732516169548,0.02388700842857361,0.10419597
3330,0.022637775167822838,0.02380361407995224,0.10401748
3340,0.022552447393536568,0.023719895631074905,0.10383711
3350,0.022467853501439095,0.02363685332238674,0.103656515
3360,0.022383913397789,0.02355526201426983,0.103477895
3370,0.022300634533166885,0.023474395275115967,0.103300035
3380,0.0222180038690567,0.02339402586221695,0.103122376
3390,0.022136013954877853,0.02331465855240822,0.10294747
3400,0.02205466479063034,0.023235877975821495,0.102774166
3410,0.02197396010160446,0.02315789833664894,0.10260076
3420,0.02189389243721962,0.02308056317269802,0.10242745
3430,0.021814478561282158,0.02300398424267769,0.102255285
3440,0.021735720336437225,0.022928055375814438,0.102083795
3450,0.021657617762684822,0.022852784022688866,0.10191329
3460,0.02158019319176674,0.022778186947107315,0.10174283
3470,0.021503446623682976,0.022704189643263817,0.10157387
3480,0.021427422761917114,0.022630274295806885,0.101405405
3490,0.021354682743549347,0.022554434835910797,0.10124471
3500,0.02140592224895954,0.02255556732416153,0.10143401
3510,0.021208226680755615,0.022415492683649063,0.10091993
3520,0.021148189902305603,0.02236217074096203,0.100774184
3530,0.021073631942272186,0.022298550233244896,0.100627
3540,0.02100166492164135,0.022225961089134216,0.10045578
3550,0.020934630185365677,0.02215602435171604,0.10029328
3560,0.02086818590760231,0.022091155871748924,0.1001414
3570,0.020802248269319534,0.022029370069503784,0.09999414
3580,0.02073718048632145,0.021967874839901924,0.09984794
3590,0.020672708749771118,0.021905196830630302,0.0996983
3600,0.020608890801668167,0.021843839436769485,0.09955153
3610,0.020545708015561104,0.0217834934592247,0.09940526
3620,0.020483143627643585,0.02172311395406723,0.09925812
3630,0.020421188324689865,0.02166367694735527,0.099111214
3640,0.020359834656119347,0.021604524925351143,0.09896466
3650,0.020299071446061134,0.021546034142374992,0.09881854
3660,0.020238883793354034,0.021487930789589882,0.09867283
3670,0.0201792661100626,0.02143031358718872,0.098528795
3680,0.020120203495025635,0.021373163908720016,0.09838569
3690,0.020061688497662544,0.021316450089216232,0.09824334
3700,0.020003706216812134,0.02126017026603222,0.098100506
3710,0.01994624361395836,0.021204516291618347,0.097957365
3720,0.01988958567380905,0.02115240879356861,0.097816676
3730,0.019886137917637825,0.021219514310359955,0.09795726
3740,0.01985011249780655,0.02107245847582817,0.09780367
3750,0.01973833329975605,0.02099108137190342,0.09749622
3760,0.01967744529247284,0.020933549851179123,0.09730472
3770,0.019624818116426468,0.020884128287434578,0.09715875
3780,0.01957429200410843,0.020836390554904938,0.09702384
3790,0.019524414092302322,0.02078881300985813,0.09689363
3800,0.019474728032946587,0.020740345120429993,0.096766196
3810,0.019425291568040848,0.02069079875946045,0.09663939
3820,0.019376283511519432,0.0206409003585577,0.09651266
3830,0.019327638670802116,0.02059159055352211,0.09638653
3840,0.019279301166534424,0.02054317109286785,0.09626053
3850,0.019231287762522697,0.020494991913437843,0.09613465
3860,0.0191835667937994,0.020446568727493286,0.09600988
3870,0.01913614757359028,0.020398413762450218,0.095885694
3880,0.01908901147544384,0.020350517705082893,0.09576298
3890,0.019042154774069786,0.02030264586210251,0.09564001
3900,0.01899556629359722,0.02025500498712063,0.095519125
3910,0.018949240446090698,0.020207423716783524,0.09539875
3920,0.01890316605567932,0.020159993320703506,0.09527819
3930,0.018857333809137344,0.0201126579195261,0.095157854
3940,0.01881173625588417,0.02006544917821884,0.09503737
3950,0.018766364082694054,0.02001834847033024,0.09491634
3960,0.01872120425105095,0.019971365109086037,0.09479453
3970,0.018676260486245155,0.019924670457839966,0.094672054
3980,0.018631670624017715,0.01988043449819088,0.09454791
3990,0.018608635291457176,0.019897187128663063,0.09451446
4000,0.018546059727668762,0.019787419587373734,0.09446434
4010,0.018517185002565384,0.01974804326891899,0.09419348
4020,0.01847102679312229,0.019713306799530983,0.094084844
4030,0.01842331886291504,0.019666442647576332,0.09396985
4040,0.018379535526037216,0.019616393372416496,0.093858026
4050,0.018338564783334732,0.019567610695958138,0.09375293
4060,0.018298162147402763,0.01952178031206131,0.09364706
4070,0.018257593736052513,0.019478686153888702,0.0935356
4080,0.018217261880636215,0.01943662390112877,0.09342106
4090,0.01817701943218708,0.019393328577280045,0.09330926
4100,0.018136871978640556,0.019349228590726852,0.09319911
4110,0.01809680089354515,0.01930595189332962,0.093087226
4120,0.018056808039546013,0.019262591376900673,0.09297578
4130,0.018016880378127098,0.01921892538666725,0.092864424
4140,0.017977023497223854,0.019175510853528976,0.092751816
4150,0.017937228083610535,0.01913190633058548,0.09263898
4160,0.017897481098771095,0.0190883781760931,0.09252512
4170,0.01785779371857643,0.019044799730181694,0.09241162
4180,0.017818154767155647,0.0190011877566576,0.09229859
4190,0.017778564244508743,0.018957581371068954,0.09218593
4200,0.01773901656270027,0.018913952633738518,0.092072956
4210,0.01769951544702053,0.018870295956730843,0.09196064
4220,0.017660055309534073,0.018826281651854515,0.091849595
4230,0.0176211129873991,0.018778730183839798,0.09175429
4240,0.017667226493358612,0.018802979961037636,0.09229274
4250,0.0176218394190073,0.018773989751935005,0.09154229
4260,0.017532983794808388,0.018704930320382118,0.09140486
4270,0.017479319125413895,0.018642038106918335,0.091283746
4280,0.017437465488910675,0.018590565770864487,0.091181986
4290,0.017399532720446587,0.018544211983680725,0.091086745
4300,0.017363080754876137,0.018500283360481262,0.09099285
4310,0.01732715405523777,0.018457842990756035,0.09089615
4320,0.017291301861405373,0.018416792154312134,0.09079569
4330,0.017255421727895737,0.01837705820798874,0.09069108
4340,0.017219606786966324,0.018338056281208992,0.090584666
4350,0.017183855175971985,0.018298793584108353,0.09047974
4360,0.01714814081788063,0.01825898513197899,0.090377055
4370,0.017112478613853455,0.01821940764784813,0.090274096
4380,0.017076868563890457,0.018180198967456818,0.09017066
4390,0.017041314393281937,0.0181408878415823,0.09006792
4400,0.017005817964673042,0.018101733177900314,0.08996493
4410,0.016970383003354073,0.01806270144879818,0.089862086
4420,0.016935013234615326,0.018023787066340446,0.08975909
4430,0.01689971424639225,0.017984982579946518,0.08965644
4440,0.016864480450749397,0.017946291714906693,0.0895536
4450,0.016829323023557663,0.017907749861478806,0.08945105
4460,0.016794245690107346,0.017869338393211365,0.08934961
4470,0.016759250313043594,0.01783107966184616,0.08924856
4480,0.01672433875501156,0.017793118953704834,0.089147076
4490,0.01668958179652691,0.017757128924131393,0.08904005
4500,0.016667760908603668,0.017768725752830505,0.08892847
4510,0.01662823185324669,0.01767139323055744,0.08896691
4520,0.01661301776766777,0.017656102776527405,0.08873319
4530,0.016567286103963852,0.017619356513023376,0.088643745
4540,0.016529729589819908,0.01758258044719696,0.08856061
4550,0.016496166586875916,0.017547205090522766,0.088473506
4560,0.016463974490761757,0.01751231960952282,0.08838529
4570,0.016432354226708412,0.01747726835310459,0.088298686
4580,0.016401108354330063,0.017441900447010994,0.08821347
4590,0.016370125114917755,0.0174067672342062,0.0881284
4600,0.016339249908924103,0.017372509464621544,0.08804063
4610,0.01630844734609127,0.01733929105103016,0.08794893
4620,0.016277745366096497,0.017306389287114143,0.08785689
4630,0.016247138381004333,0.01727309077978134,0.08776931
4640,0.016216624528169632,0.017239825800061226,0.087682284
4650,0.01618620753288269,0.017206978052854538,0.08759414
4660,0.01615588739514351,0.017174098640680313,0.08750635
4670,0.016125667840242386,0.01714138872921467,0.08741832
4680,0.01609554886817932,0.01710882969200611,0.08733058
4690,0.016065528616309166,0.017076388001441956,0.087242685
4700,0.016035616397857666,0.017044058069586754,0.08715481
4710,0.016005804762244225,0.017011893913149834,0.0870671
4720,0.01597609743475914,0.01697988063097,0.08697977
4730,0.01594650000333786,0.016948040574789047,0.08689226
4740,0.015917010605335236,0.016916632652282715,0.086803354
4750,0.015887819230556488,0.016888465732336044,0.08670599
4760,0.01588391698896885,0.01693674921989441,0.086631656
4770,0.015836292877793312,0.01682351902127266,0.08690076
4780,0.015814581885933876,0.016795406118035316,0.086465165
4790,0.015785982832312584,0.01677856035530567,0.08636248
4800,0.015753893181681633,0.016750190407037735,0.086288586
4810,0.01572408340871334,0.016716482117772102,0.08622173
4820,0.015696842223405838,0.016681892797350883,0.086162895
4830,0.015670698136091232,0.016649838536977768,0.08610272
4840,0.01564442738890648,0.016621263697743416,0.08603105
4850,0.015618293546140194,0.01659484952688217,0.085951015
4860,0.015592295676469803,0.0165675301104784,0.085875295
4870,0.015566382557153702,0.01653892546892166,0.08580426
4880,0.015540565364062786,0.01651139371097088,0.08573025
4890,0.015514838509261608,0.01648404821753502,0.0856563
4900,0.015489206649363041,0.016456419602036476,0.08558382
4910,0.015463665127754211,0.016429265961050987,0.08551046
4920,0.015438216738402843,0.016401998698711395,0.085438155
4930,0.015412858687341213,0.0163749810308218,0.08536603
4940,0.01538759283721447,0.016348062083125114,0.08529399
4950,0.015362417325377464,0.016321253031492233,0.085221924
4960,0.015337332151830196,0.016294561326503754,0.08514961
4970,0.01531234011054039,0.016268055886030197,0.08507692
4980,0.015287444926798344,0.01624215766787529,0.08500252
4990,0.015263255685567856,0.016223154962062836,0.08490995
5000,0.015347033739089966,0.01643131487071514,0.085158706
5010,0.015288657508790493,0.016157018020749092,0.08507118
5020,0.015220962464809418,0.01613033190369606,0.08493168
5030,0.015179836191236973,0.016106292605400085,0.08477468
5040,0.015150938183069229,0.016084805130958557,0.084663436
5050,0.015126374550163746,0.016063807532191277,0.08457423
5060,0.015103524550795555,0.016042981296777725,0.0844918
5070,0.01508142426609993,0.01602221094071865,0.08441358
5080,0.015059547498822212,0.01600080542266369,0.08434273
5090,0.015037672594189644,0.015978047624230385,0.084278695
5100,0.015015864744782448,0.015954293310642242,0.084219754
5110,0.014994140714406967,0.01593090407550335,0.08416027
5120,0.014972472563385963,0.01590842194855213,0.08409705
5130,0.014950868673622608,0.01588589884340763,0.084034644
5140,0.014929323457181454,0.01586311124265194,0.08397356
5150,0.0149078369140625,0.015840696170926094,0.08391167
5160,0.014886408112943172,0.01581825315952301,0.08385078
5170,0.01486503891646862,0.015795936807990074,0.08379028
5180,0.014843721874058247,0.015773683786392212,0.08373015
5190,0.014822465367615223,0.015751583501696587,0.08366966
5200,0.014801260083913803,0.015729505568742752,0.08360957
5210,0.014780109748244286,0.015707513317465782,0.083549395
5220,0.014759006910026073,0.015685582533478737,0.083489016
5230,0.014737962745130062,0.015663497149944305,0.083429486
5240,0.014717083424329758,0.015639282763004303,0.08338204
5250,0.014713370241224766,0.01561212819069624,0.08360746
5260,0.014678334817290306,0.01563931815326214,0.083179414
5270,0.014684165827929974,0.015569176524877548,0.08328917
5280,0.014651082456111908,0.01554924063384533,0.08324557
5290,0.014623578637838364,0.015531182289123535,0.083164975
5300,0.014600866474211216,0.015514145605266094,0.083079614
5310,0.01458077784627676,0.015498274937272072,0.08299479
5320,0.01456192322075367,0.015482736751437187,0.0829196
5330,0.01454316359013319,0.015465443022549152,0.08285623
5340,0.014524306170642376,0.015445508062839508,0.0828061
5350,0.014505565166473389,0.015425097197294235,0.082759544
5360,0.014486836269497871,0.01540626771748066,0.0827056
5370,0.01446814090013504,0.015387903898954391,0.08265015
5380,0.014449464157223701,0.015368710272014141,0.08259879
5390,0.014430812560021877,0.015349985100328922,0.08254556
5400,0.01441218052059412,0.01533127948641777,0.082492456
5410,0.014393570832908154,0.01531258039176464,0.082439624
5420,0.01437497977167368,0.015293976292014122,0.0823876
5430,0.014356406405568123,0.015275480225682259,0.08233523
5440,0.014337847009301186,0.015256956219673157,0.08228318
5450,0.014319309033453465,0.015238502994179726,0.08223088
5460,0.014300785958766937,0.01522006094455719,0.082179144
5470,0.014282282441854477,0.015201260335743427,0.08212975
5480,0.014264152385294437,0.01517869159579277,0.082103066
5490,0.014299798756837845,0.015185166150331497,0.08265717
5500,0.014296047389507294,0.01530517265200615,0.082054175
5510,0.014213955029845238,0.015180956572294235,0.08187186
5520,0.014193975366652012,0.01512985397130251,0.08184334
5530,0.014178003184497356,0.015100537799298763,0.08182955
5540,0.014161498285830021,0.015079108066856861,0.081808925
5550,0.01414421945810318,0.015061812475323677,0.08176962
5560,0.014126992784440517,0.015047273598611355,0.08171449
5570,0.014110242947936058,0.015033773146569729,0.08165665
5580,0.014093510806560516,0.015018456615507603,0.081609264
5590,0.014076770283281803,0.015001076273620129,0.081570335
5600,0.014060049317777157,0.014984529465436935,0.081528075
5610,0.014043333008885384,0.014968965202569962,0.081481725
5620,0.014026622287929058,0.014952548779547215,0.081438996
5630,0.01400991715490818,0.014936461113393307,0.08139492
5640,0.0139932157471776,0.014920331537723541,0.081351064
5650,0.013976520858705044,0.014904212206602097,0.081307165
5660,0.01395983062684536,0.014888069592416286,0.08126352
5670,0.013943149708211422,0.014871977269649506,0.08121959
5680,0.013926471583545208,0.014855870045721531,0.081175886
5690,0.013909805566072464,0.014839773066341877,0.08113182
5700,0.013893148861825466,0.014823831617832184,0.0810871
5710,0.013876535929739475,0.0148092620074749,0.08103754
5720,0.013864667154848576,0.014820453710854053,0.080946766
5730,0.014030479826033115,0.0149459820240736,0.08107622
5740,0.0138673922047019,0.014870488084852695,0.0809228
5750,0.013821832835674286,0.014795069582760334,0.0808246
5760,0.013800243847072124,0.014754889532923698,0.08079113
5770,0.01378350518643856,0.01472751796245575,0.08076903
5780,0.013768328353762627,0.014705709181725979,0.08074652
5790,0.013753541745245457,0.014687087386846542,0.080719486
5800,0.013738628476858139,0.01467091403901577,0.08068537
5810,0.013723626732826233,0.01465678308159113,0.08064337
5820,0.013708735816180706,0.014643527567386627,0.080597885
5830,0.013693873770534992,0.01462935097515583,0.08055587
5840,0.0136790219694376,0.014614052139222622,0.08051788
5850,0.013664191588759422,0.014599177055060863,0.08047792
5860,0.013649379834532738,0.01458474900573492,0.080436505
5870,0.013634583912789822,0.014569807797670364,0.08039685
5880,0.013619808480143547,0.014555138535797596,0.08035617
5890,0.01360505074262619,0.014540298841893673,0.0803158
5900,0.013590310700237751,0.01452558021992445,0.0802752
5910,0.013575590215623379,0.014510748907923698,0.08023488
5920,0.013560887426137924,0.014495931565761566,0.080194145
5930,0.013546204194426537,0.014481103047728539,0.08015346
5940,0.013531537726521492,0.014466247521340847,0.08011287
5950,0.01351688802242279,0.01445133239030838,0.08007231
5960,0.013502265326678753,0.01443566381931305,0.08003402
5970,0.013489476405084133,0.01441163383424282,0.08004828
5980,0.013753741048276424,0.014548622071743011,0.08150146
5990,0.013481402769684792,0.014397680759429932,0.08037599
6000,0.013461240567266941,0.014367559924721718,0.08010228
6010,0.01344307791441679,0.014353134669363499,0.07994756
6020,0.013424874283373356,0.014344427734613419,0.079845965
6030,0.013409475795924664,0.014335144311189651,0.07978165
6040,0.013395730406045914,0.014323893003165722,0.079735085
6050,0.01338256523013115,0.014311407692730427,0.07969432
6060,0.01336958259344101,0.014298567548394203,0.079655126
6070,0.013356665149331093,0.014285699464380741,0.079615764
6080,0.01334378495812416,0.01427291426807642,0.07957589
6090,0.013330920599400997,0.01426001638174057,0.07953608
6100,0.013318055309355259,0.014246766455471516,0.079497196
6110,0.01330519374459982,0.014233160763978958,0.07945928
6120,0.013292333111166954,0.014219514094293118,0.07942135
6130,0.013279474340379238,0.014206074178218842,0.07938273
6140,0.013266613706946373,0.014192582108080387,0.0793443
6150,0.013253753073513508,0.014179001562297344,0.079306
6160,0.013240892440080643,0.01416546106338501,0.07926748
6170,0.013228032737970352,0.014151863753795624,0.07922902
6180,0.013215172104537487,0.014138267375528812,0.079190336
6190,0.013202313333749771,0.01412466261535883,0.07915148
6200,0.013189448975026608,0.014111035503447056,0.07911264
6210,0.013176587410271168,0.014097394421696663,0.07907361
6220,0.01316372025758028,0.014083757996559143,0.07903436
6230,0.013150854967534542,0.014070241712033749,0.07899464
6240,0.013138008303940296,0.014057773165404797,0.07895242
6250,0.013127552345395088,0.014062011614441872,0.07888798
6260,0.013339108787477016,0.01436163205653429,0.079526685
6270,0.013100468553602695,0.014069055207073689,0.07881529
6280,0.01309197023510933,0.014013946987688541,0.07878278
6290,0.013079923577606678,0.013991961255669594,0.07876816
6300,0.013067483901977539,0.013975678943097591,0.078747585
6310,0.013055020943284035,0.013961909338831902,0.0787174
6320,0.013042645528912544,0.013950135558843613,0.078678735
6330,0.013030672445893288,0.013939954340457916,0.07863402
6340,0.01301904208958149,0.013930031098425388,0.078589305
6350,0.0130073893815279,0.013918351382017136,0.07855083
6360,0.012995718978345394,0.013904952444136143,0.078517504
6370,0.012984056025743484,0.013892085291445255,0.07848259
6380,0.012972384691238403,0.013880200684070587,0.07844475
6390,0.0129607068374753,0.013867674395442009,0.078409374
6400,0.012949022464454174,0.01385516207665205,0.07837419
6410,0.012937325984239578,0.013842837885022163,0.078338504
6420,0.012925623916089535,0.013830338604748249,0.07830342
6430,0.01291391346603632,0.013817952945828438,0.07826789
6440,0.01290219184011221,0.013805504888296127,0.07823255
6450,0.012890464626252651,0.013793040998280048,0.07819708
6460,0.012878725305199623,0.013780596666038036,0.0781615
6470,0.012866976670920849,0.01376808900386095,0.07812603
6480,0.012855221517384052,0.013755237683653831,0.07809141
6490,0.012843670323491096,0.013739023357629776,0.0780702
6500,0.012866853736341,0.013729864731431007,0.078466505
6510,0.01284480094909668,0.013868252746760845,0.07819345
6520,0.01281124260276556,0.013732715509831905,0.07792867
6530,0.01280194241553545,0.013701115734875202,0.07790826
6540,0.012790685519576073,0.013683155179023743,0.07789465
6550,0.01277921348810196,0.013669202104210854,0.07787406
6560,0.012767680920660496,0.013657704927027225,0.07784343
6570,0.012756407260894775,0.013648074120283127,0.07780417
6580,0.01274559460580349,0.013639588840305805,0.077763245
6590,0.012734905816614628,0.013630117289721966,0.07772714
6600,0.01272414531558752,0.01361843105405569,0.0776967
6610,0.012713397853076458,0.013606145046651363,0.077667505
6620,0.012702633626759052,0.01359508279711008,0.0776354
6630,0.012691854499280453,0.013584122061729431,0.07760324
6640,0.012681057676672935,0.013572500087320805,0.077572465
6650,0.012670246884226799,0.013561314903199673,0.077540435
6660,0.012659416534006596,0.013549886643886566,0.077508725
6670,0.012648570351302624,0.013538566417992115,0.077476546
6680,0.012637706473469734,0.013527149334549904,0.07744454
6690,0.012626822106540203,0.013515756465494633,0.07741225
6700,0.012615922838449478,0.013504325412213802,0.07737986
6710,0.012605003081262112,0.013492897152900696,0.07734738
6720,0.012594067491590977,0.013481562957167625,0.07731471
6730,0.01258312538266182,0.013471062295138836,0.077281006
6740,0.012573485262691975,0.013472519814968109,0.077240236
6750,0.012733790092170238,0.01378615666180849,0.07807653
6760,0.012596691027283669,0.013422585092484951,0.077242106
6770,0.012568369507789612,0.013409707695245743,0.07726678
6780,0.01254139095544815,0.013400882482528687,0.07720125
6790,0.012524132616817951,0.013393302448093891,0.077140264
6800,0.012511461973190308,0.013386753387749195,0.07708924
6810,0.012500929646193981,0.013380841352045536,0.077047855
6820,0.012490999884903431,0.013374023139476776,0.07701411
6830,0.012480884790420532,0.013364179991185665,0.076984994
6840,0.012470752000808716,0.013351881876587868,0.07695873
6850,0.012460661120712757,0.013340126723051071,0.07693213
6860,0.01245053205639124,0.013330024667084217,0.0769039
6870,0.012440390884876251,0.013319523073732853,0.076876275
6880,0.012430229224264622,0.01330832950770855,0.07684908
6890,0.012420046143233776,0.013297708705067635,0.076821305
6900,0.012409844435751438,0.013286721892654896,0.07679394
6910,0.012399622239172459,0.01327586080878973,0.076766625
6920,0.012389379553496838,0.013264855369925499,0.07673919
6930,0.01237911731004715,0.013253923505544662,0.076711506
6940,0.01236883457750082,0.013242884539067745,0.0766837
6950,0.012358535081148148,0.013231807388365269,0.0766557
6960,0.012348216027021408,0.013220718130469322,0.07662744
6970,0.012337878346443176,0.013209618628025055,0.07659909
6980,0.012327521108090878,0.013198710978031158,0.076570325
6990,0.012317263521254063,0.013191059231758118,0.07654153
7000,0.01233995333313942,0.013297264464199543,0.07674055
7010,0.012352109886705875,0.013203810900449753,0.077263415
7020,0.012303556315600872,0.013145321980118752,0.07676001
7030,0.012292022816836834,0.013128475286066532,0.076565474
7040,0.012276103720068932,0.013122056610882282,0.076454066
7050,0.012262314558029175,0.013118240050971508,0.07640069
7060,0.012251398526132107,0.01311189029365778,0.076368526
7070,0.012241659685969353,0.013103218749165535,0.07634157
7080,0.012232246808707714,0.013093539513647556,0.07631622
7090,0.01222290750592947,0.013083591125905514,0.07629113
7100,0.012213585898280144,0.01307365857064724,0.07626614
7110,0.012204259634017944,0.013063854537904263,0.07624091
7120,0.012194929644465446,0.013054067268967628,0.076215446
7130,0.012185587547719479,0.013044063001871109,0.07618993
7140,0.012176234275102615,0.013033752329647541,0.07616462
7150,0.01216686237603426,0.01302330568432808,0.07613969
7160,0.012157481163740158,0.013012971729040146,0.076114565
7170,0.01214808039367199,0.013002683408558369,0.076089226
7180,0.01213867124170065,0.012992296367883682,0.07606453
7190,0.012129249051213264,0.012981896288692951,0.07603977
7200,0.012119813822209835,0.01297149807214737,0.07601492
7210,0.01211036741733551,0.012961061671376228,0.07598999
7220,0.01210090983659029,0.012950638309121132,0.075964816
7230,0.0120914401486516,0.012940151616930962,0.07593948
7240,0.012081961147487164,0.012929689139127731,0.0759139
7250,0.012072472833096981,0.01291921827942133,0.07588818
7260,0.012062971480190754,0.012908765114843845,0.07586235
7270,0.012053465470671654,0.012898517772555351,0.07583609
7280,0.012044010683894157,0.012890316545963287,0.07580785
7290,0.012041145004332066,0.012915943749248981,0.07581646
7300,0.012200618162751198,0.0130351223051548,0.07615714
7310,0.012041294015944004,0.012963884510099888,0.075934455
7320,0.012007911689579487,0.012878776527941227,0.0757293
7330,0.011999888345599174,0.012842334806919098,0.07568063
7340,0.01199206244200468,0.012823392637073994,0.07566621
7350,0.011982506141066551,0.012812100350856781,0.07564536
7360,0.011972954496741295,0.012805248610675335,0.07561691
7370,0.011964249424636364,0.01279985811561346,0.07558805
7380,0.011955536901950836,0.012791464105248451,0.075563
7390,0.011946802027523518,0.012779994867742062,0.075540386
7400,0.011938086710870266,0.012769804336130619,0.075516626
7410,0.011929367668926716,0.012761052697896957,0.07549142
7420,0.011920635588467121,0.012751047499477863,0.07546726
7430,0.011911902576684952,0.012741371989250183,0.075442806
7440,0.011903160251677036,0.012731785885989666,0.07541813
7450,0.011894410476088524,0.01272203866392374,0.075393386
7460,0.011885655112564564,0.012712364085018635,0.07536841
7470,0.011876890435814857,0.01270271185785532,0.07534331
7480,0.011868124827742577,0.012693015858530998,0.07531811
7490,0.0118593480437994,0.012683302164077759,0.07529282
7500,0.011850566603243351,0.012673592194914818,0.07526764
7510,0.011841779574751854,0.01266383845359087,0.07524257
7520,0.011832990683615208,0.012653625570237637,0.0752175
7530,0.011824608780443668,0.012638121843338013,0.07519847
7540,0.01191128883510828,0.012684017419815063,0.07589693
7550,0.011938314884901047,0.012784894555807114,0.07555505
7560,0.011842056177556515,0.012695245444774628,0.07527087
7570,0.011806796304881573,0.012642694637179375,0.0751385
7580,0.011788932606577873,0.012615892104804516,0.075084165
7590,0.011777620762586594,0.012600128538906574,0.07505413
7600,0.011768574826419353,0.01258835755288601,0.07502987
7610,0.011760261841118336,0.01257800217717886,0.07500671
7620,0.011752217076718807,0.012567887082695961,0.074984
7630,0.011744300834834576,0.012557811103761196,0.07496146
7640,0.0117364302277565,0.01254806388169527,0.07493885
7650,0.011728549376130104,0.0125390300527215,0.07491628
7660,0.011720659211277962,0.012530653737485409,0.07489348
7670,0.011712766252458096,0.012522369623184204,0.074870616
7680,0.011704865843057632,0.012513668276369572,0.0748477
7690,0.011696956120431423,0.012504887767136097,0.074824825
7700,0.011689044535160065,0.01249632053077221,0.074802026
7710,0.011681122705340385,0.012487673200666904,0.07477932
7720,0.011673195287585258,0.012479012832045555,0.074756764
7730,0.01166525948792696,0.012470388785004616,0.07473421
7740,0.011657319962978363,0.012461739592254162,0.07471163
7750,0.01164937112480402,0.012453134171664715,0.07468902
7760,0.011641417630016804,0.01244449894875288,0.074666455
7770,0.011633455753326416,0.01243586279451847,0.07464398
7780,0.01162549015134573,0.012427231296896935,0.074621476
7790,0.011617518030107021,0.012418698519468307,0.07459889
7800,0.011609544046223164,0.012410810217261314,0.074576214
7810,0.011602161452174187,0.01241070032119751,0.07455965
7820,0.01168187614530325,0.012626290321350098,0.07523862
7830,0.011688404716551304,0.012395343743264675,0.07494941
7840,0.011592716909945011,0.012360364198684692,0.07464645
7850,0.011572533287107944,0.012353580445051193,0.074509636
7860,0.011564360931515694,0.012354383245110512,0.07445377
7870,0.011557689867913723,0.012354467995464802,0.074429266
7880,0.011550403200089931,0.012350480072200298,0.07441145
7890,0.011542709544301033,0.01234173309057951,0.074390665
7900,0.011535328812897205,0.012330698780715466,0.07436942
7910,0.011528094299137592,0.01232105027884245,0.074349925
7920,0.011520798318088055,0.01231395360082388,0.07432997
7930,0.011513527482748032,0.01230708323419094,0.07430994
7940,0.011506238952279091,0.012298788875341415,0.07429017
7950,0.011498947627842426,0.012290901504456997,0.07427046
7960,0.011491648852825165,0.0122833251953125,0.074250594
7970,0.011484341695904732,0.01227535866200924,0.07423077
7980,0.011477028019726276,0.01226765476167202,0.074210934
7990,0.011469705030322075,0.012259813956916332,0.07419109
8000,0.011462374590337276,0.012252003885805607,0.074171335
8010,0.011455036699771881,0.012244218029081821,0.074151576
8020,0.011447691358625889,0.01223642099648714,0.07413176
8030,0.011440337635576725,0.012228662148118019,0.07411193
8040,0.011432977393269539,0.012221022509038448,0.07409213
8050,0.011425625532865524,0.012214395217597485,0.07407242
8060,0.011419786140322685,0.012221288867294788,0.07406903
8070,0.011587530374526978,0.012548376806080341,0.07518839
8080,0.011459112167358398,0.012172654271125793,0.07405225
8090,0.011427374556660652,0.012165006250143051,0.07406651
8100,0.011399645358324051,0.012159488163888454,0.07401369
8110,0.011385374702513218,0.012157288379967213,0.073969685
8120,0.01137719675898552,0.012157176621258259,0.07394056
8130,0.01137073989957571,0.012156370095908642,0.07392276
8140,0.011363955214619637,0.012151315808296204,0.073906176
8150,0.011357061564922333,0.012142050080001354,0.07388704
8160,0.011350351385772228,0.012132814154028893,0.0738682
8170,0.01134358998388052,0.012126189656555653,0.073850274
8180,0.01133684627711773,0.012119990773499012,0.07383257
8190,0.011330087669193745,0.012112386524677277,0.0738142
8200,0.011323322542011738,0.012105321511626244,0.073795974
8210,0.011316548101603985,0.012098376639187336,0.07377771
8220,0.01130976527929306,0.012091157957911491,0.073759265
8230,0.01130297314375639,0.012084146961569786,0.07374088
8240,0.011296174488961697,0.01207700651139021,0.07372231
8250,0.011289364658296108,0.012069872580468655,0.073703706
8260,0.011282548308372498,0.01206282153725624,0.073685125
8270,0.01127572264522314,0.012055683881044388,0.07366647
8280,0.011268886737525463,0.012048566713929176,0.07364808
8290,0.011262046173214912,0.012041453272104263,0.073629834
8300,0.011255192570388317,0.012034387327730656,0.07361164
8310,0.011248338036239147,0.012027882970869541,0.073593855
8320,0.011242471635341644,0.012033344246447086,0.07359042
8330,0.011522685177624226,0.012538113631308079,0.07541733
8340,0.01122913509607315,0.012116524390876293,0.07381211
8350,0.011234957724809647,0.012086580507457256,0.07371253
8360,0.011230564676225185,0.012034052051603794,0.07356882
8370,0.011214707978069782,0.011996591463685036,0.07349952
8380,0.011204794980585575,0.011979909613728523,0.07347311
8390,0.011198364198207855,0.011971845291554928,0.07345658
8400,0.011192377656698227,0.011966301128268242,0.07344025
8410,0.011186346411705017,0.011961115524172783,0.073424704
8420,0.01118029560893774,0.011955694295465946,0.073408924
8430,0.011174245737493038,0.011950031854212284,0.073393516
8440,0.011168190278112888,0.011944182217121124,0.07337822
8450,0.011162126436829567,0.011938203126192093,0.07336275
8460,0.011156054213643074,0.0119320722296834,0.07334708
8470,0.011149969883263111,0.011925825849175453,0.07333134
8480,0.0111438799649477,0.011919479817152023,0.07331546
8490,0.011137778870761395,0.011913144960999489,0.07329955
8500,0.011131668463349342,0.011906865052878857,0.073283754
8510,0.011125549674034119,0.011900581419467926,0.073267885
8520,0.011119421571493149,0.011894275434315205,0.07325196
8530,0.011113285087049007,0.011887982487678528,0.07323601
8540,0.011107138358056545,0.01188165508210659,0.07321996
8550,0.011100983247160912,0.011875353753566742,0.07320386
8560,0.011094820685684681,0.01186901144683361,0.073187694
8570,0.011088646948337555,0.011862680315971375,0.073171414
8580,0.011082466691732407,0.01185634359717369,0.07315523
8590,0.011076276190578938,0.011850002221763134,0.07313906
8600,0.011070079170167446,0.011843622662127018,0.07312284
8610,0.01106387097388506,0.011837242171168327,0.07310659
8620,0.011057655327022076,0.011830798350274563,0.07309023
8630,0.011051435954868793,0.011823923327028751,0.07307378
8640,0.011045440100133419,0.011813309974968433,0.07305907
8650,0.011070332489907742,0.011802339926362038,0.07324578
8660,0.011035559698939323,0.011904973536729813,0.07325408
8670,0.011049126274883747,0.011791200377047062,0.073016316
8680,0.011036306619644165,0.011779802851378918,0.07302108
8690,0.01102157961577177,0.011775257997214794,0.073001616
8700,0.011011340655386448,0.011773331090807915,0.072975054
8710,0.011004600673913956,0.011773424223065376,0.07295205
8720,0.010999094694852829,0.011772836558520794,0.07293725
8730,0.01099331583827734,0.011767992749810219,0.072923
8740,0.010987547226250172,0.011759848333895206,0.07290796
8750,0.010981854051351547,0.01175280474126339,0.07289317
8760,0.01097613014280796,0.011747927404940128,0.0728786
8770,0.010970411822199821,0.011742372997105122,0.07286386
8780,0.010964679531753063,0.011736024171113968,0.07284891
8790,0.010958941653370857,0.011730486527085304,0.07283396
8800,0.01095319539308548,0.011724494397640228,0.072818875
8810,0.010947441682219505,0.011718719266355038,0.07280373
8820,0.01094167772680521,0.011712775565683842,0.0727885
8830,0.010935907252132893,0.011706960387527943,0.07277324
8840,0.01093012560158968,0.01170105580240488,0.07275781
8850,0.01092433836311102,0.01169519405812025,0.07274235
8860,0.010918542742729187,0.011689326725900173,0.0727269
8870,0.010912737809121609,0.011683480814099312,0.07271158
8880,0.010906927287578583,0.01167796365916729,0.072696716
8890,0.010901262052357197,0.011676086112856865,0.07268328
8900,0.010919459164142609,0.011760230176150799,0.072871365
8910,0.010890167206525803,0.011643423698842525,0.072761446
8920,0.010911744087934494,0.011668484658002853,0.07264661
8930,0.010893731378018856,0.011669005267322063,0.07263839
8940,0.010880161076784134,0.011661025695502758,0.07262283
8950,0.010870939120650291,0.011651893146336079,0.07260589
8960,0.010863895528018475,0.011641791090369225,0.07258812
8970,0.010858102701604366,0.011631567031145096,0.07257174
8980,0.010852850042283535,0.011622634716331959,0.07255775
8990,0.010847572237253189,0.01161603257060051,0.07254414
9000,0.010842242278158665,0.011611517518758774,0.07253059
9010,0.0108369505032897,0.011607187800109386,0.07251689
9020,0.010831639170646667,0.011601599864661694,0.072503105
9030,0.010826325044035912,0.01159580796957016,0.07248913
9040,0.010821003466844559,0.011590655893087387,0.07247516
9050,0.010815669782459736,0.01158523466438055,0.07246107
9060,0.01081033144146204,0.011579769663512707,0.07244689
9070,0.010804984718561172,0.011574418283998966,0.07243265
9080,0.010799630545079708,0.0115689467638731,0.07241838
9090,0.010794267058372498,0.011563542298972607,0.07240402
9100,0.010788895189762115,0.011558115482330322,0.072389625
9110,0.010783515870571136,0.011552663519978523,0.072375126
9120,0.010778130032122135,0.011547199450433254,0.0723607
9130,0.010772734880447388,0.01154178474098444,0.072346374
9140,0.01076732948422432,0.011536448262631893,0.07233208
9150,0.010761933401226997,0.01153192576020956,0.0723181
9160,0.010757677257061005,0.011539069935679436,0.07231567
9170,0.010920753702521324,0.011877814307808876,0.07344318
9180,0.010820278897881508,0.011496251448988914,0.07232981
9190,0.010775597766041756,0.011492262594401836,0.072320804
9200,0.010748318396508694,0.011489089578390121,0.07227742
9210,0.010735069401562214,0.011487828567624092,0.07224724
9220,0.010727251879870892,0.011487052775919437,0.072226115
9230,0.010721644386649132,0.011486506089568138,0.07220923
9240,0.010716780088841915,0.01148536242544651,0.07219636
9250,0.010711895301938057,0.011482191272079945,0.072184265
9260,0.01070692203938961,0.011476595886051655,0.07217067
9270,0.010701999068260193,0.01147024892270565,0.072156824
9280,0.010697068646550179,0.0114650409668684,0.07214349
9290,0.010692130774259567,0.01146063394844532,0.07213032
9300,0.010687188245356083,0.011455602943897247,0.07211686
9310,0.010682237334549427,0.011450393125414848,0.07210326
9320,0.0106772780418396,0.011445547454059124,0.072089806
9330,0.01067231222987175,0.01144044753164053,0.072076194
9340,0.010667339898645878,0.011435462161898613,0.07206255
9350,0.010662354528903961,0.011430414393544197,0.07204883
9360,0.01065736636519432,0.011425373144447803,0.07203504
9370,0.010652369819581509,0.01142032165080309,0.07202114
9380,0.01064736396074295,0.011415268294513226,0.07200723
9390,0.01064235344529152,0.011410187929868698,0.07199328
9400,0.010637332685291767,0.011405055411159992,0.07197923
9410,0.010632309131324291,0.011399643495678902,0.071965076
9420,0.010627367533743382,0.011391887441277504,0.07195148
9430,0.010633531026542187,0.011372333392500877,0.07200257
9440,0.010725117288529873,0.01136755384504795,0.072004594
9450,0.010665121488273144,0.011371609754860401,0.07211746
9460,0.010616682469844818,0.011358299292623997,0.07195607
9470,0.01060396060347557,0.0113591393455863,0.07189453
9480,0.01059925090521574,0.011363777332007885,0.07187168
9490,0.010595116764307022,0.011365816928446293,0.07185883
9500,0.010590152814984322,0.01136228907853365,0.071846284
9510,0.010585268959403038,0.01135456096380949,0.07183248
9520,0.01058071106672287,0.011347152292728424,0.07181926
9530,0.010576082393527031,0.01134260930120945,0.07180624
9540,0.010571477934718132,0.011339211836457253,0.071793
9550,0.010566860437393188,0.011334349401295185,0.07177986
9560,0.010562240146100521,0.011329283937811852,0.07176663
9570,0.010557612404227257,0.011324954219162464,0.07175324
9580,0.01055297814309597,0.011320089921355247,0.07173982
9590,0.010548334568738937,0.011315497569739819,0.07172638
9600,0.010543685406446457,0.011310754343867302,0.071712784
9610,0.010539027862250805,0.01130608469247818,0.07169926
9620,0.010534362867474556,0.01130136102437973,0.07168567
9630,0.01052969228476286,0.011296655982732773,0.07167227
9640,0.010525013320147991,0.01129195000976324,0.07165932
9650,0.01052032969892025,0.011287219822406769,0.07164637
9660,0.010515635833144188,0.011282511055469513,0.0716335
9670,0.010510938242077827,0.011277960613369942,0.071620665
9680,0.01050626952201128,0.011275154538452625,0.07160803
9690,0.010508928447961807,0.01131132710725069,0.07167018
9700,0.010681955143809319,0.011380818672478199,0.0718692
9710,0.010570568032562733,0.011370931752026081,0.07183788
9720,0.01051551103591919,0.011304710991680622,0.071647964
9730,0.01049367431551218,0.011272935196757317,0.07157133
9740,0.010483331978321075,0.011257898062467575,0.07154184
9750,0.01047709584236145,0.011249281466007233,0.07152646
9760,0.010472172871232033,0.011243036016821861,0.07151336
9770,0.010467678308486938,0.011237405240535736,0.07150126
9780,0.010463360697031021,0.01123182475566864,0.07148927
9790,0.01045912504196167,0.011226353235542774,0.071477465
9800,0.01045490987598896,0.011221259832382202,0.07146573
9810,0.010450683534145355,0.011216823011636734,0.071453884
9820,0.010446447879076004,0.011212855577468872,0.0714419
9830,0.010442206636071205,0.011208813637495041,0.07142991
9840,0.010437961667776108,0.01120445691049099,0.07141807
9850,0.01043370645493269,0.011200097389519215,0.07140614
9860,0.01042944472283125,0.011195859871804714,0.07139412
9870,0.010425176471471786,0.01119158323854208,0.071382135
9880,0.010420902632176876,0.011187252588570118,0.07137014
9890,0.010416620410978794,0.01118299551308155,0.07135808
9900,0.01041233167052269,0.01117864903062582,0.07134587
9910,0.010408034548163414,0.011174354702234268,0.0713337
9920,0.010403732769191265,0.011170055717229843,0.07132152
9930,0.010399422608315945,0.01116571668535471,0.07130927
9940,0.010395105928182602,0.011161353439092636,0.0712969
9950,0.010390783660113811,0.011157005093991756,0.07128451
9960,0.010386455804109573,0.011152511462569237,0.07127206
9970,0.010382135398685932,0.011147083714604378,0.07125941
9980,0.010379260405898094,0.01113342959433794,0.07125771
9990,0.010549549013376236,0.011242865584790707,0.0723018
10000,0.010437614284455776,0.011185768060386181,0.07131403
10010,0.010397646576166153,0.011192110367119312,0.07133013
10020,0.010370446369051933,0.011164476163685322,0.071255445
10030,0.010358945466578007,0.011141957715153694,0.0712045
10040,0.01035369373857975,0.011125592514872551,0.07117873
10050,0.010350022464990616,0.011114893481135368,0.07116558
10060,0.010346014983952045,0.01110916119068861,0.07115485
10070,0.010341891087591648,0.011106819845736027,0.07114254
10080,0.010337957181036472,0.011105005629360676,0.07113064
10090,0.010333980433642864,0.011100965552031994,0.07111889
10100,0.01033001858741045,0.01109604723751545,0.07110719
10110,0.010326046496629715,0.011092360131442547,0.071095355
10120,0.010322069749236107,0.011088616214692593,0.07108351
10130,0.010318085551261902,0.011084387078881264,0.071071655
10140,0.0103140939027071,0.011080576106905937,0.07105977
10150,0.010310097597539425,0.011076477356255054,0.07104789
10160,0.010306096635758877,0.011072578839957714,0.07103599
10170,0.010302087292075157,0.011068527586758137,0.07102404
10180,0.010298071429133415,0.011064578779041767,0.07101221
10190,0.010294048115611076,0.01106057409197092,0.07100032
10200,0.01029001921415329,0.011056572198867798,0.0709884
10210,0.010285981930792332,0.011052574962377548,0.07097641
10220,0.01028194185346365,0.011048666201531887,0.07096436
10230,0.010277901776134968,0.011045437306165695,0.07095226
10240,0.010274725034832954,0.011052119545638561,0.07095168
10250,0.010423441417515278,0.011381210759282112,0.07206407
10260,0.010363939218223095,0.011017353273928165,0.07106831
10270,0.01030135527253151,0.011012381874024868,0.07100509
10280,0.010272546671330929,0.01101016066968441,0.07093765
10290,0.010259995236992836,0.01101036835461855,0.07090376
10300,0.01025309320539236,0.011010035872459412,0.070882
10310,0.010248265229165554,0.011009322479367256,0.0708658
10320,0.010244295932352543,0.011008553206920624,0.070852496
10330,0.010240649804472923,0.01100733783096075,0.07084081
10340,0.010237019509077072,0.011005030944943428,0.0708301
10350,0.010233346372842789,0.01100124605000019,0.07081924
10360,0.010229683481156826,0.010996831580996513,0.07080822
10370,0.010226020589470863,0.010992936789989471,0.07079725
10380,0.010222346521914005,0.010989654809236526,0.07078626
10390,0.010218671523034573,0.010986062698066235,0.070775285
10400,0.010214988142251968,0.01098229456692934,0.07076422
10410,0.010211297310888767,0.010978732258081436,0.07075324
10420,0.010207600891590118,0.010975081473588943,0.070742294
10430,0.010203896090388298,0.010971412062644958,0.070731245
10440,0.01020018756389618,0.010967783629894257,0.07072027
10450,0.010196469724178314,0.01096411980688572,0.07070926
10460,0.010192747227847576,0.010960450395941734,0.07069837
10470,0.010189020074903965,0.010956848040223122,0.07068788
10480,0.010185292921960354,0.010953574441373348,0.07068032
10490,0.010181544348597527,0.010949320159852505,0.070664704
10500,0.01017780788242817,0.010945945978164673,0.07065769
10510,0.010174065828323364,0.010940718464553356,0.07064472
10520,0.010172535665333271,0.010926274582743645,0.070657715
10530,0.010386895388364792,0.01105530560016632,0.07184987
10540,0.010189058259129524,0.010932679288089275,0.07061012
10550,0.010185112245380878,0.01096036471426487,0.070651904
10560,0.010166769847273827,0.010953666642308235,0.07063483
10570,0.010155601426959038,0.0109401885420084,0.07060478
10580,0.010149667039513588,0.010926329530775547,0.070579484
10590,0.010146163403987885,0.010915474034845829,0.070563294
10600,0.01014284510165453,0.01090901531279087,0.07055429
10610,0.010139275342226028,0.010906432755291462,0.07054431
10620,0.010135849937796593,0.010905190370976925,0.07053442
10630,0.010132414288818836,0.010902110487222672,0.07052479
10640,0.010128975845873356,0.010897825472056866,0.070514895
10650,0.010125533677637577,0.010894612409174442,0.070505075
10660,0.010122086852788925,0.010891503654420376,0.07049526
10670,0.010118630714714527,0.010887881740927696,0.070485495
10680,0.010115169920027256,0.010884650982916355,0.07047596
10690,0.010111700743436813,0.01088119950145483,0.07046656
10700,0.010108225978910923,0.010877849534153938,0.07045718
10710,0.01010474469512701,0.010874444618821144,0.07044771
10720,0.0101012559607625,0.010871021077036858,0.07043817
10730,0.010097760707139969,0.010867639444768429,0.07042867
10740,0.010094258934259415,0.010864252224564552,0.070419006
10750,0.010090751573443413,0.010860837064683437,0.07040935
10760,0.010087234899401665,0.0108574740588665,0.0703996
10770,0.010083716362714767,0.0108546307310462,0.0703899
10780,0.010080690495669842,0.010859046131372452,0.07038171
10790,0.010187150910496712,0.011130000464618206,0.07126389
10800,0.010211896151304245,0.010851554572582245,0.07078069
10810,0.010115478187799454,0.010826964862644672,0.07052795
10820,0.01008330937474966,0.010822021402418613,0.07040286
10830,0.010069722309708595,0.01082374807447195,0.07035559
10840,0.010062897577881813,0.010824434459209442,0.07033518
10850,0.010058443993330002,0.010823597200214863,0.07032209
10860,0.010054799728095531,0.010822121053934097,0.07031129
10870,0.010051466524600983,0.010820463299751282,0.07030122
10880,0.010048270225524902,0.010818826034665108,0.07029177
10890,0.010045114904642105,0.010816781781613827,0.07028255
10900,0.010041945613920689,0.010814051143825054,0.07027359
10910,0.010038766078650951,0.010810690000653267,0.07026487
10920,0.010035584680736065,0.010807279497385025,0.07025597
10930,0.010032393038272858,0.010804257355630398,0.070246994
10940,0.010029197670519352,0.010801316238939762,0.070238
10950,0.010025993920862675,0.010798170231282711,0.070228964
10960,0.01002278458327055,0.010795063339173794,0.0702199
10970,0.010019566863775253,0.010792010463774204,0.07021081
10980,0.010016340762376785,0.010788868181407452,0.070201695
10990,0.010013110004365444,0.010785795748233795,0.07019253
11000,0.010009871795773506,0.010782659985125065,0.07018334
11010,0.010006623342633247,0.01077955961227417,0.07017409
11020,0.010003366507589817,0.010776439681649208,0.07016476
11030,0.010000110603868961,0.010773314163088799,0.070155516
11040,0.009996839798986912,0.010770182125270367,0.070146345
11050,0.009993567131459713,0.01076704915612936,0.070137724
11060,0.009990324266254902,0.010763954371213913,0.070133194
11070,0.009987407363951206,0.010754529386758804,0.07012042
11080,0.010037321597337723,0.010768120177090168,0.07054671
11090,0.010025819763541222,0.010931458324193954,0.070566766
11100,0.009979079477488995,0.010776964947581291,0.07010317
11110,0.009980506263673306,0.010746616870164871,0.07008159
11120,0.009976236149668694,0.010737803764641285,0.07008464
11130,0.009970582090318203,0.010734804905951023,0.07007683
11140,0.009965930134057999,0.010734978131949902,0.07006101
11150,0.009962715208530426,0.010736791417002678,0.07004727
11160,0.009959787130355835,0.010736691765487194,0.07003679


==> Pressure_r2_score.csv <==
epoch,r2
0,0.0071503520011901855
10,0.049799323081970215
20,0.09774273633956909
30,0.1563485860824585
40,0.2248096466064453
50,0.29522955417633057
60,0.3554571270942688
70,0.3988574743270874
80,0.4276857376098633
90,0.446338951587677
100,0.4568710923194885
110,0.4623910188674927
120,0.4670898914337158
130,0.47227227687835693
140,0.47800761461257935
150,0.48449891805648804
160,0.49204277992248535
170,0.5009546279907227
180,0.5115472674369812
190,0.5241974592208862
200,0.5393570065498352
210,0.5574833154678345
220,0.5789653658866882
230,0.6040449142456055
240,0.632628858089447
250,0.6639401316642761
260,0.6963335275650024
270,0.7275247573852539
280,0.7551738023757935
290,0.777616024017334
300,0.7944338321685791
310,0.8064779043197632
320,0.8152241706848145
330,0.8219842314720154
340,0.8275793194770813
350,0.8324270248413086
360,0.8367030620574951
370,0.8404871821403503
380,0.8438457250595093
390,0.8468433022499084
400,0.8495348691940308
410,0.851970911026001
420,0.8542000651359558
430,0.8562650084495544
440,0.8582004308700562
450,0.8600351810455322
460,0.8617924451828003
470,0.8634895086288452
480,0.8651391267776489
490,0.8667498826980591
500,0.8683275580406189
510,0.8698756694793701
520,0.871396541595459
530,0.8728921413421631
540,0.8743644952774048
550,0.8758159279823303
560,0.8772492408752441
570,0.8786671161651611
580,0.8800724148750305
590,0.8814677596092224
600,0.8828550577163696
610,0.884235680103302
620,0.885610044002533
630,0.8869778513908386
640,0.8883383274078369
650,0.8896901607513428
660,0.8910322189331055
670,0.8923633098602295
680,0.8936824798583984
690,0.8949891924858093
700,0.8962828516960144
710,0.8975632190704346
720,0.8988298177719116
730,0.9000822305679321
740,0.901319682598114
750,0.9025412201881409
760,0.9037454128265381
770,0.904930830001831
780,0.9060958027839661
790,0.9072386622428894
800,0.9083579182624817
810,0.9094523787498474
820,0.9105209708213806
830,0.9115631580352783
840,0.9125784635543823
850,0.9135667681694031
860,0.9145281314849854
870,0.9154626727104187
880,0.9163707494735718
890,0.9172526001930237
900,0.9181085824966431
910,0.9189391136169434
920,0.919744610786438
930,0.920525312423706
940,0.9212816953659058
950,0.9220141768455505
960,0.9227230548858643
970,0.9234087467193604
980,0.9240716695785522
990,0.9247123003005981
1000,0.9253309965133667
1010,0.9259282350540161
1020,0.9265045523643494
1030,0.9270604848861694
1040,0.9275965094566345
1050,0.9281132817268372
1060,0.9286113977432251
1070,0.9290915131568909
1080,0.9295542240142822
1090,0.930000364780426
1100,0.9304305911064148
1110,0.9308455586433411
1120,0.9312460422515869
1130,0.9316327571868896
1140,0.9320064187049866
1150,0.9323678016662598
1160,0.932717502117157
1170,0.9330563545227051
1180,0.933384895324707
1190,0.9337037801742554
1200,0.9340137243270874
1210,0.9343152046203613
1220,0.9346087574958801
1230,0.9348949790000916
1240,0.9351741671562195
1250,0.9354467988014221
1260,0.9357132315635681
1270,0.9359736442565918
1280,0.9362284541130066
1290,0.936477780342102
1300,0.9367218017578125
1310,0.9369606971740723
1320,0.9371945858001709
1330,0.9374236464500427
1340,0.9376479387283325
1350,0.9378675818443298
1360,0.9380826950073242
1370,0.9382933378219604
1380,0.9384996294975281
1390,0.9387016296386719
1400,0.9388993978500366
1410,0.9390931129455566
1420,0.9392828345298767
1430,0.9394687414169312
1440,0.93965083360672
1450,0.9398293495178223
1460,0.9400043487548828
1470,0.9401761293411255
1480,0.9403446316719055
1490,0.9405102729797363
1500,0.9406730532646179
1510,0.9408332705497742
1520,0.9409910440444946
1530,0.9411466717720032
1540,0.9413003921508789
1550,0.9414523243904114
1560,0.9416027665138245
1570,0.941752016544342
1580,0.9419003129005432
1590,0.9420480132102966
1600,0.9421954154968262
1610,0.9423428177833557
1620,0.9424906969070435
1630,0.9426392912864685
1640,0.94278883934021
1650,0.9429394006729126
1660,0.9430908560752869
1670,0.9432427883148193
1680,0.9433947205543518
1690,0.9435462355613708
1700,0.9436970949172974
1710,0.9438474178314209
1720,0.9439971446990967
1730,0.9441465735435486
1740,0.9442959427833557
1750,0.9444453716278076
1760,0.9445951581001282
1770,0.9447456002235413
1780,0.9448969960212708
1790,0.945049524307251
1800,0.9452034831047058
1810,0.9453590512275696
1820,0.9455164074897766
1830,0.9456757307052612
1840,0.945837140083313
1850,0.9460007548332214
1860,0.9461666345596313
1870,0.9463348388671875
1880,0.9465053677558899
1890,0.9466783404350281
1900,0.9468538165092468
1910,0.9470317363739014
1920,0.947212278842926
1930,0.9473955035209656
1940,0.9475815296173096
1950,0.9477704763412476
1960,0.9479624629020691
1970,0.948157548904419
1980,0.9483557939529419
1990,0.9485570788383484
2000,0.9487614631652832
2010,0.9489686489105225
2020,0.9491784572601318
2030,0.9493908882141113
2040,0.9496057629585266
2050,0.9498231410980225
2060,0.9500429630279541
2070,0.9502653479576111
2080,0.9504903554916382
2090,0.9507179260253906
2100,0.9509482383728027
2110,0.9511813521385193
2120,0.9514172673225403
2130,0.9516561031341553
2140,0.9518979787826538
2150,0.9521428942680359
2160,0.9523909687995911
2170,0.9526422023773193
2180,0.9528965950012207
2190,0.9531541466712952
2200,0.953414797782898
2210,0.9536783695220947
2220,0.9539448022842407
2230,0.9542137980461121
2240,0.9544849991798401
2250,0.9547528028488159
2260,0.9550162553787231
2270,0.9552870392799377
2280,0.9555611610412598
2290,0.9558284878730774
2300,0.9560950994491577
2310,0.9563623070716858
2320,0.9566293358802795
2330,0.9568966031074524
2340,0.9571640491485596
2350,0.9574316143989563
2360,0.9576991200447083
2370,0.9579662680625916
2380,0.9582333564758301
2390,0.9585008025169373
2400,0.958768367767334
2410,0.9590365290641785
2420,0.9593053460121155
2430,0.9595750570297241
2440,0.9598459005355835
2450,0.9601178765296936
2460,0.9603905081748962
2470,0.9606336355209351
2480,0.960903525352478
2490,0.9611896276473999
2500,0.9614613652229309
2510,0.9617257714271545
2520,0.9619895219802856
2530,0.9622544050216675
2540,0.9625217914581299
2550,0.9627907872200012
2560,0.9630616307258606
2570,0.9633340835571289
2580,0.9636082053184509
2590,0.9638836979866028
2600,0.9641602635383606
2610,0.9644368290901184
2620,0.9647121429443359
2630,0.9649852514266968
2640,0.965255081653595
2650,0.9655207991600037
2660,0.9657819867134094
2670,0.9660383462905884
2680,0.9662899374961853
2690,0.9665369391441345
2700,0.9667795896530151
2710,0.9670191407203674
2720,0.9671728610992432
2730,0.9674535989761353
2740,0.967677891254425
2750,0.9678952097892761
2760,0.9681037664413452
2770,0.9683083295822144
2780,0.9685094952583313
2790,0.9687080979347229
2800,0.9689039587974548
2810,0.9690970778465271
2820,0.9692870378494263
2830,0.9694737792015076
2840,0.9696574211120605
2850,0.9698382616043091
2860,0.9700162410736084
2870,0.9701912999153137
2880,0.9703636765480042
2890,0.9705333709716797
2900,0.9707005620002747
2910,0.9708653688430786
2920,0.9710279107093811
2930,0.9711881279945374
2940,0.9713461995124817
2950,0.9715020656585693
2960,0.9716545939445496
2970,0.9717309474945068
2980,0.9718959331512451
2990,0.9720773696899414
3000,0.9722276926040649
3010,0.9723657369613647
3020,0.972499668598175
3030,0.9726310968399048
3040,0.9727610349655151
3050,0.9728891849517822
3060,0.9730157256126404
3070,0.9731405973434448
3080,0.9732639789581299
3090,0.9733858704566956
3100,0.9735061526298523
3110,0.9736247062683105
3120,0.9737416505813599
3130,0.9738571047782898
3140,0.9739709496498108
3150,0.9740832448005676
3160,0.9741940498352051
3170,0.9743034243583679
3180,0.9744113087654114
3190,0.9745177626609802
3200,0.974622905254364
3210,0.974726676940918
3220,0.9748291373252869
3230,0.9749305248260498
3240,0.9750321507453918
3250,0.9750789999961853
3260,0.9751454591751099
3270,0.9752905368804932
3280,0.9754006862640381
3290,0.9754955172538757
3300,0.9755846858024597
3310,0.9756717681884766
3320,0.9757569432258606
3330,0.9758415818214417
3340,0.9759265780448914
3350,0.9760108590126038
3360,0.9760936498641968
3370,0.9761757254600525
3380,0.9762572646141052
3390,0.9763378500938416
3400,0.9764177799224854
3410,0.9764969348907471
3420,0.9765754342079163
3430,0.9766531586647034
3440,0.976730227470398
3450,0.9768065810203552
3460,0.97688227891922
3470,0.976957380771637
3480,0.9770324230194092
3490,0.9771093726158142
3500,0.9771082401275635
3510,0.9772503972053528
3520,0.9773045182228088
3530,0.9773690700531006
3540,0.977442741394043
3550,0.9775137305259705
3560,0.9775795936584473
3570,0.977642297744751
3580,0.9777047038078308
3590,0.9777683019638062
3600,0.9778305888175964
3610,0.9778918027877808
3620,0.9779530763626099
3630,0.9780133962631226
3640,0.9780734777450562
3650,0.9781328439712524
3660,0.9781917929649353
3670,0.97825026512146
3680,0.9783082604408264
3690,0.9783658385276794
3700,0.9784229397773743
3710,0.9784794449806213
3720,0.9785323143005371
3730,0.9784641861915588
3740,0.9786134362220764
3750,0.9786960482597351
3760,0.978754460811615
3770,0.9788045883178711
3780,0.9788530468940735
3790,0.9789013266563416
3800,0.9789505004882812
3810,0.9790008068084717
3820,0.9790514707565308
3830,0.9791014790534973
3840,0.979150652885437
3850,0.9791995286941528
3860,0.9792486429214478
3870,0.9792975187301636
3880,0.9793461561203003
3890,0.9793947339057922
3900,0.9794430732727051
3910,0.9794913530349731
3920,0.9795395135879517
3930,0.9795875549316406
3940,0.97963547706604
3950,0.9796832799911499
3960,0.9797309637069702
3970,0.9797783493995667
3980,0.9798232316970825
3990,0.9798062443733215
4000,0.9799176454544067
4010,0.9799575805664062
4020,0.9799928665161133
4030,0.980040431022644
4040,0.9800912141799927
4050,0.980140745639801
4060,0.9801872372627258
4070,0.980230987071991
4080,0.9802736639976501
4090,0.9803175926208496
4100,0.9803623557090759
4110,0.9804062843322754
4120,0.9804502725601196
4130,0.9804946184158325
4140,0.9805386662483215
4150,0.9805829524993896
4160,0.9806271195411682
4170,0.9806713461875916
4180,0.9807155728340149
4190,0.980759859085083
4200,0.9808041453361511
4210,0.9808484315872192
4220,0.9808931350708008
4230,0.9809413552284241
4240,0.9809167385101318
4250,0.9809461832046509
4260,0.9810162782669067
4270,0.9810801148414612
4280,0.9811323285102844
4290,0.9811793565750122
4300,0.9812239408493042
4310,0.9812670350074768
4320,0.9813086986541748
4330,0.9813490509986877
4340,0.9813886284828186
4350,0.9814284443855286
4360,0.9814688563346863
4370,0.9815090298652649
4380,0.9815488457679749
4390,0.9815887212753296
4400,0.9816284775733948
4410,0.9816680550575256
4420,0.9817075729370117
4430,0.9817469716072083
4440,0.9817861914634705
4450,0.9818253517150879
4460,0.981864333152771
4470,0.9819031357765198
4480,0.9819416999816895
4490,0.981978178024292
4500,0.9819664359092712
4510,0.9820652008056641
4520,0.9820807576179504
4530,0.9821180105209351
4540,0.9821553230285645
4550,0.982191264629364
4560,0.9822266697883606
4570,0.9822622537612915
4580,0.9822981357574463
4590,0.982333779335022
4600,0.982368528842926
4610,0.9824022650718689
4620,0.9824356436729431
4630,0.9824694395065308
4640,0.9825032353401184
4650,0.9825365543365479
4660,0.9825699329376221
4670,0.982603132724762
4680,0.9826361536979675
4690,0.9826691150665283
4700,0.9827018976211548
4710,0.9827345609664917
4720,0.9827670454978943
4730,0.9827993512153625
4740,0.9828312397003174
4750,0.9828597903251648
4760,0.9828107953071594
4770,0.9829257130622864
4780,0.9829542636871338
4790,0.9829713702201843
4800,0.9830001592636108
4810,0.9830343723297119
4820,0.9830694794654846
4830,0.9831019639968872
4840,0.9831309914588928
4850,0.9831578135490417
4860,0.9831855297088623
4870,0.9832145571708679
4880,0.9832425117492676
4890,0.9832702279090881
4900,0.9832983016967773
4910,0.9833258390426636
4920,0.9833535552024841
4930,0.9833809733390808
4940,0.9834082722663879
4950,0.9834354519844055
4960,0.9834625720977783
4970,0.983489453792572
4980,0.983515739440918
4990,0.9835350513458252
5000,0.9833237528800964
5010,0.9836021661758423
5020,0.9836292266845703
5030,0.9836536645889282
5040,0.9836754202842712
5050,0.9836967587471008
5060,0.9837179183959961
5070,0.9837389588356018
5080,0.9837607145309448
5090,0.9837837815284729
5100,0.9838079214096069
5110,0.9838316440582275
5120,0.9838544726371765
5130,0.9838773012161255
5140,0.9839004278182983
5150,0.9839231967926025
5160,0.9839459657669067
5170,0.9839686155319214
5180,0.9839912056922913
5190,0.9840136170387268
5200,0.9840360283851624
5210,0.9840583801269531
5220,0.9840806126594543
5230,0.9841030240058899
5240,0.9841276407241821
5250,0.9841551780700684
5260,0.9841275811195374
5270,0.9841987490653992
5280,0.9842190146446228
5290,0.9842373132705688
5300,0.9842545986175537
5310,0.9842706918716431
5320,0.9842864871025085
5330,0.9843040704727173
5340,0.9843242764472961
5350,0.9843449592590332
5360,0.9843640923500061
5370,0.9843827486038208
5380,0.9844022393226624
5390,0.9844211935997009
5400,0.9844402074813843
5410,0.9844591617584229
5420,0.9844780564308167
5430,0.9844968318939209
5440,0.9845156073570251
5450,0.9845343828201294
5460,0.9845530986785889
5470,0.984572172164917
5480,0.9845950603485107
5490,0.9845885038375854
5500,0.9844666719436646
5510,0.9845927953720093
5520,0.9846446514129639
5530,0.9846743941307068
5540,0.9846961498260498
5550,0.9847136735916138
5560,0.9847284555435181
5570,0.9847421646118164
5580,0.984757661819458
5590,0.9847753047943115
5600,0.9847921133041382
5610,0.9848079085350037
5620,0.9848245978355408
5630,0.9848409295082092
5640,0.9848572611808777
5650,0.9848736524581909
5660,0.9848900437355042
5670,0.9849063754081726
5680,0.9849227070808411
5690,0.9849390387535095
5700,0.9849551916122437
5710,0.984969973564148
5720,0.9849586486816406
5730,0.9848312139511108
5740,0.984907865524292
5750,0.9849843978881836
5760,0.98502516746521
5770,0.9850529432296753
5780,0.9850751161575317
5790,0.9850940108299255
5800,0.9851104021072388
5810,0.9851247668266296
5820,0.9851382374763489
5830,0.9851526021957397
5840,0.9851680994033813
5850,0.9851832389831543
5860,0.9851978421211243
5870,0.985213041305542
5880,0.9852279424667358
5890,0.9852429628372192
5900,0.9852579236030579
5910,0.9852729439735413
5920,0.9852880239486694
5930,0.9853030443191528
5940,0.985318124294281
5950,0.985333263874054
5960,0.985349178314209
5970,0.9853735566139221
5980,0.9852344989776611
5990,0.9853877425193787
6000,0.9854182600975037
6010,0.9854329228401184
6020,0.9854417443275452
6030,0.9854511618614197
6040,0.9854626059532166
6050,0.9854753017425537
6060,0.9854882955551147
6070,0.9855013489723206
6080,0.9855143427848816
6090,0.9855274558067322
6100,0.9855408668518066
6110,0.9855546951293945
6120,0.9855685234069824
6130,0.985582172870636
6140,0.9855958819389343
6150,0.9856096506118774
6160,0.9856234192848206
6170,0.9856371879577637
6180,0.9856510162353516
6190,0.9856647849082947
6200,0.9856786131858826
6210,0.9856925010681152
6220,0.9857063293457031
6230,0.9857200384140015
6240,0.9857326745986938
6250,0.98572838306427
6260,0.985424280166626
6270,0.985721230506897
6280,0.9857771992683411
6290,0.9857994914054871
6300,0.9858160018920898
6310,0.9858300089836121
6320,0.9858419299125671
6330,0.9858522415161133
6340,0.9858623147010803
6350,0.9858741760253906
6360,0.9858877658843994
6370,0.98590087890625
6380,0.9859129190444946
6390,0.9859256148338318
6400,0.985938310623169
6410,0.9859508275985718
6420,0.9859635233879089
6430,0.9859760999679565
6440,0.9859887361526489
6450,0.9860013723373413
6460,0.9860140085220337
6470,0.9860267043113708
6480,0.9860397577285767
6490,0.9860562086105347
6500,0.9860655069351196
6510,0.985925018787384
6520,0.9860625863075256
6530,0.9860946536064148
6540,0.9861128926277161
6550,0.9861270785331726
6560,0.9861387014389038
6570,0.986148476600647
6580,0.9861571192741394
6590,0.9861667156219482
6600,0.9861785769462585
6610,0.9861910343170166
6620,0.9862022995948792
6630,0.9862133860588074
6640,0.9862251877784729
6650,0.986236572265625
6660,0.9862481355667114
6670,0.9862596392631531
6680,0.9862712025642395
6690,0.9862827658653259
6700,0.9862943887710571
6710,0.9863060116767883
6720,0.98631751537323
6730,0.986328125
6740,0.9863266944885254
6750,0.98600834608078
6760,0.9863773584365845
6770,0.9863904118537903
6780,0.9863993525505066
6790,0.9864070415496826
6800,0.9864137172698975
6810,0.9864197373390198
6820,0.9864266514778137
6830,0.9864366054534912
6840,0.986449122428894
6850,0.9864610433578491
6860,0.9864712953567505
6870,0.9864819645881653
6880,0.9864932894706726
6890,0.986504077911377
6900,0.98651522397995
6910,0.9865262508392334
6920,0.9865374565124512
6930,0.9865485429763794
6940,0.9865597486495972
6950,0.9865709543228149
6960,0.9865822196006775
6970,0.98659348487854
6980,0.9866045713424683
6990,0.9866123199462891
7000,0.9865045547485352
7010,0.9865993857383728
7020,0.9866587519645691
7030,0.9866758584976196
7040,0.9866823554039001
7050,0.9866862297058105
7060,0.9866926670074463
7070,0.986701488494873
7080,0.986711323261261
7090,0.986721396446228
7100,0.9867314696311951
7110,0.9867414236068726
7120,0.98675137758255
7130,0.9867615103721619
7140,0.9867720007896423
7150,0.9867825508117676
7160,0.986793041229248
7170,0.9868035316467285
7180,0.986814022064209
7190,0.986824631690979
7200,0.9868351817131042
7210,0.9868457317352295
7220,0.9868563413619995
7230,0.9868669509887695
7240,0.9868776202201843
7250,0.9868882298469543
7260,0.9868988394737244
7270,0.9869092106819153
7280,0.9869175553321838
7290,0.9868915677070618
7300,0.9867705702781677
7310,0.9868428707122803
7320,0.9869292378425598
7330,0.9869662523269653
7340,0.986985445022583
7350,0.9869969487190247
7360,0.9870038628578186
7370,0.9870093464851379
7380,0.9870178699493408
7390,0.987029492855072
7400,0.9870398640632629
7410,0.9870487451553345
7420,0.9870588779449463
7430,0.9870687127113342
7440,0.9870784282684326
7450,0.9870883226394653
7460,0.9870981574058533
7470,0.9871079325675964
7480,0.9871177673339844
7490,0.9871276617050171
7500,0.987137496471405
7510,0.9871473908424377
7520,0.9871577620506287
7530,0.9871734976768494
7540,0.9871269464492798
7550,0.9870245456695557
7560,0.9871155023574829
7570,0.9871688485145569
7580,0.9871960878372192
7590,0.987212061882019
7600,0.9872239828109741
7610,0.9872345328330994
7620,0.9872447848320007
7630,0.9872550368309021
7640,0.9872649312019348
7650,0.9872740507125854
7660,0.9872825741767883
7670,0.9872909784317017
7680,0.9872997999191284
7690,0.9873087406158447
7700,0.9873174428939819
7710,0.9873262047767639
7720,0.9873349666595459
7730,0.9873437285423279
7740,0.9873524904251099
7750,0.9873612523078918
7760,0.9873700141906738
7770,0.9873787760734558
7780,0.9873875379562378
7790,0.9873961806297302
7800,0.9874042272567749
7810,0.9874042868614197
7820,0.987185537815094
7830,0.9874199032783508
7840,0.987455427646637
7850,0.9874622821807861
7860,0.9874614477157593
7870,0.9874613881111145
7880,0.9874654412269592
7890,0.9874743223190308
7900,0.9874855279922485
7910,0.9874953031539917
7920,0.9875025153160095
7930,0.9875094890594482
7940,0.9875178933143616
7950,0.9875258803367615
7960,0.9875335693359375
7970,0.987541675567627
7980,0.9875494837760925
7990,0.9875574707984924
8000,0.9875653982162476
8010,0.9875732660293579
8020,0.987581193447113
8030,0.9875890612602234
8040,0.9875968098640442
8050,0.9876035451889038
8060,0.9875965714454651
8070,0.9872645735740662
8080,0.9876459240913391
8090,0.9876536726951599
8100,0.9876592755317688
8110,0.9876614809036255
8120,0.987661600112915
8130,0.9876624345779419
8140,0.9876675605773926
8150,0.9876769781112671
8160,0.9876863360404968
8170,0.9876930713653564
8180,0.9876993298530579
8190,0.9877070784568787
8200,0.9877142310142517
8210,0.98772132396698
8220,0.9877285957336426
8230,0.9877357482910156
8240,0.9877429604530334
8250,0.987750232219696
8260,0.9877573847770691
8270,0.9877645969390869
8280,0.9877718687057495
8290,0.9877790808677673
8300,0.9877862334251404
8310,0.9877928495407104
8320,0.9877873063087463
8330,0.9872750043869019
8340,0.9877029061317444
8350,0.9877332448959351
8360,0.987786591053009
8370,0.9878246188163757
8380,0.9878415465354919
8390,0.9878497123718262
8400,0.9878553152084351
8410,0.9878606200218201
8420,0.9878661036491394
8430,0.9878718256950378
8440,0.9878777861595154
8450,0.9878838658332825
8460,0.9878900647163391
8470,0.9878964424133301
8480,0.9879028797149658
8490,0.9879093170166016
8500,0.9879156351089478
8510,0.9879220128059387
8520,0.9879284501075745
8530,0.9879348278045654
8540,0.9879412651062012
8550,0.9879476428031921
8560,0.9879540801048279
8570,0.9879605174064636
8580,0.9879669547080994
8590,0.9879733920097351
8600,0.9879798293113708
8610,0.9879863262176514
8620,0.9879928827285767
8630,0.9879998564720154
8640,0.988010585308075
8650,0.988021731376648
8660,0.9879176020622253
8670,0.9880330562591553
8680,0.9880446195602417
8690,0.9880492091178894
8700,0.988051176071167
8710,0.9880511164665222
8720,0.98805171251297
8730,0.9880566000938416
8740,0.9880648851394653
8750,0.9880720376968384
8760,0.9880769848823547
8770,0.9880825877189636
8780,0.9880890250205994
8790,0.988094687461853
8800,0.9881007671356201
8810,0.9881066083908081
8820,0.9881126284599304
8830,0.9881185293197632
8840,0.9881245493888855
8850,0.988130509853363
8860,0.9881364703178406
8870,0.9881423711776733
8880,0.9881479740142822
8890,0.988149881362915
8900,0.9880644679069519
8910,0.9881830215454102
8920,0.9881575703620911
8930,0.9881570935249329
8940,0.9881651401519775
8950,0.9881744384765625
8960,0.9881846904754639
8970,0.9881950616836548
8980,0.9882041215896606
8990,0.9882108569145203
9000,0.9882153868675232
9010,0.9882197976112366
9020,0.9882254600524902
9030,0.988231360912323
9040,0.9882366061210632
9050,0.9882420897483826
9060,0.9882476329803467
9070,0.9882530570030212
9080,0.9882586002349854
9090,0.9882640838623047
9100,0.9882696270942688
9110,0.9882751703262329
9120,0.988280713558197
9130,0.9882861971855164
9140,0.9882916212081909
9150,0.9882962107658386
9160,0.988288938999176
9170,0.9879451394081116
9180,0.9883323907852173
9190,0.988336443901062
9200,0.9883396625518799
9210,0.9883409738540649
9220,0.988341748714447
9230,0.98834228515625
9240,0.9883434176445007
9250,0.9883466362953186
9260,0.988352358341217
9270,0.9883587956428528
9280,0.9883641004562378
9290,0.988368570804596
9300,0.9883736371994019
9310,0.9883789420127869
9320,0.9883838295936584
9330,0.9883890151977539
9340,0.9883940815925598
9350,0.9883992075920105
9360,0.9884043335914612
9370,0.9884094595909119
9380,0.9884145855903625
9390,0.988419771194458
9400,0.9884249567985535
9410,0.9884304404258728
9420,0.9884383082389832
9430,0.9884581565856934
9440,0.9884629845619202
9450,0.9884588718414307
9460,0.9884724020957947
9470,0.9884715676307678
9480,0.9884668588638306
9490,0.9884647727012634
9500,0.98846834897995
9510,0.9884762167930603
9520,0.988483726978302
9530,0.9884883165359497
9540,0.9884917736053467
9550,0.988496720790863
9560,0.9885018467903137
9570,0.9885062575340271
9580,0.9885112047195435
9590,0.9885158538818359
9600,0.9885206818580627
9610,0.988525390625
9620,0.9885302186012268
9630,0.9885349869728088
9640,0.9885397553443909
9650,0.9885445237159729
9660,0.9885493516921997
9670,0.9885539412498474
9680,0.9885568022727966
9690,0.988520085811615
9700,0.9884495735168457
9710,0.988459587097168
9720,0.9885268211364746
9730,0.9885590672492981
9740,0.9885743260383606
9750,0.9885830283164978
9760,0.9885894060134888
9770,0.9885951280593872
9780,0.9886007905006409
9790,0.988606333732605
9800,0.9886114597320557
9810,0.9886159896850586
9820,0.9886200428009033
9830,0.988624095916748
9840,0.9886285662651062
9850,0.9886329770088196
9860,0.9886372685432434
9870,0.988641619682312
9880,0.9886460304260254
9890,0.9886503219604492
9900,0.9886547327041626
9910,0.9886590838432312
9920,0.9886634349822998
9930,0.9886678457260132
9940,0.9886722564697266
9950,0.9886767268180847
9960,0.9886812567710876
9970,0.988686740398407
9980,0.9887006282806396
9990,0.9885895848274231
10000,0.9886475205421448
10010,0.988641083240509
10020,0.9886690974235535
10030,0.9886919856071472
10040,0.9887085556983948
10050,0.9887194633483887
10060,0.9887252449989319
10070,0.9887276291847229
10080,0.9887294769287109
10090,0.9887335896492004
10100,0.9887385368347168
10110,0.9887422919273376
10120,0.9887461066246033
10130,0.9887503981590271
10140,0.9887542724609375
10150,0.9887584447860718
10160,0.988762378692627
10170,0.9887664914131165
10180,0.9887704849243164
10190,0.9887745380401611
10200,0.9887786507606506
10210,0.9887827038764954
10220,0.9887866377830505
10230,0.9887899160385132
10240,0.9887831211090088
10250,0.9884491562843323
10260,0.9888184070587158
10270,0.9888234734535217
10280,0.9888257384300232
10290,0.9888255000114441
10300,0.9888258576393127
10310,0.98882657289505
10320,0.9888273477554321
10330,0.9888285994529724
10340,0.9888309240341187
10350,0.988834798336029
10360,0.9888392686843872
10370,0.9888432025909424
10380,0.9888465404510498
10390,0.9888501763343811
10400,0.9888539910316467
10410,0.988857626914978
10420,0.9888613224029541
10430,0.988865077495575
10440,0.9888687133789062
10450,0.9888724684715271
10460,0.9888761639595032
10470,0.9888798594474792
10480,0.9888831377029419
10490,0.9888874888420105
10500,0.9888908863067627
10510,0.9888961911201477
10520,0.9889108538627625
10530,0.9887799024581909
10540,0.9889043569564819
10550,0.9888762831687927
10560,0.9888830780982971
10570,0.9888967275619507
10580,0.9889107942581177
10590,0.9889218211174011
10600,0.9889283776283264
10610,0.9889310002326965
10620,0.9889322519302368
10630,0.9889354109764099
10640,0.9889397621154785
10650,0.9889429807662964
10660,0.9889461398124695
10670,0.9889498353004456
10680,0.9889531135559082
10690,0.98895663022995
10700,0.9889600276947021
10710,0.9889634847640991
10720,0.9889669418334961
10730,0.9889703989028931
10740,0.9889737963676453
10750,0.9889772534370422
10760,0.9889807105064392
10770,0.9889835715293884
10780,0.9889791011810303
10790,0.9887040853500366
10800,0.9889867305755615
10810,0.9890116453170776
10820,0.9890166521072388
10830,0.9890149235725403
10840,0.989014208316803
10850,0.9890151023864746
10860,0.989016592502594
10870,0.9890182614326477
10880,0.9890199303627014
10890,0.9890220165252686
10900,0.9890247583389282
10910,0.9890281558036804
10920,0.9890316128730774
10930,0.9890347123146057
10940,0.9890376925468445
10950,0.9890409111976624
10960,0.9890440106391907
10970,0.989047110080719
10980,0.9890503287315369
10990,0.9890534281730652
11000,0.9890566468238831
11010,0.9890597462654114
11020,0.9890629649162292
11030,0.9890661239624023
11040,0.9890692830085754
11050,0.9890724420547485
11060,0.9890756011009216
11070,0.9890851974487305
11080,0.9890713691711426
11090,0.9889056086540222
11100,0.9890624284744263
11110,0.9890931844711304
11120,0.9891021251678467
11130,0.9891051650047302
11140,0.9891049861907959
11150,0.9891031980514526
11160,0.9891032576560974


==> Rec_Flow_MSE_MAE.csv <==
epoch,MSE_train,MSE_test,MAE
0,0.9989182353019714,0.9669058322906494,0.8055554
10,0.954573929309845,0.9184278249740601,0.7716163
20,0.8591582179069519,0.8162066340446472,0.72391135
30,0.6563071012496948,0.6035723090171814,0.60531896
40,0.3845343589782715,0.34310558438301086,0.43466672
50,0.2842090427875519,0.2673834562301636,0.3886609
60,0.23243653774261475,0.2173265963792801,0.32117763
70,0.2105136513710022,0.19572511315345764,0.28613663
80,0.19636131823062897,0.18174821138381958,0.26598763
90,0.18613629043102264,0.1725856512784958,0.25020784
100,0.17862020432949066,0.16576866805553436,0.23955177
110,0.17199420928955078,0.1593892127275467,0.22942923
120,0.16655674576759338,0.15442843735218048,0.22077574
130,0.16201843321323395,0.15022313594818115,0.21260951
140,0.15827074646949768,0.146608367562294,0.2054819
150,0.15524114668369293,0.14377474784851074,0.19941576
160,0.15285319089889526,0.14156004786491394,0.19474587
170,0.15101183950901031,0.1398148089647293,0.1912446
180,0.14961105585098267,0.13851206004619598,0.18868896
190,0.14854423701763153,0.13749705255031586,0.18670143
200,0.14771795272827148,0.13669663667678833,0.18526952
210,0.14705884456634521,0.13604186475276947,0.18413779
220,0.1465144157409668,0.1354815512895584,0.18321742
230,0.14604903757572174,0.13498938083648682,0.18243836
240,0.1456388682126999,0.1345435082912445,0.18173541
250,0.14526742696762085,0.13413327932357788,0.18111803
260,0.1449226289987564,0.13374760746955872,0.1805391
270,0.14459507167339325,0.13337989151477814,0.18000945
280,0.144276961684227,0.13302268087863922,0.17953226
290,0.14396162331104279,0.13266991078853607,0.17911278
300,0.14364299178123474,0.1323152482509613,0.17873162
310,0.14331521093845367,0.1319526731967926,0.17836308
320,0.1429724395275116,0.1315755397081375,0.17800859
330,0.1426084190607071,0.13117676973342896,0.1776693
340,0.14221614599227905,0.13074824213981628,0.17733182
350,0.1417875438928604,0.1302804946899414,0.17697315
360,0.14131313562393188,0.12976258993148804,0.17658639
370,0.14078164100646973,0.1291818618774414,0.17615053
380,0.14017917215824127,0.12852299213409424,0.17560917
390,0.13948756456375122,0.1277664452791214,0.17493258
400,0.1386815905570984,0.12688586115837097,0.17408682
410,0.13772596418857574,0.12584570050239563,0.17304674
420,0.13657383620738983,0.12460146844387054,0.17171513
430,0.13516953587532043,0.12310582399368286,0.17002548
440,0.13345834612846375,0.12132120132446289,0.16797803
450,0.13140258193016052,0.11923377215862274,0.16554049
460,0.12899407744407654,0.11685386300086975,0.16286702
470,0.12625019252300262,0.11419470608234406,0.16004074
480,0.12319763749837875,0.1112566590309143,0.15721205
490,0.11986514180898666,0.10805061459541321,0.15449317
500,0.11628188192844391,0.10461955517530441,0.15185449
510,0.11247153580188751,0.10100529342889786,0.14933269
520,0.10846316814422607,0.09722493588924408,0.14702806
530,0.10429888218641281,0.09329402446746826,0.14521976
540,0.09998255223035812,0.08919654786586761,0.14366722
550,0.09546840935945511,0.08481910824775696,0.14237362
560,0.09073138236999512,0.07999479025602341,0.14091633
570,0.08582065999507904,0.07479649782180786,0.13904358
580,0.08088171482086182,0.06976862251758575,0.1368559
590,0.0761633887887001,0.06536608934402466,0.1342709
600,0.07196293026208878,0.06178189069032669,0.13159043
610,0.06848356872797012,0.058995988219976425,0.12917565
620,0.0666377916932106,0.05729775130748749,0.12841804
630,0.0640420988202095,0.055530522018671036,0.1262586
640,0.062326349318027496,0.0545930489897728,0.12584274
650,0.06111890822649002,0.05373172461986542,0.124323055
660,0.06004440039396286,0.05313744768500328,0.12364077
670,0.05913013964891434,0.05270299315452576,0.12306732
680,0.058328453451395035,0.05237678810954094,0.12248569
690,0.05761425569653511,0.052140455693006516,0.121934354
700,0.05697396770119667,0.05196993798017502,0.12142179
710,0.056397758424282074,0.05184439569711685,0.120918
720,0.05587656423449516,0.05174669623374939,0.120424345
730,0.055403631180524826,0.051663950085639954,0.11998551
740,0.05497375875711441,0.0515872947871685,0.11960184
750,0.0545823872089386,0.05151251330971718,0.11924855
760,0.054224930703639984,0.05143677443265915,0.118923955
770,0.053896382451057434,0.051358066499233246,0.118639134
780,0.05359199643135071,0.05127590149641037,0.11840255
790,0.05332058668136597,0.05123206228017807,0.118290916
800,0.05305975303053856,0.05125623568892479,0.118848465
810,0.05293678492307663,0.051090057939291,0.118243806
820,0.05259246751666069,0.05096367374062538,0.117599934
830,0.052385784685611725,0.05090077221393585,0.11747112
840,0.05216999351978302,0.05079495534300804,0.11726335
850,0.05196860060095787,0.050715893507003784,0.11712104
860,0.05177851766347885,0.05064355581998825,0.11697724
870,0.05159471929073334,0.05057490989565849,0.116857044
880,0.05141687020659447,0.050509434193372726,0.11674619
890,0.051244448870420456,0.05044679716229439,0.11663578
900,0.051076773554086685,0.050385184586048126,0.11652559
910,0.050913456827402115,0.05032520368695259,0.11641898
920,0.05075395479798317,0.05026977136731148,0.11631436
930,0.05059780925512314,0.05021504685282707,0.1162114
940,0.05044460669159889,0.05016264319419861,0.11610929
950,0.050294019281864166,0.05011025071144104,0.116004944
960,0.05016443878412247,0.05005943775177002,0.116044566
970,0.05003504455089569,0.050094541162252426,0.11601968
980,0.049865782260894775,0.05004642531275749,0.1159111
990,0.049740079790353775,0.050008561462163925,0.11584864
1000,0.049607302993535995,0.04992483928799629,0.11562335
1010,0.0494636669754982,0.04985800012946129,0.11547421
1020,0.04932491481304169,0.04980331286787987,0.11537809
1030,0.04918912425637245,0.0497543103992939,0.1152961
1040,0.04905417189002037,0.049704086035490036,0.11521783
1050,0.04891953989863396,0.049652308225631714,0.115145124
1060,0.04878455027937889,0.049601078033447266,0.11508095
1070,0.04864881560206413,0.04955299198627472,0.11502238
1080,0.04851241409778595,0.049503061920404434,0.11496351
1090,0.04837546497583389,0.04945371672511101,0.114905626
1100,0.04823821783065796,0.04940773919224739,0.11485922
1110,0.04810084402561188,0.049366295337677,0.114820994
1120,0.04796333983540535,0.04932992160320282,0.114801675
1130,0.0478256493806839,0.04930181801319122,0.11479811
1140,0.047707490622997284,0.049357905983924866,0.11502632
1150,0.04777173325419426,0.049292612820863724,0.114885114
1160,0.04754452407360077,0.04930182173848152,0.11493487
1170,0.0473143607378006,0.049240272492170334,0.11478717
1180,0.047155339270830154,0.04923146218061447,0.11476517
1190,0.0470145009458065,0.04924478009343147,0.114780754
1200,0.0468740314245224,0.0492682047188282,0.114810295
1210,0.046730104833841324,0.0492960661649704,0.114834726
1220,0.04658231884241104,0.04932538792490959,0.11485124
1230,0.04643285647034645,0.04935085400938988,0.1148667
1240,0.04628421738743782,0.04937354847788811,0.11487899
1250,0.04613743722438812,0.049395546317100525,0.1149015
1260,0.045993294566869736,0.04940996691584587,0.11491711


==> Rec_Flow_r2_score.csv <==
epoch,r2
0,0.002554178237915039
10,0.05256330966949463
20,0.15801316499710083
30,0.3773636221885681
40,0.6460572481155396
50,0.7241711616516113
60,0.7758090496063232
70,0.7980928421020508
80,0.8125112056732178
90,0.8219631910324097
100,0.8289954662322998
110,0.8355764150619507
120,0.8406938910484314
130,0.8450319766998291
140,0.8487609624862671
150,0.851684033870697
160,0.8539687395095825
170,0.8557690978050232
180,0.8571130037307739
190,0.8581600189208984
200,0.8589857816696167
210,0.8596612215042114
220,0.8602392077445984
230,0.8607469201087952
240,0.8612068891525269
250,0.8616300821304321
260,0.8620278835296631
270,0.8624072670936584
280,0.8627757430076599
290,0.8631396293640137
300,0.863505482673645
310,0.8638795614242554
320,0.8642686009407043
330,0.8646799325942993
340,0.8651220798492432
350,0.8656045794487
360,0.8661388158798218
370,0.8667379021644592
380,0.867417573928833
390,0.8681979775428772
400,0.8691064119338989
410,0.8701794147491455
420,0.8714629411697388
430,0.8730058073997498
440,0.8748468160629272
450,0.8770002126693726
460,0.8794552683830261
470,0.8821984529495239
480,0.885229229927063
490,0.8885365724563599
500,0.8920760154724121
510,0.8958044052124023
520,0.8997041583061218
530,0.903759241104126
540,0.9079861640930176
550,0.912501871585846
560,0.9174785614013672
570,0.9228410124778748
580,0.9280276894569397
590,0.9325693249702454
600,0.9362667202949524
610,0.9391406178474426
620,0.9408924579620361
630,0.9427155256271362
640,0.9436826109886169
650,0.9445711374282837
660,0.9451841711997986
670,0.9456323385238647
680,0.9459688663482666
690,0.946212649345398
700,0.9463886022567749
710,0.946518063545227
720,0.9466188549995422
730,0.9467042088508606
740,0.9467833042144775
750,0.9468604326248169
760,0.9469385743141174
770,0.9470197558403015
780,0.9471045136451721
790,0.9471497535705566
800,0.9471248388290405
810,0.9472962617874146
820,0.9474266171455383
830,0.9474915266036987
840,0.9476006627082825
850,0.9476822018623352
860,0.947756826877594
870,0.9478276371955872
880,0.9478952288627625
890,0.947959840297699
900,0.9480233788490295
910,0.9480852484703064
920,0.948142409324646
930,0.9481989145278931
940,0.9482529759407043
950,0.9483070373535156
960,0.9483594298362732
970,0.9483231902122498
980,0.9483728408813477
990,0.9484118819236755
1000,0.9484982490539551
1010,0.9485672116279602
1020,0.9486236572265625
1030,0.948674201965332
1040,0.9487259984016418
1050,0.9487794041633606
1060,0.9488322734832764
1070,0.9488818645477295
1080,0.9489333629608154
1090,0.9489842653274536
1100,0.9490317106246948
1110,0.9490744471549988
1120,0.9491119980812073
1130,0.9491409659385681
1140,0.9490830898284912
1150,0.9491504430770874
1160,0.9491409659385681
1170,0.9492044448852539
1180,0.9492135643959045
1190,0.9491997957229614
1200,0.9491756558418274
1210,0.9491469264030457
1220,0.9491166472434998
1230,0.9490903615951538
1240,0.9490669965744019
1250,0.9490442872047424
1260,0.9490293860435486


==> Rec_Pressure_MSE_MAE.csv <==
epoch,MSE_train,MSE_test,MAE
0,1.0115209817886353,0.9933776259422302,0.7818235
10,0.9780041575431824,0.9591253995895386,0.769243
20,0.9307793378829956,0.9111981391906738,0.74584
30,0.8321824073791504,0.8158338069915771,0.6864413
40,0.7122982144355774,0.7092266082763672,0.6226973
50,0.6427305936813354,0.6401958465576172,0.59004086
60,0.5632309913635254,0.5606640577316284,0.5633181
70,0.48253151774406433,0.4831642210483551,0.53871554
80,0.41678786277770996,0.4203977584838867,0.51243824
90,0.36240842938423157,0.3654788136482239,0.4749458
100,0.32009002566337585,0.3213135004043579,0.44310793
110,0.2808809280395508,0.2801040709018707,0.4107917
120,0.24575349688529968,0.2442002147436142,0.3805349
130,0.21653684973716736,0.21465732157230377,0.3542873
140,0.1923285573720932,0.18987713754177094,0.33221862
150,0.1726275533437729,0.16998255252838135,0.31258446
160,0.15665839612483978,0.15389248728752136,0.29588947
170,0.14348956942558289,0.14068196713924408,0.28022444
180,0.13285283744335175,0.13009893894195557,0.265876
190,0.12437834590673447,0.12171908468008041,0.25341153
200,0.11758115887641907,0.11493407189846039,0.24325265
210,0.11203017830848694,0.10925443470478058,0.23463494
220,0.10729535669088364,0.10427948087453842,0.22718327
230,0.10304856300354004,0.09979759901762009,0.22037499
240,0.09910928457975388,0.09572091698646545,0.2140789
250,0.09539351612329483,0.0919828712940216,0.20805103
260,0.0918634682893753,0.08852580934762955,0.20207429
270,0.08850933611392975,0.08532405644655228,0.19623256
280,0.08551942557096481,0.08278162777423859,0.19088101
290,0.08261958509683609,0.07993881404399872,0.18571426
300,0.07998333126306534,0.07771242409944534,0.18087474
310,0.07759512215852737,0.07573283463716507,0.1764592
320,0.07545043528079987,0.07397210597991943,0.17254892
330,0.07352816313505173,0.0724649652838707,0.16927873
340,0.07181629538536072,0.0711403340101242,0.16651064
350,0.07029828429222107,0.07000238448381424,0.16422766
360,0.0689530298113823,0.06902144104242325,0.16227506
370,0.0677579864859581,0.06817387044429779,0.16057765
380,0.06668981164693832,0.0674428716301918,0.15913771
390,0.06572490930557251,0.066806361079216,0.15795937
400,0.06483979523181915,0.0662415400147438,0.15694208
410,0.06401217728853226,0.06572645157575607,0.156037
420,0.06322171539068222,0.0652410164475441,0.15523456
430,0.062450334429740906,0.06476637721061707,0.15452163
440,0.06168234720826149,0.06428475677967072,0.15385915
450,0.06090398505330086,0.06377861648797989,0.15323667
460,0.060102544724941254,0.06323255598545074,0.15260704
470,0.059266459196805954,0.06264012306928635,0.15196611
480,0.058534689247608185,0.06199609860777855,0.15146677
490,0.05770772323012352,0.06131767854094505,0.1508352
500,0.05669649690389633,0.060584355145692825,0.15004495
510,0.05568549409508705,0.05973823741078377,0.14940928
520,0.05460324510931969,0.05881080776453018,0.14855771
530,0.05341363698244095,0.057695068418979645,0.14767717
540,0.05208520218729973,0.05639335885643959,0.14662367
550,0.05057368054986,0.05483595281839371,0.14539492
560,0.048857126384973526,0.0529959537088871,0.14396648
570,0.04693187028169632,0.050889939069747925,0.14223288
580,0.04481979086995125,0.048542141914367676,0.14012702
590,0.04258386418223381,0.046014297753572464,0.13767602
600,0.04032430052757263,0.043435581028461456,0.1349256
610,0.03917231038212776,0.042163487523794174,0.13548033
620,0.036520328372716904,0.03886566311120987,0.12942848
630,0.03478424251079559,0.03701232746243477,0.126925
640,0.03318656608462334,0.0353153832256794,0.12468491
650,0.03175649046897888,0.033771712332963943,0.12229839
660,0.03050888143479824,0.032379668205976486,0.12019124
670,0.029365617781877518,0.03113286755979061,0.118209906
680,0.02833489701151848,0.030023612082004547,0.116378665
690,0.027401834726333618,0.029027650132775307,0.11470637
700,0.026556793600320816,0.02813551016151905,0.11318846
710,0.025789620354771614,0.02733571268618107,0.111787304
720,0.025161413475871086,0.02672310546040535,0.11087475
730,0.02474958635866642,0.026532946154475212,0.11081196
740,0.024122752249240875,0.025661790743470192,0.10891468
750,0.023565590381622314,0.025038963183760643,0.10757843
760,0.023095043376088142,0.024582453072071075,0.10667325
770,0.022696668282151222,0.024188878014683723,0.10592043
780,0.02233567275106907,0.02383056841790676,0.10522757
790,0.022000500932335854,0.023494113236665726,0.10456032
800,0.021691985428333282,0.023181268945336342,0.10390913
810,0.021402595564723015,0.022893017157912254,0.10332226
820,0.02113078534603119,0.02262086048722267,0.10275045
830,0.02087376080453396,0.022365065291523933,0.10221568
840,0.020630041137337685,0.02212253212928772,0.10169235
850,0.020510854199528694,0.02210012450814247,0.10171178
860,0.02069794572889805,0.02227414771914482,0.1026065
870,0.020197544246912003,0.02157355099916458,0.10059958
880,0.019817715510725975,0.021307744085788727,0.09994387
890,0.01962835155427456,0.02114151604473591,0.09958078
900,0.019454408437013626,0.020959550514817238,0.099201724
910,0.019277961924672127,0.020786115899682045,0.09882759
920,0.019106438383460045,0.020619384944438934,0.09845204
930,0.018939195200800896,0.02045649290084839,0.09807284
940,0.01877548359334469,0.020297635346651077,0.09769875
950,0.01861395686864853,0.020141080021858215,0.09731178
960,0.01845439523458481,0.01998666487634182,0.09691234
970,0.018296532332897186,0.019834144040942192,0.096528314
980,0.018140237778425217,0.019683489575982094,0.09613976
990,0.017985429614782333,0.019534165039658546,0.09573952
1000,0.017832139506936073,0.01938633620738983,0.09532807
1010,0.01768074929714203,0.019241832196712494,0.094918564
1020,0.017706235870718956,0.019478891044855118,0.09553001
1030,0.018140284344553947,0.019473044201731682,0.09598007
1040,0.017399972304701805,0.018843108788132668,0.09381766
1050,0.017150510102510452,0.018779754638671875,0.09354902
1060,0.017043933272361755,0.018619300797581673,0.09314438
1070,0.016891948878765106,0.018473440781235695,0.09276735
1080,0.016767989844083786,0.018357815220952034,0.09245494
1090,0.016649598255753517,0.018242377787828445,0.092123136
1100,0.016532571986317635,0.01813085377216339,0.09180367
1110,0.016417531296610832,0.01802074909210205,0.09149239
1120,0.01630450412631035,0.01791469193994999,0.091193736
1130,0.016193289309740067,0.017809804528951645,0.090904586
1140,0.016083654016256332,0.017706139013171196,0.09061979
1150,0.01597549580037594,0.017603524029254913,0.09033709
1160,0.0158686600625515,0.017503315582871437,0.090056635
1170,0.015762988477945328,0.017404228448867798,0.08977494
1180,0.015658322721719742,0.017306173220276833,0.089492865
1190,0.015554502606391907,0.01720886491239071,0.08921098
1200,0.015451365150511265,0.017112303525209427,0.08893113
1210,0.015348771587014198,0.017014941200613976,0.08864359
1220,0.015251144766807556,0.016900863498449326,0.0883287
1230,0.016115058213472366,0.017646320164203644,0.09173154
1240,0.015056639909744263,0.016919204965233803,0.08894336
1250,0.014982515946030617,0.016684608533978462,0.08785526
1260,0.014875279739499092,0.016527770087122917,0.08714671
1270,0.014784926548600197,0.01647239737212658,0.08697352
1280,0.01468693558126688,0.01641349121928215,0.08682577
1290,0.014590561389923096,0.016321541741490364,0.086563334
1300,0.014497099444270134,0.016222836449742317,0.086293034
1310,0.014403647743165493,0.01613139919936657,0.08601635
1320,0.014309991151094437,0.016046695411205292,0.085731745
1330,0.014216141775250435,0.015957923606038094,0.085457645
1340,0.01412222720682621,0.015870027244091034,0.08517609
1350,0.014028280973434448,0.015781860798597336,0.084891066
1360,0.013934379443526268,0.01569514162838459,0.084610544
1370,0.013840598985552788,0.015608456917107105,0.08433342
1380,0.0137470168992877,0.015521788969635963,0.08405355
1390,0.01365370862185955,0.015437065623700619,0.08377583
1400,0.013563178479671478,0.01537384744733572,0.0834999
1410,0.01431099884212017,0.016729693859815598,0.08730089
1420,0.013671746477484703,0.015466093085706234,0.08421721
1430,0.013374991714954376,0.015122133307158947,0.082726836
1440,0.013232473284006119,0.014999442733824253,0.08211966
1450,0.01314861886203289,0.01496108714491129,0.08207981
1460,0.01306048035621643,0.014920501038432121,0.08204614
1470,0.012982029467821121,0.014840837568044662,0.0818187
1480,0.012903054244816303,0.014756092801690102,0.081550315
1490,0.012824423611164093,0.014679313637316227,0.081308424
1500,0.01274649053812027,0.01460935827344656,0.081074916
1510,0.012669543735682964,0.014542476274073124,0.08084307
1520,0.012593353167176247,0.014474001713097095,0.080620944
1530,0.012518005445599556,0.014404197223484516,0.0804028
1540,0.012443521060049534,0.014337372966110706,0.080183595
1550,0.01236995030194521,0.014271060936152935,0.07997317
1560,0.012297329492866993,0.014206167310476303,0.0797623
1570,0.012225691229104996,0.014140838757157326,0.07954688
1580,0.012155056931078434,0.014076795428991318,0.079335436
1590,0.012085444293916225,0.014013027772307396,0.079120815
1600,0.012016905471682549,0.013946819119155407,0.078904085
1610,0.011960206553339958,0.0138425063341856,0.078672625
1620,0.01275310106575489,0.014489520341157913,0.081960246
1630,0.011905514635145664,0.013951783068478107,0.07898148
1640,0.011890880763530731,0.01393958181142807,0.07873352
1650,0.011714638210833073,0.013654089532792568,0.07775206
1660,0.011661534197628498,0.013579295016825199,0.077688456
1670,0.011597803793847561,0.013569362461566925,0.07774949
1680,0.011540777049958706,0.013521994464099407,0.07753369
1690,0.011485821567475796,0.013460458256304264,0.07729348
1700,0.01143144816160202,0.013399327173829079,0.07712613
1710,0.011378047056496143,0.013349818997085094,0.076948784
1720,0.011325396597385406,0.013300188817083836,0.07678759
1730,0.011273380368947983,0.013251868076622486,0.076624446
1740,0.011221961118280888,0.013202883303165436,0.07646793
1750,0.011171117424964905,0.013155125081539154,0.076308236
1760,0.011120831593871117,0.013107218779623508,0.07615249
1770,0.011071087792515755,0.013059636577963829,0.075997435
1780,0.011022119782865047,0.0130159305408597,0.07583825
1790,0.010997295379638672,0.013045654632151127,0.07572863
1800,0.011972655542194843,0.01385656837373972,0.07802767
1810,0.010914959944784641,0.013127022422850132,0.075778104
1820,0.010848690755665302,0.012838965281844139,0.07519432
1830,0.010815593414008617,0.012758437544107437,0.07512225
1840,0.010762429796159267,0.012722406536340714,0.07507402
1850,0.010708452202379704,0.012697214260697365,0.074969135
1860,0.010664216242730618,0.012674221768975258,0.07483382
1870,0.01062172744423151,0.012631683610379696,0.07466495
1880,0.010579277761280537,0.012579704634845257,0.07452323
1890,0.01053742878139019,0.012544853612780571,0.07443771
1900,0.010495800524950027,0.012505047023296356,0.07430545
1910,0.010454454459249973,0.012464756146073341,0.0741838
1920,0.010413327254354954,0.012425695545971394,0.0740673
1930,0.010372390039265156,0.012387692928314209,0.07394609
1940,0.010331620462238789,0.01234836969524622,0.07382297
1950,0.010291008278727531,0.012309642508625984,0.07370045
1960,0.010250536724925041,0.012270164676010609,0.07357608
1970,0.010210643522441387,0.012219986878335476,0.07342148
1980,0.010239708237349987,0.012126898393034935,0.07324653
1990,0.010203363373875618,0.012500804848968983,0.07452659
2000,0.010117885656654835,0.012202532961964607,0.07359177
2010,0.010119162499904633,0.01212164107710123,0.07347785
2020,0.01006336696445942,0.012047945521771908,0.07313057
2030,0.009980771690607071,0.011996002867817879,0.07272002
2040,0.0099474573507905,0.011984085664153099,0.07258834
2050,0.009964155033230782,0.012055977247655392,0.072621256
2060,0.010080424137413502,0.012151116505265236,0.07284335
2070,0.009896473027765751,0.011908321641385555,0.072799996
2080,0.009806553833186626,0.011888272128999233,0.072237104
2090,0.009755168110132217,0.011803104542195797,0.07214889
2100,0.009723984636366367,0.011766611598432064,0.072065145
2110,0.009683731012046337,0.011743001639842987,0.071909994
2120,0.009650968946516514,0.011718368157744408,0.07178908
2130,0.009637255221605301,0.011733087711036205,0.07171757
2140,0.009900962933897972,0.012109518982470036,0.07277872
2150,0.009600752964615822,0.011642728000879288,0.07202104
2160,0.009539341554045677,0.011661109514534473,0.07149383
2170,0.009490001015365124,0.011523006483912468,0.071410544
2180,0.009448184631764889,0.01153302937746048,0.071220115
2190,0.009412772953510284,0.011472944170236588,0.071119174
2200,0.009381741285324097,0.011441798880696297,0.0710539
2210,0.009348282590508461,0.011417030356824398,0.07092992
2220,0.00931702833622694,0.011391961015760899,0.070839755
2230,0.00929079856723547,0.01138338167220354,0.07076304
2240,0.009404381737112999,0.011638347990810871,0.07141489
2250,0.009273656643927097,0.011309335008263588,0.07061174
2260,0.0091945705935359,0.011320077814161777,0.07053696
2270,0.00918431207537651,0.011235727928578854,0.07061925
2280,0.009146410040557384,0.011244206689298153,0.070353575
2290,0.009107852354645729,0.011172485537827015,0.07031187
2300,0.00907483696937561,0.01116232294589281,0.070189975
2310,0.00904383696615696,0.011119312606751919,0.07012971
2320,0.00901385024189949,0.011089096777141094,0.07000565
2330,0.009014040231704712,0.011008425615727901,0.06978654
2340,0.009024814702570438,0.01110448781400919,0.06996154
2350,0.009008673951029778,0.01094487588852644,0.06974322
2360,0.008915938436985016,0.01092564594000578,0.069613695
2370,0.008872001431882381,0.0109396418556571,0.06955833
2380,0.008847755379974842,0.01095426082611084,0.06960589
2390,0.008825274184346199,0.010945228859782219,0.069546424
2400,0.00891677476465702,0.011080249212682247,0.06985749
2410,0.008835351094603539,0.01088850386440754,0.06935831
2420,0.008760903030633926,0.010820087976753712,0.06931211
2430,0.008717605844140053,0.01081046462059021,0.069184266
2440,0.008688176050782204,0.010774889960885048,0.06915817
2450,0.008660844527184963,0.010762027464807034,0.069025256
2460,0.008631592616438866,0.010722720064222813,0.06899055
2470,0.008606077171862125,0.010698704980313778,0.068909205
2480,0.008580203168094158,0.010675509460270405,0.06882003
2490,0.008555211126804352,0.01065191999077797,0.06874398
2500,0.008530433289706707,0.0106281703338027,0.06866836
2510,0.008505990728735924,0.010606317780911922,0.0685867
2520,0.008507032878696918,0.010651000775396824,0.06859237
2530,0.009725579060614109,0.011453434824943542,0.07135599
2540,0.00871458649635315,0.01090174075216055,0.06953009
2550,0.008507338352501392,0.010612225160002708,0.06850208
2560,0.008428586646914482,0.01054958626627922,0.06828023
2570,0.00838344357907772,0.01050231046974659,0.06816867
2580,0.008352992124855518,0.010455513373017311,0.06805797
2590,0.008328322321176529,0.010443469509482384,0.068035655
2600,0.008306291885674,0.010417226701974869,0.06796644
2610,0.008285251446068287,0.010401299223303795,0.067924745
2620,0.008264290168881416,0.010379805229604244,0.06785986
2630,0.008243318647146225,0.010362125001847744,0.06779948
2640,0.008222557604312897,0.010343760251998901,0.06773506
2650,0.008201900869607925,0.010325822047889233,0.06767522
2660,0.00818141084164381,0.01031149085611105,0.067627944
2670,0.008164327591657639,0.010331829078495502,0.067693315
2680,0.008407138288021088,0.010851975530385971,0.06950385
2690,0.008223365992307663,0.010188828222453594,0.067390285
2700,0.008123618550598621,0.010179668664932251,0.06723908
2710,0.008085746318101883,0.010213579051196575,0.06731319
2720,0.00806804932653904,0.010240557603538036,0.067377605
2730,0.00804376881569624,0.010187895968556404,0.06721649
2740,0.00802494678646326,0.010156579315662384,0.06710957
2750,0.008005528710782528,0.010157856158912182,0.067104556
2760,0.007986331358551979,0.010135272517800331,0.06702925
2770,0.007967383600771427,0.010121063329279423,0.06697568
2780,0.00794855784624815,0.01010509580373764,0.06691911
2790,0.007929905317723751,0.010091018863022327,0.066875264
2800,0.007917698472738266,0.010079269297420979,0.06690712
2810,0.0085979625582695,0.010992133058607578,0.071774654
2820,0.008306613191962242,0.010356328450143337,0.06767639
2830,0.007978908717632294,0.010122018866240978,0.06700874
2840,0.007851764559745789,0.010042853653430939,0.06660967
2850,0.007825038395822048,0.01002486702054739,0.06656393
2860,0.007812164258211851,0.009991629049181938,0.06653052
2870,0.007792700547724962,0.0099969282746315,0.066535935
2880,0.007773575838655233,0.009969198144972324,0.06642384
2890,0.007757106330245733,0.00995965488255024,0.0663684
2900,0.007740072440356016,0.009947395883500576,0.06632779
2910,0.007723456714302301,0.009934571571648121,0.06628715
2920,0.007706824690103531,0.009920873679220676,0.06623413
2930,0.007690400816500187,0.009903784841299057,0.066179186
2940,0.007681537885218859,0.009855217300355434,0.06608425
2950,0.00795500073581934,0.00989825651049614,0.06660592
2960,0.007685423828661442,0.009920721873641014,0.06612726
2970,0.007650637999176979,0.009979457594454288,0.06640685
2980,0.0076141636818647385,0.009849651716649532,0.065954424
2990,0.007596266455948353,0.00981592945754528,0.06589569
3000,0.0075798192992806435,0.009848044253885746,0.06594344
3010,0.007562499959021807,0.009823372587561607,0.06585461
3020,0.007546865381300449,0.009810888208448887,0.06580593
3030,0.007532093208283186,0.00980874802917242,0.06577291
3040,0.0075400834903120995,0.00983752403408289,0.065801
3050,0.008103501051664352,0.01048331055790186,0.06827074
3060,0.00769498897716403,0.009897316806018353,0.066564925
3070,0.007494031451642513,0.009847539477050304,0.0658566
3080,0.007472497411072254,0.009735028259456158,0.0655292
3090,0.007450693752616644,0.00978251826018095,0.06569801
3100,0.007428162731230259,0.009728501550853252,0.06549688
3110,0.007411978207528591,0.00974125787615776,0.06550875
3120,0.007396924775093794,0.00972003024071455,0.06545733
3130,0.007382415235042572,0.00971136149019003,0.065425076
3140,0.007367847487330437,0.009702395647764206,0.065383576
3150,0.007353510241955519,0.009690133854746819,0.065354444
3160,0.007347536738961935,0.009647506289184093,0.065283224
3170,0.007586746942251921,0.009704935364425182,0.06586022
3180,0.007446243427693844,0.009853236377239227,0.06599693
3190,0.007298137992620468,0.009723308496177197,0.06534756
3200,0.007306071929633617,0.009625145234167576,0.0651148
3210,0.007278387900441885,0.009662281721830368,0.06516651
3220,0.007271969225257635,0.00967696588486433,0.06518702
3230,0.00736166350543499,0.009774330072104931,0.065539286
3240,0.007304666563868523,0.009694915264844894,0.06521307
3250,0.007268107496201992,0.009644737467169762,0.06534733
3260,0.0072125885635614395,0.009644858539104462,0.06505909
3270,0.007188618183135986,0.009606430307030678,0.06499016
3280,0.007178346626460552,0.009601850062608719,0.06503162
3290,0.0071654776111245155,0.009591964073479176,0.06499534
3300,0.007161103188991547,0.00959001760929823,0.06503986
3310,0.007270853966474533,0.009711673483252525,0.06584954
3320,0.007214080076664686,0.009564986452460289,0.06502523
3330,0.0071610091254115105,0.009627839550375938,0.06496153
3340,0.0071212188340723515,0.009582776576280594,0.065003864
3350,0.007092480547726154,0.00956156849861145,0.06476133
3360,0.007071002386510372,0.009532290510833263,0.064735696
3370,0.0070733665488660336,0.009490027092397213,0.06463217
3380,0.007172849029302597,0.009480318054556847,0.06470853
3390,0.00708372937515378,0.009665045887231827,0.06503475
3400,0.007040516939014196,0.009483003988862038,0.06456873
3410,0.007022446487098932,0.009567944332957268,0.064729005
3420,0.00709007540717721,0.009606963954865932,0.06493873
3430,0.007114752195775509,0.00962221622467041,0.064913966
3440,0.007021820638328791,0.009539803490042686,0.0649213
3450,0.006973030511289835,0.009478823281824589,0.064455025
3460,0.006953966338187456,0.009546483866870403,0.064699024
3470,0.0069323573261499405,0.009482510387897491,0.064488165
3480,0.006922559812664986,0.009456121362745762,0.06439873
3490,0.006916843820363283,0.009435898624360561,0.06438017
3500,0.007031286135315895,0.00948367640376091,0.06489518
3510,0.007114367559552193,0.009783986024558544,0.06611034
3520,0.006957153789699078,0.009473989717662334,0.06449888
3530,0.0068918075412511826,0.009531402960419655,0.06477443
3540,0.006857279688119888,0.009425868280231953,0.06424841
3550,0.006840608548372984,0.009470323100686073,0.06440847
3560,0.006827046629041433,0.00941710826009512,0.064259656
3570,0.006813837680965662,0.009431525133550167,0.06430467
3580,0.0068023232743144035,0.009429201483726501,0.064302586
3590,0.006796528119593859,0.009414068423211575,0.064307414
3600,0.006968648638576269,0.009570324793457985,0.06550398
3610,0.006803386379033327,0.009518100880086422,0.0645338
3620,0.006797832436859608,0.009354282170534134,0.0641971
3630,0.006776072084903717,0.00948401540517807,0.064379014
3640,0.006735330913215876,0.009393665008246899,0.06415139
3650,0.00672162277624011,0.009383415803313255,0.0641516
3660,0.0067104073241353035,0.009398727677762508,0.064147145
3670,0.006698053330183029,0.009378243237733841,0.06411936
3680,0.006686517037451267,0.009387141093611717,0.064140886
3690,0.0066753351129591465,0.009384581819176674,0.06413995
3700,0.006667240057140589,0.009394972585141659,0.06421998
3710,0.006762963719666004,0.009636462666094303,0.06547343
3720,0.006722304038703442,0.009341627359390259,0.06417135
3730,0.0066657657735049725,0.009515209123492241,0.06454202
3740,0.006652815267443657,0.009309581480920315,0.06393379
3750,0.006613774690777063,0.009370328858494759,0.06406882
3760,0.00659672636538744,0.009355858899652958,0.06406379
3770,0.006586399860680103,0.009329275228083134,0.06398219
3780,0.006574888247996569,0.009343675337731838,0.06403046
3790,0.006563625298440456,0.009332157671451569,0.06399554
3800,0.006553038489073515,0.009322918020188808,0.063979186
3810,0.006560472771525383,0.009315752424299717,0.06411046
3820,0.0072363680228590965,0.009918930940330029,0.067644574
3830,0.006762245204299688,0.009522723034024239,0.064601064
3840,0.0065406872890889645,0.009436698630452156,0.06428428
3850,0.006517612375319004,0.009308132342994213,0.064024165
3860,0.006493890658020973,0.009280240163207054,0.063803226
3870,0.006482201162725687,0.009332581423223019,0.06403089
3880,0.0064679100178182125,0.00929539930075407,0.06389508
3890,0.006456612143665552,0.009299111552536488,0.063921764
3900,0.0064459736458957195,0.009294489398598671,0.06389894
3910,0.006435338407754898,0.009293350391089916,0.06391023
3920,0.006424670573323965,0.009286991320550442,0.06388436


==> Rec_Pressure_r2_score.csv <==
epoch,r2
0,-0.011810660362243652
10,0.023077011108398438
20,0.07189357280731201
30,0.16902750730514526
40,0.27761298418045044
50,0.3479246497154236
60,0.428932249546051
70,0.5078701972961426
80,0.5718013048171997
90,0.6277393102645874
100,0.6727242469787598
110,0.714698314666748
120,0.7512683868408203
130,0.7813594937324524
140,0.806599497795105
150,0.8268632888793945
160,0.8432518839836121
170,0.8567075133323669
180,0.8674869537353516
190,0.8760222792625427
200,0.8829331994056702
210,0.8887182474136353
220,0.8937855362892151
230,0.8983505964279175
240,0.9025028944015503
250,0.9063103199005127
260,0.9098315238952637
270,0.9130926728248596
280,0.9156822562217712
290,0.9185778498649597
300,0.9208455681800842
310,0.9228618741035461
320,0.9246552586555481
330,0.9261903762817383
340,0.927539587020874
350,0.9286986589431763
360,0.9296978116035461
370,0.9305610656738281
380,0.9313056468963623
390,0.9319539666175842
400,0.9325292706489563
410,0.9330539107322693
420,0.9335483908653259
430,0.9340318441390991
440,0.9345223903656006
450,0.9350379109382629
460,0.9355940818786621
470,0.9361975193023682
480,0.9368535280227661
490,0.9375445246696472
500,0.9382914304733276
510,0.939153254032135
520,0.9400979280471802
530,0.9412343502044678
540,0.9425601959228516
550,0.9441465139389038
560,0.9460206627845764
570,0.948165774345398
580,0.9505571126937866
590,0.9531318545341492
600,0.9557584524154663
610,0.9570541381835938
620,0.9604131579399109
630,0.9623008966445923
640,0.9640293121337891
650,0.9656016230583191
660,0.9670194983482361
670,0.9682894349098206
680,0.9694192409515381
690,0.9704337120056152
700,0.9713423848152161
710,0.9721570611000061
720,0.9727810025215149
730,0.9729747176170349
740,0.9738620519638062
750,0.9744964241981506
760,0.9749614000320435
770,0.9753623008728027
780,0.9757272601127625
790,0.9760699272155762
800,0.9763885736465454
810,0.976682186126709
820,0.9769594073295593
830,0.9772199392318726
840,0.9774669408798218
850,0.9774897694587708
860,0.9773125648498535
870,0.9780261516571045
880,0.9782968759536743
890,0.9784661531448364
900,0.9786515235900879
910,0.9788281917572021
920,0.9789980053901672
930,0.9791639447212219
940,0.9793257117271423
950,0.9794851541519165
960,0.9796424508094788
970,0.9797978401184082
980,0.9799512624740601
990,0.9801033735275269
1000,0.9802539348602295
1010,0.9804010987281799
1020,0.9801596403121948
1030,0.9801656007766724
1040,0.9808072447776794
1050,0.9808717966079712
1060,0.9810351729393005
1070,0.9811837673187256
1080,0.9813015460968018
1090,0.9814190864562988
1100,0.9815326929092407
1110,0.981644868850708
1120,0.981752872467041
1130,0.9818597435951233
1140,0.9819653034210205
1150,0.9820698499679565
1160,0.982171893119812
1170,0.9822728037834167
1180,0.9823727011680603
1190,0.9824718236923218
1200,0.9825701713562012
1210,0.9826693534851074
1220,0.9827855229377747
1230,0.982026219367981
1240,0.98276686668396
1250,0.9830057621002197
1260,0.9831655621528625
1270,0.9832219481468201
1280,0.9832819700241089
1290,0.983375608921051
1300,0.9834761619567871
1310,0.9835692644119263
1320,0.9836555123329163
1330,0.9837459325790405
1340,0.9838354587554932
1350,0.9839252829551697
1360,0.9840136170387268
1370,0.9841018915176392
1380,0.9841901659965515
1390,0.9842764735221863
1400,0.9843408465385437
1410,0.9829598665237427
1420,0.9842469096183777
1430,0.9845972657203674
1440,0.9847221970558167
1450,0.9847612977027893
1460,0.9848026037216187
1470,0.9848837852478027
1480,0.9849700927734375
1490,0.9850482940673828
1500,0.9851195812225342
1510,0.9851876497268677
1520,0.9852574467658997
1530,0.9853284955024719
1540,0.9853965640068054
1550,0.9854640960693359
1560,0.9855301976203918
1570,0.985596776008606
1580,0.9856619834899902
1590,0.9857269525527954
1600,0.9857943654060364
1610,0.9859006404876709
1620,0.9852415919303894
1630,0.9857892990112305
1640,0.9858017563819885
1650,0.9860925674438477
1660,0.9861687421798706
1670,0.9861788749694824
1680,0.9862270951271057
1690,0.9862897992134094
1700,0.9863520264625549
1710,0.9864024519920349
1720,0.9864529967308044
1730,0.9865022301673889
1740,0.9865521192550659
1750,0.9866007566452026
1760,0.9866495728492737
1770,0.9866980314254761
1780,0.9867425560951233
1790,0.9867122769355774
1800,0.9858863353729248
1810,0.9866293668746948
1820,0.9869228005409241
1830,0.987004816532135
1840,0.9870415329933167
1850,0.9870671629905701
1860,0.9870905876159668
1870,0.9871339201927185
1880,0.987186849117279
1890,0.9872223734855652
1900,0.9872629046440125
1910,0.9873039722442627
1920,0.9873437285423279
1930,0.9873824119567871
1940,0.9874224662780762
1950,0.9874619245529175
1960,0.9875021576881409
1970,0.9875532388687134
1980,0.987648069858551
1990,0.987267255783081
2000,0.9875710606575012
2010,0.9876534342765808
2020,0.987728476524353
2030,0.9877814054489136
2040,0.9877935647964478
2050,0.9877203106880188
2060,0.987623393535614
2070,0.9878706932067871
2080,0.9878911375999451
2090,0.9879778623580933
2100,0.9880150556564331
2110,0.9880390763282776
2120,0.988064169883728
2130,0.9880492091178894
2140,0.9876657724380493
2150,0.9881412386894226
2160,0.9881225228309631
2170,0.9882631897926331
2180,0.9882529377937317
2190,0.988314151763916
2200,0.9883458614349365
2210,0.9883711338043213
2220,0.9883966445922852
2230,0.9884054064750671
2240,0.9881457090377808
2250,0.988480806350708
2260,0.9884698390960693
2270,0.9885557889938354
2280,0.988547146320343
2290,0.9886202216148376
2300,0.9886305332183838
2310,0.9886743426322937
2320,0.9887051582336426
2330,0.9887872934341431
2340,0.9886894822120667
2350,0.9888520240783691
2360,0.9888716340065002
2370,0.9888573884963989
2380,0.9888424873352051
2390,0.9888516664505005
2400,0.9887141585350037
2410,0.9889094233512878
2420,0.988979160785675
2430,0.9889889359474182
2440,0.9890251755714417
2450,0.9890382885932922
2460,0.9890782833099365
2470,0.9891027808189392
2480,0.9891263842582703
2490,0.9891504049301147
2500,0.9891746044158936
2510,0.9891968965530396
2520,0.9891513586044312
2530,0.988334059715271
2540,0.9888959527015686
2550,0.9891908764839172
2560,0.9892546534538269
2570,0.9893028140068054
2580,0.9893504977226257
2590,0.9893627166748047
2600,0.9893894791603088
2610,0.9894056916236877
2620,0.9894275665283203
2630,0.9894455671310425
2640,0.989464282989502
2650,0.989482581615448
2660,0.989497184753418
2670,0.9894764423370361
2680,0.9889466762542725
2690,0.9896221160888672
2700,0.9896314144134521
2710,0.9895969033241272
2720,0.9895694255828857
2730,0.9896230697631836
2740,0.9896549582481384
2750,0.9896536469459534
2760,0.9896766543388367
2770,0.9896911382675171
2780,0.9897074103355408
2790,0.9897217154502869
2800,0.9897336959838867
2810,0.9888039231300354
2820,0.98945152759552
2830,0.9896901845932007
2840,0.989770770072937
2850,0.9897891283035278
2860,0.9898229837417603
2870,0.9898175597190857
2880,0.9898458123207092
2890,0.9898555278778076
2900,0.9898680448532104
2910,0.9898810982704163
2920,0.9898950457572937
2930,0.9899124503135681
2940,0.9899619221687317
2950,0.989918053150177
2960,0.9898951649665833
2970,0.9898353815078735
2980,0.9899675846099854
2990,0.990001916885376
3000,0.9899691939353943
3010,0.9899943470954895
3020,0.9900070428848267
3030,0.9900092482566833
3040,0.9899799227714539
3050,0.9893221855163574
3060,0.9899190068244934
3070,0.9899697303771973
3080,0.9900843501091003
3090,0.9900359511375427
3100,0.9900909662246704
3110,0.9900779724121094
3120,0.9900996088981628
3130,0.9901084303855896
3140,0.9901175498962402
3150,0.9901300668716431
3160,0.9901734590530396
3170,0.9901149868965149
3180,0.989963948726654
3190,0.9900962710380554
3200,0.9901962280273438
3210,0.9901584386825562
3220,0.9901434779167175
3230,0.9900442957878113
3240,0.9901251792907715
3250,0.9901763200759888
3260,0.9901762008666992
3270,0.9902153015136719
3280,0.9902199506759644
3290,0.9902300238609314
3300,0.9902320504188538
3310,0.9901081323623657
3320,0.9902575016021729
3330,0.9901934862136841
3340,0.9902393817901611
3350,0.9902610182762146
3360,0.9902908205986023
3370,0.9903338551521301
3380,0.9903437495231628
3390,0.9901556372642517
3400,0.9903410077095032
3410,0.9902545213699341
3420,0.9902147650718689
3430,0.9901992082595825
3440,0.990283191204071
3450,0.990345299243927
3460,0.9902763962745667
3470,0.9903415441513062
3480,0.9903684258460999
3490,0.9903889894485474
3500,0.9903403520584106
3510,0.9900344610214233
3520,0.9903501868247986
3530,0.9902917146682739
3540,0.9903992414474487
3550,0.9903539419174194
3560,0.9904081225395203
3570,0.9903934597969055
3580,0.9903958439826965
3590,0.9904112219810486
3600,0.9902520775794983
3610,0.9903053045272827
3620,0.990472137928009
3630,0.990339994430542
3640,0.9904320240020752
3650,0.9904424548149109
3660,0.9904268980026245
3670,0.9904477596282959
3680,0.99043869972229
3690,0.9904412627220154
3700,0.9904307126998901
3710,0.9901847243309021
3720,0.9904850125312805
3730,0.9903082251548767
3740,0.9905176758766174
3750,0.9904558062553406
3760,0.9904705286026001
3770,0.9904975891113281
3780,0.9904829263687134
3790,0.9904946684837341
3800,0.9905040860176086
3810,0.9905113577842712
3820,0.9898970127105713
3830,0.9903005957603455
3840,0.9903882145881653
3850,0.9905191659927368
3860,0.9905475378036499
3870,0.9904942512512207
3880,0.9905321002006531
3890,0.9905283451080322
3900,0.9905330538749695
3910,0.9905341863632202
3920,0.9905406832695007


==> flow_dat_23-01-16-02.csv <==
Versuch,Concentration,Aging,Druck (bar),Flow,Flow_pred,lowerBound,upperBound
23-01-16-02,12.5,2,0.10646802857518194,7.696425247192383,22.760738386043972,6.215047954084483,9.177802540300283
23-01-16-02,12.5,2,0.12084697540849444,9.56229372024536,24.772521943817527,8.080916427137462,11.04367101335326
23-01-16-02,12.5,2,0.14224971942603587,11.705559825897216,26.676643898362123,10.224182532789317,13.186937119005115
23-01-16-02,12.5,2,0.20440263990312812,14.07165813446045,28.45425374335977,12.59028084135255,15.553035427568348
23-01-16-02,12.5,2,0.27935903463512657,16.53006763458252,29.913633779347272,15.04869034147462,18.01144492769042
23-01-16-02,12.5,2,0.3580281399190426,18.303762817382815,30.53990532654303,16.822385524274914,19.785140110490715
23-01-16-02,12.5,2,0.4400785215198994,19.682785320281987,30.163504375408255,18.201408027174086,21.164162613389887
23-01-16-02,12.5,2,0.5214848451316356,20.91429290771484,29.488068206203945,19.43291561460694,22.395670200822742
23-01-16-02,12.5,2,0.6087842114269733,22.01272859573364,28.923435946719234,20.53135130262574,23.494105888841542
23-01-16-02,12.5,2,0.695816945284605,23.343354892730712,28.531653417060934,21.86197759962281,24.824732185838613
23-01-16-02,12.5,2,0.7734160132706166,24.48349542617798,28.28883619163267,23.00211813307008,25.964872719285882
23-01-16-02,12.5,2,0.8428230814635754,25.28191366195679,28.14803586855657,23.80053636884889,26.76329095506469
23-01-16-02,12.5,2,0.9144944280385973,25.82630424499512,28.068401072862397,24.34492695188722,27.307681538103022
23-01-16-02,12.5,2,0.9255367547273637,26.16345748901367,28.04859271234864,24.68208019590577,27.64483478212157
23-01-16-02,12.5,2,0.9271576583385469,26.4240068435669,28.01112699747938,24.942629550459,27.9053841366748
23-01-16-02,12.5,2,0.9294642925262452,26.611561775207523,27.94974607218264,25.130184482099622,28.092939068315424
23-01-16-02,12.5,2,0.9330666661262513,26.789451599121097,27.866729068891907,25.308074306013197,28.270828892228998
23-01-16-02,12.5,2,0.9324473142623901,26.916926765441893,27.77024164008143,25.435549472333992,28.398304058549794
23-01-16-02,12.5,2,0.9231731772422791,27.031241798400877,27.65418081286374,25.549864505292977,28.51261909150878
23-01-16-02,12.5,2,0.9191683977842331,27.094205474853517,27.514145411323074,25.612828181745616,28.575582767961418
23-01-16-02,12.5,2,0.9197064578533174,27.125539398193364,27.363536331376224,25.644162105085464,28.606916691301265
23-01-16-02,12.5,2,0.934220337867737,27.19866828918457,27.201763386572708,25.71729099607667,28.680045582292472
23-01-16-02,12.5,2,0.9388314992189408,27.220418930053714,27.049677401956135,25.739041636945814,28.701796223161615
23-01-16-02,12.5,2,0.9729420632123948,27.27426681518555,26.897668810980374,25.792889522077648,28.75564410829345
23-01-16-02,12.5,2,1.0062753796577455,27.283368873596196,26.774775477510122,25.801991580488295,28.764746166704096
23-01-16-02,12.5,2,1.0381280601024627,27.308892059326176,26.687485520481772,25.827514766218275,28.790269352434077
23-01-16-02,12.5,2,1.060692220926285,27.27376041412354,26.65014131458761,25.79238312101564,28.75513770723144
23-01-16-02,12.5,2,1.0872655868530274,27.26352996826172,26.644849200724984,25.78215267515382,28.744907261369622
23-01-16-02,12.5,2,1.1103803217411043,27.26019172668457,26.67388591375487,25.77881443357667,28.741569019792472
23-01-16-02,12.5,2,1.1206784427165986,27.24101486206055,26.720532796913147,25.759637568952648,28.72239215516845
23-01-16-02,12.5,2,1.1371324509382248,27.22177391052246,26.771429041695495,25.74039661741456,28.703151203630362
23-01-16-02,12.5,2,1.1401423275470735,27.16432800292969,26.83077279757704,25.68295070982179,28.64570529603759
23-01-16-02,12.5,2,1.1452933996915817,27.148347473144536,26.885026507007584,25.666970180036635,28.629724766252437
23-01-16-02,12.5,2,1.1419045358896258,27.05608062744141,26.934964202298115,25.57470333433351,28.53745792054931
23-01-16-02,12.5,2,1.127187091112137,26.989267158508305,26.966466962514833,25.507889865400404,28.470644451616206
23-01-16-02,12.5,2,1.0899107098579408,26.870717239379886,26.967309085885272,25.389339946271985,28.352094532487786
23-01-16-02,12.5,2,1.0680354803800585,26.727169418334963,26.90393769588593,25.245792125227062,28.208546711442864
23-01-16-02,12.5,2,1.0469381868839265,26.56319274902344,26.793963921674198,25.08181545591554,28.04457004213134
23-01-16-02,12.5,2,1.0453294515609743,26.362425613403325,26.639721752142744,24.881048320295424,27.843802906511225
23-01-16-02,12.5,2,1.0495110005140307,26.209787750244143,26.46479025805233,24.728410457136242,27.691165043352044
23-01-16-02,12.5,2,1.0538680702447893,26.050762367248538,26.275619005373308,24.569385074140637,27.53213966035644
23-01-16-02,12.5,2,1.0638446867465974,25.942279815673828,26.08212646389474,24.460902522565927,27.42365710878173
23-01-16-02,12.5,2,1.074885365366936,25.82143592834473,25.895845724640736,24.34005863523683,27.30281322145263
23-01-16-02,12.5,2,1.0973551899194716,25.738335227966314,25.720458787675224,24.256957934858413,27.219712521074214
23-01-16-02,12.5,2,1.1259941101074218,25.67404174804688,25.573429571203135,24.192664454938978,27.15541904115478
23-01-16-02,12.5,2,1.1797859132289885,25.639402198791508,25.46154646614273,24.158024905683607,27.12077949189941
23-01-16-02,12.5,2,1.224094769358635,25.671102333068852,25.402609626268575,24.18972503996095,27.152479626176753
23-01-16-02,12.5,2,1.2657286763191224,25.68563175201416,25.392628819594094,24.20425445890626,27.16700904512206
23-01-16-02,12.5,2,1.2937321364879608,25.73016929626465,25.422171516327715,24.248792003156748,27.21154658937255
23-01-16-02,12.5,2,1.3184941053390502,25.736315917968753,25.47455837989457,24.254938624860852,27.217693211076654
23-01-16-02,12.5,2,1.329202878475189,25.755416107177737,25.54116908216853,24.274038814069836,27.236793400285638
23-01-16-02,12.5,2,1.329198455810547,25.73600006103516,25.604093756456734,24.25462276792726,27.21737735414306
23-01-16-02,12.5,2,1.3249697506427767,25.72301330566406,25.644995000935303,24.24163601255616,27.204390598771962
23-01-16-02,12.5,2,1.3073439806699754,25.687946319580075,25.657463816560856,24.206569026472174,27.169323612687975
23-01-16-02,12.5,2,1.2860461473464968,25.599232292175294,25.632670710980996,24.117854999067394,27.080609585283195
23-01-16-02,12.5,2,1.2642799079418183,25.52893695831299,25.566511615466105,24.04755966520509,27.01031425142089
23-01-16-02,12.5,2,1.2384141564369202,25.446038818359376,25.464399865145218,23.964661525251476,26.927416111467277
23-01-16-02,12.5,2,1.223335385322571,25.394783592224123,25.328687382753397,23.91340629911622,26.876160885332023
23-01-16-02,12.5,2,1.2185673594474793,25.30568675994873,25.188250915282293,23.82430946684083,26.787064053056632
23-01-16-02,12.5,2,1.2229486465454102,25.241964340209964,25.0531490466588,23.760587047102064,26.723341633317865
23-01-16-02,12.5,2,1.2389688432216643,25.155655860900882,24.935726110543442,23.67427856779298,26.637033154008783
23-01-16-02,12.5,2,1.2705713152885436,25.092166328430178,24.83627326814255,23.610789035322277,26.57354362153808
23-01-16-02,12.5,2,1.3071108520030976,25.02859382629395,24.770177468542077,23.54721653318605,26.50997111940185
23-01-16-02,12.5,2,1.3428322046995163,24.977811813354492,24.7366449234335,23.49643452024659,26.459189106462393
23-01-16-02,12.5,2,1.3806614160537718,24.97790222167969,24.726816026953614,23.49652492857179,26.459279514787593
23-01-16-02,12.5,2,1.4102047979831696,24.939212036132812,24.742159723831392,23.45783474302491,26.420589329240713
23-01-16-02,12.5,2,1.4322739243507385,24.95226345062256,24.771506778647723,23.47088615751466,26.43364074373046
23-01-16-02,12.5,2,1.4240844190120696,24.927089309692384,24.801619714028494,23.445712016584483,26.408466602800285
23-01-16-02,12.5,2,1.4118110537528992,24.926674461364744,24.798320366538082,23.445297168256843,26.408051754472645
23-01-16-02,12.5,2,1.3910383105278015,24.913942337036136,24.766840047600112,23.432565043928236,26.395319630144037
23-01-16-02,12.5,2,1.3813551545143128,24.964931488037113,24.701579945875743,23.483554194929212,26.446308781145014
23-01-16-02,12.5,2,1.3651980102062227,24.996750068664554,24.629256787325687,23.515372775556653,26.478127361772454
23-01-16-02,12.5,2,1.355085700750351,24.996537208557136,24.542848465662836,23.515159915449235,26.477914501665037
23-01-16-02,12.5,2,1.3568733513355256,24.977113723754883,24.461725352853765,23.495736430646982,26.458491016862784
23-01-16-02,12.5,2,1.3587849676609038,24.932237434387208,24.398238016247564,23.450860141279307,26.41361472749511
23-01-16-02,12.5,2,1.368456941843033,24.92939128875733,24.34684518624575,23.44801399564943,26.41076858186523
23-01-16-02,12.5,2,1.3895535171031954,24.871943092346193,24.30357485241289,23.390565799238292,26.353320385454094
23-01-16-02,12.5,2,1.4287554025650024,24.84306735992432,24.280373734983506,23.36169006681642,26.32444465303222
23-01-16-02,12.5,2,1.4563245594501495,24.773360824584966,24.288553772892836,23.291983531477065,26.254738117692867
23-01-16-02,12.5,2,1.4832579672336579,24.70612964630127,24.312317264931522,23.22475235319337,26.18750693940917
23-01-16-02,12.5,2,1.4836218178272247,24.597894287109376,24.35008392310296,23.116516994001476,26.079271580217277
23-01-16-02,12.5,2,1.4874758839607238,24.499060249328615,24.36930900217508,23.017682956220714,25.980437542436515
23-01-16-02,12.5,2,1.470109361410141,24.412854194641113,24.37198018566636,22.931476901533212,25.894231487749014
23-01-16-02,12.5,2,1.4470304489135744,24.324043464660647,24.3341038145766,22.842666171552747,25.805420757768548
23-01-16-02,12.5,2,1.4318336844444277,24.260296440124513,24.25256851110062,22.778919147016612,25.741673733232414
23-01-16-02,12.5,2,1.4299332022666933,24.161753082275393,24.146998118571368,22.680375789167492,25.643130375383294
23-01-16-02,12.5,2,1.422490155696869,24.085311126708987,24.03300582101739,22.603933833601086,25.566688419816888
23-01-16-02,12.5,2,1.417169380187988,23.983176612854002,23.908372521220986,22.5017993197461,25.464553905961903
23-01-16-02,12.5,2,1.4227495551109313,23.92425956726074,23.774615978487542,22.44288227415284,25.40563686036864
23-01-16-02,12.5,2,1.4300443291664124,23.85434589385986,23.645968566882324,22.37296860075196,25.335723186967762
23-01-16-02,12.5,2,1.4565926074981692,23.78729782104492,23.524933064403097,22.30592052793702,25.26867511415282
23-01-16-02,12.5,2,1.4837303638458255,23.714103698730465,23.424595134132275,22.232726405622564,25.195480991838366
23-01-16-02,12.5,2,1.5231098711490634,23.653883171081546,23.35029934881914,22.172505877973645,25.135260464189447
23-01-16-02,12.5,2,1.560943412780762,23.631262207031252,23.312534416899908,22.14988491392335,25.112639500139153
23-01-16-02,12.5,2,1.5792567372322084,23.567667961120605,23.315142496282572,22.086290668012705,25.049045254228506
23-01-16-02,12.5,2,1.5889900803565982,23.52253360748291,23.335085696274618,22.04115631437501,25.00391090059081
23-01-16-02,12.5,2,1.5963785767555236,23.445918273925784,23.373025746890402,21.964540980817883,24.927295567033685
23-01-16-02,12.5,2,1.6037341952323914,23.37271728515625,23.424944987913783,21.891339992048348,24.85409457826415
23-01-16-02,12.5,2,1.6021311879158022,23.300833511352543,23.48732838623082,21.819456218244643,24.782210804460444
23-01-16-02,12.5,2,1.5987616539001466,23.240425300598147,23.55573659657131,21.759048007490247,24.721802593706048
23-01-16-02,12.5,2,1.5961610555648806,23.202238655090333,23.623531603765166,21.720861361982433,24.683615948198234
23-01-16-02,12.5,2,1.5869091987609865,23.17040748596192,23.69964148834664,21.68903019285402,24.65178477906982
23-01-16-02,12.5,2,1.5754151701927188,23.14460220336914,23.78071367671547,21.66322491026124,24.62597949647704
23-01-16-02,12.5,2,1.5573381304740905,23.0968225479126,23.85536813887697,21.615445254804698,24.5781998410205
23-01-16-02,12.5,2,1.551727283000946,23.06526374816894,23.91887983481994,21.58388645506104,24.546641041276843
23-01-16-02,12.5,2,1.5365888595581054,23.014669418334957,23.97480004895474,21.533292125227057,24.496046711442858
23-01-16-02,12.5,2,1.5246379375457764,22.98920974731445,24.012633359642116,21.50783245420655,24.470587040422352
23-01-16-02,12.5,2,1.5175398468971253,22.976276779174803,24.036416991289936,21.494899486066902,24.457654072282704
23-01-16-02,12.5,2,1.5075003981590274,22.941292762756348,24.04570374867255,21.459915469648447,24.42267005586425
23-01-16-02,12.5,2,1.50492182970047,22.928573226928712,24.0304543243461,21.44719593382081,24.409950520036613
23-01-16-02,12.5,2,1.4906348705291748,22.890368270874024,23.99653682499439,21.408990977766123,24.371745563981925
23-01-16-02,12.5,2,1.4742175459861755,22.839455795288085,23.938124478083786,21.358078502180184,24.320833088395986
23-01-16-02,12.5,2,1.4714964151382446,22.763157463073735,23.847265686414246,21.281780169965835,24.244534756181636
23-01-16-02,12.5,2,1.4687480449676513,22.68679275512696,23.73789494964168,21.205415462019058,24.16817004823486
23-01-16-02,12.5,2,1.4737184166908264,22.603672027587894,23.60593965518789,21.122294734479993,24.085049320695795
23-01-16-02,12.5,2,1.4837823152542113,22.533725738525394,23.46140870927724,21.052348445417493,24.015103031633295
23-01-16-02,12.5,2,1.4914271712303162,22.444466972351073,23.313266347837523,20.963089679243172,23.925844265458974
23-01-16-02,12.5,2,1.504579257965088,22.35584335327148,23.154255790183786,20.87446606016358,23.837220646379382
23-01-16-02,12.5,2,1.5287534952163695,22.29221820831299,22.996834919010908,20.810840915205087,23.77359550142089
23-01-16-02,12.5,2,1.552095317840576,22.199820327758793,22.85348472961283,20.718443034650893,23.681197620866694
23-01-16-02,12.5,2,1.5718268036842347,22.116903877258302,22.719949722579845,20.6355265841504,23.598281170366203
23-01-16-02,12.5,2,1.6003377318382264,22.033686447143552,22.589909129537155,20.55230915403565,23.515063740251453
23-01-16-02,12.5,2,1.622993552684784,21.95734176635742,22.471755988736398,20.47596447324952,23.43871905946532
23-01-16-02,12.5,2,1.6510342478752136,21.887020683288572,22.366418160741173,20.40564339018067,23.368397976396473
23-01-16-02,12.5,2,1.6728161215782167,21.823415565490723,22.27863583822098,20.342038272382823,23.304792858598624
23-01-16-02,12.5,2,1.6873338699340823,21.77883167266846,22.198001638399333,20.29745437956056,23.26020896577636
23-01-16-02,12.5,2,1.7092319369316105,21.73473873138428,22.121289771310593,20.25336143827638,23.21611602449218
23-01-16-02,12.5,2,1.7196778774261474,21.67399120330811,22.061456335218438,20.19261391020021,23.15536849641601
23-01-16-02,12.5,2,1.724043989181519,21.606878471374518,22.00691769827012,20.125501178266617,23.08825576448242
23-01-16-02,12.5,2,1.7333886146545412,21.546366691589355,21.95284045017674,20.064989398481455,23.027743984697256
23-01-16-02,12.5,2,1.7477450728416444,21.48403759002686,21.90351634164444,20.002660296918958,22.96541488313476
23-01-16-02,12.5,2,1.7595040678977965,21.426993370056152,21.864597122413215,19.94561607694825,22.908370663164053
23-01-16-02,12.5,2,1.7644891619682312,21.347232627868653,21.83696778445009,19.865855334760752,22.828609920976554
23-01-16-02,12.5,2,1.7685617685317994,21.25831718444824,21.812892991595955,19.77693989134034,22.739694477556142
23-01-16-02,12.5,2,1.7804222702980042,21.172565174102782,21.790790729602,19.69118788099488,22.653942467210683
23-01-16-02,12.5,2,1.7894816756248475,21.08650846481323,21.780146562563854,19.60513117170533,22.567885757921132
23-01-16-02,12.5,2,1.788746976852417,21.006385517120364,21.773550073349742,19.525008224012463,22.487762810228265
23-01-16-02,12.5,2,1.792068922519684,20.94245595932007,21.76175804449394,19.46107866621217,22.423833252427972
23-01-16-02,12.5,2,1.7957746744155885,20.88209209442139,21.75198457989062,19.40071480131349,22.363469387529292
23-01-16-02,12.5,2,1.798746967315674,20.818400573730468,21.744487562439584,19.337023280622567,22.29977786683837
23-01-16-02,12.5,2,1.7992535710334776,20.759928703308105,21.73968052544835,19.278551410200205,22.241305996416006
23-01-16-02,12.5,2,1.796044766902924,20.689619922637938,21.7346131120819,19.208242629530037,22.17099721574584
23-01-16-02,12.5,2,1.7963164806365968,20.654376697540286,21.73989621107187,19.172999404432385,22.135753990648187
23-01-16-02,12.5,2,1.7977691173553467,20.62271890640259,21.76174471399075,19.14134161329469,22.10409619951049
23-01-16-02,12.5,2,1.7944787979125976,20.59386892318726,21.804700678115346,19.112491630079358,22.07524621629516
23-01-16-02,12.5,2,1.7981854557991026,20.552636146545414,21.850306631190175,19.071258853437513,22.034013439653314
23-01-16-02,12.5,2,1.8043007135391234,20.498826026916507,21.900587946573673,19.017448733808607,21.98020332002441
23-01-16-02,12.5,2,1.8049568176269533,20.454611492156985,21.95100458094996,18.973234199049084,21.935988785264886
23-01-16-02,12.5,2,1.8056574940681458,20.359192943573,22.0006842015349,18.8778156504651,21.8405702366809
23-01-16-02,12.5,2,1.8050830960273745,20.272890758514404,22.06447017977367,18.791513465406503,21.754268051622304
23-01-16-02,12.5,2,1.8059319376945497,20.189934253692627,22.14185720328285,18.708556960584726,21.671311546800528
23-01-16-02,12.5,2,1.7890729188919068,20.11347942352295,22.232972822920274,18.63210213041505,21.59485671663085
23-01-16-02,12.5,2,1.767438888549805,20.03758306503296,22.294901833294126,18.556205771925057,21.51896035814086
23-01-16-02,12.5,2,1.7408807635307315,19.973842334747314,22.315216465220313,18.492465041639413,21.455219627855215
23-01-16-02,12.5,2,1.7340307831764223,19.93552751541138,22.28468951701752,18.45415022230348,21.41690480851928
23-01-16-02,12.5,2,1.731545090675354,19.871844577789307,22.26182367612874,18.390467284681407,21.353221870897208
23-01-16-02,12.5,2,1.7375454664230348,19.81463098526001,22.25136757467873,18.33325369215211,21.29600827836791
23-01-16-02,12.5,2,1.7391891717910766,19.744601726531982,22.250471841586833,18.26322443342408,21.225979019639883
23-01-16-02,12.5,2,1.721091306209564,19.712932491302492,22.2400729941685,18.23155519819459,21.194309784410393
23-01-16-02,12.5,2,1.7023093342781066,19.665540790557863,22.197071284360305,18.184163497449962,21.146918083665764
23-01-16-02,12.5,2,1.6847380042076114,19.62742052078247,22.150813383366984,18.146043227674568,21.10879781389037
23-01-16-02,12.5,2,1.7067563176155092,19.589487934112547,22.071599217794983,18.108110641004647,21.070865227220448
23-01-16-02,12.5,2,1.7404696941375732,19.550932216644288,21.998442758941348,18.069554923536387,21.03230950975219
23-01-16-02,12.5,2,1.7813602447509767,19.500025749206543,21.983645900402973,18.018648456098642,20.981403042314444
23-01-16-02,12.5,2,1.7644121170043945,19.43659000396729,22.001258659909677,17.95521271085939,20.91796729707519
23-01-16-02,12.5,2,1.7454642891883851,19.385744476318365,21.98167183509638,17.904367183210464,20.867121769426266
23-01-16-02,12.5,2,1.7387377858161925,19.360059356689455,21.935993763040273,17.878682063581554,20.841436649797355
23-01-16-02,12.5,2,1.7530129909515382,19.343994140625,21.881764317043594,17.8626168475171,20.8253714337329
23-01-16-02,12.5,2,1.778226149082184,19.331052875518797,21.842035677331044,17.849675582410896,20.812430168626697
23-01-16-02,12.5,2,1.7639538288116456,19.3437744140625,21.831027271076294,17.8623971209546,20.825151707170402
23-01-16-02,12.5,2,1.7902371644973756,19.34379301071167,21.769197232495895,17.86241571760377,20.825170303819572
23-01-16-02,12.5,2,1.803881931304932,19.350547313690186,21.721878357712892,17.869170020582285,20.831924606798086
23-01-16-02,12.5,2,1.7601259112358094,19.357350540161136,21.70585538058995,17.875973247053235,20.838727833269036
23-01-16-02,12.5,2,1.7580383181571961,19.382056903839114,21.619449600353963,17.900679610731213,20.863434196947015
23-01-16-02,12.5,2,1.790317106246948,19.38828048706055,21.522752767559957,17.906903193952648,20.86965778016845
23-01-16-02,12.5,2,1.8058997631073,19.41338882446289,21.465499119494776,17.932011531354988,20.89476611757079
23-01-16-02,12.5,2,1.810502851009369,19.413628292083743,21.405134812896172,17.932250998975842,20.895005585191644
23-01-16-02,12.5,2,1.805546832084656,19.387871074676514,21.353723090022932,17.906493781568614,20.869248367784415
23-01-16-02,12.5,2,1.792767858505249,19.349555969238285,21.29048658745333,17.868178676130384,20.830933262346186
23-01-16-02,12.5,2,1.8454463601112365,19.2984546661377,21.189017626323917,17.8170773730298,20.779831959245602
23-01-16-02,12.5,2,1.8524800419807437,19.253844165802,21.145701642710353,17.7724668726941,20.7352214589099
23-01-16-02,12.5,2,1.8249701142311099,19.199308490753175,21.107316746489992,17.717931197645274,20.680685783861076
23-01-16-02,12.5,2,1.8738858699798586,19.12921142578125,21.04635707468427,17.64783413267335,20.61058871888915
23-01-16-02,12.5,2,1.885307788848877,19.034470081329346,21.015455817460314,17.553092788221445,20.515847374437246
23-01-16-02,12.5,2,1.8655871033668519,18.938877010345458,20.989547600903364,17.457499717237557,20.42025430345336
23-01-16-02,12.5,2,1.8851475000381472,18.830634212493898,20.922027691179974,17.349256919385997,20.3120115056018
23-01-16-02,12.5,2,1.8779970288276675,18.722151947021484,20.85599418051346,17.240774653913583,20.203529240129384
23-01-16-02,12.5,2,1.888559663295746,18.642999172210693,20.766860490220477,17.161621879102793,20.124376465318594
23-01-16-02,12.5,2,1.9259600639343262,18.566868782043457,20.708508226477107,17.085491488935556,20.048246075151358
23-01-16-02,12.5,2,1.902221691608429,18.484417247772214,20.684631473112777,17.003039954664313,19.965794540880115
23-01-16-02,12.5,2,1.9027848601341248,18.369659900665283,20.64729354885861,16.888282607557382,19.851037193773184
23-01-16-02,12.5,2,1.9049130439758302,18.290016460418702,20.593126487698786,16.8086391673108,19.771393753526603
23-01-16-02,12.5,2,1.9143735170364384,18.219940567016604,20.506936393086324,16.738563273908703,19.701317860124504
23-01-16-02,12.5,2,1.9192548155784608,18.175407600402835,20.42974870375611,16.694030307294934,19.656784893510736
23-01-16-02,12.5,2,1.954113590717316,18.137188625335693,20.362269888425637,16.655811332227792,19.618565918443593
23-01-16-02,12.5,2,1.971797227859497,18.06737937927246,20.334899919857268,16.58600208616456,19.54875667238036
23-01-16-02,12.5,2,1.9950783729553223,18.035755062103274,20.32360639427894,16.554377768995373,19.517132355211174
23-01-16-02,12.5,2,1.9651131272315983,17.985511493682864,20.33244164080539,16.504134200574963,19.466888786790765
23-01-16-02,12.5,2,1.9573062777519228,17.947151470184327,20.2809087446172,16.465774177076426,19.428528763292228
23-01-16-02,12.5,2,1.9511931180953983,17.921796226501467,20.20440527453154,16.440418933393566,19.403173519609368
23-01-16-02,12.5,2,1.9738998770713807,17.90274953842163,20.096328843305894,16.42137224531373,19.38412683152953
23-01-16-02,12.5,2,2.0184054255485537,17.852109718322755,20.009148359438615,16.370732425214854,19.333487011430655
23-01-16-02,12.5,2,2.016037344932556,17.794773674011232,19.956024098468806,16.31339638090333,19.276150967119133
23-01-16-02,12.5,2,2.0080964446067813,17.730804347991945,19.875722489906543,16.249427054884045,19.212181641099846
23-01-16-02,12.5,2,1.990171027183533,17.683595752716066,19.80642732158957,16.202218459608165,19.164973045823967
23-01-16-02,12.5,2,1.986689615249634,17.677191066741944,19.692685522412038,16.195813773634043,19.158568359849845
23-01-16-02,12.5,2,1.9834083557128905,17.654280281066896,19.570801423116578,16.172902987958995,19.135657574174797
23-01-16-02,12.5,2,2.0333301186561585,17.64706506729126,19.42096963617934,16.165687774183358,19.12844236039916
23-01-16-02,12.5,2,2.058805465698242,17.631079101562502,19.312678909922237,16.1497018084546,19.112456394670403
23-01-16-02,12.5,2,2.095190644264221,17.61823654174805,19.20585837513181,16.13685924864015,19.09961383485595
23-01-16-02,12.5,2,2.0902474403381346,17.61837902069092,19.096607277227786,16.13700172758302,19.09975631379882
23-01-16-02,12.5,2,2.0896928906440735,17.627890205383302,18.963961385986547,16.1465129122754,19.109267498491203
23-01-16-02,12.5,2,2.1244023203849793,17.656298732757566,18.82785052294551,16.174921439649665,19.137676025865467
23-01-16-02,12.5,2,2.1011250376701356,17.662982654571536,18.720183884814254,16.181605361463635,19.144359947679437
23-01-16-02,12.5,2,2.1436324715614323,17.646818447113038,18.555665671528725,16.165441154005137,19.12819574022094
23-01-16-02,12.5,2,2.151293301582337,17.599044513702395,18.423033830062433,16.117667220594495,19.080421806810296
23-01-16-02,12.5,2,2.1871015667915343,17.52941007614136,18.285138741506604,16.04803278303346,19.01078736924926
23-01-16-02,12.5,2,2.1815841794013977,17.465655040740966,18.162877312248607,15.984277747633067,18.947032333848867
23-01-16-02,12.5,2,2.2066171765327454,17.39890480041504,18.016237845164685,15.91752750730714,18.88028209352294
23-01-16-02,12.5,2,2.249276638031006,17.309917545318605,17.898768587948325,15.828540252210706,18.791294838426506
23-01-16-02,12.5,2,2.278646719455719,17.20795240402222,17.80829091440589,15.72657511091432,18.68932969713012
23-01-16-02,12.5,2,2.2832410216331485,17.11579484939575,17.742830519473554,15.634417556287852,18.597172142503652
23-01-16-02,12.5,2,2.2786562204360963,16.99503536224365,17.678157918918448,15.513658069135753,18.476412655351552
23-01-16-02,12.5,2,2.3397510409355164,16.89294605255127,17.60219380674593,15.411568759443371,18.37432334565917
23-01-16-02,12.5,2,2.3382071971893312,16.784622001647953,17.545782210124017,15.303244708540054,18.265999294755854
23-01-16-02,12.5,2,2.355162155628204,16.679920864105227,17.48178977691591,15.198543570997328,18.16129815721313
23-01-16-02,12.5,2,2.3708221316337585,16.58458700180054,17.43366598908791,15.10320970869264,18.06596429490844
23-01-16-02,12.5,2,2.404070341587067,16.473454570770265,17.381344747080814,14.992077277662366,17.954831863878166
23-01-16-02,12.5,2,2.385132765769959,16.358728408813477,17.35532542701348,14.877351115705578,17.840105701921377
23-01-16-02,12.5,2,2.3889630198478704,16.22483310699463,17.308921825538377,14.743455813886731,17.70621040010253
23-01-16-02,12.5,2,2.3804448366165163,16.10398750305176,17.268374966253365,14.62261020994386,17.58536479615966
23-01-16-02,12.5,2,2.3841121435165404,15.986189746856692,17.193059924912323,14.504812453748793,17.467567039964592
23-01-16-02,12.5,2,2.3975227117538456,15.865221405029299,17.087157948104135,14.3838441119214,17.3465986981372
23-01-16-02,12.5,2,2.431169903278351,15.719002246856693,16.962623308416756,14.237624953748794,17.200379539964594
23-01-16-02,12.5,2,2.442288410663605,15.578637313842775,16.883516290360483,14.097260020734875,17.060014606950674
23-01-16-02,12.5,2,2.433683216571808,15.438298130035403,16.80276453755838,13.956920836927504,16.919675423143303
23-01-16-02,12.5,2,2.4574943661689757,15.301298332214357,16.69948670386872,13.819921039106458,16.782675625322256
23-01-16-02,12.5,2,2.447565746307373,15.173872089385988,16.598311924886993,13.692494796278089,16.65524938249389
23-01-16-02,12.5,2,2.4625832200050355,15.06592254638672,16.47203019808309,13.58454525327882,16.54729983949462
23-01-16-02,12.5,2,2.456582057476044,14.976559925079346,16.32680302108958,13.495182631971447,16.457937218187247
23-01-16-02,12.5,2,2.508156156539917,14.861822605133055,16.14851773063692,13.380445312025156,16.343199898240954
23-01-16-02,12.5,2,2.568186402320862,14.737640190124509,16.01233717016285,13.25626289701661,16.21901748323241
23-01-16-02,12.5,2,2.619510400295258,14.6322452545166,15.895871129214271,13.150867961408702,16.1136225476245
23-01-16-02,12.5,2,2.5714746236801145,14.54123725891113,15.842111103940457,13.05985996580323,16.02261455201903
23-01-16-02,12.5,2,2.58703054189682,14.458953380584715,15.731813945147799,12.977576087476816,15.940330673692614
23-01-16-02,12.5,2,2.620576226711273,14.369614791870116,15.6477801073774,12.888237498762217,15.850992084978015
23-01-16-02,12.5,2,2.644044470787048,14.299474239349365,15.573761865058689,12.818096946241466,15.780851532457264
23-01-16-02,12.5,2,2.6829442381858826,14.210151672363281,15.515615864478857,12.728774379255382,15.69152896547118
23-01-16-02,12.5,2,2.7409418702125548,14.101840209960939,15.502997008765265,12.62046291685304,15.583217503068838
23-01-16-02,12.5,2,2.8056288361549377,14.015783786773683,15.534879568444202,12.534406493665784,15.497161079881582
23-01-16-02,12.5,2,2.777698457241058,13.939070892333987,15.5990720311273,12.457693599226088,15.420448185441886
23-01-16-02,12.5,2,2.8068493843078612,13.862493324279788,15.654549989035848,12.381116031171889,15.343870617387687
23-01-16-02,12.5,2,2.728759288787842,13.779989147186283,15.767535354084648,12.298611854078384,15.261366440294182
23-01-16-02,12.5,2,2.796989810466766,13.701581954956058,15.824562479498544,12.22020466184816,15.182959248063957
23-01-16-02,12.5,2,2.757434797286987,13.612264823913577,15.885445788619638,12.130887530805678,15.093642117021476
23-01-16-02,12.5,2,2.7735642552375794,13.542313098907472,15.869443358693152,12.060935805799573,15.023690392015371
23-01-16-02,12.5,2,2.7649448037147524,13.459685039520265,15.831647761821447,11.978307746412366,14.941062332628164
23-01-16-02,12.5,2,2.7090291142463685,13.39634485244751,15.767791175072086,11.914967559339612,14.87772214555541
23-01-16-02,12.5,2,2.6744617342948915,13.332498264312745,15.631848873366767,11.851120971204846,14.813875557420644
23-01-16-02,12.5,2,2.6688857913017277,13.251919555664063,15.45495019500288,11.770542262556164,14.733296848771962
23-01-16-02,12.5,2,2.661049413681031,13.188714981079102,15.267037008562198,11.707337687971203,14.670092274187
23-01-16-02,12.5,2,2.5747177004814152,13.099571228027346,15.064373572392842,11.618193934919447,14.580948521135245
23-01-16-02,12.5,2,2.613158941268922,13.009780597686769,14.76998237736223,11.52840330457887,14.491157890794668
23-01-16-02,12.5,2,2.6677516698837285,12.91168556213379,14.45977397686984,11.430308269025891,14.39306285524169
23-01-16-02,12.5,2,2.7924978017807005,12.816027259826662,14.180955225116804,11.334649966718763,14.29740455293456
23-01-16-02,12.5,2,2.858802831172943,12.714087581634521,13.96957596850498,11.232710288526622,14.19546487474242
23-01-16-02,12.5,2,2.911049115657807,12.599532222747802,13.812377882767233,11.118154929639903,14.080909515855701
23-01-16-02,12.5,2,3.025170814990998,12.481591987609862,13.664374829281583,11.000214694501963,13.962969280717761
23-01-16-02,12.5,2,3.0885494112968446,12.373552322387695,13.550244806171401,10.892175029279796,13.854929615495594
23-01-16-02,12.5,2,3.110725474357605,12.26660842895508,13.464360027433994,10.78523113584718,13.747985722062978
23-01-16-02,12.5,2,3.140275418758393,12.151663684844971,13.381972174144098,10.670286391737072,13.63304097795287
23-01-16-02,12.5,2,3.2742185235023498,12.036964416503906,13.275691941310996,10.555587123396007,13.518341709611805
23-01-16-02,12.5,2,3.3813730716705326,11.941877460479736,13.218989381282496,10.460500167371837,13.423254753587635
23-01-16-02,12.5,2,3.369739389419556,11.844059181213378,13.1985615719457,10.36268188810548,13.325436474321277
23-01-16-02,12.5,2,3.3438636779785162,11.75808744430542,13.155118334173897,10.276710151197522,13.23946473741332
23-01-16-02,12.5,2,3.2700265288352965,11.681963920593262,13.093013482834774,10.200586627485363,13.16334121370116
23-01-16-02,12.5,2,3.3079270482063294,11.599077796936035,12.986475630834853,10.117700503828136,13.080455090043934
23-01-16-02,12.5,2,3.3436104178428647,11.500159072875977,12.894347015830748,10.018781779768078,12.981536365983876
23-01-16-02,12.5,2,3.331439888477325,11.404668998718263,12.82541621559989,9.923291705610364,12.886046291826162
23-01-16-02,12.5,2,3.3457259535789494,11.31557903289795,12.733944847149537,9.834201739790052,12.79695632600585
23-01-16-02,12.5,2,3.45226196050644,11.239086151123045,12.659505168524902,9.757708858015146,12.720463444230944
23-01-16-02,12.5,2,3.4453440070152292,11.175779724121092,12.612521273582907,9.694402431013193,12.657157017228991
23-01-16-02,12.5,2,3.4443127512931824,11.091352462768555,12.551341153975255,9.609975169660656,12.572729755876454
23-01-16-02,12.5,2,3.504729473590851,10.991657447814942,12.47250148023932,9.510280154707043,12.473034740922841
23-01-16-02,12.5,2,3.5369745850563055,10.867635822296142,12.412984080168325,9.386258529188243,12.349013115404041
23-01-16-02,12.5,2,3.6001190066337587,10.740384387969971,12.361754980393616,9.259007094862072,12.22176168107787
23-01-16-02,12.5,2,3.595230329036713,10.615113735198976,12.311042042017965,9.133736442091077,12.096491028306875
23-01-16-02,12.5,2,3.558716666698456,10.500758361816407,12.2574288800486,9.019381068708508,11.982135654924306
23-01-16-02,12.5,2,3.6190435767173765,10.37955026626587,12.165138090242566,8.89817297315797,11.860927559373769
23-01-16-02,12.5,2,3.578884816169739,10.25838022232056,12.074946087465392,8.77700292921266,11.739757515428458
23-01-16-02,12.5,2,3.6027538776397705,10.125137805938722,11.953754874639126,8.643760512830823,11.606515099046621
23-01-16-02,12.5,2,3.6422557234764104,10.007008743286134,11.826999447445418,8.525631450178235,11.488386036394033
23-01-16-02,12.5,2,3.7001669287681587,9.90083293914795,11.705443491912327,8.419455646040051,11.382210232255849
23-01-16-02,12.5,2,3.6997110128402717,9.807730674743652,11.595126469231374,8.326353381635753,11.289107967851551
23-01-16-02,12.5,2,3.7057624340057376,9.738226127624513,11.486823958905356,8.256848834516614,11.219603420732412
23-01-16-02,12.5,2,3.770156240463258,9.65543899536133,11.35068428903054,8.17406170225343,11.136816288469229
23-01-16-02,12.5,2,3.7749801516532906,9.598375701904297,11.217535051415343,8.116998408796398,11.079752995012196
23-01-16-02,12.5,2,3.8701971411705025,9.530484771728519,11.075766972168976,8.04910747862062,11.011862064836418
23-01-16-02,12.5,2,3.9279315471649174,9.464053249359132,10.94285541790513,7.982675956251233,10.945430542467031
23-01-16-02,12.5,2,3.994803702831269,9.40044813156128,10.820643726288974,7.919070838453381,10.881825424669179
23-01-16-02,12.5,2,4.041216003894806,9.323935508728027,10.702954048243376,7.842558215620128,10.805312801835926
23-01-16-02,12.5,2,4.065819752216339,9.244738960266114,10.591110023614988,7.763361667158215,10.726116253374013
23-01-16-02,12.5,2,4.088006174564361,9.161469459533693,10.48028726897542,7.680092166425794,10.642846752641592
23-01-16-02,12.5,2,4.080164134502411,9.087233543395996,10.360490855948074,7.605856250288097,10.568610836503895
23-01-16-02,12.5,2,4.189122235774994,9.003880786895753,10.226835298968991,7.522503493787854,10.485258080003652
23-01-16-02,12.5,2,4.248514652252197,8.934173107147217,10.122890676386962,7.452795814039318,10.415550400255116
23-01-16-02,12.5,2,4.286100459098817,8.836637210845948,10.035353673486586,7.355259917738049,10.318014503953847
23-01-16-02,12.5,2,4.356324768066408,8.764486503601075,9.93768558406644,7.283109210493176,10.245863796708974
23-01-16-02,12.5,2,4.377881503105163,8.678372287750244,9.852697560386213,7.1969949946423455,10.159749580858144
23-01-16-02,12.5,2,4.432109904289245,8.595953369140625,9.754968021182485,7.114576076032726,10.077330662248524
23-01-16-02,12.5,2,4.459031176567078,8.515571403503419,9.64771496431021,7.03419411039552,9.996948696611318
23-01-16-02,12.5,2,4.481165742874145,8.426481151580811,9.53994587790536,6.945103858472912,9.90785844468871
23-01-16-02,12.5,2,4.539314198493958,8.337826919555663,9.426966386909225,6.856449626447764,9.819204212663562
23-01-16-02,12.5,2,4.584762811660767,8.244440078735352,9.33073250139229,6.7630627856274526,9.72581737184325
23-01-16-02,12.5,2,4.584458923339844,8.155472278594972,9.21468737827458,6.6740949854870735,9.636849571702871
23-01-16-02,12.5,2,4.582678282260895,8.066304206848146,9.07527750340328,6.584926913740247,9.547681499956045
23-01-16-02,12.5,2,4.661386775970459,7.970960044860841,8.913676009010365,6.489582751752941,9.452337337968741
23-01-16-02,12.5,2,4.684615302085877,7.862816238403322,8.795375633281413,6.381438945295422,9.344193531511221
23-01-16-02,12.5,2,4.757211947441101,7.773621845245362,8.685112256285501,6.292244552137463,9.254999138353261
23-01-16-02,12.5,2,4.8514763712883,7.671265602111817,8.609903403431181,6.189888309003917,9.152642895219717
23-01-16-02,12.5,2,4.881576836109161,7.573460197448731,8.541824619554358,6.092082904340831,9.054837490556631
23-01-16-02,12.5,2,4.925503540039063,7.471286487579347,8.486011528959555,5.989909194471448,8.952663780687246
23-01-16-02,12.5,2,4.91875684261322,7.375639343261719,8.414295819382097,5.89426205015382,8.857016636369618
23-01-16-02,12.5,2,5.045788967609406,7.286361408233644,8.321416113839012,5.804984115125745,8.767738701341543
23-01-16-02,12.5,2,5.140461027622224,7.193808746337893,8.251713885660305,5.712431453229993,8.675186039445792
23-01-16-02,12.5,2,5.2294474681218475,7.095243740081788,8.200837013263888,5.613866446973889,8.576621033189687
23-01-16-02,12.5,2,5.1347072203954065,7.031371974945069,8.159002489707827,5.54999468183717,8.512749268052968
23-01-16-02,12.5,2,5.126073773701986,6.974041366577149,8.044161211726014,5.49266407346925,8.455418659685048
23-01-16-02,12.5,2,5.058442624409994,6.9168798446655275,7.91315367768771,5.435502551557628,8.398257137773427
23-01-16-02,12.5,2,5.125961192448934,6.859720039367676,7.739617043335525,5.378342746259776,8.341097332475575
23-01-16-02,12.5,2,5.106714280446371,6.815116405487061,7.583724384884205,5.3337391123791615,8.296493698594961
23-01-16-02,12.5,2,5.2165406068166105,6.770591735839845,7.400842012865516,5.289214442731945,8.251969028947745
23-01-16-02,12.5,2,5.296743615468343,6.719544219970704,7.24413264531242,5.238166926862805,8.200921513078603
23-01-16-02,12.5,2,5.331239708264668,6.668625450134278,7.10165459689268,5.187248157026378,8.150002743242178
23-01-16-02,12.5,2,5.349723871548971,6.621001148223877,6.97944107113355,5.139623855115978,8.102378441331776
23-01-16-02,12.5,2,5.402449321746826,6.579194641113282,6.879708623825867,5.097817348005382,8.060571934221182
23-01-16-02,12.5,2,5.611697697639467,6.524852371215821,6.790401828797244,5.043475078107921,8.00622966432372
23-01-16-02,12.5,2,5.67128119468689,6.460819816589356,6.740429464608129,4.979442523481456,7.942197109697256
23-01-16-02,12.5,2,5.7818631649017345,6.384404468536378,6.695387996006413,4.903027175428479,7.865781761644277
23-01-16-02,12.5,2,5.777422404289246,6.307760524749756,6.673622353193675,4.826383231641856,7.789137817857656
23-01-16-02,12.5,2,5.873299312591553,6.22516622543335,6.658498609618496,4.743788932325451,7.706543518541249
23-01-16-02,12.5,2,5.876321840286255,6.155414485931396,6.653610630579129,4.674037192823496,7.636791779039296
23-01-16-02,12.5,2,5.899055004119873,6.085767459869385,6.648923184504981,4.604390166761485,7.567144752977285
23-01-16-02,12.5,2,5.847503463427226,6.015575695037842,6.640915148447931,4.534198401929942,7.4969529881457415
23-01-16-02,12.5,2,5.770013801256816,5.945494079589843,6.623773463989123,4.464116786481943,7.426871372697743
23-01-16-02,12.5,2,5.7797304471333835,5.875346088409423,6.558909537147256,4.393968795301523,7.356723381517323
23-01-16-02,12.5,2,5.824979217847189,5.80239200592041,6.478499702161634,4.321014712812511,7.283769299028309
23-01-16-02,12.5,2,5.8643077929814655,5.738961696624757,6.40836178710536,4.257584403516857,7.220338989732657
23-01-16-02,12.5,2,5.875621358553569,5.675382041931153,6.338001377319622,4.194004748823254,7.156759335039052
23-01-16-02,12.5,2,5.842465082804363,5.612186336517334,6.262132544678884,4.130809043409435,7.093563629625233
23-01-16-02,12.5,2,5.894455544153851,5.554991054534913,6.156953052372603,4.073613761427014,7.036368347642812
23-01-16-02,12.5,2,5.89661480585734,5.484830760955811,6.064225017266866,4.003453467847912,6.96620805406371
23-01-16-02,12.5,2,5.933815558751424,5.421174716949462,5.975232927606664,3.9397974238415627,6.902552010057361
23-01-16-02,12.5,2,5.9217022577921545,5.370697116851806,5.885681580181431,3.889319823743907,6.852074409959705
23-01-16-02,12.5,2,6.051450284322102,5.310409355163574,5.7697842194578675,3.8290320620556746,6.791786648271474
23-01-16-02,12.5,2,6.130018965403239,5.256360626220703,5.675103841052531,3.7749833331128033,6.737737919328602
23-01-16-02,12.5,2,6.131153623263042,5.1986815452575685,5.599932749965333,3.717304252149669,6.680058838365468
23-01-16-02,12.5,2,6.172598234812419,5.1416175842285154,5.5259419358762045,3.660240291120616,6.622994877336415
23-01-16-02,12.5,2,6.20879168510437,5.088336372375489,5.441587854344875,3.606959079267589,6.569713665483388
23-01-16-02,12.5,2,6.305814027786256,5.0439201354980465,5.365127109001442,3.562542842390147,6.5252974286059455
23-01-16-02,12.5,2,6.3039058287938445,4.999058437347412,5.3044846360395566,3.517681144239513,6.480435730455312
23-01-16-02,12.5,2,6.289327629407247,4.967232418060302,5.230445870500112,3.4858551249524026,6.448609711168201
23-01-16-02,12.5,2,6.330499974886577,4.935560321807862,5.13811228402467,3.4541830286999624,6.416937614915762
23-01-16-02,12.5,2,6.437592736879986,4.645753860473634,5.047608141281668,3.1643765673657342,6.127131153581534
23-01-16-02,12.5,2,6.476481652259827,4.133202743530274,4.975350196704042,2.651825450422374,5.6145800366381735
23-01-16-02,12.5,2,6.468688035011292,3.6207351684570317,4.925722555491245,2.1393578753491322,5.102112461564931
23-01-16-02,12.5,2,6.464447911580404,3.1180299758911136,4.8763405216069655,1.6366526827832142,4.599407268999013
23-01-16-02,12.5,2,6.555300935109457,2.6146575927734377,4.813190763210979,1.1332802996655382,4.096034885881338
23-01-16-02,12.5,2,6.556376536687216,2.12054386138916,4.773005625691424,0.6391665682812606,3.6019211544970595
23-01-16-02,12.5,2,6.583381589253744,1.6302789688110353,4.71373705768398,0.14890167570313584,3.1116562619189345
23-01-16-02,12.5,2,6.643946146965028,1.1400609970092772,4.656092797104527,-0.34131629609862224,2.621438290117177
23-01-16-02,12.5,2,6.714817500114441,0.649823570251465,4.603656351738047,-0.8315537228564345,2.131200863359364
23-01-16-02,12.5,2,6.749412918090822,0.15952806472778328,4.556363370738214,-1.3218492283801162,1.6409053578356827
23-01-16-02,12.5,2,6.774682283401489,-0.07902345657348628,4.512119430658147,-1.5604007496813856,1.4023538365344133
23-01-16-02,12.5,2,6.707577753067017,-0.07869358062744136,4.467642638335348,-1.5600708737353408,1.402683712480458
23-01-16-02,12.5,2,6.698404693603515,-0.07895879745483395,4.379695938243475,-1.5603360905627335,1.4024184956530654
23-01-16-02,12.5,2,6.7592395941416425,-0.07887983322143549,4.292060443064151,-1.560257126329335,1.402497459886464
23-01-16-02,12.5,2,6.743746320406596,-0.07852306365966792,4.212408672556568,-1.5599003567675673,1.4028542294482316
23-01-16-02,12.5,2,6.835971069335938,-0.07863063812255855,4.125497340179908,-1.560007931230458,1.402746654985341
23-01-16-02,12.5,2,6.856132149696352,-0.0788941383361816,4.05490743475296,-1.560271431444081,1.4024831547717178
23-01-16-02,12.5,2,6.8936359167099015,-0.07868671417236325,3.9961351642562835,-1.5600640072802627,1.4026905789355362
23-01-16-02,12.5,2,6.941802096366884,-0.07811565399169917,3.9554791434946286,-1.5594929470995986,1.4032616391162003
23-01-16-02,12.5,2,6.96256184577942,-0.07808876037597653,3.916658704251053,-1.559466053483876,1.4032885327319229
23-01-16-02,12.5,2,6.989725446701051,-0.07814111709594722,3.8934601761999845,-1.5595184102038466,1.4032361760119523
23-01-16-02,12.5,2,7.135226011276246,-0.07847671508789059,3.8691547368698314,-1.5598540081957901,1.4029005780200088
23-01-16-02,12.5,2,7.123927283287049,-0.07803640365600581,3.8721547714073754,-1.5594136967639052,1.4033408894518937
23-01-16-02,12.5,2,7.148309588432313,-0.07803068161010737,3.86110388016765,-1.5594079747180067,1.4033466114977922
23-01-16-02,12.5,2,7.168440389633179,-0.07808275222778314,3.8561866507435907,-1.5594600453356826,1.4032945408801163
23-01-16-02,12.5,2,7.18355495929718,-0.0784729957580566,3.8523253122554793,-1.559850288865956,1.402904297349843
23-01-16-02,12.5,2,7.145123744010926,-0.07809247970581051,3.856630393464811,-1.55946977281371,1.403284813402089
23-01-16-02,12.5,2,7.093324756622314,-0.07797546386718747,3.8377979408678753,-1.559352756975087,1.403401829240712
23-01-16-02,12.5,2,7.133715343475343,-0.07841691970825193,3.789048386613257,-1.5597942128161515,1.4029603733996474
23-01-16-02,12.5,2,7.076936507225038,-0.07874679565429685,3.758729259996129,-1.5601240887621963,1.4026304974536026
23-01-16-02,12.5,2,7.110093212127687,-0.07872705459594723,3.706130259213078,-1.5601043477038468,1.4026502385119521
23-01-16-02,12.5,2,7.1201951026916515,-0.07853364944458005,3.648411961594337,-1.5599109425524795,1.4028436436633194
23-01-16-02,12.5,2,7.179505324363708,-0.07864379882812497,3.6109478770743877,-1.5600210919360245,1.4027334942797745
23-01-16-02,12.5,2,7.173075032234192,-0.07855911254882811,3.591582204349944,-1.5599364056567275,1.4028181805590714
23-01-16-02,12.5,2,7.187941193580628,-0.07860431671142576,3.5647058000596714,-1.5599816098193253,1.4027729763964736
23-01-16-02,12.5,2,7.1618330717086796,-0.07820119857788083,3.5368044814703548,-1.5595784916857802,1.4031760945300187
23-01-16-02,12.5,2,7.240449380874635,-0.07808418273925778,3.485906989950301,-1.5594614758471572,1.4032931103686417
23-01-16-02,12.5,2,7.341060400009156,-0.07809133529663084,3.450634382612674,-1.5594686284045303,1.4032859578112686
23-01-16-02,12.5,2,7.287621164321901,-0.0782661437988281,3.443559433827314,-1.5596434369067276,1.4031111493090713
23-01-16-02,12.5,2,7.34395263195038,-0.07843551635742185,3.4056900636492977,-1.5598128094653214,1.4029417767504775
23-01-16-02,12.5,2,7.405333185195925,-0.07848072052001952,3.381728628023709,-1.559858013627919,1.40289657258788
23-01-16-02,12.5,2,7.310515975952149,-0.07820291519165037,3.3610674989175395,-1.5595802082995498,1.403174377916249
23-01-16-02,12.5,2,7.278093719482422,-0.07850074768066403,3.3066285050829793,-1.5598780407885635,1.4028765454272354
23-01-16-02,12.5,2,7.310182380676269,-0.078709602355957,3.232239502150429,-1.5600868954638565,1.4026676907519424
23-01-16-02,12.5,2,7.33068311214447,-0.07836542129516598,3.158404722080627,-1.5597427144030653,1.4030118718127336
23-01-16-02,12.5,2,7.423665165901184,-0.07824983596801754,3.0889738991107065,-1.559627129075917,1.403127457139882
23-01-16-02,12.5,2,7.4230663061141975,-0.07847099304199216,3.0295788351773316,-1.5598482861498917,1.4029063000659072
23-01-16-02,12.5,2,7.377858448028565,-0.07840576171874997,2.9655278772241163,-1.5597830548266494,1.4029715313891495
23-01-16-02,12.5,2,7.485502195358277,-0.07812080383300779,2.891209650632232,-1.5594980969409074,1.4032564892748915
23-01-16-02,12.5,2,7.469587564468385,-0.0776158332824707,2.8377982563779347,-1.5589931263903702,1.4037614598254287
23-01-16-02,12.5,2,7.514666175842286,-0.07745361328125,2.7690208198700135,-1.5588309063891495,1.4039236798266495
23-01-16-02,12.5,2,7.598343324661256,-0.07763986587524412,2.7066146925655223,-1.5590171589831436,1.4037374272326553
23-01-16-02,12.5,2,7.672897410392762,-0.07708969116210934,2.6659329698264984,-1.5584669842700087,1.4042876019457902
23-01-16-02,12.5,2,7.704249596595766,-0.07671318054199215,2.6255626438058237,-1.5580904736498915,1.4046641125659074
23-01-16-02,12.5,2,7.701834893226624,-0.0767203330993652,2.5952642322152313,-1.5580976262072646,1.4046569600085343
23-01-16-02,12.5,2,7.745091223716737,-0.07698526382446286,2.56665409528735,-1.5583625569323623,1.4043920292834366
23-01-16-02,12.5,2,7.770487141609192,-0.07671318054199215,2.558879055327383,-1.5580904736498915,1.4046641125659074
23-01-16-02,12.5,2,7.779661941528321,-0.07704362869262692,2.5560253686162024,-1.5584209218005263,1.4043336644152726
23-01-16-02,12.5,2,7.777055788040161,-0.0774006843566894,2.5395224933784983,-1.558777977464589,1.40397660875121
23-01-16-02,12.5,2,7.846949052810668,-0.0775234222412109,2.5165203744679223,-1.5589007153491103,1.4038538708666886
23-01-16-02,12.5,2,7.858909797668456,-0.07758808135986325,2.494190726696572,-1.5589653744677627,1.4037892117480362
23-01-16-02,12.5,2,7.823776197433473,-0.07743272781372065,2.4707277943484636,-1.55881002092162,1.4039445652941789
23-01-16-02,12.5,2,7.899900555610657,-0.07738065719604488,2.4100906919490153,-1.5587579503039444,1.4039966359118545
23-01-16-02,12.5,2,7.874718046188355,-0.07773599624633785,2.3584375814748886,-1.5591132893542372,1.4036412968615617
23-01-16-02,12.5,2,7.862573957443237,-0.07743129730224606,2.284277786474847,-1.5588085904101454,1.4039459958056535
23-01-16-02,12.5,2,7.788641023635866,-0.07715921401977535,2.2036438743619002,-1.5585365071276749,1.404218079088124
23-01-16-02,12.5,2,7.786506819725037,-0.07730741500854488,2.089366361581446,-1.5586847081164443,1.4040698780993546
23-01-16-02,12.5,2,7.873193001747133,-0.07696466445922848,1.9698509200772218,-1.558341957567128,1.404412628648671
23-01-16-02,12.5,2,7.907839846611024,-0.0765214920043945,1.8622161217089834,-1.5578987851122938,1.404855801103505
23-01-16-02,12.5,2,7.975698637962343,-0.07685880661010738,1.7531908271844945,-1.558236099718007,1.404518486497792
23-01-16-02,12.5,2,7.994625878334047,-0.0766316413879394,1.647441479842664,-1.5580089344958388,1.4047456517199601
23-01-16-02,12.5,2,8.180105233192446,-0.07673606872558592,1.5579975436661382,-1.5581133618334855,1.4046412243823134
23-01-16-02,12.5,2,8.20677363872528,-0.0772604942321777,1.498955786018688,-1.5586377873400772,1.4041167988757217
23-01-16-02,12.5,2,8.319546031951905,-0.07711801528930662,1.4414186489792393,-1.5584953083972062,1.4042592778185927
23-01-16-02,12.5,2,8.347062420845033,-0.07725334167480466,1.3947838495864384,-1.5586306347827041,1.4041239514330948
23-01-16-02,12.5,2,8.479877829551697,-0.0774802207946777,1.3392433150352292,-1.558857513902577,1.4038970723132218
23-01-16-02,12.5,2,8.511841583251954,-0.07760267257690427,1.3076108940968583,-1.5589799656848038,1.403774620530995
23-01-16-02,12.5,2,8.534389734268188,-0.07788591384887691,1.2721341094837875,-1.5592632069567764,1.4034913792590225
23-01-16-02,12.5,2,8.58401608467102,-0.07804841995239256,1.2387539540843144,-1.559425713060292,1.403328873155507
23-01-16-02,12.5,2,8.6410542011261,-0.07763357162475583,1.202889721752694,-1.5590108647326553,1.4037437214831436
23-01-16-02,12.5,2,8.552843499183655,-0.07816543579101558,1.18117490747729,-1.559542728898915,1.403211857316884
23-01-16-02,12.5,2,8.556789088249207,-0.07848300933837886,1.1225767007452583,-1.5598603024462783,1.4028942837695206
23-01-16-02,12.5,2,8.575859713554383,-0.07827014923095699,1.0822686157070933,-1.5596474423388564,1.4031071438769425
23-01-16-02,12.5,2,8.624585223197938,-0.07808275222778316,1.0378603939582451,-1.5594600453356826,1.4032945408801163
23-01-16-02,12.5,2,8.715722298622131,-0.07801952362060542,1.006424286257466,-1.5593968167285048,1.403357769487294
23-01-16-02,12.5,2,8.692751049995422,-0.07781238555908199,0.9853257440215177,-1.5591896786669814,1.4035649075488175
23-01-16-02,12.5,2,8.75342175960541,-0.07766418457031246,0.9488343067197693,-1.559041477678212,1.403713108537587


==> flow_dat_23-02-17-03.csv <==
Versuch,Concentration,Aging,Druck (bar),Flow,Flow_pred,lowerBound,upperBound
23-02-17-03,12.5,5,0.14498832503333686,12.005553665161132,18.282855745984392,9.93641006774158,14.074697262580685
23-02-17-03,12.5,5,0.1639111710526049,14.607149496078492,20.219442151057507,12.538005898658941,16.676293093498042
23-02-17-03,12.5,5,0.18617018738761543,17.434689750671385,22.148541069030333,15.365546153251834,19.503833348090936
23-02-17-03,12.5,5,0.20655561814084644,19.67819251060486,24.02230822107876,17.60904891318531,21.74733610802441
23-02-17-03,12.5,5,0.22941641787067052,21.58203658103943,25.821176061869487,19.512892983619878,23.65118017845898
23-02-17-03,12.5,5,0.261042667645961,23.292993307113647,27.497072441292566,21.223849709694097,25.362136904533198
23-02-17-03,12.5,5,0.2855255213566124,25.062870597839357,28.917500612102074,22.993727000419806,27.132014195258908
23-02-17-03,12.5,5,0.3126592185348272,27.160519552230838,30.100252672228898,25.091375954811287,29.22966314965039
23-02-17-03,12.5,5,0.34112296812236304,28.89344372749329,30.95937310555552,26.824300130073738,30.96258732491284
23-02-17-03,12.5,5,0.3616273757070303,30.217525577545167,31.482603027905867,28.148381980125617,32.28666917496472
23-02-17-03,12.5,5,0.3720138683915138,31.243969917297363,31.802050602957333,29.174826319877813,33.31311351471692
23-02-17-03,12.5,5,0.3811912789940834,32.053942966461186,32.048358022648266,29.984799369041635,34.12308656388074
23-02-17-03,12.5,5,0.3886634796857834,32.63955574035644,32.242208857363586,30.570412142936892,34.708699337776
23-02-17-03,12.5,5,0.3951679080724716,33.09920625686645,32.396245411076094,31.0300626594469,35.16834985428601
23-02-17-03,12.5,5,0.40054819583892814,33.45585622787476,32.518337475811585,31.38671263045521,35.524999825294316
23-02-17-03,12.5,5,0.4030910938978195,33.683497524261476,32.61761596673913,31.614353926841925,35.75264112168103
23-02-17-03,12.5,5,0.4100775271654129,33.842466259002684,32.70758266962699,31.773322661583133,35.91160985642224
23-02-17-03,12.5,5,0.4130495458841324,33.92464284896851,32.77213683009981,31.85549925154896,35.993786446388064
23-02-17-03,12.5,5,0.4155165523290634,33.983551597595216,32.82726661252762,31.914408000175666,36.05269519501477
23-02-17-03,12.5,5,0.4173567146062851,33.96427145004273,32.87398724501649,31.89512785262318,36.033415047462285
23-02-17-03,12.5,5,0.4235352963209152,33.94195289611817,32.91264781412471,31.872809298698616,36.01109649353772
23-02-17-03,12.5,5,0.431604790687561,33.876428318023684,32.93424303748303,31.807284720604134,35.94557191544324
23-02-17-03,12.5,5,0.43715257048606876,33.80468759536743,32.937723929164335,31.735543997947882,35.87383119278699
23-02-17-03,12.5,5,0.44062357246875766,33.73149690628051,32.930260190019816,31.66235330886096,35.800640503700066
23-02-17-03,12.5,5,0.4444296211004258,33.63895168304443,32.91349214326186,31.56980808562488,35.708095280463986
23-02-17-03,12.5,5,0.4481428772211075,33.56858682632446,32.89351288377919,31.499443228904912,35.63773042374402
23-02-17-03,12.5,5,0.45126816332340247,33.50620336532593,32.86825647128637,31.43705976790638,35.575346962745485
23-02-17-03,12.5,5,0.45388690531253817,33.44576797485352,32.8371854659283,31.376624377433966,35.51491157227307
23-02-17-03,12.5,5,0.460307052731514,33.394584274291994,32.79840904611611,31.325440676872443,35.46372787171155
23-02-17-03,12.5,5,0.4668603211641312,33.376923179626466,32.76014685765711,31.307779582206916,35.44606677704602
23-02-17-03,12.5,5,0.4706734836101532,33.37985944747925,32.717837183179874,31.310715850059697,35.4490030448988
23-02-17-03,12.5,5,0.4757778346538543,33.387555027008055,32.67620285692888,31.318411429588505,35.45669862442761
23-02-17-03,12.5,5,0.48034558296203617,33.37957649230957,32.63804117470974,31.310432894890017,35.44872008972912
23-02-17-03,12.5,5,0.4862331479787827,33.32843828201294,32.60642678351669,31.25929468459339,35.397581879432494
23-02-17-03,12.5,5,0.4869462668895721,33.28051443099976,32.5842889415466,31.211370833580208,35.34965802841931
23-02-17-03,12.5,5,0.4901915222406387,33.251924228668216,32.55635031672894,31.182780631248665,35.32106782608777
23-02-17-03,12.5,5,0.49439341723918917,33.215411281585695,32.520795467154755,31.146267684166144,35.28455487900525
23-02-17-03,12.5,5,0.5001912623643875,33.192885589599605,32.480345925338156,31.123741992180054,35.26202918701916
23-02-17-03,12.5,5,0.5006708174943924,33.16103067398071,32.439507976774,31.09188707656116,35.230174271400266
23-02-17-03,12.5,5,0.5057985275983811,33.10835008621216,32.38771849237518,31.039206488792612,35.17749368363172
23-02-17-03,12.5,5,0.5070951491594314,33.02712106704712,32.341879591154715,30.95797746962757,35.09626466446667
23-02-17-03,12.5,5,0.5075351387262345,32.9268539428711,32.28722011655161,30.857710345451547,34.99599754029065
23-02-17-03,12.5,5,0.505945348739624,32.85356340408325,32.22265962648734,30.784419806663703,34.92270700150281
23-02-17-03,12.5,5,0.5036533653736115,32.808648204803475,32.143268328257875,30.739504607383925,34.87779180222303
23-02-17-03,12.5,5,0.508339387178421,32.764239978790286,32.04485737496943,30.695096381370735,34.83338357620984
23-02-17-03,12.5,5,0.5161337584257125,32.70368843078614,31.946184798568073,30.634544833366586,34.77283202820569
23-02-17-03,12.5,5,0.5227901071310043,32.63976860046387,31.86356905301358,30.570625003044317,34.70891219788342
23-02-17-03,12.5,5,0.5279443949460982,32.59495182037354,31.787162444857557,30.525808222953987,34.66409541779309
23-02-17-03,12.5,5,0.5352982342243194,32.56006307601929,31.71512076132085,30.49091947859974,34.629206673438844
23-02-17-03,12.5,5,0.5360113382339476,32.532477378845215,31.652159739833312,30.463333781425664,34.60162097626477
23-02-17-03,12.5,5,0.5426461279392243,32.52133312225342,31.58185389879803,30.452189524833866,34.59047671967297
23-02-17-03,12.5,5,0.5491207897663117,32.52760906219483,31.518018051050934,30.458465464775276,34.59675265961438
23-02-17-03,12.5,5,0.5567737966775895,32.50985469818116,31.46562629643615,30.440711100761607,34.57899829560071
23-02-17-03,12.5,5,0.5663004398345948,32.51635694503784,31.422124548904062,30.44721334761829,34.585500542457396
23-02-17-03,12.5,5,0.5704153945048651,32.52256469726563,31.396714691770242,30.45342109984608,34.59170829468518
23-02-17-03,12.5,5,0.5676407893498738,32.52551681518555,31.37910807004917,30.456373217765996,34.5946604126051
23-02-17-03,12.5,5,0.5699632992347082,32.53173810958863,31.3501653418619,30.46259451216908,34.600881707008185
23-02-17-03,12.5,5,0.5721253712972006,32.49854022979737,31.32076880114884,30.42939663237782,34.567683827216925
23-02-17-03,12.5,5,0.5736291726430258,32.45690948486329,31.290563798983463,30.387765887443738,34.52605308228284
23-02-17-03,12.5,5,0.5786838581164677,32.382386703491214,31.25597852773466,30.313243106071663,34.45153030091077
23-02-17-03,12.5,5,0.581174855430921,32.32494337081909,31.223836478782335,30.25579977339954,34.394086968238646
23-02-17-03,12.5,5,0.5806296219428381,32.28968183517456,31.194858458327634,30.22053823775501,34.35882543259412
23-02-17-03,12.5,5,0.5828222413857778,32.25500137329102,31.162386887008743,30.185857775871472,34.32414497071058
23-02-17-03,12.5,5,0.5814670433600744,32.1978284072876,31.134370005424163,30.12868480986805,34.266972004707156
23-02-17-03,12.5,5,0.5809132128953934,32.13395931243897,31.096277565099278,30.064815715019417,34.20310290985852
23-02-17-03,12.5,5,0.5848970890045166,32.07018928527832,31.0432181344903,30.001045687858767,34.13933288269787
23-02-17-03,12.5,5,0.5874728024005891,32.006498622894284,30.986922172790823,29.937355025474734,34.07564222031384
23-02-17-03,12.5,5,0.5901027500629425,31.931479740142823,30.934059918545536,29.862336142723272,34.000623337562374
23-02-17-03,12.5,5,0.594203045964241,31.86607761383057,30.884058831437684,29.79693401641102,33.93522121125012
23-02-17-03,12.5,5,0.5977937817573548,31.84689073562622,30.83758812190786,29.77774713820667,33.91603433304577
23-02-17-03,12.5,5,0.59840187728405,31.79782276153565,30.78809186766893,29.728679164116098,33.8669663589552
23-02-17-03,12.5,5,0.599935739239057,31.739502143859866,30.725981696715785,29.670358546440315,33.80864574127942
23-02-17-03,12.5,5,0.5994785358508429,31.675350570678713,30.653594762736812,29.606206973259162,33.744494168098264
23-02-17-03,12.5,5,0.604124637444814,31.630131244659424,30.567000389446733,29.560987647239873,33.69927484207898
23-02-17-03,12.5,5,0.6125194778045019,31.558408260345455,30.48176879637463,29.489264662925905,33.627551857765006
23-02-17-03,12.5,5,0.6184959133466085,31.48500185012817,30.408395213353966,29.41585825270862,33.554145447547725
23-02-17-03,12.5,5,0.6190390964349111,31.4095027923584,30.343763179725826,29.34035919493885,33.47864638977795
23-02-17-03,12.5,5,0.6199839880069097,31.366607761383058,30.270061992396602,29.297464163963507,33.43575135880261
23-02-17-03,12.5,5,0.6220209111769994,31.32354021072388,30.191169581056215,29.25439661330433,33.39268380814343
23-02-17-03,12.5,5,0.6275258173545202,31.278889656066898,30.10190507920677,29.209746058647347,33.34803325348645
23-02-17-03,12.5,5,0.6358832826217016,31.241731834411624,30.009013529655455,29.172588236992073,33.31087543183118
23-02-17-03,12.5,5,0.6438602358102798,31.185404109954835,29.918569997545653,29.116260512535284,33.254547707374385
23-02-17-03,12.5,5,0.6523226112127304,31.148688888549806,29.825259735930185,29.079545291130255,33.21783248596936
23-02-17-03,12.5,5,0.6564233809709549,31.069349002838138,29.736267310609833,29.000205405418587,33.13849260025769
23-02-17-03,12.5,5,0.6578195929527282,31.019981288909918,29.63419027713897,28.950837691490367,33.08912488632947
23-02-17-03,12.5,5,0.6585871577262878,30.97083646774292,29.518628720421965,28.90169287032337,33.039980065162474
23-02-17-03,12.5,5,0.6650420844554901,30.902879257202155,29.39779883376169,28.833735659782604,32.972022854621706
23-02-17-03,12.5,5,0.6694704324007034,30.84862052917481,29.28145960042347,28.77947693175526,32.91776412659436
23-02-17-03,12.5,5,0.6786230444908141,30.77045938491822,29.15996098283709,28.701315787498668,32.83960298233777
23-02-17-03,12.5,5,0.6872671514749527,30.701984806060793,29.05126348442696,28.632841208641242,32.77112840348035
23-02-17-03,12.5,5,0.6950553387403489,30.614156551361088,28.955041994359934,28.545012953941537,32.68330014878064
23-02-17-03,12.5,5,0.7062893927097322,30.537811298370364,28.870224701818557,28.468667700950814,32.60695489578992
23-02-17-03,12.5,5,0.7129769176244736,30.44871217727661,28.79390632433111,28.37956857985706,32.517855774696166
23-02-17-03,12.5,5,0.7277436882257462,30.366069526672362,28.71487840219213,28.29692592925281,32.435213124091916
23-02-17-03,12.5,5,0.740082496404648,30.302599639892577,28.6488947130825,28.233456042473026,32.37174323731213
23-02-17-03,12.5,5,0.7453109294176102,30.224205493927002,28.588080382122676,28.15506189650745,32.293349091346556
23-02-17-03,12.5,5,0.7498085141181947,30.1892972946167,28.51626157692704,28.12015369719715,32.258440892036255
23-02-17-03,12.5,5,0.7598043769598009,30.120788383483884,28.441139492222064,28.051644786064333,32.18993198090344
23-02-17-03,12.5,5,0.7606052160263063,30.073222732543947,28.372559807495247,28.004079135124396,32.1423663299635
23-02-17-03,12.5,5,0.7607882231473924,30.007871246337892,28.29754676438829,27.93872764891834,32.077014843757446
23-02-17-03,12.5,5,0.7606035947799684,29.944547367095947,28.210310992498798,27.875403769676396,32.0136909645155
23-02-17-03,12.5,5,0.766824331879616,29.89677715301514,28.10417314250651,27.82763355559559,31.96592075043469
23-02-17-03,12.5,5,0.7772685647010805,29.864705085754395,27.996209109480404,27.795561488334844,31.933848683173945
23-02-17-03,12.5,5,0.7831208676099778,29.829433536529546,27.89492663154127,27.760289939109995,31.898577133949097
23-02-17-03,12.5,5,0.792816722393036,29.765599536895756,27.796208501262115,27.696455939476206,31.834743134315307
23-02-17-03,12.5,5,0.8095536589622498,29.724794769287115,27.70537397302644,27.655651171867564,31.793938366706666
23-02-17-03,12.5,5,0.8182564824819566,29.65613079071045,27.621650836678356,27.5869871932909,31.72527438813
23-02-17-03,12.5,5,0.823677682876587,29.603867053985603,27.531727385998675,27.534723456566052,31.673010651405153
23-02-17-03,12.5,5,0.8312360674142838,29.512947750091556,27.430642659840647,27.443804152672005,31.582091347511106
23-02-17-03,12.5,5,0.8443014800548555,29.4427116394043,27.329471812877845,27.37356804198475,31.511855236823852
23-02-17-03,12.5,5,0.8646704941987994,29.35297794342041,27.229173874116587,27.28383434600086,31.42212154083996
23-02-17-03,12.5,5,0.8748465821146966,29.257132244110107,27.13772345745306,27.187988646690556,31.326275841529657
23-02-17-03,12.5,5,0.880728004872799,29.141189289093017,27.05198942908455,27.072045691673466,31.210332886512568
23-02-17-03,12.5,5,0.8852369382977486,29.03314218521118,26.961369147928885,26.96399858779163,31.10228578263073
23-02-17-03,12.5,5,0.8882659032940866,28.9248215675354,26.861910839062656,26.85567797011585,30.99396516495495
23-02-17-03,12.5,5,0.900445018708706,28.80808525085449,26.746266230433704,26.73894165343494,30.87722884827404
23-02-17-03,12.5,5,0.9184931099414826,28.672597503662107,26.632088744378603,26.603453906242557,30.741741101081658
23-02-17-03,12.5,5,0.9389625564217567,28.559959888458252,26.52603787831719,26.4908162910387,30.629103485877803
23-02-17-03,12.5,5,0.9483733952045441,28.477321529388426,26.421062755092155,26.408177931968876,30.546465126807977
23-02-17-03,12.5,5,0.9631651490926743,28.356616401672362,26.310983679495532,26.28747280425281,30.425759999091913
23-02-17-03,12.5,5,0.9759301140904426,28.259223175048827,26.20662003316492,26.190079577629277,30.328366772468378
23-02-17-03,12.5,5,0.9802875638008117,28.168612861633303,26.10002386321052,26.099469264213752,30.237756459052854
23-02-17-03,12.5,5,0.9935182437300681,28.074601936340333,25.986804351229825,26.005458338920782,30.143745533759883
23-02-17-03,12.5,5,1.0105311542749407,27.971082973480225,25.862128950060047,25.901939376060675,30.040226570899776
23-02-17-03,12.5,5,1.035988834500313,27.875452995300293,25.736384327451127,25.806309397880742,29.944596592719844
23-02-17-03,12.5,5,1.0481664136052133,27.743807029724117,25.625263554547853,25.674663432304566,29.812950627143668
23-02-17-03,12.5,5,1.057612665494283,27.645451164245603,25.500717814099723,25.576307566826053,29.714594761665154
23-02-17-03,12.5,5,1.0790692560871444,27.496097469329833,25.365204426129615,25.426953871910282,29.565241066749383
23-02-17-03,12.5,5,1.0966485970218978,27.338666706085203,25.22924614460348,25.269523108665652,29.407810303504753
23-02-17-03,12.5,5,1.1048717849453291,27.196360950469973,25.081872349009423,25.127217353050423,29.265504547889524
23-02-17-03,12.5,5,1.121912986834844,27.04628902435303,24.923781787881442,24.97714542693348,29.11543262177258
23-02-17-03,12.5,5,1.1360307820638023,26.836051044464114,24.76432854243839,24.766907447044563,28.905194641883664
23-02-17-03,12.5,5,1.1666821145017943,26.619402084350586,24.59026439418128,24.550258486931035,28.688545681770137
23-02-17-03,12.5,5,1.1864927553137143,26.398152027130127,24.42577001276655,24.329008429710576,28.467295624549678
23-02-17-03,12.5,5,1.1924872883160909,26.185894927978516,24.242015260012273,24.116751330558966,28.255038525398067
23-02-17-03,12.5,5,1.224645519554615,25.99781385421753,24.04387296229951,23.92867025679798,28.06695745163708
23-02-17-03,12.5,5,1.2504229215780893,25.791028175354004,23.849180004213746,23.721884577934453,27.860171772773555
23-02-17-03,12.5,5,1.273475003639857,25.589095458984374,23.654206338337836,23.519951861564824,27.658239056403925
23-02-17-03,12.5,5,1.3082954147458077,25.405836181640627,23.45914962054998,23.336692584221076,27.474979779060178
23-02-17-03,12.5,5,1.3323770025372506,25.214163570404057,23.264167898830415,23.145019972984507,27.283307167823608
23-02-17-03,12.5,5,1.3519118079543113,25.00723934173584,23.0668691630316,22.93809574431629,27.07638293915539
23-02-17-03,12.5,5,1.387625612914562,24.861020755767825,22.865040261915677,22.791877158348274,26.930164353187376
23-02-17-03,12.5,5,1.4049450001120567,24.71598834991455,22.66079969055758,22.646844752495,26.7851319473341
23-02-17-03,12.5,5,1.452912793159485,24.569560623168947,22.431695908599263,22.500417025749396,26.638704220588497
23-02-17-03,12.5,5,1.479747789204121,24.438141059875488,22.222601691440225,22.368997462455937,26.50728465729504
23-02-17-03,12.5,5,1.5069488417108854,24.296992874145513,21.992665664110234,22.227849276725962,26.366136471565063
23-02-17-03,12.5,5,1.5329706068833668,24.157651615142825,21.77055867007326,22.088508017723274,26.226795212562376
23-02-17-03,12.5,5,1.55587299545606,24.02430562973023,21.54059214562086,21.955162032310678,26.09344922714978
23-02-17-03,12.5,5,1.5899728047847748,23.86193056106568,21.294349604242203,21.79278696364613,25.93107415848523
23-02-17-03,12.5,5,1.616779907345772,23.710269165039065,21.06137729107822,21.641125567619515,25.779412762458616
23-02-17-03,12.5,5,1.6421720105409623,23.576198482513433,20.815828079719676,21.507054885093883,25.645342079932984
23-02-17-03,12.5,5,1.6801018530130387,23.44423694610596,20.544246457547864,21.37509334868641,25.51338054352551
23-02-17-03,12.5,5,1.731443094611168,23.32189102172852,20.28500955264819,21.252747424308968,25.39103461914807
23-02-17-03,12.5,5,1.7495868438482285,23.210495376586916,20.037362369435442,21.141351779167366,25.279638974006467
23-02-17-03,12.5,5,1.804040395617485,23.078964424133304,19.779412817122385,21.009820826713753,25.148108021552854
23-02-17-03,12.5,5,1.81923900783062,22.924198951721195,19.562799716650964,20.855055354301644,24.993342549140745
23-02-17-03,12.5,5,1.8549395942687992,22.73440097808838,19.321840370165177,20.66525738066883,24.80354457550793
23-02-17-03,12.5,5,1.8992653417587282,22.52301343917847,19.078119931218765,20.45386984175892,24.59215703659802
23-02-17-03,12.5,5,1.9138856339454653,22.309569797515866,18.83352754309982,20.240426200096316,24.378713394935417
23-02-17-03,12.5,5,1.9572457718849183,22.07268081665039,18.566554630720734,20.00353721923084,24.14182441406994
23-02-17-03,12.5,5,2.01837708234787,21.792692527770996,18.31251952312702,19.723548930351445,23.861836125190546
23-02-17-03,12.5,5,2.038902574777603,21.467829523086547,18.084468659114727,19.398685925666996,23.536973120506097
23-02-17-03,12.5,5,2.074553442001343,21.141642723083496,17.849958782696383,19.072499125663946,23.210786320503047
23-02-17-03,12.5,5,2.1080433011054995,20.810644969940185,17.62509004885421,18.741501372520634,22.879788567359736
23-02-17-03,12.5,5,2.105252975225449,20.490203533172604,17.394229901173734,18.421059935753053,22.559347130592155
23-02-17-03,12.5,5,2.1568445801734923,20.171690769195553,17.103440606306265,18.102547171776003,22.240834366615104
23-02-17-03,12.5,5,2.199750292301178,19.881480474472045,16.824526512085175,17.812336877052495,21.950624071891596
23-02-17-03,12.5,5,2.25062118768692,19.6027374458313,16.56367335560116,17.533593848411748,21.67188104325085
23-02-17-03,12.5,5,2.30304257273674,19.316546058654787,16.31050920218739,17.247402461235236,21.385689656074337
23-02-17-03,12.5,5,2.3333198845386507,19.02567586898804,16.07308326620887,16.956532271568488,21.09481946640759
23-02-17-03,12.5,5,2.363426580031713,18.76074151992798,15.8291868454398,16.69159792250843,20.82988511734753
23-02-17-03,12.5,5,2.399580313762029,18.50616397857666,15.584623659754094,16.437020381157108,20.57530757599621
23-02-17-03,12.5,5,2.4269105847676595,18.24669179916382,15.328719488542111,16.17754820174427,20.31583539658337
23-02-17-03,12.5,5,2.4801782008012134,17.97881507873535,15.069174603464926,15.909671481315801,20.047958676154902
23-02-17-03,12.5,5,2.5926131649812065,17.692236480712893,14.8239984663777,15.623092883293342,19.761380078132444
23-02-17-03,12.5,5,2.6412354691823325,17.40277548789978,14.627624941824863,15.33363189048023,19.471919085319332
23-02-17-03,12.5,5,2.6639212652047477,17.110203227996823,14.457739894329247,15.041059630577273,19.179346825416374
23-02-17-03,12.5,5,2.719709925254186,16.81191878318787,14.28137459493205,14.74277518576832,18.88106238060742
23-02-17-03,12.5,5,2.758966378768285,16.49929165840149,14.132209336151167,14.430148060981939,18.56843525582104
23-02-17-03,12.5,5,2.8178134047985077,16.20797638893128,14.002993211354307,14.138832791511728,18.27711998635083
23-02-17-03,12.5,5,2.8634325937430063,15.939914321899415,13.891278748547704,13.870770724479865,18.009057919318966
23-02-17-03,12.5,5,2.9460694050788883,15.669445943832399,13.8048442004385,13.600302346412846,17.73858954125195
23-02-17-03,12.5,5,2.997068274021149,15.38829061508179,13.740823263090146,13.319147017662239,17.45743421250134
23-02-17-03,12.5,5,3.0379967927932743,15.108808584213257,13.698996840332223,13.039664986793706,17.177952181632808
23-02-17-03,12.5,5,3.063563270568848,14.834088382720946,13.668607264043683,12.764944785301395,16.903231980140497
23-02-17-03,12.5,5,3.055229623317719,14.62336588859558,13.634024453303676,12.554222291176028,16.692509486015133
23-02-17-03,12.5,5,3.103666688203812,14.462489042282106,13.573625492791322,12.393345444862554,16.53163263970166
23-02-17-03,12.5,5,3.0986516010761265,14.348237485885619,13.506943384813912,12.279093888466068,16.41738108330517
23-02-17-03,12.5,5,3.091034955978394,14.275293560028077,13.424093756060508,12.206149962608524,16.34443715744763
23-02-17-03,12.5,5,3.112449667056402,14.214001369476321,13.308451086468327,12.14485777205677,16.283144966895872
23-02-17-03,12.5,5,3.093563924233119,14.142808294296266,13.185004743906411,12.073664696876715,16.211951891715817
23-02-17-03,12.5,5,3.122299470504125,14.101719999313357,13.025278867495626,12.032576401893806,16.170863596732907
23-02-17-03,12.5,5,3.1136504312356315,14.090264635086061,12.870049926046882,12.02112103766651,16.159408232505612
23-02-17-03,12.5,5,3.123908605178197,14.109213333129885,12.690296221328174,12.040069735710333,16.178356930549437
23-02-17-03,12.5,5,3.1629990001519523,14.142283182144169,12.486018880198584,12.073139584724618,16.21142677956372
23-02-17-03,12.5,5,3.2314409037431084,14.129368524551394,12.278805663571973,12.060224927131841,16.198512121970946
23-02-17-03,12.5,5,3.303921641906103,14.072363071441652,12.083164066959785,12.0032194740221,16.141506668861204
23-02-17-03,12.5,5,3.349629714091619,13.969445304870606,11.894500275488552,11.900301707451053,16.038588902290158
23-02-17-03,12.5,5,3.4478138168652857,13.848651485443117,11.697741601889817,11.779507888023566,15.917795082862668
23-02-17-03,12.5,5,3.499006875356039,13.709371566772463,11.513128374320537,11.64022796935291,15.778515164192015
23-02-17-03,12.5,5,3.6008040428161623,13.56720600128174,11.322922820846069,11.498062403862189,15.63634959870129
23-02-17-03,12.5,5,3.6200886368751526,13.406470298767092,11.150044487979542,11.33732670134754,15.475613896186644
23-02-17-03,12.5,5,3.6962558686733247,13.240850400924684,10.963261133611194,11.171706803505131,15.309993998344236
23-02-17-03,12.5,5,3.797881376743317,13.06273856163025,10.772329403373146,10.993594964210697,15.131882159049802
23-02-17-03,12.5,5,3.8580566525459297,12.857604503631594,10.600764712475875,10.788460906212041,14.926748101051146
23-02-17-03,12.5,5,3.9000358939170843,12.65477557182312,10.426954910699104,10.585631974403569,14.72391916924267
23-02-17-03,12.5,5,3.961980366706848,12.456600952148438,10.238913933643332,10.387457354728888,14.525744549567989
23-02-17-03,12.5,5,4.04789811372757,12.275009679794312,10.049223774344716,10.205866082374762,14.344153277213863
23-02-17-03,12.5,5,4.117413151264191,12.093985891342163,9.875292355702083,10.02484229392261,14.163129488761715
23-02-17-03,12.5,5,4.199135649204255,11.921973752975463,9.708341157754711,9.85283015555591,13.991117350395015
23-02-17-03,12.5,5,4.247912889719009,11.759924840927125,9.555478311691582,9.690781243507573,13.829068438346678
23-02-17-03,12.5,5,4.325273180007935,11.603786087036134,9.40330083570781,9.534642489616584,13.672929684455685
23-02-17-03,12.5,5,4.428637927770614,11.445034790039063,9.256991610262206,9.375891192619513,13.514178387458614
23-02-17-03,12.5,5,4.4639928400516515,11.27960615158081,9.12308049602867,9.210462554161257,13.348749749000362
23-02-17-03,12.5,5,4.539765363931656,11.13455958366394,8.9835684845682,9.065415986244389,13.20370318108349
23-02-17-03,12.5,5,4.644741624593735,11.000802898406985,8.8699870110648,8.931659300987434,13.069946495826535
23-02-17-03,12.5,5,4.719879716634751,10.866350269317628,8.766269918114519,8.797206671898078,12.935493866737179
23-02-17-03,12.5,5,4.748025298118591,10.732934904098512,8.683736888811824,8.66379130667896,12.802078501518064
23-02-17-03,12.5,5,4.794011902809143,10.592770528793334,8.60023758983382,8.523626931373784,12.661914126212885
23-02-17-03,12.5,5,4.822532486915589,10.455577611923218,8.50781313536003,8.386434014503667,12.524721209342768
23-02-17-03,12.5,5,4.871627497673035,10.312202596664429,8.40502704379335,8.243058999244877,12.381346194083982
23-02-17-03,12.5,5,4.928921109437943,10.167530679702757,8.29648955937292,8.098387082283207,12.236674277122308
23-02-17-03,12.5,5,4.985257536172867,10.027233695983886,8.18844693391975,7.958090098564335,12.096377293403439
23-02-17-03,12.5,5,5.046261966228485,9.899827194213866,8.08349070356614,7.830683596794315,11.968970791633417
23-02-17-03,12.5,5,5.014839200178781,9.774886035919192,7.97693917641198,7.70574243849964,11.844029633338742
23-02-17-03,12.5,5,5.08160518805186,9.654080772399904,7.835019810339866,7.584937174980353,11.723224369819455
23-02-17-03,12.5,5,5.068399886290233,9.544355249404909,7.708299567522828,7.475211651985357,11.61349884682446
23-02-17-03,12.5,5,5.101444403330484,9.445595026016235,7.563873731191269,7.376451428596684,11.514738623435786
23-02-17-03,12.5,5,5.187108681599299,9.369419431686401,7.420590721775081,7.3002758342668495,11.438563029105953
23-02-17-03,12.5,5,5.261313418547313,9.303030252456667,7.293254254870037,7.233886655037115,11.37217384987622
23-02-17-03,12.5,5,5.337017641464869,9.239569759368896,7.171136775865889,7.170426161949345,11.308713356788449
23-02-17-03,12.5,5,5.394056651989619,9.182404232025148,7.058279680946682,7.113260634605596,11.2515478294447
23-02-17-03,12.5,5,5.438699541489283,9.131385469436646,6.943241274552621,7.062241872017094,11.200529066856198
23-02-17-03,12.5,5,5.508681068817774,9.074251127243043,6.83034231801729,7.0051075298234915,11.143394724662596
23-02-17-03,12.5,5,5.6326993048191065,9.017734336853028,6.7337162615639485,6.9485907394334765,11.086877934272579
23-02-17-03,12.5,5,5.634613186120987,8.957386493682861,6.658769439409878,6.88824289626331,11.026530091102412
23-02-17-03,12.5,5,5.699810773134232,8.899640464782715,6.579730488437327,6.830496867363164,10.968784062202268
23-02-17-03,12.5,5,5.729222595691681,8.840820693969727,6.5026513132391734,6.771677096550175,10.90996429138928
23-02-17-03,12.5,5,5.747029864788056,8.764398193359376,6.411411355491078,6.695254595939825,10.833541790778927
23-02-17-03,12.5,5,5.800700461864471,8.684795379638672,6.31112641157286,6.61565178221912,10.753938977058223
23-02-17-03,12.5,5,5.837489378452302,8.614363288879396,6.217018093969788,6.545219691459844,10.683506886298947
23-02-17-03,12.5,5,5.906532180309297,8.547115087509155,6.121065707441931,6.477971490089604,10.616258684928706
23-02-17-03,12.5,5,5.943141722679139,8.46776204109192,6.04873861687295,6.398618443672368,10.53690563851147
23-02-17-03,12.5,5,5.941485676765442,8.385511207580567,5.979533693185466,6.3163676101610156,10.454654805000118
23-02-17-03,12.5,5,5.970316503047943,8.313980627059937,5.894166877023472,6.244837029640386,10.383124224479488
23-02-17-03,12.5,5,5.990979943275451,8.240427589416505,5.821975920621938,6.171283991996954,10.309571186836056
23-02-17-03,12.5,5,6.049013016223908,8.170834922790528,5.733946839938423,6.101691325370976,10.23997852021008
23-02-17-03,12.5,5,6.14468188047409,8.099205493927002,5.649278628456077,6.03006189650745,10.168349091346553
23-02-17-03,12.5,5,6.205168375968934,8.04814109802246,5.573685133043051,5.978997500602909,10.117284695442013
23-02-17-03,12.5,5,6.232058057785036,7.997301006317139,5.516410578145528,5.9281574088975875,10.066444603736691
23-02-17-03,12.5,5,6.278875896930696,7.931717777252198,5.453884428360897,5.862574179832646,10.00086137467175
23-02-17-03,12.5,5,6.239628217220306,7.85547866821289,5.398028948684016,5.7863350707933385,9.924622265632442
23-02-17-03,12.5,5,6.262685737609864,7.788463211059572,5.315106841313461,5.71931961364002,9.857606808479122
23-02-17-03,12.5,5,6.3369597673416145,7.728879547119142,5.23479142273351,5.6597359496995905,9.798023144538693
23-02-17-03,12.5,5,6.3046777844429025,7.666684770584108,5.167540280889134,5.597541173164556,9.73582836800366
23-02-17-03,12.5,5,6.4009051680564895,7.606171703338624,5.0691201209222365,5.537028105919072,9.675315300758175
23-02-17-03,12.5,5,6.445169734954835,7.542180633544922,4.9861679479923335,5.473037036125371,9.611324230964474
23-02-17-03,12.5,5,6.500956237316132,7.484695672988892,4.906748262504276,5.41555207556934,9.553839270408442
23-02-17-03,12.5,5,6.475546109676362,7.417259359359742,4.830995232616051,5.34811576194019,9.486402956779294
23-02-17-03,12.5,5,6.528419244289399,7.347067022323609,4.7389652747240065,5.277923424904057,9.416210619743161
23-02-17-03,12.5,5,6.544463860988618,7.285189390182495,4.640994611652367,5.216045792762944,9.354332987602046
23-02-17-03,12.5,5,6.635027062892916,7.2340614795684814,4.539958124653352,5.16491788214893,9.303205076988032
23-02-17-03,12.5,5,6.646339821815491,7.182997226715088,4.4400694035690895,5.113853629295536,9.252140824134639
23-02-17-03,12.5,5,6.659685933589936,7.128010654449463,4.323774860982562,5.058867057029912,9.197154251869016
23-02-17-03,12.5,5,6.779339694976807,7.0709070682525645,4.197052028787207,5.001763470833013,9.140050665672117
23-02-17-03,12.5,5,6.803626799583435,7.01358346939087,4.077609857099064,4.944439871971318,9.08272706681042
23-02-17-03,12.5,5,6.832352066040039,6.952930927276611,3.9485525564965456,4.88378732985706,9.022074524696162
23-02-17-03,12.5,5,6.872332799434662,6.895707464218139,3.8020374754747377,4.826563866798588,8.964851061637692
23-02-17-03,12.5,5,6.927580630779266,6.848597574234009,3.653346261734709,4.779453976814457,8.91774117165356
23-02-17-03,12.5,5,7.013748407363892,6.802453994750977,3.485173524566274,4.733310397331425,8.871597592170527
23-02-17-03,12.5,5,7.0465181231498715,6.751656389236451,3.3227803757043737,4.682512791816899,8.820799986656002
23-02-17-03,12.5,5,7.137171757221222,6.700689411163331,3.1365687824417257,4.631545813743779,8.769833008582882
23-02-17-03,12.5,5,7.235322737693787,6.637119483947754,2.946448570560955,4.5679758865282025,8.706263081367306
23-02-17-03,12.5,5,7.305202329158783,6.577573156356812,2.7622982183415723,4.5084295589372605,8.646716753776364
23-02-17-03,12.5,5,7.396817743778229,6.517089128494264,2.563650320536682,4.447945531074712,8.586232725913815
23-02-17-03,12.5,5,7.47594074010849,6.459784698486328,2.37568907475492,4.390641101066777,8.52892829590588
23-02-17-03,12.5,5,7.604882895946503,6.389858865737915,2.1833578215000986,4.320715268318364,8.459002463157468
23-02-17-03,12.5,5,7.662279593944549,6.316842985153198,1.9940773354172547,4.247699387733647,8.38598658257275
23-02-17-03,12.5,5,7.83796466588974,6.233957004547119,1.796776489754629,4.164813407127568,8.30310060196667
23-02-17-03,12.5,5,7.90396329164505,6.146412563323975,1.623426242689821,4.077268965904423,8.215556160743526
23-02-17-03,12.5,5,8.08695365190506,6.066552829742432,1.439367285934739,3.9974092323228803,8.135696427161983
23-02-17-03,12.5,5,8.221320939064027,5.977722072601319,1.267375503457371,3.908578475181767,8.046865670020871
23-02-17-03,12.5,5,8.303197371959687,5.888391208648682,1.1022328184343766,3.8192476112291303,7.957534806068233
23-02-17-03,12.5,5,8.486292803287506,5.787884330749512,0.9467240592942824,3.7187407333299607,7.857027928169064
23-02-17-03,12.5,5,8.529489147663115,5.688809537887574,0.8103313376282895,3.619665940468022,7.757953135307125
23-02-17-03,12.5,5,8.660760068893433,5.572963571548462,0.6608474864145448,3.50381997412891,7.642107168968013


==> flow_dat_23-02-20-01.csv <==
Versuch,Concentration,Aging,Druck (bar),Flow,Flow_pred,lowerBound,upperBound
23-02-20-01,12.5,7,0.07498731920495626,10.90626482963562,13.388892428553772,9.00652918322647,12.806000476044773
23-02-20-01,12.5,7,0.08947269888594744,13.288223934173585,14.985979760232837,11.388488287764432,15.187959580582739
23-02-20-01,12.5,7,0.10884887184947727,15.833399534225466,16.764929152970776,13.933663887816312,17.73313518063462
23-02-20-01,12.5,7,0.12987861838191744,18.178573894500733,18.606771380233912,16.27883824809158,20.078309540909885
23-02-20-01,12.5,7,0.15195889826864,20.003035068511966,20.4448956678211,18.103299422102815,21.902770714921118
23-02-20-01,12.5,7,0.1815222102217376,21.739738225936893,22.24980970398515,19.84000257952774,23.639473872346045
23-02-20-01,12.5,7,0.21287675518542526,23.08514285087586,23.96423020666458,21.18540720446671,24.984878497285013
23-02-20-01,12.5,7,0.24471952328458424,24.29009041786194,25.574586112233295,22.390354771452788,26.18982606427109
23-02-20-01,12.5,7,0.2743258476257324,25.67409925460815,27.011780076082584,23.774363608199,27.573834901017303
23-02-20-01,12.5,7,0.3078480925410986,26.683757972717284,28.244419242719864,24.784022326308133,28.583493619126436
23-02-20-01,12.5,7,0.3412739496678114,27.465267848968512,29.169467645570855,25.56553220255936,29.365003495377664
23-02-20-01,12.5,7,0.3629844512790441,28.00980033874512,29.737012092536133,26.110064692335968,29.90953598515427
23-02-20-01,12.5,7,0.376573221385479,28.416134262084967,30.107137925076813,26.516398615675815,30.31586990849412
23-02-20-01,12.5,7,0.384901624917984,28.69885540008545,30.37346804826441,26.799119753676298,30.5985910464946
23-02-20-01,12.5,7,0.39154356718063354,28.896622753143316,30.59815674838638,26.996887106734164,30.796358399552467
23-02-20-01,12.5,7,0.3957871407270432,29.05420732498169,30.788643692959162,27.154471678572538,30.95394297139084
23-02-20-01,12.5,7,0.4030103623867035,29.172143840789797,30.96156410322334,27.272408194380645,31.07187948719895
23-02-20-01,12.5,7,0.40489259064197547,29.222873783111574,31.09584427579423,27.323138136702422,31.122609429520725
23-02-20-01,12.5,7,0.4097226917743682,29.270524406433104,31.223656181329154,27.370788760023952,31.170260052842256
23-02-20-01,12.5,7,0.4159213453531265,29.316975402832032,31.330223484510466,27.41723975642288,31.216711049241184
23-02-20-01,12.5,7,0.4184383034706116,29.31033926010132,31.411838003782364,27.410603613692167,31.21007490651047
23-02-20-01,12.5,7,0.42477231025695805,29.320790576934815,31.484442829151575,27.421054930525663,31.220526223343967
23-02-20-01,12.5,7,0.42947121560573576,29.288982009887697,31.534962367340242,27.389246363478545,31.18871765629685
23-02-20-01,12.5,7,0.43954976797103884,29.24135999679566,31.570172733695355,27.341624350386507,31.14109564320481
23-02-20-01,12.5,7,0.44661335349082953,29.204307746887213,31.584680540891235,27.30457210047806,31.104043393296365
23-02-20-01,12.5,7,0.4558528870344162,29.133855056762695,31.586977798972953,27.234119410353543,31.033590703171846
23-02-20-01,12.5,7,0.45617341697216035,29.069952392578127,31.580419958627797,27.170216746168975,30.96968803898728
23-02-20-01,12.5,7,0.4627154976129532,29.022178459167485,31.572115534656344,27.122442812758333,30.921914105576636
23-02-20-01,12.5,7,0.4718823701143265,28.958127880096438,31.56034844055471,27.058392233687286,30.85786352650559
23-02-20-01,12.5,7,0.47452940940856936,28.904516029357914,31.544662753933277,27.004780382948763,30.804251675767066
23-02-20-01,12.5,7,0.47518469691276555,28.861481666564945,31.525208658734456,26.961746020155793,30.761217312974097
23-02-20-01,12.5,7,0.4823322266340256,28.774572658538823,31.49990199312171,26.87483701212967,30.674308304947974
23-02-20-01,12.5,7,0.48819405436515817,28.713811683654786,31.476484614651405,26.814076037245634,30.613547330063938
23-02-20-01,12.5,7,0.48910928666591647,28.681872940063485,31.454133484630315,26.782137293654333,30.581608586472637
23-02-20-01,12.5,7,0.49295548498630537,28.62702684402466,31.43190952185546,26.727291197615507,30.52676249043381
23-02-20-01,12.5,7,0.4942672401666642,28.59516735076905,31.407392328920714,26.695431704359898,30.4949029971782
23-02-20-01,12.5,7,0.4963433027267457,28.563168525695808,31.38110074051849,26.663432879286656,30.46290417210496
23-02-20-01,12.5,7,0.49729350507259373,28.50558986663819,31.353797951932012,26.605854220229038,30.40532551304734
23-02-20-01,12.5,7,0.5012949049472809,28.464232349395754,31.320098631679237,26.564496702986602,30.363967995804906
23-02-20-01,12.5,7,0.505958440899849,28.410062313079838,31.29198603899983,26.510326666670686,30.30979795948899
23-02-20-01,12.5,7,0.5120803833007812,28.341636657714844,31.266034330477442,26.441901011305692,30.241372304123995
23-02-20-01,12.5,7,0.5126034021377563,28.313376617431643,31.241796598595137,26.41364097102249,30.213112263840795
23-02-20-01,12.5,7,0.5145221382379532,28.271957015991216,31.21607333078205,26.372221369582064,30.171692662400368
23-02-20-01,12.5,7,0.5149282604455948,28.177855396270758,31.187233218698456,26.278119749861606,30.07759104267991
23-02-20-01,12.5,7,0.519390732049942,28.09396419525147,31.153466958221042,26.194228548842318,29.99369984166062
23-02-20-01,12.5,7,0.5218093305826188,28.019080352783206,31.12628155478494,26.119344706374054,29.918815999192358
23-02-20-01,12.5,7,0.5240507513284683,27.93461980819702,31.0912965602463,26.03488416178787,29.83435545460617
23-02-20-01,12.5,7,0.5300683706998824,27.888621139526364,31.046914615892227,25.988885493117213,29.788356785935516
23-02-20-01,12.5,7,0.5281726270914078,27.84702844619751,31.00789786341106,25.947292799788357,29.74676409260666
23-02-20-01,12.5,7,0.5298571556806564,27.792733383178707,30.964238643316143,25.892997736769555,29.69246902958786
23-02-20-01,12.5,7,0.5333464026451111,27.758943557739258,30.918214649497457,25.859207911330106,29.65867920414841
23-02-20-01,12.5,7,0.534966790676117,27.703481197357178,30.866277666437462,25.803745550948026,29.60321684376633
23-02-20-01,12.5,7,0.5389938831329346,27.642739105224607,30.80868624835626,25.743003458815455,29.54247475163376
23-02-20-01,12.5,7,0.5431153386831283,27.628361892700198,30.753463248309036,25.728626246291046,29.52809753910935
23-02-20-01,12.5,7,0.5417806327342987,27.637829589843754,30.69988459939604,25.738093943434603,29.537565236252906
23-02-20-01,12.5,7,0.5496867448091507,27.612143325805665,30.640532212253447,25.712407679396513,29.511878972214816
23-02-20-01,12.5,7,0.5583736240863799,27.58802890777588,30.586059940112364,25.688293261366727,29.48776455418503
23-02-20-01,12.5,7,0.5596369206905365,27.565202522277833,30.540071238561122,25.66546687586868,29.464938168686984
23-02-20-01,12.5,7,0.5613100081682205,27.539441299438476,30.487712858155753,25.639705653029324,29.439176945847628
23-02-20-01,12.5,7,0.5644041568040848,27.510707473754884,30.431676217899575,25.610971827345733,29.410443120164036
23-02-20-01,12.5,7,0.5714823633432389,27.49874610900879,30.383814149087396,25.599010462599637,29.39848175541794
23-02-20-01,12.5,7,0.5767342567443848,27.489141941070557,30.341418737416994,25.589406294661405,29.38887758747971
23-02-20-01,12.5,7,0.5785983145236969,27.460103416442873,30.299380851760148,25.56036777003372,29.359839062852025
23-02-20-01,12.5,7,0.5811079263687134,27.450432300567627,30.25408878887908,25.550696654158475,29.35016794697678
23-02-20-01,12.5,7,0.5838205397129058,27.420318889617924,30.207201668954724,25.520583243208772,29.320054536027076
23-02-20-01,12.5,7,0.5875958591699599,27.404533195495606,30.16475926486301,25.504797549086454,29.304268841904758
23-02-20-01,12.5,7,0.5899209260940552,27.40126905441284,30.128073720090384,25.501533408003688,29.30100470082199
23-02-20-01,12.5,7,0.5953332275152207,27.38570022583008,30.086943651290913,25.48596457942093,29.285435872239233
23-02-20-01,12.5,7,0.5993285506963729,27.34746036529541,30.047151619761042,25.44772471888626,29.247196011704563
23-02-20-01,12.5,7,0.5968269318342209,27.325013923645024,30.005578479560647,25.425278277235872,29.224749570054176
23-02-20-01,12.5,7,0.5999534666538238,27.286971187591558,29.94811902387071,25.387235541182406,29.18670683400071
23-02-20-01,12.5,7,0.6047831952571868,27.243948268890385,29.897288568478203,25.344212622481233,29.143683915299537
23-02-20-01,12.5,7,0.6087348818778993,27.232881259918212,29.857322760892387,25.33314561350906,29.132616906327364
23-02-20-01,12.5,7,0.6122277528047563,27.199168395996097,29.81403372599391,25.299432749586945,29.09890404240525
23-02-20-01,12.5,7,0.6119528353214264,27.14629898071289,29.766515564983393,25.246563334303737,29.04603462712204
23-02-20-01,12.5,7,0.6118709415197373,27.101733970642094,29.70362531983652,25.201998324232942,29.001469617051246
23-02-20-01,12.5,7,0.6170904338359834,27.060165023803716,29.63783756035287,25.160429377394564,28.959900670212868
23-02-20-01,12.5,7,0.6215743899345398,27.002644157409673,29.585945076238765,25.10290851100052,28.902379803818825
23-02-20-01,12.5,7,0.6267357915639878,26.92620534896851,29.54348675226555,25.026469702559357,28.82594099537766
23-02-20-01,12.5,7,0.6347625046968461,26.86262826919556,29.49552350589321,24.96289262278641,28.762363915604713
23-02-20-01,12.5,7,0.6334977179765703,26.778815746307373,29.442747468355595,24.87908009989822,28.678551392716525
23-02-20-01,12.5,7,0.6311434388160707,26.71359386444092,29.379169599411192,24.81385821803177,28.613329510850072
23-02-20-01,12.5,7,0.6373419076204301,26.645080375671387,29.303269070861795,24.745344729262236,28.54481602208054
23-02-20-01,12.5,7,0.6437219232320786,26.57840166091919,29.2413029460654,24.67866601451004,28.478137307328343
23-02-20-01,12.5,7,0.6538323044776918,26.52266635894776,29.18988949693995,24.622930712538608,28.42240200535691
23-02-20-01,12.5,7,0.655723661184311,26.48096494674683,29.145605181738716,24.58122930033768,28.380700593155982
23-02-20-01,12.5,7,0.6516603440046311,26.426914787292482,29.09472025349865,24.52717914088333,28.326650433701634
23-02-20-01,12.5,7,0.6498772978782654,26.36333770751953,29.019004146227164,24.46360206111038,28.263073353928682
23-02-20-01,12.5,7,0.6589576661586762,26.36336059570312,28.924452133854324,24.46362494929397,28.263096242112272
23-02-20-01,12.5,7,0.6706929594278336,26.343836688995363,28.842773071930296,24.44410104258621,28.243572335404515
23-02-20-01,12.5,7,0.6769721299409868,26.356276702880862,28.783687198948556,24.45654105647171,28.256012349290014
23-02-20-01,12.5,7,0.6832462131977083,26.38474645614624,28.73249557323227,24.485010809737087,28.28448210255539
23-02-20-01,12.5,7,0.6799381077289582,26.395806884765626,28.692297776529823,24.496071238356475,28.295542531174778
23-02-20-01,12.5,7,0.6792106747627259,26.400931262969973,28.634998958198445,24.50119561656082,28.300666909379125
23-02-20-01,12.5,7,0.6848280340433122,26.420064067840578,28.571124365679488,24.520328421431426,28.31979971424973
23-02-20-01,12.5,7,0.691650602221489,26.407229804992678,28.518270838598163,24.507494158583526,28.30696545140183
23-02-20-01,12.5,7,0.7057234317064286,26.369038867950444,28.477029618336854,24.469303221541292,28.268774514359595
23-02-20-01,12.5,7,0.7182228118181229,26.351253318786625,28.449214036940706,24.451517672377474,28.250988965195777
23-02-20-01,12.5,7,0.7185748785734177,26.29813356399536,28.428622821049096,24.39839791758621,28.197869210404512
23-02-20-01,12.5,7,0.7141477078199387,26.269267559051514,28.395908711294503,24.369531912642362,28.169003205460665
23-02-20-01,12.5,7,0.714927923679352,26.22795009613037,28.338945553115334,24.32821444972122,28.127685742539523
23-02-20-01,12.5,7,0.7132084578275681,26.142014122009275,28.261449775716837,24.242278475600123,28.041749768418427
23-02-20-01,12.5,7,0.7229955166578294,26.07835950851441,28.1600750391873,24.17862386210526,27.97809515492356
23-02-20-01,12.5,7,0.7274331629276275,26.00771627426148,28.055095408525936,24.107980627852328,27.90745192067063
23-02-20-01,12.5,7,0.7248746544122696,25.905775165557863,27.936946295646997,24.00603951914871,27.805510811967014
23-02-20-01,12.5,7,0.7230931013822556,25.81978340148926,27.796908304728017,23.92004775508011,27.719519047898412
23-02-20-01,12.5,7,0.7274361133575441,25.74818086624146,27.641966811245158,23.848445219832307,27.64791651265061
23-02-20-01,12.5,7,0.7347226023674013,25.684526824951178,27.491205053880506,23.784791178542026,27.58426247136033
23-02-20-01,12.5,7,0.7451702982187273,25.613439846038823,27.35028840058594,23.71370419962967,27.513175492447974
23-02-20-01,12.5,7,0.7611721247434617,25.5155839920044,27.221699681555904,23.61584834559525,27.415319638413553
23-02-20-01,12.5,7,0.7806392729282381,25.434429931640633,27.113918631264198,23.53469428523148,27.334165578049785
23-02-20-01,12.5,7,0.8012774586677551,25.345111942291265,27.032978692995336,23.445376295882113,27.244847588700416
23-02-20-01,12.5,7,0.8173313021659852,25.272417926788336,26.979494316633662,23.372682280379184,27.172153573197487
23-02-20-01,12.5,7,0.8368043899536134,25.221688270568848,26.94855901387998,23.321952624159696,27.121423916978
23-02-20-01,12.5,7,0.8570954322814941,25.17069883346558,26.94202073772655,23.270963187056427,27.07043447987473
23-02-20-01,12.5,7,0.8713197678327561,25.120030689239506,26.960758630063467,23.220295042830355,27.019766335648658
23-02-20-01,12.5,7,0.8727527230978013,25.06750173568726,26.990758400021495,23.167766089278107,26.96723738209641
23-02-20-01,12.5,7,0.8717681676149369,24.997448444366455,27.02425670779454,23.097712797957303,26.897184090775607
23-02-20-01,12.5,7,0.872045683860779,24.95645942687988,27.04950688659881,23.05672378047073,26.856195073289033
23-02-20-01,12.5,7,0.8695060253143312,24.898572635650638,27.07005475437934,22.998836989241486,26.79830828205979
23-02-20-01,12.5,7,0.863523891568184,24.82205286026001,27.07488672612474,22.922317213850857,26.72178850666916
23-02-20-01,12.5,7,0.8570643931627274,24.780791759490963,27.059525766724846,22.88105611308181,26.680527405900115
23-02-20-01,12.5,7,0.8499611407518387,24.71670913696289,27.020183136187335,22.81697349055374,26.616444783372042
23-02-20-01,12.5,7,0.8438053786754608,24.652821922302245,26.949700162494587,22.753086275893093,26.552557568711396
23-02-20-01,12.5,7,0.8367569446563721,24.589235973358154,26.847105541069016,22.689500326949002,26.488971619767305
23-02-20-01,12.5,7,0.8382508143782615,24.550162410736085,26.709498784583936,22.650426764326934,26.449898057145237
23-02-20-01,12.5,7,0.8358678877353669,24.527552318572997,26.546033729001685,22.627816672163846,26.42728796498215
23-02-20-01,12.5,7,0.8437662184238435,24.481584548950195,26.354037848190373,22.581848902541044,26.381320195359347
23-02-20-01,12.5,7,0.8491308853030206,24.408413028717042,26.166562062891607,22.50867738230789,26.308148675126194
23-02-20-01,12.5,7,0.8640527591109277,24.338307380676273,25.966696869569006,22.43857173426712,26.238043027085425
23-02-20-01,12.5,7,0.8810312658548355,24.254128074646,25.765893937684034,22.35439242823685,26.153863721055153
23-02-20-01,12.5,7,0.9024518311023713,24.15206851959229,25.55767099837723,22.25233287318314,26.051804166001443
23-02-20-01,12.5,7,0.9326346665620804,24.059737300872808,25.34160540756551,22.160001654463656,25.95947294728196
23-02-20-01,12.5,7,0.9662244081497191,23.948540210723884,25.134829738932133,22.048804564314732,25.848275857133036
23-02-20-01,12.5,7,1.0035587877035141,23.836995506286623,24.9536508421859,21.93725985987747,25.736731152695775
23-02-20-01,12.5,7,1.0403217628598214,23.683255863189697,24.803672899228108,21.783520216780545,25.58299150959885
23-02-20-01,12.5,7,1.0764824360609055,23.53672800064087,24.66652887423857,21.63699235423172,25.436463647050022
23-02-20-01,12.5,7,1.0804579064249993,23.414939403533936,24.53327169790871,21.515203757124784,25.314675049943087
23-02-20-01,12.5,7,1.104648272693157,23.306260013580324,24.369321757260867,21.406524367171173,25.205995659989476
23-02-20-01,12.5,7,1.1249249681830407,23.207763862609866,24.221400260201303,21.308028216200714,25.107499509019018
23-02-20-01,12.5,7,1.156534543633461,23.120017433166506,24.06744551166304,21.220281786757354,25.019753079575658
23-02-20-01,12.5,7,1.1937262028455735,23.021276378631594,23.92017375675525,21.121540732222442,24.921012025040746
23-02-20-01,12.5,7,1.215854436159134,22.933262157440186,23.797258941035253,21.033526511031035,24.832997803849338
23-02-20-01,12.5,7,1.2170706376433373,22.85037860870361,23.67951904583332,20.95064296229446,24.750114255112763
23-02-20-01,12.5,7,1.2130791664123537,22.77499113082886,23.531051094045957,20.875255484419707,24.67472677723801
23-02-20-01,12.5,7,1.2338857293128969,22.690733432769775,23.345104480497753,20.790997786360624,24.590469079178927
23-02-20-01,12.5,7,1.266323605179787,22.591992950439455,23.16371181618602,20.692257304030303,24.491728596848606
23-02-20-01,12.5,7,1.3151511594653134,22.4957612991333,22.9857866171495,20.596025652724148,24.39549694554245
23-02-20-01,12.5,7,1.31705786138773,22.3859317779541,22.81537972600796,20.486196131544947,24.28566742436325
23-02-20-01,12.5,7,1.3469284459948538,22.267916584014895,22.60913238645416,20.368180937605743,24.167652230424046
23-02-20-01,12.5,7,1.3697862997651102,22.143863201141357,22.39411928202542,20.244127554732206,24.04359884755051
23-02-20-01,12.5,7,1.3722356006503107,22.029325866699217,22.179848849659173,20.129590220290066,23.92906151310837
23-02-20-01,12.5,7,1.387197954952717,21.902205181121825,21.941268758235136,20.002469534712674,23.801940827530977
23-02-20-01,12.5,7,1.4334493637084964,21.763684749603275,21.685124482123566,19.863949103194123,23.663420396012427
23-02-20-01,12.5,7,1.4842659786343575,21.625792694091796,21.431311701429237,19.726057047682644,23.525528340500948
23-02-20-01,12.5,7,1.4987043991684916,21.511130046844485,21.183337249568083,19.611394400435334,23.410865693253637
23-02-20-01,12.5,7,1.5263579979538917,21.382405042648315,20.91350892422561,19.482669396239164,23.282140689057467
23-02-20-01,12.5,7,1.5642861291766168,21.24356632232666,20.63737229788542,19.34383067591751,23.143301968735813
23-02-20-01,12.5,7,1.6181473255157472,21.081294679641726,20.367911856069764,19.181559033232574,22.981030326050877
23-02-20-01,12.5,7,1.6602756857872012,20.8933427810669,20.10697583947961,18.993607134657747,22.79307842747605
23-02-20-01,12.5,7,1.6816514909267428,20.697673559188846,19.850934179471714,18.797937912779695,22.597409205597998
23-02-20-01,12.5,7,1.7188354402780535,20.490938758850103,19.58058591655347,18.59120311244095,22.390674405259254
23-02-20-01,12.5,7,1.758426082134247,20.234944725036623,19.30069459575067,18.33520907862747,22.134680371445775
23-02-20-01,12.5,7,1.7999418318271636,19.959468126297,19.016514976746148,18.05973247988785,21.859203772706152
23-02-20-01,12.5,7,1.8408338904380799,19.677080869674683,18.72296607591302,17.77734522326553,21.576816516083834
23-02-20-01,12.5,7,1.8857586622238163,19.371549224853517,18.432848676767378,17.471813578444365,21.27128487126267
23-02-20-01,12.5,7,1.921569806337357,19.062737560272218,18.139533826963238,17.163001913863067,20.96247320668137
23-02-20-01,12.5,7,1.9491273939609532,18.747657108306882,17.83664439119596,16.84792146189773,20.647392754716034
23-02-20-01,12.5,7,1.9900926470756533,18.456278085708618,17.510475605208114,16.556542439299466,20.35601373211777
23-02-20-01,12.5,7,2.025203937292099,18.190705060958866,17.17316067242449,16.290969414549714,20.090440707368018
23-02-20-01,12.5,7,2.0678316533565524,17.91207575798035,16.824689175392507,16.0123401115712,19.811811404389502
23-02-20-01,12.5,7,2.1206594944000248,17.63495264053345,16.457269315120314,15.735216994124297,19.5346882869426
23-02-20-01,12.5,7,2.1694945812225344,17.381794881820678,16.091724416494767,15.482059235411526,19.28153052822983
23-02-20-01,12.5,7,2.2300983548164366,17.13206334114075,15.720226057603846,15.232327694731598,19.0317989875499
23-02-20-01,12.5,7,2.271325320005417,16.876843500137326,15.360703750250211,14.977107853728175,18.776579146546478
23-02-20-01,12.5,7,2.3299224078655243,16.60450916290283,15.002421827037614,14.704773516493677,18.50424480931198
23-02-20-01,12.5,7,2.3909993290901186,16.32554841041565,14.656409475180578,14.425812764006498,18.2252840568248
23-02-20-01,12.5,7,2.4700303375720982,16.038836860656737,14.325232468894729,14.139101214247585,17.93857250706589
23-02-20-01,12.5,7,2.548592555522919,15.733218383789065,14.021331572207192,13.833482737379914,17.632954030198217
23-02-20-01,12.5,7,2.6231807410717014,15.416563224792482,13.730567319984651,13.516827578383328,17.316298871201635
23-02-20-01,12.5,7,2.731975305080414,15.091388082504274,13.449967924090766,13.191652436095122,16.991123728913426
23-02-20-01,12.5,7,2.813700157403946,14.771125936508179,13.215534949810866,12.871390290099026,16.670861582917333
23-02-20-01,12.5,7,2.9120602647463483,14.443013668060303,12.999581709247236,12.543278021651151,16.342749314469454
23-02-20-01,12.5,7,2.984900669256846,14.107349157333374,12.810640599554004,12.207613510924222,16.007084803742526
23-02-20-01,12.5,7,3.053949503103892,13.774778127670288,12.634189850672344,11.875042481261136,15.67451377407944
23-02-20-01,12.5,7,3.121094999710719,13.464380598068237,12.471924831082653,11.564644951659083,15.36411624447739
23-02-20-01,12.5,7,3.182316408554713,13.178341817855836,12.320745941054737,11.278606171446683,15.07807746426499
23-02-20-01,12.5,7,3.2306515971819563,12.917657136917114,12.18572498151275,11.017921490507963,14.817392783326266
23-02-20-01,12.5,7,3.3169796148935955,12.67237606048584,12.05094382117986,10.772640414076687,14.572111706894994
23-02-20-01,12.5,7,3.4019629100958504,12.433468198776247,11.930924577762895,10.533732552367095,14.333203845185398
23-02-20-01,12.5,7,3.4087007264296214,12.218103551864626,11.825203234068047,10.318367905455474,14.117839198273778
23-02-20-01,12.5,7,3.4610759894053142,11.994149637222291,11.693446974096656,10.094413990813138,13.893885283631445
23-02-20-01,12.5,7,3.499695837497711,11.77300171852112,11.568920258386441,9.873266072111967,13.672737364930274
23-02-20-01,12.5,7,3.5500123500823975,11.575083732604982,11.440123394098448,9.675348086195829,13.474819379014136
23-02-20-01,12.5,7,3.5861034452915193,11.380542182922364,11.320076135046634,9.48080653651321,13.280277829331517
23-02-20-01,12.5,7,3.628291177749634,11.183246040344239,11.190514696871222,9.283510393935085,13.082981686753392
23-02-20-01,12.5,7,3.6423504233360298,10.992334556579587,11.054707426449996,9.092598910170434,12.89207020298874
23-02-20-01,12.5,7,3.6984684824943543,10.788588094711303,10.90019923426005,8.88885244830215,12.688323741120456
23-02-20-01,12.5,7,3.743078750371933,10.597518539428709,10.750845870930476,8.697782893019557,12.49725418583786
23-02-20-01,12.5,7,3.784918612241745,10.417839145660402,10.604115451933163,8.51810349925125,12.317574792069554
23-02-20-01,12.5,7,3.8930527985095984,10.232468175888062,10.457588251182289,8.33273252947891,12.132203822297214
23-02-20-01,12.5,7,3.9241574883461,10.054030752182008,10.335825780740551,8.154295105772857,11.95376639859116
23-02-20-01,12.5,7,3.9845380485057835,9.885318660736083,10.20643675200475,7.98558301432693,11.785054307145234
23-02-20-01,12.5,7,4.006006991863251,9.72981162071228,10.07664670528996,7.830075974303127,11.629547267121431
23-02-20-01,12.5,7,4.0843774775664015,9.589406156539917,9.940273691670047,7.689670510130765,11.48914180294907
23-02-20-01,12.5,7,4.156741445461909,9.458295145034791,9.804669363774417,7.558559498625638,11.358030791443944
23-02-20-01,12.5,7,4.249328302542369,9.32466362953186,9.675601082289775,7.424927983122708,11.224399275941014
23-02-20-01,12.5,7,4.290675867795944,9.191022815704347,9.55111410634401,7.291287169295194,11.090758462113499
23-02-20-01,12.5,7,4.3292141687870025,9.060596218109131,9.432550093541222,7.1608605716999785,10.960331864518285
23-02-20-01,12.5,7,4.374506373405456,8.934707918167115,9.311286797697269,7.034972271757963,10.834443564576269
23-02-20-01,12.5,7,4.3881318461894985,8.810796871185303,9.199930031731261,6.911061224776151,10.710532517594455
23-02-20-01,12.5,7,4.453832061290742,8.699320688247681,9.083136146716871,6.799585041838529,10.599056334656833
23-02-20-01,12.5,7,4.520475782155991,8.581891860961914,8.967279904361954,6.682156214552761,10.481627507371066
23-02-20-01,12.5,7,4.571659041643143,8.464161911010743,8.86356559259579,6.5644262646015905,10.363897557419897
23-02-20-01,12.5,7,4.652292475303014,8.341907873153687,8.765592987490415,6.4421722267445345,10.241643519562839
23-02-20-01,12.5,7,4.701052631934483,8.224724006652833,8.678696280306102,6.3249883602436805,10.124459653061987
23-02-20-01,12.5,7,4.779027243455251,8.108134746551514,8.594507871035614,6.208399100142361,10.007870392960665
23-02-20-01,12.5,7,4.796682351827622,8.002941942214967,8.532213278804557,6.103206295805815,9.902677588624119
23-02-20-01,12.5,7,4.848925840854645,7.893355894088746,8.457110374679708,5.993620247679593,9.793091540497898
23-02-20-01,12.5,7,4.852906805276871,7.785276174545288,8.391815316348055,5.8855405281361355,9.68501182095444
23-02-20-01,12.5,7,4.890998566150666,7.682104539871216,8.305723809917442,5.782368893462063,9.581840186280369
23-02-20-01,12.5,7,4.95544087290764,7.577286958694458,8.211321645826835,5.677551312285305,9.47702260510361
23-02-20-01,12.5,7,4.971087199449539,7.486210298538207,8.125687020814828,5.586474652129055,9.385945944947359
23-02-20-01,12.5,7,4.998668450117111,7.396812057495118,8.039676935946853,5.497076411085965,9.29654770390427
23-02-20-01,12.5,7,5.032711499929428,7.317374897003173,7.938492566675063,5.4176392505940205,9.217110543412325
23-02-20-01,12.5,7,5.070791178941726,7.245671510696411,7.83901848178168,5.3459358642872585,9.145407157105563
23-02-20-01,12.5,7,5.053234571218491,7.169316816329955,7.7300194646519635,5.269581169920802,9.069052462739108
23-02-20-01,12.5,7,5.128317813078563,7.098253059387206,7.6015963219798675,5.198517412978053,8.99798870579636
23-02-20-01,12.5,7,5.137872807184856,7.029466915130615,7.481329001734696,5.1297312687214625,8.929202561539768
23-02-20-01,12.5,7,5.235146043697993,6.959233236312867,7.357980465146595,5.059497589903715,8.85896888272202
23-02-20-01,12.5,7,5.31170629064242,6.893511104583741,7.251594658204727,4.993775458174588,8.793246750992893
23-02-20-01,12.5,7,5.3382113079229985,6.832890892028811,7.161763322261103,4.933155245619658,8.732626538437962
23-02-20-01,12.5,7,5.355948267380397,6.7660340785980235,7.074673802295072,4.866298432188871,8.665769725007177
23-02-20-01,12.5,7,5.453215638796489,6.6929893016815205,6.980819963038825,4.793253655272368,8.592724948090673
23-02-20-01,12.5,7,5.480446104208629,6.621195793151857,6.8996242517339805,4.721460146742705,8.52093143956101
23-02-20-01,12.5,7,5.563268987337748,6.5464917659759525,6.821578998666319,4.6467561195668,8.446227412385106
23-02-20-01,12.5,7,5.634451262156169,6.478355216979981,6.7747300480964086,4.578619570570829,8.378090863389133
23-02-20-01,12.5,7,5.674618649482728,6.409332847595215,6.7473760473609925,4.509597201186063,8.309068494004368
23-02-20-01,12.5,7,5.698771154880524,6.349029922485352,6.718010099673238,4.449294276076199,8.248765568894505
23-02-20-01,12.5,7,5.72074579000473,6.2886816501617435,6.679816385885287,4.388946003752591,8.188417296570897
23-02-20-01,12.5,7,5.722766327857971,6.2250792503356935,6.630227873055948,4.325343603926541,8.124814896744846
23-02-20-01,12.5,7,5.737249982357025,6.1646369934082035,6.576682934012522,4.264901346999051,8.064372639817357
23-02-20-01,12.5,7,5.786926209926605,6.113660144805908,6.511586490588075,4.213924498396755,8.01339579121506
23-02-20-01,12.5,7,5.827752923965455,6.069195556640625,6.445042153121351,4.169459910231472,7.968931203049777
23-02-20-01,12.5,7,5.840933036804199,6.029386425018311,6.392894279582869,4.129650778609158,7.9291220714274635
23-02-20-01,12.5,7,5.779805362224579,5.991333103179933,6.331910775906339,4.0915974567707805,7.891068749589086
23-02-20-01,12.5,7,5.761101460456849,5.955064058303834,6.249347201529793,4.055328411894681,7.8547997047129865
23-02-20-01,12.5,7,5.811001753807068,5.920028972625733,6.149393985744857,4.0202933262165805,7.819764619034886
23-02-20-01,12.5,7,5.876706728935242,5.874368648529052,6.054107261250281,3.9746330021198997,7.774104294938205
23-02-20-01,12.5,7,5.952574572563172,5.832902555465698,5.960453571347652,3.9331669090565455,7.732638201874851
23-02-20-01,12.5,7,5.973299930095673,5.781975059509277,5.894299366880695,3.882239413100124,7.681710705918429
23-02-20-01,12.5,7,6.042773184776307,5.731329374313354,5.827740787833227,3.8315937279042016,7.631065020722507
23-02-20-01,12.5,7,6.100497469902039,5.677568321228027,5.770469253877075,3.7778326748188746,7.57730396763718
23-02-20-01,12.5,7,6.0736012315750125,5.6329571056365975,5.7153896286662995,3.733221459227445,7.53269275204575
23-02-20-01,12.5,7,6.129200551509858,5.5851675796508795,5.651201193905029,3.685431933241727,7.484903226060032
23-02-20-01,12.5,7,6.169811222553254,5.52900484085083,5.595491582540008,3.6292691944416777,7.428740487259983
23-02-20-01,12.5,7,6.234130296707154,5.476023416519165,5.5218398331560605,3.576287770110012,7.375759062928317
23-02-20-01,12.5,7,6.263335189819336,5.425052862167358,5.454999827046689,3.5253172157582053,7.3247885085765105
23-02-20-01,12.5,7,6.323547434806824,5.368593120574951,5.387689513112623,3.468857474165798,7.268328766984103
23-02-20-01,12.5,7,6.268428730964661,5.317551898956299,5.328422671357392,3.417816252547146,7.217287545365451
23-02-20-01,12.5,7,6.2916640639305115,5.288890027999878,5.2447683932919675,3.3891543815907257,7.188625674409031
23-02-20-01,12.5,7,6.317811465263366,5.259923601150513,5.155895367082899,3.3601879547413604,7.159659247559666
23-02-20-01,12.5,7,6.366227519512176,5.21837124824524,5.0533898394520165,3.318635601836087,7.118106894654392
23-02-20-01,12.5,7,6.383154559135438,5.183264064788819,4.964644843615291,3.2835284183796665,7.082999711197972
23-02-20-01,12.5,7,6.398702025413513,5.138821649551392,4.8641050377386446,3.2390860031422397,7.038557295960545
23-02-20-01,12.5,7,6.528949463367463,5.09304485321045,4.746066788612842,3.193309206801297,6.992780499619602
23-02-20-01,12.5,7,6.561547732353212,5.048458385467529,4.653148002637748,3.1487227390583765,6.948194031876682
23-02-20-01,12.5,7,6.594050335884095,5.000655984878541,4.544545256293439,3.100920338469388,6.900391631287693
23-02-20-01,12.5,7,6.615919101238252,4.9691217899322515,4.434367113000462,3.069386143523099,6.868857436341404
23-02-20-01,12.5,7,6.6813882350921645,4.569624280929566,4.314296681410286,2.6698886345204134,6.469359927338719
23-02-20-01,12.5,7,6.732060277462007,4.044630718231201,4.195862257401976,2.1448950718220487,5.944366364640354
23-02-20-01,12.5,7,6.8291162967681895,3.5225874423980716,4.0711466729168295,1.622851795988919,5.422323088807224
23-02-20-01,12.5,7,6.809520077705384,3.0198562145233154,3.9564445020923804,1.1201205681141628,4.919591860932468
23-02-20-01,12.5,7,6.888036680221559,2.5075338363647464,3.8224029359382605,0.6077981899555938,4.4072694827738985
23-02-20-01,12.5,7,6.9956822395324725,2.0045382499694826,3.6827752176281794,0.10480260356033,3.904273896378635
23-02-20-01,12.5,7,7.002513058980306,1.5143994331359865,3.5610247590247464,-0.38533621327316614,3.4141350795451393
23-02-20-01,12.5,7,7.120178778966268,1.0242356777191162,3.4145150485653746,-0.8754999686900364,2.923971324128269
23-02-20-01,12.5,7,7.163471694787344,0.5373990058898928,3.2889983871512567,-1.3623366405192598,2.4371346522990454
23-02-20-01,12.5,7,7.240455253918966,0.047239685058593814,3.149591533221328,-1.8524959613505587,1.9469753314677465
23-02-20-01,12.5,7,7.302563830216726,-0.0751149654388427,3.017467641468228,-1.9748506118479954,1.8246206809703098
23-02-20-01,12.5,7,7.392487796147664,-0.07517633438110344,2.872984742910795,-1.974911980790256,1.8245593120280492
23-02-20-01,12.5,7,7.442736419041953,-0.07480311393737786,2.72127939690683,-1.9745387603465305,1.8249325324717747
23-02-20-01,12.5,7,7.530313630898794,-0.07463388442993156,2.575001867369886,-1.974369530839084,1.8251017619792211
23-02-20-01,12.5,7,7.6500647862752285,-0.07475104331970207,2.4193469522092297,-1.9744866897288547,1.8249846030894505
23-02-20-01,12.5,7,7.666333802541097,-0.07468338012695305,2.2720326164135627,-1.9744190265361057,1.8250522662821995
23-02-20-01,12.5,7,7.82025444507599,-0.07454552650451654,2.1106000310043838,-1.9742811729136691,1.825190119904636
23-02-20-01,12.5,7,7.827743911743164,-0.07443180084228511,1.961162500891644,-1.9741674472514377,1.8253038455668675
23-02-20-01,12.5,7,7.961396443843842,-0.07393255233764642,1.783827871917215,-1.973668198746799,1.8258030940715062
23-02-20-01,12.5,7,8.004602253437042,-0.07403969764709468,1.6303458287761583,-1.9737753440562473,1.8256959487620579
23-02-20-01,12.5,7,8.154573404788971,-0.07410092353820796,1.4628454668440483,-1.9738365699473606,1.8256347228709446
23-02-20-01,12.5,7,8.308093988895417,-0.07418274879455562,1.3056319377423349,-1.9739183952037083,1.825552897614597
23-02-20-01,12.5,7,8.33192058801651,-0.07411866188049314,1.159027475217139,-1.9738543082896458,1.8256169845286594
23-02-20-01,12.5,7,8.50155122280121,-0.07427530288696287,1.007301318283738,-1.9740109492961155,1.8254603435221897
23-02-20-01,12.5,7,8.5894779920578,-0.07412939071655271,0.8711712746625739,-1.9738650371257054,1.8256062556925998
23-02-20-01,12.5,7,8.71165111064911,-0.07397975921630856,0.7312985244413793,-1.973715405625461,1.825755887192844


==> flow_dat_23-02-20-04.csv <==
Versuch,Concentration,Aging,Druck (bar),Flow,Flow_pred,lowerBound,upperBound
23-02-20-04,12.5,3,0.24136697175602115,10.452097816467287,25.64557435035801,8.633934952327417,12.270260680607157
23-02-20-04,12.5,3,0.2451141228030125,12.955247993469241,26.382890044039442,11.137085129329371,14.773410857609111
23-02-20-04,12.5,3,0.24552397141853965,15.631932945251467,27.15832388002313,13.813770081111597,17.450095809391335
23-02-20-04,12.5,3,0.24494013726711272,18.177166557312013,27.956304296139393,16.359003693172145,19.99532942145188
23-02-20-04,12.5,3,0.24512278646230692,20.454659957885745,28.74985265560589,18.636497093745877,22.272822822025613
23-02-20-04,12.5,3,0.254692125543952,22.309681119918825,29.516314679332634,20.491518255778956,24.127843984058693
23-02-20-04,12.5,3,0.26228679999709126,23.982825508117678,30.146422917971037,22.16466264397781,25.800988372257546
23-02-20-04,12.5,3,0.2722060207029183,25.822900905609135,30.67008181399591,24.004738041469267,27.641063769749003
23-02-20-04,12.5,3,0.2864237551391125,27.460072650909424,31.06795753444581,25.641909786769556,29.278235515049293
23-02-20-04,12.5,3,0.3015114336709182,28.68976472854614,31.309490620034627,26.871601864406273,30.50792759268601
23-02-20-04,12.5,3,0.322961676667134,29.641827392578126,31.415612741951215,27.823664528438258,31.459990256717994
23-02-20-04,12.5,3,0.3493079332510631,30.29260768890381,31.395396985915568,28.474444824763943,32.11077055304368
23-02-20-04,12.5,3,0.37687995711962385,30.79953718185425,31.298651290593693,28.981374317714383,32.61770004599412
23-02-20-04,12.5,3,0.4037964950005214,31.12831861495972,31.17991141584687,29.310155750819852,32.94648147909959
23-02-20-04,12.5,3,0.42609871725241344,31.334693355560304,31.06413244725414,29.516530491420436,33.152856219700176
23-02-20-04,12.5,3,0.44060645202795656,31.471858406066897,30.96693543288189,29.65369554192703,33.290021270206765
23-02-20-04,12.5,3,0.45323501626650486,31.55417432785034,30.885725240239044,29.736011463710472,33.37233719199021
23-02-20-04,12.5,3,0.4653614054123561,31.630388545989987,30.816434051892443,29.81222568185012,33.44855141012986
23-02-20-04,12.5,3,0.478232878446579,31.676235580444338,30.767182733661727,29.85807271630447,33.494398444584206
23-02-20-04,12.5,3,0.48833716809749605,31.669586277008058,30.744382394454075,29.85142341286819,33.48774914114793
23-02-20-04,12.5,3,0.4899872660636902,31.64872055053711,30.745922978649816,29.830557686397242,33.46688341467698
23-02-20-04,12.5,3,0.48466808497905733,31.651460266113283,30.747660931015055,29.833297401973415,33.469623130253154
23-02-20-04,12.5,3,0.48117009699344643,31.64804277420044,30.72752745966816,29.829879910060573,33.46620563834031
23-02-20-04,12.5,3,0.486570218205452,31.65937671661377,30.688994441417776,29.841213852473903,33.47753958075364
23-02-20-04,12.5,3,0.4903926342725754,31.649910736083985,30.658085511961765,29.831747871944117,33.46807360022385
23-02-20-04,12.5,3,0.49273351132869725,31.627405071258547,30.62902137070229,29.80924220711868,33.445567935398415
23-02-20-04,12.5,3,0.4968097507953644,31.600347232818603,30.595199294736712,29.782184368678735,33.41851009695847
23-02-20-04,12.5,3,0.49597148895263665,31.529848194122316,30.559137118818185,29.711685329982448,33.34801105826219
23-02-20-04,12.5,3,0.49229021370410914,31.46320867538452,30.50099790336858,29.645045811244653,33.28137153952439
23-02-20-04,12.5,3,0.4873908102512359,31.40106725692749,30.41314912013825,29.582904392787622,33.21923012106736
23-02-20-04,12.5,3,0.48892174363136287,31.342180824279787,30.300366349967035,29.52401796013992,33.16034368841966
23-02-20-04,12.5,3,0.4969974875450134,31.277027320861816,30.184319812281537,29.458864456721948,33.095190185001684
23-02-20-04,12.5,3,0.5047313243150711,31.18995351791382,30.08253844745332,29.371790653773953,33.00811638205369
23-02-20-04,12.5,3,0.5054101258516313,31.083134365081786,29.99902044740969,29.26497150094192,32.901297229221655
23-02-20-04,12.5,3,0.5080605864524842,30.99077625274658,29.92288677890886,29.172613388606713,32.80893911688645
23-02-20-04,12.5,3,0.5132457852363587,30.923757076263428,29.848367348031452,29.10559421212356,32.7419199404033
23-02-20-04,12.5,3,0.518630138039589,30.866210460662842,29.781602817504876,29.048047596522974,32.68437332480271
23-02-20-04,12.5,3,0.5311281065146128,30.823805809020996,29.714528904220867,29.005642944881128,32.64196867316087
23-02-20-04,12.5,3,0.5455066601435343,30.775833892822266,29.66997644450947,28.957671028682398,32.593996756962134
23-02-20-04,12.5,3,0.5559003094832102,30.721555709838867,29.65743234510692,28.903392845699,32.53971857397874
23-02-20-04,12.5,3,0.5594600776831309,30.68327579498291,29.66511052313725,28.865112930843043,32.50143865912278
23-02-20-04,12.5,3,0.558811399737994,30.652809906005857,29.672651368213877,28.83464704186599,32.47097277014573
23-02-20-04,12.5,3,0.5554002656539282,30.61403818130493,29.67022406579891,28.795875317165063,32.4322010454448
23-02-20-04,12.5,3,0.5515464945634206,30.588403415679927,29.654971860288327,28.77024055154006,32.4065662798198
23-02-20-04,12.5,3,0.5532474680741628,30.53727779388428,29.628434952266293,28.71911492974441,32.35544065802415
23-02-20-04,12.5,3,0.5537576719125112,30.47990312576294,29.610301056397557,28.661740261623073,32.29806598990281
23-02-20-04,12.5,3,0.5594597651561102,30.419633102416995,29.58793074579634,28.601470238277127,32.23779596655687
23-02-20-04,12.5,3,0.5583319995800654,30.35707941055298,29.570597063730467,28.538916546413112,32.17524227469285
23-02-20-04,12.5,3,0.5531919423739116,30.320625400543214,29.53938613604037,28.502462536403346,32.138788264683086
23-02-20-04,12.5,3,0.5511752847830456,30.269444274902344,29.48973816341264,28.451281410762476,32.08760713904221
23-02-20-04,12.5,3,0.5548004303375881,30.1991569519043,29.432132168090536,28.38099408776443,32.01731981604417
23-02-20-04,12.5,3,0.5603158841530483,30.124446201324467,29.378596004162517,28.3062833371846,31.942609065464335
23-02-20-04,12.5,3,0.5648615866899491,30.044493770599367,29.33589849835513,28.2263309064595,31.862656634739235
23-02-20-04,12.5,3,0.5680029034614563,29.987058448791508,29.295777519876093,28.16889558465164,31.805221312931376
23-02-20-04,12.5,3,0.5644780665636063,29.948851490020754,29.252473907736714,28.130688625880886,31.767014354160622
23-02-20-04,12.5,3,0.5676460891962052,29.92191352844238,29.196575751269055,28.103750664302513,31.74007639258225
23-02-20-04,12.5,3,0.5702816933393479,29.921589088439944,29.1433381330707,28.103426224300076,31.739751952579812
23-02-20-04,12.5,3,0.5779151946306229,29.908885002136234,29.098356411976074,28.090722137996366,31.727047866276102
23-02-20-04,12.5,3,0.5843920767307281,29.908823490142822,29.07249907190791,28.090660626002954,31.72698635428269
23-02-20-04,12.5,3,0.5874153465032578,29.9026385307312,29.062213581718122,28.08447566659133,31.720801394871067
23-02-20-04,12.5,3,0.5885996103286744,29.907271099090575,29.053300845647968,28.089108234950707,31.725433963230444
23-02-20-04,12.5,3,0.5873549282550812,29.93571195602417,29.043012382468262,28.117549091884303,31.75387482016404
23-02-20-04,12.5,3,0.5904295772314071,29.956638622283936,29.027689017005418,28.138475758144068,31.774801486423804
23-02-20-04,12.5,3,0.5958100348711013,29.95978517532349,29.01708771856385,28.14162231118362,31.777948039463357
23-02-20-04,12.5,3,0.6004221111536027,29.95622835159302,29.01792063525583,28.13806548745315,31.774391215732887
23-02-20-04,12.5,3,0.6020270099242528,29.91507186889649,29.022773417930665,28.096909004756622,31.733234733036358
23-02-20-04,12.5,3,0.5993220587571463,29.903804016113284,29.031745805605013,28.085641151973416,31.721966880253152
23-02-20-04,12.5,3,0.594648971160253,29.88028697967529,29.034272175716342,28.062124115535422,31.69844984381516
23-02-20-04,12.5,3,0.5910660584767659,29.83622631072998,29.023557711852032,28.018063446590112,31.65438917486985
23-02-20-04,12.5,3,0.5932281404733659,29.825894775390623,28.996805501818077,28.007731911250755,31.64405763953049
23-02-20-04,12.5,3,0.5953317552804946,29.77597696304321,28.965762404204085,27.95781409890334,31.594139827183078
23-02-20-04,12.5,3,0.5973901182413102,29.728099174499512,28.928888314328812,27.909936310359644,31.54626203863938
23-02-20-04,12.5,3,0.597393661737442,29.669461746215816,28.88959258030971,27.851298882075948,31.487624610355684
23-02-20-04,12.5,3,0.5952611154317856,29.615226707458497,28.849463066472524,27.79706384331863,31.433389571598365
23-02-20-04,12.5,3,0.5972012466192246,29.58360506057739,28.80406522269206,27.765442196437522,31.40176792471726
23-02-20-04,12.5,3,0.5960688004891078,29.554173240661626,28.758167724799314,27.736010376521758,31.372336104801494
23-02-20-04,12.5,3,0.5976464450359344,29.496529636383055,28.703555626229114,27.678366772243187,31.314692500522924
23-02-20-04,12.5,3,0.6017508774995804,29.439870796203614,28.645690021755,27.621707932063746,31.258033660343482
23-02-20-04,12.5,3,0.6088681161403657,29.38795930862427,28.596095562945823,27.569796444484403,31.20612217276414
23-02-20-04,12.5,3,0.6140535076459249,29.340756530761723,28.563359107815387,27.522593666621855,31.15891939490159
23-02-20-04,12.5,3,0.6203044166167577,29.2997659111023,28.54145373447643,27.48160304696243,31.117928775242166
23-02-20-04,12.5,3,0.6241857846577963,29.267956771850592,28.53498700188687,27.449793907710724,31.08611963599046
23-02-20-04,12.5,3,0.6247774084409079,29.23702787399293,28.536515981831634,27.41886500985306,31.055190738132797
23-02-20-04,12.5,3,0.6262171610196432,29.1910255432129,28.5340035176409,27.37286267907303,31.009188407352767
23-02-20-04,12.5,3,0.628658540447553,29.142869281768803,28.526329367532398,27.324706417628935,30.96103214590867
23-02-20-04,12.5,3,0.6336755176385244,29.106356906890873,28.519807011260475,27.288194042751005,30.92451977103074
23-02-20-04,12.5,3,0.637765395641327,29.085815906524658,28.515955263062423,27.26765304238479,30.903978770664526
23-02-20-04,12.5,3,0.6362386614084244,29.08264846801758,28.516629748162565,27.264485603877713,30.90081133215745
23-02-20-04,12.5,3,0.6317007958889008,29.075154209136965,28.512368494578823,27.256991344997097,30.893317073276833
23-02-20-04,12.5,3,0.6293846309185029,29.06073980331421,28.50124136053309,27.24257693917434,30.878902667454078
23-02-20-04,12.5,3,0.624839597940445,29.06716566085816,28.485676991080965,27.24900279671829,30.885328524998027
23-02-20-04,12.5,3,0.6231108844280243,29.07846269607544,28.462507042094284,27.260299831935573,30.89662556021531
23-02-20-04,12.5,3,0.6265530675649643,29.11678409576416,28.43158353539738,27.298621231624292,30.93494695990403
23-02-20-04,12.5,3,0.6316861957311631,29.183598423004153,28.398855711528,27.365435558864284,31.00176128714402
23-02-20-04,12.5,3,0.6333307147026064,29.244147682189947,28.372451916732043,27.42598481805008,31.062310546329815
23-02-20-04,12.5,3,0.6364638537168503,29.266251659393316,28.340043065910162,27.448088795253447,31.084414523533184
23-02-20-04,12.5,3,0.6372742384672164,29.267848110198976,28.305756052682312,27.449685246059108,31.086010974338844
23-02-20-04,12.5,3,0.639345332980156,29.255310535430908,28.266952108737648,27.43714767129104,31.073473399570776
23-02-20-04,12.5,3,0.6397697538137437,29.25334224700928,28.227380653879234,27.43517938286941,31.071505111149147
23-02-20-04,12.5,3,0.6406503796577454,29.253053569793696,28.18633478782651,27.434890705653828,31.071216433933564
23-02-20-04,12.5,3,0.6415316134691239,29.255510330200195,28.145523116657134,27.437347466060327,31.073673194340063
23-02-20-04,12.5,3,0.6454519033432007,29.23144569396973,28.099966169964524,27.41328282982986,31.049608558109597
23-02-20-04,12.5,3,0.6504595786333084,29.17732429504395,28.049967384526287,27.35916143090408,30.995487159183817
23-02-20-04,12.5,3,0.6511203120152156,29.12470321655274,28.0030614676334,27.30654035241287,30.942866080692607
23-02-20-04,12.5,3,0.6574385235706965,29.07700338363648,27.951508767496236,27.258840519496612,30.89516624777635
23-02-20-04,12.5,3,0.6622406174739203,29.054926013946538,27.90969443150076,27.23676314980667,30.873088878086406
23-02-20-04,12.5,3,0.6666521122058232,29.02636241912842,27.87770870427646,27.208199554988553,30.84452528326829
23-02-20-04,12.5,3,0.6695049007733662,28.997493553161625,27.85354692749145,27.179330689021757,30.815656417301494
23-02-20-04,12.5,3,0.6711399068435033,28.96534080505371,27.82651813349208,27.147177940913842,30.78350366919358
23-02-20-04,12.5,3,0.6719118519624074,28.91637125015259,27.78798626607651,27.098208386012722,30.734534114292458
23-02-20-04,12.5,3,0.6766967757542928,28.856544971466068,27.739727734673117,27.0383821073262,30.674707835605936
23-02-20-04,12.5,3,0.6846772495905559,28.7959210395813,27.697181947254528,26.977758175441434,30.61408390372117
23-02-20-04,12.5,3,0.6876666102806728,28.741516113281257,27.670967177075706,26.92335324914139,30.559678977421125
23-02-20-04,12.5,3,0.6923100823163986,28.68708457946778,27.647797515797727,26.86892171532791,30.505247443607647
23-02-20-04,12.5,3,0.6910884493589402,28.610684967041013,27.62962995801087,26.792522102901145,30.42884783118088
23-02-20-04,12.5,3,0.6880473240216574,28.562800312042235,27.611108134909077,26.744637447902367,30.380963176182103
23-02-20-04,12.5,3,0.6862175597747168,28.50072469711304,27.58716482493171,26.68256183297317,30.318887561252907
23-02-20-04,12.5,3,0.6916437570254008,28.449863624572757,27.55805704785245,26.63170076043289,30.268026488712625
23-02-20-04,12.5,3,0.7032811401287715,28.392801952362063,27.53444450697936,26.574639088222195,30.21096481650193
23-02-20-04,12.5,3,0.7127296143770219,28.34438056945801,27.531341952241043,26.526217705318142,30.16254343359788
23-02-20-04,12.5,3,0.7129360401630402,28.31423425674439,27.545546130853516,26.49607139260452,30.132397120884256
23-02-20-04,12.5,3,0.7070792142550151,28.256907939910892,27.550599254687768,26.438745075771024,30.07507080405076
23-02-20-04,12.5,3,0.7075619731346766,28.23830671310425,27.537736182237722,26.420143848964383,30.05646957724412
23-02-20-04,12.5,3,0.7080214444796245,28.18748350143433,27.52693396721933,26.36932063729446,30.005646365574197
23-02-20-04,12.5,3,0.7070577923456828,28.165207862854004,27.50725239034021,26.347044998714136,29.983370726993872
23-02-20-04,12.5,3,0.7086485360066096,28.114296531677248,27.483080927362238,26.29613366753738,29.932459395817116
23-02-20-04,12.5,3,0.7112882767120997,28.071417522430416,27.457158277418745,26.253254658290547,29.889580386570284
23-02-20-04,12.5,3,0.7121597929795582,28.01734600067138,27.42884169926969,26.199183136531513,29.83550886481125
23-02-20-04,12.5,3,0.7059977968533833,27.9647177696228,27.399728072113497,26.146554905482933,29.78288063376267
23-02-20-04,12.5,3,0.7002310544252395,27.916487407684325,27.352767778275954,26.098324543544457,29.734650271824194
23-02-20-04,12.5,3,0.7084380944569906,27.85130987167359,27.290305260065896,26.03314700753372,29.669472735813457
23-02-20-04,12.5,3,0.7185953577359518,27.84796447753907,27.230725007631396,26.0298016133992,29.666127341678937
23-02-20-04,12.5,3,0.71722183128198,27.807081604003912,27.174063943589214,25.988918739864044,29.62524446814378
23-02-20-04,12.5,3,0.7258371432622275,27.797302341461187,27.105778872573133,25.97913947732132,29.615465205601055
23-02-20-04,12.5,3,0.7290007283290227,27.759019851684577,27.041859589302483,25.94085698754471,29.577182715824446
23-02-20-04,12.5,3,0.7323365022738776,27.74936218261719,26.98134629754775,25.931199318477322,29.56752504675706
23-02-20-04,12.5,3,0.7374310930569967,27.734943485260015,26.91931908260365,25.916780621120147,29.553106349399883
23-02-20-04,12.5,3,0.7391300668319066,27.73810119628907,26.86199513771231,25.9199383321492,29.556264060428937
23-02-20-04,12.5,3,0.7497314055760702,27.731566619873053,26.79930178122043,25.913403755733185,29.54972948401292
23-02-20-04,12.5,3,0.7585963805516561,27.71701354980469,26.74255469227638,25.898850685664822,29.53517641394456
23-02-20-04,12.5,3,0.7652036279439927,27.710391139984132,26.68635386625433,25.892228275844264,29.528554004124
23-02-20-04,12.5,3,0.7739068746566773,27.67238731384278,26.627626957829644,25.85422444970291,29.490550177982648
23-02-20-04,12.5,3,0.7846177875995636,27.658641529083255,26.570729589040305,25.840478664943387,29.476804393223123
23-02-20-04,12.5,3,0.7900495529174805,27.611093616485597,26.514800360032844,25.79293075234573,29.429256480625465
23-02-20-04,12.5,3,0.7900408595800399,27.58897933959961,26.459340479821062,25.770816475459743,29.40714220373948
23-02-20-04,12.5,3,0.7955745756626129,27.546055698394774,26.391501357292917,25.727892834254906,29.364218562534642
23-02-20-04,12.5,3,0.7963028907775878,27.526895141601564,26.322388164729887,25.708732277461696,29.345058005741432
23-02-20-04,12.5,3,0.8042329937219619,27.491980648040773,26.24791495905058,25.673817783900905,29.31014351218064
23-02-20-04,12.5,3,0.8098050445318223,27.483783531188966,26.1771072581363,25.665620667049097,29.301946395328834
23-02-20-04,12.5,3,0.819347432255745,27.45941362380982,26.099566214568707,25.64125075966995,29.277576487949688
23-02-20-04,12.5,3,0.8298809558153153,27.412832736968998,26.01812940337168,25.59466987282913,29.230995601108866
23-02-20-04,12.5,3,0.837691166996956,27.34933118820191,25.94009254180782,25.53116832406204,29.167494052341777
23-02-20-04,12.5,3,0.8487409561872483,27.276492977142336,25.873373181547446,25.458330113002468,29.094655841282204
23-02-20-04,12.5,3,0.8543402284383774,27.20652465820313,25.819162340713483,25.38836179406326,29.024687522342997
23-02-20-04,12.5,3,0.8697890132665635,27.128802967071532,25.766444516236554,25.310640102931664,28.9469658312114
23-02-20-04,12.5,3,0.8778592526912691,27.046540355682374,25.711762983966295,25.228377491542506,28.864703219822243
23-02-20-04,12.5,3,0.8856186330318453,26.9415433883667,25.648283990912446,25.12338052422683,28.759706252506568
23-02-20-04,12.5,3,0.8901412373781205,26.85406457901001,25.586047419936275,25.035901714870143,28.67222744314988
23-02-20-04,12.5,3,0.9055494781335195,26.73033411026001,25.51936996924347,24.912171246120142,28.548496974399878
23-02-20-04,12.5,3,0.9220440473159155,26.63105060577393,25.465217341470193,24.81288774163406,28.449213469913797
23-02-20-04,12.5,3,0.9297426786025366,26.524704666137698,25.419414979254867,24.70654180199783,28.342867530277566
23-02-20-04,12.5,3,0.9232479106386504,26.424281330108645,25.369729892204592,24.606118465968777,28.242444194248513
23-02-20-04,12.5,3,0.9186688776810965,26.29991352081299,25.299801812694902,24.48175065667312,28.118076384952857
23-02-20-04,12.5,3,0.922846085925897,26.191432113647465,25.21697594388513,24.373269249507597,28.009594977787334
23-02-20-04,12.5,3,0.9426233630379042,26.052499408721925,25.123781341167824,24.234336544582057,27.870662272861793
23-02-20-04,12.5,3,0.9639925639828046,25.927842254638676,25.03326962209567,24.10967939049881,27.746005118778545
23-02-20-04,12.5,3,0.9708380362391472,25.817300148010254,24.957466722699113,23.999137283870386,27.635463012150122
23-02-20-04,12.5,3,0.9822771045565607,25.70232238769531,24.877585744259022,23.884159523555443,27.52048525183518
23-02-20-04,12.5,3,0.9810519747932753,25.601704597473145,24.796337382261733,23.783541733333276,27.419867461613013
23-02-20-04,12.5,3,0.9867055528362592,25.529105854034427,24.699693823529028,23.71094298989456,27.347268718174295
23-02-20-04,12.5,3,1.0006512843569122,25.47423372268677,24.608028008950683,23.6560708585469,27.292396586826637
23-02-20-04,12.5,3,1.0237233333786329,25.410314464569094,24.526656219920277,23.592151600429226,27.228477328708962
23-02-20-04,12.5,3,1.038102754255136,25.376952934265134,24.451080706301116,23.558790070125266,27.195115798405002
23-02-20-04,12.5,3,1.0586067833503088,25.332676887512207,24.37226204429132,23.51451402337234,27.150839751652075
23-02-20-04,12.5,3,1.0765798010428747,25.310352325439457,24.31068566888309,23.49218946129959,27.128515189579325
23-02-20-04,12.5,3,1.077244114180406,25.28312339782715,24.259122611232655,23.464960533687282,27.10128626196702
23-02-20-04,12.5,3,1.0910229725639027,25.253430175781254,24.19117962586313,23.435267311641386,27.071593039921122
23-02-20-04,12.5,3,1.1055618221561114,25.202792930603025,24.126425411939582,23.384630066463156,27.020955794742893
23-02-20-04,12.5,3,1.1285195931792258,25.154212188720706,24.062039177445758,23.336049324580838,26.972375052860574
23-02-20-04,12.5,3,1.126792626082897,25.042806816101077,24.00285836059239,23.22464395196121,26.860969680240945
23-02-20-04,12.5,3,1.1255483075976374,24.933462524414068,23.937940728126172,23.1152996602742,26.751625388553936
23-02-20-04,12.5,3,1.140949645638466,24.817382240295416,23.862497080995386,22.999219376155548,26.635545104435284
23-02-20-04,12.5,3,1.1613370463252068,24.699645709991458,23.7865071709426,22.88148284585159,26.517808574131326
23-02-20-04,12.5,3,1.155256760120392,24.573773860931396,23.72448964219146,22.75561099679153,26.391936725071265
23-02-20-04,12.5,3,1.1578764081001283,24.42725601196289,23.641204494390568,22.60909314782302,26.245418876102757
23-02-20-04,12.5,3,1.1848464474081992,24.28259868621826,23.546357868306988,22.464435822078393,26.10076155035813
23-02-20-04,12.5,3,1.1939805313944816,24.12668123245239,23.473041155706394,22.308518368312523,25.94484409659226
23-02-20-04,12.5,3,1.2083805188536645,23.998994064331054,23.380193050169066,22.180831200191186,25.817156928470922
23-02-20-04,12.5,3,1.2235083614786466,23.880571365356445,23.28976447891176,22.062408501216577,25.698734229496313
23-02-20-04,12.5,3,1.2310421418150266,23.785629177093504,23.2011968075383,21.967466312953636,25.603792041233373
23-02-20-04,12.5,3,1.2468550712863602,23.67208433151245,23.098655891737085,21.853921467372583,25.49024719565232
23-02-20-04,12.5,3,1.2635217906037968,23.59258966445923,22.99027516060774,21.77442680031936,25.410752528599097
23-02-20-04,12.5,3,1.2615735844771068,23.527324295043947,22.87846935328525,21.70916143090408,25.345487159183815
23-02-20-04,12.5,3,1.2900051326553028,23.45546169281006,22.75281842781025,21.637298828670193,25.27362455694993
23-02-20-04,12.5,3,1.3115062798062964,23.394547252655034,22.627214302950755,21.576384388515166,25.212710116794902
23-02-20-04,12.5,3,1.3038158183296522,23.325873069763183,22.51645096015813,21.507710205623315,25.14403593390305
23-02-20-04,12.5,3,1.3448461269338927,23.26533010482789,22.376909170847014,21.44716724068802,25.083492968967757
23-02-20-04,12.5,3,1.3554133897026381,23.193825130462653,22.256940204525705,21.375662266322784,25.01198799460252
23-02-20-04,12.5,3,1.3675745710730554,23.095022945404054,22.12417126986296,21.276860081264186,24.913185809543922
23-02-20-04,12.5,3,1.3977646538615227,23.0014337348938,21.993932157815962,21.183270870753933,24.81959659903367
23-02-20-04,12.5,3,1.4229371000329651,22.91639326095581,21.86500773068227,21.098230396815943,24.73455612509568
23-02-20-04,12.5,3,1.4449515331784883,22.828803043365482,21.74774346591601,21.010640179225614,24.64696590750535
23-02-20-04,12.5,3,1.4652317051092782,22.725411396026615,21.634973354927677,20.907248531886747,24.543574260166483
23-02-20-04,12.5,3,1.4930256072680157,22.61729963302613,21.507351385087453,20.79913676888626,24.435462497165997
23-02-20-04,12.5,3,1.4904147664705913,22.511340045928957,21.383415443232987,20.69317718178909,24.329502910068825
23-02-20-04,12.5,3,1.528534209728241,22.43516578674317,21.23440832533828,20.6170029226033,24.253328650883038
23-02-20-04,12.5,3,1.5373991668224336,22.35231227874756,21.097120877560847,20.534149414607693,24.17047514288743
23-02-20-04,12.5,3,1.5676424533128739,22.27918653488159,20.949670599403532,20.46102367074172,24.097349399021457
23-02-20-04,12.5,3,1.5753677159547808,22.21111392974853,20.81078914951471,20.392951065608663,24.0292767938884
23-02-20-04,12.5,3,1.6022144645452503,22.11984872817993,20.65301674625957,20.301685864040063,23.9380115923198
23-02-20-04,12.5,3,1.608266654610634,22.037039852142335,20.50394446234389,20.218876988002467,23.855202716282204
23-02-20-04,12.5,3,1.6224020928144458,21.94527006149292,20.333817895380896,20.12710719735305,23.763432925632788
23-02-20-04,12.5,3,1.6643886113166813,21.825898227691653,20.15474713619634,20.007735363551785,23.64406109183152
23-02-20-04,12.5,3,1.6851637168725335,21.727585277557374,19.995980603473257,19.909422413417506,23.545748141697242
23-02-20-04,12.5,3,1.7203288896878564,21.643302688598634,19.843150076687643,19.825139824458766,23.461465552738503
23-02-20-04,12.5,3,1.7387102218468986,21.495269870758055,19.684572328824448,19.677107006618186,23.313432734897923
23-02-20-04,12.5,3,1.7621103755633039,21.33223733901977,19.508015951888638,19.5140744748799,23.150400203159638
23-02-20-04,12.5,3,1.7779356412092846,21.147537422180175,19.326170529983024,19.329374558040307,22.965700286320043
23-02-20-04,12.5,3,1.812914554278056,20.95752847671509,19.135126533411928,19.139365612575222,22.77569134085496
23-02-20-04,12.5,3,1.825480475028356,20.786999969482423,18.95818640101924,18.968837105342555,22.60516283362229
23-02-20-04,12.5,3,1.861812110741933,20.591164951324462,18.756921169201775,18.773002087184594,22.40932781546433
23-02-20-04,12.5,3,1.8880857129891715,20.382459955215452,18.55633397089177,18.564297091075584,22.20062281935532
23-02-20-04,12.5,3,1.8985003944238028,20.184838886260987,18.35961276236056,18.36667602212112,22.003001750400855
23-02-20-04,12.5,3,1.9097797548770905,19.966483373641964,18.13586367090753,18.148320509502096,21.784646237781832
23-02-20-04,12.5,3,1.9519800698757173,19.73085124015808,17.895562841688925,17.912688376018213,21.54901410429795
23-02-20-04,12.5,3,1.9959244894981387,19.519141321182254,17.672015529938825,17.700978457042385,21.33730418532212
23-02-20-04,12.5,3,2.02662650624911,19.30662525177002,17.473733885311447,17.48846238763015,21.124788115909887
23-02-20-04,12.5,3,2.0558242050806683,19.109318523406984,17.270959789182626,17.291155659267115,20.92748138754685
23-02-20-04,12.5,3,2.070174817244212,18.902719163894655,17.077245807906504,17.084556299754787,20.720882028034524
23-02-20-04,12.5,3,2.11915722489357,18.68285965919495,16.863058259622125,16.86469679505508,20.501022523334818
23-02-20-04,12.5,3,2.15587517619133,18.47141046524048,16.682650637978497,16.653247601100613,20.28957332938035
23-02-20-04,12.5,3,2.1777012765407564,18.264227628707886,16.524283852520966,16.446064764568018,20.082390492847754
23-02-20-04,12.5,3,2.2310646176338196,18.06786789894104,16.3610030024351,16.24970503480117,19.886030763080907
23-02-20-04,12.5,3,2.270007187128067,17.902171754837035,16.219640880167105,16.084008890697167,19.720334618976903
23-02-20-04,12.5,3,2.2902334868907928,17.738147163391112,16.088740781353238,15.919984299251242,19.55631002753098
23-02-20-04,12.5,3,2.2985289990901947,17.59502663612366,15.967760063405992,15.77686377198379,19.413189500263528
23-02-20-04,12.5,3,2.341228526830673,17.464486455917363,15.824812654202702,15.646323591777493,19.28264932005723
23-02-20-04,12.5,3,2.3597507715225223,17.308351421356203,15.71320263265185,15.490188557216333,19.12651428549607
23-02-20-04,12.5,3,2.4125368118286135,17.15409464836121,15.592498390779266,15.335931784221339,18.972257512501077
23-02-20-04,12.5,3,2.4110249876976013,16.996698617935184,15.487183567492332,15.178535753795314,18.814861482075052
23-02-20-04,12.5,3,2.415041035413742,16.859815549850463,15.376205653947405,15.041652685710593,18.67797841399033
23-02-20-04,12.5,3,2.4496641993522643,16.725966024398804,15.251278963202243,14.907803160258934,18.544128888538673
23-02-20-04,12.5,3,2.4723523378372194,16.585023021698,15.134904030009263,14.76686015755813,18.403185885837868
23-02-20-04,12.5,3,2.4984227597713473,16.424431800842285,15.019533835542607,14.606268936702415,18.242594664982153
23-02-20-04,12.5,3,2.5031792044639594,16.242976570129397,14.893120434056137,14.424813705989527,18.061139434269265
23-02-20-04,12.5,3,2.5555796027183537,16.039575719833373,14.740204997239871,14.221412855693503,17.85773858397324
23-02-20-04,12.5,3,2.5442251582940423,15.841298580169678,14.61712458118621,14.023135716029808,17.659461444309546
23-02-20-04,12.5,3,2.5839530547459924,15.648757314682008,14.463384574227286,13.830594450542138,17.466920178821876
23-02-20-04,12.5,3,2.614232550462087,15.470220785140993,14.319503493344007,13.652057921001123,17.288383649280863
23-02-20-04,12.5,3,2.624209193785985,15.299352769851687,14.18289273343646,13.481189905711817,17.117515633991555
23-02-20-04,12.5,3,2.658339212735494,15.108344011306762,14.019795888050282,13.290181147166892,16.92650687544663
23-02-20-04,12.5,3,2.681177733739217,14.906243495941164,13.861797786309403,13.088080631801294,16.724406360081034
23-02-20-04,12.5,3,2.705887614091237,14.702516202926637,13.704207175993304,12.884353338786767,16.520679067066506
23-02-20-04,12.5,3,2.761964498360952,14.502107553482055,13.543606311486815,12.683944689342185,16.320270417621924
23-02-20-04,12.5,3,2.8300169809659326,14.315923624038696,13.404818903382958,12.497760759898826,16.134086488178564
23-02-20-04,12.5,3,2.8232704563935602,14.14630415916443,13.293385891613987,12.32814129502456,15.9644670233043
23-02-20-04,12.5,3,2.8839073324203497,13.964251785278321,13.161691932564416,12.146088921138452,15.782414649418191
23-02-20-04,12.5,3,2.909190210103989,13.784582834243775,13.043933932693015,11.966419970103905,15.602745698383645
23-02-20-04,12.5,3,2.928355240821838,13.577399682998658,12.917704398045814,11.759236818858788,15.395562547138528
23-02-20-04,12.5,3,3.0101258456706996,13.369357681274415,12.771733221334038,11.551194817134546,15.187520545414285
23-02-20-04,12.5,3,3.0400694489479063,13.171942949295044,12.632080193649086,11.353780085155174,14.990105813434914
23-02-20-04,12.5,3,3.0680457234382628,12.978111934661866,12.479040601537058,11.159949070521996,14.796274798801736
23-02-20-04,12.5,3,3.107937830686569,12.774383926391602,12.319968812878232,10.956221062251732,14.592546790531472
23-02-20-04,12.5,3,3.116733785867692,12.573781156539917,12.159968198632862,10.755618292400047,14.391944020679787
23-02-20-04,12.5,3,3.121414180994034,12.376555395126344,11.981735286148773,10.558392530986474,14.194718259266214
23-02-20-04,12.5,3,3.171481117010117,12.179421186447144,11.78000031293312,10.361258322307274,13.997584050587013
23-02-20-04,12.5,3,3.203555073738098,11.993220233917237,11.579587406157152,10.175057369777367,13.811383098057107
23-02-20-04,12.5,3,3.2590137553215026,11.805431270599366,11.370772230475364,9.987268406459496,13.623594134739236
23-02-20-04,12.5,3,3.3429792495568593,11.645299100875853,11.166259474697416,9.827136236735983,13.463461965015723
23-02-20-04,12.5,3,3.4223484071095784,11.486099481582642,10.980890316489637,9.667936617442772,13.304262345722512
23-02-20-04,12.5,3,3.5024490269025166,11.347078084945677,10.811451529166382,9.528915220805807,13.165240949085547
23-02-20-04,12.5,3,3.556800530751546,11.208352947235106,10.656048251229118,9.390190083095236,13.026515811374976
23-02-20-04,12.5,3,3.608637204170227,11.076374101638795,10.498418036012023,9.258211237498925,12.894536965778665
23-02-20-04,12.5,3,3.682616597414017,10.947487449645998,10.340611767045097,9.129324585506128,12.765650313785867
23-02-20-04,12.5,3,3.7717465221881867,10.824931812286378,10.200247898069772,9.006768948146508,12.643094676426248
23-02-20-04,12.5,3,3.8299390494823458,10.684900045394897,10.083441689532654,8.866737181255028,12.503062909534767
23-02-20-04,12.5,3,3.9008864820003515,10.557585382461548,9.968007419940509,8.739422518321678,12.375748246601418
23-02-20-04,12.5,3,3.9539021801948553,10.43657913208008,9.872623258098892,8.61841626794021,12.25474199621995
23-02-20-04,12.5,3,3.984454321066539,10.31892113685608,9.78673168524037,8.50075827271621,12.13708400099595
23-02-20-04,12.5,3,4.018586138089498,10.20590786933899,9.696704755330908,8.38774500519912,12.02407073347886
23-02-20-04,12.5,3,4.058299389680227,10.077273845672607,9.609628158280737,8.259110981532737,11.895436709812477
23-02-20-04,12.5,3,4.129176171620687,9.956343841552735,9.527280844945112,8.138180977412866,11.774506705692605
23-02-20-04,12.5,3,4.188989019393921,9.84333086013794,9.466581885174756,8.02516799599807,11.66149372427781
23-02-20-04,12.5,3,4.204239809513092,9.742998075485229,9.41523329038586,7.924835211345359,11.561160939625099
23-02-20-04,12.5,3,4.210485243797303,9.642458152770997,9.35439774090928,7.824295288631127,11.460621016910867
23-02-20-04,12.5,3,4.268461722135544,9.563164186477662,9.28885009831309,7.745001322337792,11.381327050617532
23-02-20-04,12.5,3,4.265739470720291,9.472644710540772,9.233881936248572,7.654481846400902,11.290807574680642
23-02-20-04,12.5,3,4.28463049530983,9.389910793304445,9.157695113565065,7.571747929164575,11.208073657444315
23-02-20-04,12.5,3,4.333445702791215,9.30686459541321,9.076666393185947,7.4887017312733395,11.12502745955308
23-02-20-04,12.5,3,4.357805954217911,9.228911876678469,9.002306089196408,7.410749012538599,11.047074740818339
23-02-20-04,12.5,3,4.380750637054444,9.147753381729126,8.94172909393993,7.329590517589256,10.965916245868996
23-02-20-04,12.5,3,4.36802325129509,9.068155574798585,8.87493444990256,7.249992710658715,10.886318438938455
23-02-20-04,12.5,3,4.392356213728587,8.995038843154907,8.803502301226542,7.176875979015037,10.813201707294777
23-02-20-04,12.5,3,4.446377786795299,8.904250717163086,8.734708800982766,7.086087853023216,10.722413581302956
23-02-20-04,12.5,3,4.471958711544673,8.821367597579956,8.676271663172344,7.003204733440086,10.639530461719826
23-02-20-04,12.5,3,4.488910880486171,8.735265254974365,8.604775427382982,6.917102390834495,10.553428119114235
23-02-20-04,12.5,3,4.572896829048792,8.647787761688233,8.532084625063359,6.8296248975483635,10.465950625828103
23-02-20-04,12.5,3,4.6125512389341985,8.555572414398195,8.474281213620309,6.7374095502583256,10.373735278538065
23-02-20-04,12.5,3,4.635800455013912,8.460317659378054,8.415020461699267,6.642154795238184,10.278480523517924
23-02-20-04,12.5,3,4.604037612676621,8.37120909690857,8.357989404266448,6.5530462327687005,10.18937196104844
23-02-20-04,12.5,3,4.653470905621847,8.296857833862306,8.27524754639763,6.4786949697224365,10.115020698002176
23-02-20-04,12.5,3,4.659544922908147,8.223387908935548,8.204834725676696,6.405225044795678,10.041550773075418
23-02-20-04,12.5,3,4.673782827456793,8.153457927703858,8.111971419529619,6.335295063563988,9.971620791843728
23-02-20-04,12.5,3,4.6864238341649385,8.085488605499267,8.018048050670412,6.267325741359397,9.903651469639136
23-02-20-04,12.5,3,4.76745540102323,8.01000952720642,7.924771498924516,6.191846663066549,9.828172391346289
23-02-20-04,12.5,3,4.7900199731191,7.924202728271485,7.846391496782201,6.106039864131615,9.742365592411355
23-02-20-04,12.5,3,4.813810475667318,7.847605276107789,7.7670881894640615,6.029442411967919,9.665768140247659
23-02-20-04,12.5,3,4.860700621207555,7.774344062805176,7.696567190271217,5.956181198665307,9.592506926945045
23-02-20-04,12.5,3,4.8750976343949635,7.710518074035646,7.624897418183162,5.892355209895776,9.528680938175516
23-02-20-04,12.5,3,4.9519851048787435,7.637436103820802,7.554256060850025,5.819273239680932,9.455598967960672
23-02-20-04,12.5,3,4.950339210033417,7.5733943939209,7.499467692748465,5.75523152978103,9.39155725806077
23-02-20-04,12.5,3,5.053209459781647,7.516540431976319,7.4283347371466935,5.698377567836449,9.334703296116189
23-02-20-04,12.5,3,5.072619098424912,7.458793258666993,7.370524516597698,5.640630394527124,9.276956122806862
23-02-20-04,12.5,3,5.082975339889527,7.4045891761779785,7.304434615025613,5.586426312038109,9.222752040317848
23-02-20-04,12.5,3,5.102378797531129,7.349558401107788,7.222611267187588,5.531395536967919,9.167721265247657
23-02-20-04,12.5,3,5.129721808433533,7.301696920394897,7.141324112466994,5.483534056255028,9.119859784534766
23-02-20-04,12.5,3,5.116053664684296,7.253981494903565,7.049281831052219,5.435818630763695,9.072144359043435
23-02-20-04,12.5,3,5.169363033771515,7.212456607818604,6.937083349303096,5.394293743678734,9.030619471958474
23-02-20-04,12.5,3,5.179695057868958,7.167745113372803,6.831779375031797,5.349582249232933,8.985907977512673
23-02-20-04,12.5,3,5.189214152097703,7.129492235183716,6.715998344526698,5.311329371043847,8.947655099323585
23-02-20-04,12.5,3,5.259331566095352,7.080388784408571,6.583612158340374,5.262225920268701,8.898551648548441
23-02-20-04,12.5,3,5.306112891435624,7.035694885253905,6.461706145232117,5.217532021114035,8.853857749393775
23-02-20-04,12.5,3,5.362772887945176,6.988173866271973,6.341850679993706,5.170011002132103,8.806336730411843
23-02-20-04,12.5,3,5.443735361099244,6.940159463882447,6.22507024536113,5.121996599742577,8.758322328022317
23-02-20-04,12.5,3,5.461397886276246,6.899179029464722,6.124611765144218,5.0810161653248525,8.717341893604592
23-02-20-04,12.5,3,5.538228940963745,6.864252519607546,6.020735497354613,5.046089655467677,8.682415383747415
23-02-20-04,12.5,3,5.615507125854492,6.826103353500368,5.930224593457115,5.007940489360498,8.644266217640238
23-02-20-04,12.5,3,5.639848697185517,6.781360244750978,5.843102130844718,4.963197380611108,8.599523108890848
23-02-20-04,12.5,3,5.698689818382264,6.7435516834259035,5.757896143847082,4.9253888192860344,8.561714547565773
23-02-20-04,12.5,3,5.785381853580476,6.695855283737184,5.674366251843777,4.877692419597315,8.514018147877053
23-02-20-04,12.5,3,5.810822296142579,6.646596336364747,5.608848650831209,4.828433472224878,8.464759200504616
23-02-20-04,12.5,3,5.850603330135346,6.582764053344727,5.544134236611427,4.764601189204857,8.400926917484597
23-02-20-04,12.5,3,5.895941925048828,6.523732709884643,5.484985211569621,4.705569845744774,8.341895574024512
23-02-20-04,12.5,3,5.9043943762779225,6.471255111694336,5.424608197836683,4.653092247554467,8.289417975834205
23-02-20-04,12.5,3,5.938973844051361,6.413931512832642,5.352597586839785,4.595768648692772,8.232094376972512
23-02-20-04,12.5,3,5.956315481662751,6.366341543197632,5.279187848425581,4.548178679057763,8.184504407337501
23-02-20-04,12.5,3,6.020862340927125,6.3213515281677255,5.210276147856776,4.5031886640278564,8.139514392307595
23-02-20-04,12.5,3,6.037116932868958,6.283574724197388,5.150301446791986,4.465411860057518,8.101737588337258
23-02-20-04,12.5,3,6.090435755252838,6.2357703208923345,5.073508254043515,4.4176074567524655,8.053933185032204
23-02-20-04,12.5,3,6.094115924835205,6.1976893901824965,5.0102160798400925,4.379526526042627,8.015852254322366
23-02-20-04,12.5,3,6.116558849811554,6.1624899387359635,4.937462125460402,4.3443270745960945,7.980652802875833
23-02-20-04,12.5,3,6.130863320827483,6.127655982971192,4.860144823359981,4.309493118831323,7.945818847111061
23-02-20-04,12.5,3,6.183567309379577,6.088156986236572,4.773449847927147,4.269994122096703,7.906319850376441
23-02-20-04,12.5,3,6.248870515823364,6.038678455352783,4.694507758884234,4.220515591212914,7.856841319492652
23-02-20-04,12.5,3,6.29168848991394,5.994276523590088,4.623471521357748,4.176113659450218,7.812439387729958
23-02-20-04,12.5,3,6.287662446498871,5.944874811172485,4.544658421716184,4.126711947032616,7.763037675312354
23-02-20-04,12.5,3,6.310686933994293,5.894342708587647,4.448221341928537,4.076179844447777,7.712505572727517
23-02-20-04,12.5,3,6.410787653923035,5.8369606018066404,4.349443176433583,4.018797737666771,7.6551234659465095
23-02-20-04,12.5,3,6.399159765243532,5.782490873336792,4.263942575725208,3.964328009196923,7.600653737476662
23-02-20-04,12.5,3,6.450174081325532,5.731430053710938,4.160683826712769,3.913267189571069,7.549592917850807
23-02-20-04,12.5,3,6.4965461850166335,5.6647713661193855,4.057918881735678,3.846608501979516,7.482934230259255
23-02-20-04,12.5,3,6.55898084640503,5.597762918472291,3.9469422508920475,3.779600054332421,7.41592578261216
23-02-20-04,12.5,3,6.575064504146576,5.540309858322144,3.8398315618757577,3.7221469941822742,7.358472722462013
23-02-20-04,12.5,3,6.603243780136108,5.486321783065796,3.7190971945045117,3.668158918925927,7.3044846472056655
23-02-20-04,12.5,3,6.688140535354615,5.432103824615479,3.593672312166298,3.613940960475609,7.250266688755348
23-02-20-04,12.5,3,6.775501585006714,5.379442405700684,3.4818966183546087,3.5612795415608143,7.197605269840553
23-02-20-04,12.5,3,6.812387609481811,5.318825054168701,3.3696310525264956,3.5006621900288315,7.13698791830857
23-02-20-04,12.5,3,6.84908745288849,5.254824256896972,3.2569234702293737,3.436661392757103,7.072987121036842
23-02-20-04,12.5,3,6.931158113479615,5.188298320770263,3.135467049919275,3.370135456630394,7.006461184910133
23-02-20-04,12.5,3,6.98351197242737,5.118281078338622,3.0186015014623897,3.300118214198753,6.936443942478492
23-02-20-04,12.5,3,7.078455305099488,4.693554639816284,2.886229604808258,2.8753917756764147,6.511717503956154
23-02-20-04,12.5,3,7.125154924392701,4.15904974937439,2.767124052301331,2.34088688523452,5.97721261351426
23-02-20-04,12.5,3,7.218623924255372,3.624516534805298,2.6365770919433094,1.8063536706654286,5.442679398945168
23-02-20-04,12.5,3,7.2762506246566785,3.0964505195617678,2.5142326107733672,1.2782876554218983,4.914613383701637
23-02-20-04,12.5,3,7.292595326900484,2.5712362289428716,2.3813226029437935,0.7530733648030021,4.389399093082741
23-02-20-04,12.5,3,7.391737318038942,2.0462917327880863,2.2235519738923144,0.2281288686482168,3.864454596927956
23-02-20-04,12.5,3,7.435131418704988,1.533967208862305,2.0783410764161894,-0.2841956552775644,3.352130073002175
23-02-20-04,12.5,3,7.527479410171509,1.0312663078308109,1.9147298648133735,-0.7868965563090586,2.84942917197068
23-02-20-04,12.5,3,7.592096436023714,0.5382572650909424,1.7623001642009422,-1.2799055990489272,2.356420129230812
23-02-20-04,12.5,3,7.745922100543977,0.048210525512695335,1.6027268483262993,-1.7699523386271743,1.8663733896525647
23-02-20-04,12.5,3,7.771889960765839,-0.07137351036071773,1.453701317074671,-1.8895363745005873,1.7467893537791517
23-02-20-04,12.5,3,7.897450792789461,-0.07117538452148434,1.287554912293671,-1.889338248661354,1.746987479618385
23-02-20-04,12.5,3,7.952584350109101,-0.07102589607238766,1.1382688128610277,-1.8891887602122572,1.7471369680674818
23-02-20-04,12.5,3,8.08881781101227,-0.07130441665649409,0.977688996044261,-1.8894672807963635,1.7468584474833755
23-02-20-04,12.5,3,8.277339148521426,-0.07115850448608393,0.8214298926096287,-1.8893213686259533,1.7470043596537856
23-02-20-04,12.5,3,8.310343575477601,-0.07121343612670893,0.6835048343973519,-1.8893763002665784,1.7469494280131606
23-02-20-04,12.5,3,8.495505344867707,-0.07085938453674312,0.5447723054774964,-1.8890222486766126,1.7473034796031264
23-02-20-04,12.5,3,8.528769004344941,-0.07037415504455562,0.4319131324102122,-1.888537019184425,1.747788709095314
23-02-20-04,12.5,3,8.663736653327943,-0.07034826278686518,0.32357894590340647,-1.8885111269267347,1.7478146013530043


==> flow_dat_23-02-20-05.csv <==
Versuch,Concentration,Aging,Druck (bar),Flow,Flow_pred,lowerBound,upperBound
23-02-20-05,12.5,4,0.3560449812561274,11.242762327194214,10.581126049147818,9.374251494888966,13.111273159499461
23-02-20-05,12.5,4,0.40121724195778374,13.38615288734436,11.628610280681603,11.517642055039113,15.254663719649608
23-02-20-05,12.5,4,0.4456775460392237,15.680611896514893,12.754278392925912,13.812101064209646,17.54912272882014
23-02-20-05,12.5,4,0.4928672585636378,17.379732799530032,13.910969367272179,15.511221967224785,19.24824363183528
23-02-20-05,12.5,4,0.5440840814262629,18.838274002075195,15.111632157217972,16.969763169769948,20.706784834380443
23-02-20-05,12.5,4,0.6012983884662391,20.008697748184208,16.338232294226785,18.14018691587896,21.877208580489455
23-02-20-05,12.5,4,0.6497638311237097,21.02022957801819,17.46508492717251,19.15171874571294,22.888740410323436
23-02-20-05,12.5,4,0.7032544240355493,22.15353112220764,18.57560322224053,20.28502028990239,24.022041954512886
23-02-20-05,12.5,4,0.7489776641130449,23.356352949142455,19.599655321242135,21.487842116837207,25.224863781447702
23-02-20-05,12.5,4,0.766253760457039,24.327233362197877,20.498824278406367,22.45872252989263,26.195744194503124
23-02-20-05,12.5,4,0.7844162881374359,25.095630741119386,21.33224846456216,23.22711990881414,26.964141573424634
23-02-20-05,12.5,4,0.7998897999525071,25.669391155242923,22.04740886194559,23.800880322937676,27.53790198754817
23-02-20-05,12.5,4,0.810601015885671,26.109764385223393,22.679823805101428,24.241253552918145,27.97827521752864
23-02-20-05,12.5,4,0.8256346782048544,26.477021312713624,23.26208095580978,24.608510480408377,28.345532145018872
23-02-20-05,12.5,4,0.8421156962712606,26.754068183898926,23.715502964984925,24.88555735159368,28.622579016204174
23-02-20-05,12.5,4,0.8431990345319113,26.954297161102296,24.057959468052907,25.08578632879705,28.822807993407544
23-02-20-05,12.5,4,0.8555896659692129,27.13694572448731,24.427215940799368,25.26843489218206,29.005456556792556
23-02-20-05,12.5,4,0.8649693955977759,27.267307376861577,24.72390786739488,25.39879654455633,29.135818209166825
23-02-20-05,12.5,4,0.8828825225432715,27.36814184188843,24.97708931929435,25.499631009583183,29.236652674193678
23-02-20-05,12.5,4,0.8946732749541602,27.396479129791263,25.139962270368105,25.527968297486016,29.26498996209651
23-02-20-05,12.5,4,0.8987965216239294,27.416793251037596,25.269862461564276,25.54828241873235,29.285304083342844
23-02-20-05,12.5,4,0.9115712558229764,27.375663185119627,25.393439678618925,25.50715235281438,29.244174017424875
23-02-20-05,12.5,4,0.9266699075698853,27.304079818725587,25.47778906090813,25.43556898642034,29.172590651030834
23-02-20-05,12.5,4,0.9195684850215912,27.156213569641114,25.526011820529583,25.287702737335866,29.02472440194636
23-02-20-05,12.5,4,0.9219843104481698,27.009223079681394,25.59680436878556,25.140712247376147,28.877733911986642
23-02-20-05,12.5,4,0.9421951234340668,26.863418769836425,25.66373883925205,24.994907937531178,28.731929602141673
23-02-20-05,12.5,4,0.9461307838559152,26.747164249420166,25.69571142777896,24.87865341711492,28.615675081725414
23-02-20-05,12.5,4,0.9547214969992637,26.627101612091067,25.723554437404694,24.75859077978582,28.495612444396315
23-02-20-05,12.5,4,0.9493991598486902,26.517718353271484,25.742812794783333,24.649207520966236,28.38622918557673
23-02-20-05,12.5,4,0.963097508251667,26.439434757232664,25.765485870841843,24.570923924927417,28.307945589537912
23-02-20-05,12.5,4,0.9767338067293168,26.335974445343012,25.774575835472366,24.467463613037765,28.20448527764826
23-02-20-05,12.5,4,0.9720422014594079,26.264000549316407,25.776434625492396,24.39548971701116,28.132511381621654
23-02-20-05,12.5,4,0.9673801869153976,26.19376329421997,25.776859667147992,24.325252461914722,28.062274126525217
23-02-20-05,12.5,4,0.9875694677233695,26.159947147369387,25.773451086253765,24.29143631506414,28.028457979674634
23-02-20-05,12.5,4,0.9965860560536384,26.100951709747317,25.75955657810742,24.23244087744207,27.969462542052565
23-02-20-05,12.5,4,0.9892303665479025,26.047458972930908,25.74679103890731,24.17894814062566,27.915969805236156
23-02-20-05,12.5,4,0.9943550457557042,25.95336650848389,25.73313005432401,24.08485567617864,27.821877340789136
23-02-20-05,12.5,4,1.0013346775372822,25.899568214416504,25.716488695297798,24.031057382111257,27.768079046721752
23-02-20-05,12.5,4,1.0212149872382483,25.832933044433595,25.693468546641903,23.964422212128348,27.701443876738843
23-02-20-05,12.5,4,1.027597139676412,25.818511486053467,25.676707980310198,23.95000065374822,27.687022318358714
23-02-20-05,12.5,4,1.0263422297437985,25.82055711746216,25.66442742207858,23.952046285156914,27.68906794976741
23-02-20-05,12.5,4,1.0388038662075996,25.839760017395022,25.643481461357535,23.971249185089775,27.70827084970027
23-02-20-05,12.5,4,1.0557809051871299,25.86654205322266,25.621031839057498,23.99803122091741,27.735052885527907
23-02-20-05,12.5,4,1.0613281813263893,25.90164594650269,25.60360867958534,24.033135114197442,27.770156778807937
23-02-20-05,12.5,4,1.0556834024190902,25.939668083190917,25.592758321310836,24.07115725088567,27.808178915496164
23-02-20-05,12.5,4,1.0600419096151987,25.97257661819458,25.57320602154176,24.104065785889333,27.841087450499828
23-02-20-05,12.5,4,1.0649614758292834,26.009190273284915,25.54535744954779,24.140679440979667,27.877701105590162
23-02-20-05,12.5,4,1.0773187531034152,25.985103034973143,25.51705401009613,24.116592202667896,27.85361386727839
23-02-20-05,12.5,4,1.0683894468347233,25.953287315368655,25.495487941219604,24.084776483063408,27.821798147673903
23-02-20-05,12.5,4,1.0617518616716066,25.849833869934088,25.464577860928785,23.98132303762884,27.718344702239335
23-02-20-05,12.5,4,1.0792393202582997,25.780370807647706,25.418751043473797,23.91185997534246,27.648881639952954
23-02-20-05,12.5,4,1.089044277369976,25.69115610122681,25.37990518996156,23.822645268921562,27.559666933532057
23-02-20-05,12.5,4,1.0916633889079095,25.614717864990237,25.350701797690373,23.74620703268499,27.483228697295484
23-02-20-05,12.5,4,1.0837451681494712,25.51266374588013,25.319722955019802,23.64415291357488,27.381174578185377
23-02-20-05,12.5,4,1.0955374255776404,25.439626121521002,25.26715282100984,23.571115289215754,27.30813695382625
23-02-20-05,12.5,4,1.1137748166918753,25.349349403381353,25.21814452072932,23.480838571076106,27.2178602356866
23-02-20-05,12.5,4,1.1184264242649076,25.283924674987798,25.187915351032988,23.41541384268255,27.152435507293045
23-02-20-05,12.5,4,1.1170366510748864,25.213839340209965,25.154377339459074,23.345328507904718,27.082350172515213
23-02-20-05,12.5,4,1.1256766691803934,25.165910053253178,25.113440419101472,23.29739922094793,27.034420885558426
23-02-20-05,12.5,4,1.1457734063267708,25.12916049957276,25.084091254421324,23.26064966726751,26.997671331878006
23-02-20-05,12.5,4,1.148079200088978,25.053006935119633,25.071813573276728,23.184496102814386,26.92151776742488
23-02-20-05,12.5,4,1.1404165849089622,24.995322990417485,25.05414519008765,23.126812158112237,26.863833822722732
23-02-20-05,12.5,4,1.1457424357533457,24.912730979919438,25.02161147368914,23.04422014761419,26.781241812224685
23-02-20-05,12.5,4,1.1746963679790496,24.86631574630738,24.993373631821513,22.99780491400213,26.734826578612626
23-02-20-05,12.5,4,1.1791429340839386,24.77154922485352,24.98584439099587,22.90303839254827,26.640060057158767
23-02-20-05,12.5,4,1.1649168252944946,24.682487869262697,24.97034044037114,22.81397703695745,26.550998701567945
23-02-20-05,12.5,4,1.174802360435327,24.55295448303223,24.936754573249814,22.684443650726983,26.42146531533748
23-02-20-05,12.5,4,1.1856868286927542,24.44669637680054,24.902950431126644,22.57818554449529,26.315207209105786
23-02-20-05,12.5,4,1.1748248209555945,24.30006265640259,24.86988752252246,22.431551824097344,26.16857348870784
23-02-20-05,12.5,4,1.166216959555944,24.177814865112307,24.809788914910058,22.30930403280706,26.046325697417554
23-02-20-05,12.5,4,1.1774037530024848,24.0626690864563,24.73317467697416,22.194158254151052,25.931179918761547
23-02-20-05,12.5,4,1.1943741713960967,23.962233448028567,24.65852702391861,22.09372261572332,25.830744280333814
23-02-20-05,12.5,4,1.1925207003951073,23.903650665283205,24.584493820747397,22.035139832977958,25.772161497588453
23-02-20-05,12.5,4,1.1871126255393027,23.840441284179693,24.501851222380733,21.971930451874446,25.70895211648494
23-02-20-05,12.5,4,1.2046656450629234,23.82663322448731,24.409783478745844,21.958122392182062,25.695144056792557
23-02-20-05,12.5,4,1.2202387219667434,23.818597183227542,24.3246518164962,21.950086350922295,25.68710801553279
23-02-20-05,12.5,4,1.2304170594612758,23.833056793212894,24.240883126270322,21.964545960907646,25.70156762551814
23-02-20-05,12.5,4,1.2400411651531855,23.85458026885987,24.15441946863381,21.986069436554622,25.723091101165117
23-02-20-05,12.5,4,1.273628069559733,23.9328856086731,24.0683058565846,22.064374776367853,25.801396440978348
23-02-20-05,12.5,4,1.2921817676226297,23.96769968032837,24.00639688991698,22.099188848023122,25.836210512633617
23-02-20-05,12.5,4,1.3000479177633921,24.006066761016847,23.94755892593337,22.1375559287116,25.874577593322094
23-02-20-05,12.5,4,1.315896597603957,24.027163372039798,23.904051136518543,22.15865253973455,25.895674204345045
23-02-20-05,12.5,4,1.3281161060929298,23.985287914276125,23.872459186604242,22.116777081970877,25.853798746581372
23-02-20-05,12.5,4,1.3381230250000953,23.925056171417236,23.831561106921395,22.056545339111988,25.793567003722483
23-02-20-05,12.5,4,1.3441978052258492,23.82014665603638,23.799020581416947,21.95163582373113,25.688657488341626
23-02-20-05,12.5,4,1.3573727071285249,23.721011352539065,23.760363273007343,21.852500520233818,25.589522184844313
23-02-20-05,12.5,4,1.3717642426490786,23.616078186035157,23.718634770107933,21.74756735372991,25.484589018340404
23-02-20-05,12.5,4,1.3806558310985568,23.51304359436035,23.681350119915063,21.644532762055103,25.3815544266656
23-02-20-05,12.5,4,1.3745971530675891,23.399832916259765,23.642579358374014,21.531322083954517,25.268343748565012
23-02-20-05,12.5,4,1.387880784273148,23.28338327407837,23.587309270002585,21.414872441773124,25.15189410638362
23-02-20-05,12.5,4,1.3708969518542293,23.170502758026124,23.524006930091698,21.301991925720877,25.039013590331372
23-02-20-05,12.5,4,1.3672908619046216,23.07319164276123,23.432466364701575,21.204680810455983,24.941702475066478
23-02-20-05,12.5,4,1.394360984861851,23.001472091674806,23.324086208989634,21.13296125936956,24.869982923980054
23-02-20-05,12.5,4,1.3907966271042824,22.929204654693606,23.228587634987562,21.06069382238836,24.797715486998854
23-02-20-05,12.5,4,1.4066008523106577,22.90681200027466,23.119395181707272,21.03830116796941,24.775322832579906
23-02-20-05,12.5,4,1.424461053311825,22.88965072631836,23.012811191421243,21.021139894013114,24.75816155862361
23-02-20-05,12.5,4,1.4315340355038646,22.85809879302979,22.917027402192694,20.989587960724542,24.726609625335037
23-02-20-05,12.5,4,1.4426319614052772,22.816481208801275,22.80403076855307,20.947970376496027,24.684992041106522
23-02-20-05,12.5,4,1.462757728993893,22.768519401550297,22.68763648694989,20.90000856924505,24.637030233855544
23-02-20-05,12.5,4,1.48827232927084,22.710648517608643,22.568745948746177,20.842137685303396,24.57915934991389
23-02-20-05,12.5,4,1.515814266204834,22.653325061798096,22.4632325225399,20.78481422949285,24.521835894103344
23-02-20-05,12.5,4,1.5383639460802079,22.594313030242922,22.358863985161356,20.725802197937675,24.46282386254817
23-02-20-05,12.5,4,1.5443694458405177,22.51902597427369,22.269838569243188,20.65051514196844,24.387536806578936
23-02-20-05,12.5,4,1.561945925752322,22.433991222381593,22.163152634173795,20.565480390076345,24.30250205468684
23-02-20-05,12.5,4,1.5729894773165387,22.33377187728882,22.048185483634903,20.465261044983574,24.20228270959407
23-02-20-05,12.5,4,1.5735738352934523,22.212767772674564,21.927799435598747,20.344256940369316,24.08127860497981
23-02-20-05,12.5,4,1.6063953564564388,22.10754707336426,21.774056728373775,20.23903624105901,23.976057905669506
23-02-20-05,12.5,4,1.6220381126801175,22.008734207153317,21.629265406087914,20.14022337484807,23.877245039458565
23-02-20-05,12.5,4,1.644862572948138,21.89905679702759,21.47298477245209,20.030545964722343,23.767567629332838
23-02-20-05,12.5,4,1.6491817841927214,21.79237852096558,21.31562403239791,19.923867688660334,23.66088935327083
23-02-20-05,12.5,4,1.673809016744296,21.677913284301763,21.13723965027317,19.809402451996515,23.54642411660701
23-02-20-05,12.5,4,1.6727220366398496,21.52840008735657,20.944940764247313,19.659889255051322,23.396910919661817
23-02-20-05,12.5,4,1.7045768171548843,21.415470314025878,20.704861135069013,19.54695948172063,23.283981146331126
23-02-20-05,12.5,4,1.7335533767938616,21.29360489845276,20.467169631970776,19.425094066147512,23.162115730758007
23-02-20-05,12.5,4,1.7520255357027057,21.167956638336182,20.226308969569736,19.299445806030935,23.03646747064143
23-02-20-05,12.5,4,1.8009351581335067,21.060353422164916,19.971328810817475,19.191842589859668,22.928864254470163
23-02-20-05,12.5,4,1.8192493945360184,20.945738697052,19.73773988995389,19.077227864746753,22.814249529357248
23-02-20-05,12.5,4,1.8506755203008651,20.799682188034055,19.504807664202374,18.931171355728807,22.668193020339302
23-02-20-05,12.5,4,1.8740431159734725,20.63894691467285,19.283296898498627,18.770436082367603,22.507457746978098
23-02-20-05,12.5,4,1.908212062716484,20.478995847702024,19.05751797420229,18.610485015396776,22.34750668000727
23-02-20-05,12.5,4,1.9517025262117387,20.31803026199341,18.849037631510193,18.449519429688163,22.186541094298658
23-02-20-05,12.5,4,2.0190143674612044,20.13963561058045,18.661912131555976,18.2711247782752,22.008146442885696
23-02-20-05,12.5,4,2.0466236263513564,19.931625509262084,18.51885837802375,18.063114676956836,21.80013634156733
23-02-20-05,12.5,4,2.0798341184854507,19.72456483840942,18.382689158067677,17.856054006104173,21.59307567071467
23-02-20-05,12.5,4,2.1190060019493107,19.50474700927734,18.249543325005455,17.636236176972094,21.37325784158259
23-02-20-05,12.5,4,2.137238174676895,19.27029676437378,18.124353884288286,17.40178593206853,21.138807596679026
23-02-20-05,12.5,4,2.1551493704319,19.001514387130737,17.985028116260843,17.13300355482549,20.870025219435984
23-02-20-05,12.5,4,2.1708001196384434,18.730770921707155,17.823688460762376,16.862260089401907,20.599281754012402
23-02-20-05,12.5,4,2.201923042535782,18.485427761077883,17.640972264494756,16.616916928772635,20.35393859338313
23-02-20-05,12.5,4,2.2120254953702294,18.24334330558777,17.46977741114591,16.374832473282524,20.11185413789302
23-02-20-05,12.5,4,2.226032390197118,18.006250047683718,17.272404614332086,16.13773921537847,19.874760879988965
23-02-20-05,12.5,4,2.2306228240331016,17.796317911148073,17.060484786036028,15.927807078842825,19.66482874345332
23-02-20-05,12.5,4,2.2497068365414936,17.58752388954163,16.82418845436045,15.719013057236381,19.456034721846876
23-02-20-05,12.5,4,2.281029296716054,17.36926145553589,16.579570556069932,15.500750623230644,19.23777228784114
23-02-20-05,12.5,4,2.3111855812867486,17.149769124984743,16.322495026829642,15.281258292679496,19.01827995728999
23-02-20-05,12.5,4,2.3545921631654108,16.92194729804993,16.06045287817147,15.053436465744682,18.790458130355177
23-02-20-05,12.5,4,2.412296313842138,16.71338387489319,15.794717472846406,14.844873042587942,18.581894707198437
23-02-20-05,12.5,4,2.4683739610513054,16.498372421264648,15.548366860886599,14.6298615889594,18.366883253569895
23-02-20-05,12.5,4,2.484760003089905,16.250022659301756,15.330626493745442,14.381511826996508,18.118533491607003
23-02-20-05,12.5,4,2.54567700902621,16.001612768173217,15.091389899015137,14.13310193586797,17.870123600478465
23-02-20-05,12.5,4,2.5913475243250526,15.762766990661623,14.868698700471107,13.894256158356376,17.63127782296687
23-02-20-05,12.5,4,2.6460299162069956,15.506377277374266,14.64482250470812,13.637866445069019,17.374888109679514
23-02-20-05,12.5,4,2.6886691538492844,15.25336314201355,14.43193528886857,13.384852309708302,17.121873974318795
23-02-20-05,12.5,4,2.758184669415156,15.016208658218385,14.214499146706967,13.147697825913138,16.884719490523633
23-02-20-05,12.5,4,2.8113832811514543,14.774121284484865,14.007561902664785,12.905610452179618,16.64263211679011
23-02-20-05,12.5,4,2.8815127054850262,14.541741561889651,13.816017385858324,12.673230729584404,16.4102523941949
23-02-20-05,12.5,4,2.9167167643706007,14.309014654159547,13.633375493359935,12.4405038218543,16.177525486464795
23-02-20-05,12.5,4,2.924550000826518,14.095782899856566,13.456679721558059,12.227272067551318,15.964293732161813
23-02-20-05,12.5,4,3.000509333610535,13.892324066162109,13.245211500021073,12.023813233856862,15.760834898467357
23-02-20-05,12.5,4,3.0421931445598602,13.679086160659791,13.041765520158295,11.810575328354544,15.547596992965039
23-02-20-05,12.5,4,3.107686090469361,13.4499840259552,12.831916667049915,11.581473193649952,15.318494858260447
23-02-20-05,12.5,4,3.15195301771164,13.241711854934692,12.62820794620603,11.373201022629445,15.11022268723994
23-02-20-05,12.5,4,3.22180666923523,13.017390203475953,12.41957114092852,11.148879371170706,14.8859010357812
23-02-20-05,12.5,4,3.2842205464839944,12.794819927215578,12.215894901198292,10.92630909491033,14.663330759520825
23-02-20-05,12.5,4,3.3086166143417364,12.568582677841189,12.010385813182651,10.700071845535941,14.437093510146436
23-02-20-05,12.5,4,3.3714718580245973,12.333191585540774,11.77504730273623,10.464680753235527,14.201702417846022
23-02-20-05,12.5,4,3.3977021396160128,12.11076378822327,11.54117757518263,10.242252955918023,13.979274620528518
23-02-20-05,12.5,4,3.514669728279114,11.900699043273926,11.28986072741654,10.032188210968679,13.769209875579174
23-02-20-05,12.5,4,3.5861979961395267,11.680925559997558,11.051618693717232,9.81241472769231,13.549436392302805
23-02-20-05,12.5,4,3.659642916917801,11.486691999435424,10.816237455531613,9.618181167130176,13.355202831740671
23-02-20-05,12.5,4,3.7214655637741085,11.295729732513427,10.579747891499126,9.42721890020818,13.164240564818675
23-02-20-05,12.5,4,3.793027317523956,11.089788150787355,10.336860812795612,9.221277318482107,12.958298983092602
23-02-20-05,12.5,4,3.862120048205058,10.880868339538573,10.086241994291766,9.012357507233325,12.74937917184382
23-02-20-05,12.5,4,3.9445659939448046,10.6750980758667,9.836887559629842,8.806587243561452,12.543608908171947
23-02-20-05,12.5,4,4.0806808137893675,10.485389747619628,9.604292696307025,8.61687891531438,12.353900579924876
23-02-20-05,12.5,4,4.152661159038544,10.304119338989256,9.397782414975419,8.435608506684009,12.172630171294504
23-02-20-05,12.5,4,4.249260803461075,10.105267658233641,9.201000427980933,8.236756825928394,11.973778490538889
23-02-20-05,12.5,4,4.3427141928672786,9.901906433105468,9.011154810080393,8.03339560080022,11.770417265410716
23-02-20-05,12.5,4,4.417504575252533,9.71744026184082,8.829132998764795,7.848929429535573,11.585951094146068
23-02-20-05,12.5,4,4.5089437508583075,9.515525856018067,8.652495176290625,7.64701502371282,11.384036688323315
23-02-20-05,12.5,4,4.606887396574021,9.311879673004151,8.483855703680543,7.443368840698904,11.180390505309399
23-02-20-05,12.5,4,4.721713968515397,9.110200729370119,8.336529787609624,7.241689897064871,10.978711561675366
23-02-20-05,12.5,4,4.797575651009878,8.940271892547608,8.219865683195513,7.071761060242361,10.808782724852856
23-02-20-05,12.5,4,4.8255323310693115,8.768973350524902,8.11484980123771,6.900462518219655,10.63748418283015
23-02-20-05,12.5,4,4.874707418680191,8.60573616027832,7.995159960308689,6.737225327973073,10.474246992583568
23-02-20-05,12.5,4,4.915748417377473,8.443115615844727,7.875004079234048,6.574604783539479,10.311626448149974
23-02-20-05,12.5,4,4.99466525912285,8.301381540298461,7.752710042989839,6.432870707993214,10.169892372603709
23-02-20-05,12.5,4,5.065396720170975,8.168990993499756,7.641068325530331,6.300480161194509,10.037501825805004
23-02-20-05,12.5,4,5.124972146749497,8.03513503074646,7.539871105269858,6.1666241984412125,9.903645863051707
23-02-20-05,12.5,4,5.191128492355347,7.912365913391114,7.431915847359161,6.0438550810858676,9.78087674569636
23-02-20-05,12.5,4,5.207145357131957,7.80814700126648,7.3259415597639,5.939636168961233,9.676657833571728
23-02-20-05,12.5,4,5.200234323740005,7.7254323959350595,7.205323762368371,5.856921563629813,9.593943228240306
23-02-20-05,12.5,4,5.2310330986976625,7.626812362670899,7.06026079511647,5.758301530365651,9.495323194976146
23-02-20-05,12.5,4,5.322910493612289,7.536045265197754,6.900386631842546,5.6675344328925075,9.404556097503
23-02-20-05,12.5,4,5.376943963766098,7.443487167358398,6.745226575649148,5.574976335053151,9.311997999663646
23-02-20-05,12.5,4,5.429608339071273,7.350844240188599,6.588088330324429,5.4823334078833525,9.219355072493846
23-02-20-05,12.5,4,5.4668271362781535,7.258136510849,6.42202401842637,5.389625678543753,9.126647343154247
23-02-20-05,12.5,4,5.495759648084641,7.165793991088868,6.241314086864229,5.297283158783621,9.034304823394114
23-02-20-05,12.5,4,5.587896293401719,7.082852220535279,6.052999870456693,5.214341388230032,8.951363052840525
23-02-20-05,12.5,4,5.6487205684185025,7.0065250396728525,5.872102544626718,5.138014207367606,8.875035871978099
23-02-20-05,12.5,4,5.7307419836521145,6.9260604858398445,5.6974807210024405,5.057549653534597,8.794571318145092
23-02-20-05,12.5,4,5.833211541175843,6.821180820465088,5.518858979198641,4.95266998815984,8.689691652770335
23-02-20-05,12.5,4,5.933662116527558,6.727035427093506,5.341235730444763,4.858524594788259,8.595546259398754
23-02-20-05,12.5,4,6.011227130889893,6.637669515609742,5.178932058989152,4.769158683304495,8.50618034791499
23-02-20-05,12.5,4,6.078756892681123,6.548594856262207,5.02246163351298,4.68008402395696,8.417105688567455
23-02-20-05,12.5,4,6.177611839771272,6.459866523742676,4.869919534701008,4.591355691437428,8.328377356047923
23-02-20-05,12.5,4,6.287637042999267,6.370989990234376,4.732727845969857,4.502479157929129,8.239500822539624
23-02-20-05,12.5,4,6.3559041857719425,6.281811618804933,4.607097731424292,4.413300786499686,8.15032245111018
23-02-20-05,12.5,4,6.421751141548158,6.1899374485015874,4.4849063112837575,4.321426616196341,8.058448280806834
23-02-20-05,12.5,4,6.4582424640655525,6.091095972061158,4.374729894242993,4.22258513975591,7.959606804366405
23-02-20-05,12.5,4,6.568365991115571,5.995573139190674,4.254434570350837,4.127062306885428,7.864083971495921
23-02-20-05,12.5,4,6.676955449581147,5.912618780136109,4.142875137580071,4.044107947830861,7.781129612441356
23-02-20-05,12.5,4,6.711070501804352,5.8251955032348635,4.055253836030039,3.9566846709296164,7.69370633554011
23-02-20-05,12.5,4,6.7670473814010625,5.739330768585206,3.956679943713431,3.870819936279959,7.607841600890453
23-02-20-05,12.5,4,6.821403014659881,5.653587913513184,3.8600184511383064,3.785077081207937,7.522098745818431
23-02-20-05,12.5,4,6.851127517223359,5.567755508422852,3.7670439455779468,3.699244676117605,7.4362663407281
23-02-20-05,12.5,4,6.911434698104859,5.488097763061523,3.6630992031172926,3.619586930756276,7.356608595366771
23-02-20-05,12.5,4,6.967810440063478,5.4131598472595215,3.5670411315929402,3.5446490149542744,7.281670679564769
23-02-20-05,12.5,4,6.976308631896974,5.3350479125976555,3.4620283185279566,3.4665370802924085,7.203558744902903
23-02-20-05,12.5,4,7.06931289434433,5.249521064758301,3.34968324919522,3.3810102324530535,7.118031897063547
23-02-20-05,12.5,4,7.142570185661317,5.166777563095094,3.2494401668931263,3.298266730789847,7.035288395400341
23-02-20-05,12.5,4,7.131129443645478,4.848458147048951,3.162646795084244,2.9799473147437037,6.716968979354197
23-02-20-05,12.5,4,7.227034997940064,4.301102113723755,3.055790344657528,2.432591281418508,6.169612946029002
23-02-20-05,12.5,4,7.277096951007843,3.757230234146119,2.9622692884664708,1.8887194018408717,5.625741066451366
23-02-20-05,12.5,4,7.315516078472138,3.222363710403443,2.8656423209355744,1.3538528780981958,5.09087454270869
23-02-20-05,12.5,4,7.408933341503143,2.700501108169556,2.7611572615327638,0.831990275864309,4.5690119404748035
23-02-20-05,12.5,4,7.430258667469025,2.1785644054412843,2.6623289388207807,0.3100535731360372,4.047075237746531
23-02-20-05,12.5,4,7.542853629589081,1.6616907119750977,2.555511904486224,-0.2068201203301494,3.5302015442803447
23-02-20-05,12.5,4,7.594591665267945,1.1542762756347658,2.4565141213488246,-0.7142345566704813,3.0227871079400126
23-02-20-05,12.5,4,7.626755106449128,0.6639405727386475,2.3597973887029373,-1.2045702595665997,2.5324514050438944
23-02-20-05,12.5,4,7.6282585024833685,0.17405047416687017,2.2456363020438497,-1.6944603581383768,2.042561306472117
23-02-20-05,12.5,4,7.734006071090699,-0.0677646160125732,2.1207879879442304,-1.9362754483178202,1.800746216292674
23-02-20-05,12.5,4,7.760283720493318,-0.06766862869262691,2.0016221125128064,-1.936179460997874,1.8008422036126202
23-02-20-05,12.5,4,7.834150004386903,-0.06762042045593258,1.8640019296216355,-1.9361312527611796,1.8008904118493145
23-02-20-05,12.5,4,7.924958825111389,-0.06743574142456052,1.7396684222926038,-1.9359465737298076,1.8010750908806865
23-02-20-05,12.5,4,7.9940558671951285,-0.06736664772033688,1.6130748672072988,-1.935877480025584,1.80114418458491
23-02-20-05,12.5,4,8.068398785591125,-0.06714949607849117,1.4872811423132575,-1.9356603283837381,1.801361336226756
23-02-20-05,12.5,4,8.14504554271698,-0.06730384826660152,1.37087420152719,-1.9358146805718486,1.8012069840386455
23-02-20-05,12.5,4,8.188375031948091,-0.06751470565795895,1.2569863422320002,-1.936025537963206,1.800996126647288
23-02-20-05,12.5,4,8.34063323736191,-0.0672976970672607,1.1227338855993925,-1.9358085293725078,1.8012131352379863
23-02-20-05,12.5,4,8.415004837512972,-0.06708769798278805,1.0113292401102447,-1.9355985302880352,1.801423134322459
23-02-20-05,12.5,4,8.499752902984621,-0.06733102798461911,0.9003895318833569,-1.9358418602898662,1.801179804320628
23-02-20-05,12.5,4,8.6624395608902,-0.06776604652404782,0.7859656712765402,-1.9362768788292948,1.8007447857811993
23-02-20-05,12.5,4,8.654966068267823,-0.06822581291198726,0.6830634892486469,-1.9367366452172343,1.8002850193932598


==> flow_dat_23-03-06-05.csv <==
Versuch,Concentration,Aging,Druck (bar),Flow,Flow_pred,lowerBound,upperBound
23-03-06-05,25.0,23,0.2175711032003164,14.594391489028931,17.845654780394682,12.734772263524658,16.454010714533204
23-03-06-05,25.0,23,0.24416519962251185,17.143045949935914,18.82910510071584,15.28342672443164,19.00266517544019
23-03-06-05,25.0,23,0.33073573000729084,19.525766086578372,19.694490319099017,17.666146861074097,21.385385312082647
23-03-06-05,25.0,23,0.4631489913910627,21.170270490646367,20.364112866454928,19.31065126514209,23.02988971615064
23-03-06-05,25.0,23,0.6040934834629297,22.32234349250794,20.677917167185242,20.462724267003665,24.181962718012215
23-03-06-05,25.0,23,0.7602195013314486,23.131266403198246,20.608485864700818,21.27164717769397,24.99088562870252
23-03-06-05,25.0,23,0.9168523032218219,23.40151348114014,20.186575486760702,21.541894255635864,25.261132706644414
23-03-06-05,25.0,23,1.0778282795101406,23.299275255203245,19.635454651285755,21.43965602969897,25.15889448070752
23-03-06-05,25.0,23,1.2417570982128383,23.049939250946043,19.096820757084586,21.190320025441768,24.909558476450318
23-03-06-05,25.0,23,1.4150476962327958,22.709519577026366,18.604143844550283,20.84990035152209,24.56913880253064
23-03-06-05,25.0,23,1.5858334302902222,22.19830255508423,18.1880471723736,20.338683329579954,24.057921780588504
23-03-06-05,25.0,23,1.7318040281534197,21.49475612640381,17.862331551566964,19.635136900899536,23.354375351908086
23-03-06-05,25.0,23,1.8167075455188755,20.753496408462524,17.607812829621086,18.89387718295825,22.6131156339668
23-03-06-05,25.0,23,1.8682958066463473,20.073741960525513,17.39500158386366,18.21412273502124,21.93336118602979
23-03-06-05,25.0,23,1.9015966296195987,19.47203392982483,17.211549332833698,17.612414704320553,21.331653155329104
23-03-06-05,25.0,23,1.9283686876297,18.93075170516968,17.033616557468033,17.071132479665405,20.790370930673955
23-03-06-05,25.0,23,1.960083818435669,18.446790075302125,16.863170106379982,16.58717084979785,20.3064093008064
23-03-06-05,25.0,23,1.9835264265537262,18.00425519943237,16.705198824484658,16.144635973928096,19.863874424936647
23-03-06-05,25.0,23,2.0182962119579315,17.62692904472351,16.5464929263705,15.767309819219237,19.486548270227786
23-03-06-05,25.0,23,2.0409039437770846,17.321044635772704,16.41043181295916,15.461425410268431,19.18066386127698
23-03-06-05,25.0,23,2.060910660028458,17.03762083053589,16.283060485349743,15.178001605031616,18.897240056040165
23-03-06-05,25.0,23,2.0986666440963746,16.784293699264524,16.166746018935605,14.92467447376025,18.6439129247688
23-03-06-05,25.0,23,2.123572635650635,16.517631626129152,16.07860667389209,14.658012400624878,18.377250851633427
23-03-06-05,25.0,23,2.1334284186363224,16.282127237319948,16.010392427168124,14.422508011815674,18.141746462824223
23-03-06-05,25.0,23,2.160002911090851,16.046696949005128,15.949887407038574,14.187077723500854,17.906316174509403
23-03-06-05,25.0,23,2.1769540131092078,15.83625841140747,15.91341332816184,13.976639185903197,17.695877636911746
23-03-06-05,25.0,23,2.1916548788547523,15.670685720443727,15.886275061001395,13.811066494939453,17.530304945948
23-03-06-05,25.0,23,2.2177708506584173,15.552806854248049,15.860099323303134,13.693187628743775,17.412426079752322
23-03-06-05,25.0,23,2.2201030731201175,15.438692235946657,15.857036112729801,13.579073010442384,17.298311461450933
23-03-06-05,25.0,23,2.2308105111122134,15.317454671859744,15.845790562577518,13.457835446355471,17.177073897364018
23-03-06-05,25.0,23,2.235012078285217,15.228325653076174,15.836376781803017,13.368706427571901,17.087944878580448
23-03-06-05,25.0,23,2.231341576576233,15.145592451095583,15.82247249156081,13.28597322559131,17.005211676599856
23-03-06-05,25.0,23,2.2266210794448855,15.08442807197571,15.79656868653729,13.224808846471436,16.944047297479983
23-03-06-05,25.0,23,2.22496874332428,14.99840054512024,15.75369208206297,13.138781319615967,16.858019770624516
23-03-06-05,25.0,23,2.2153610706329347,14.931293535232546,15.69524439493348,13.071674309728273,16.79091276073682
23-03-06-05,25.0,23,2.218309718370438,14.861329078674318,15.61558575538064,13.001709853170045,16.72094830417859
23-03-06-05,25.0,23,2.231782686710358,14.764303779602052,15.529210724012174,12.904684554097779,16.623923005106327
23-03-06-05,25.0,23,2.2224837779998783,14.652960348129273,15.451436840189709,12.793341122625,16.51257957363355
23-03-06-05,25.0,23,2.2374728679656983,14.576219987869264,15.358058115891051,12.71660076236499,16.435839213373537
23-03-06-05,25.0,23,2.2454125046730042,14.525379610061645,15.268382921857519,12.665760384557371,16.38499883556592
23-03-06-05,25.0,23,2.2566579401493074,14.48073649406433,15.187284671875439,12.621117268560056,16.340355719568603
23-03-06-05,25.0,23,2.2717782318592072,14.421678256988525,15.103721345723402,12.562059031484251,16.2812974824928
23-03-06-05,25.0,23,2.293837541341782,14.380041074752807,15.028852456663959,12.520421849248534,16.239660300257082
23-03-06-05,25.0,23,2.3170925378799443,14.370342779159548,14.962547912412399,12.510723553655275,16.22996200466382
23-03-06-05,25.0,23,2.341404098272324,14.360871362686158,14.908796170751623,12.501252137181885,16.220490588190433
23-03-06-05,25.0,23,2.355582141876221,14.370197439193728,14.869431854170706,12.510578213689454,16.229816664698003
23-03-06-05,25.0,23,2.355807000398636,14.406626415252687,14.830816982794635,12.547007189748413,16.26624564075696
23-03-06-05,25.0,23,2.3716723978519445,14.438289499282838,14.785575616584417,12.578670273778565,16.297908724787113
23-03-06-05,25.0,23,2.3816763877868654,14.45733690261841,14.738930903229262,12.597717677114137,16.316956128122683
23-03-06-05,25.0,23,2.375886118412018,14.470066881179811,14.702242757090458,12.610447655675538,16.329686106684086
23-03-06-05,25.0,23,2.3920916676521298,14.452815628051757,14.650643663925111,12.593196402547484,16.31243485355603
23-03-06-05,25.0,23,2.3936639964580535,14.41830668449402,14.598569120142024,12.558687458989747,16.277925909998295
23-03-06-05,25.0,23,2.402709114551544,14.386461067199708,14.551022955484523,12.526841841695434,16.246080292703983
23-03-06-05,25.0,23,2.406011658906937,14.357910060882567,14.509175185340315,12.498290835378294,16.217529286386842
23-03-06-05,25.0,23,2.406995528936386,14.316192197799683,14.476854493259838,12.45657297229541,16.17581142330396
23-03-06-05,25.0,23,2.4204484105110176,14.262409257888793,14.438193576503602,12.40279003238452,16.122028483393066
23-03-06-05,25.0,23,2.432073706388474,14.192424488067626,14.402082118482015,12.332805262563353,16.0520437135719
23-03-06-05,25.0,23,2.4511346220970154,14.125615453720094,14.364272004308727,12.26599622821582,15.985234679224368
23-03-06-05,25.0,23,2.4442342936992647,14.04931983947754,14.342910472343526,12.189700613973267,15.908939064981814
23-03-06-05,25.0,23,2.4642547190189363,13.9665274143219,14.300853981523954,12.106908188817627,15.826146639826174
23-03-06-05,25.0,23,2.4822200477123264,13.902691555023193,14.276568022470492,12.04307232951892,15.762310780527466
23-03-06-05,25.0,23,2.4758307695388795,13.841678524017334,14.266768795950489,11.982059298513061,15.701297749521608
23-03-06-05,25.0,23,2.475217354297638,13.760665369033815,14.24129787264469,11.901046143529541,15.620284594538088
23-03-06-05,25.0,23,2.4618364214897155,13.65744767189026,14.200164926758196,11.797828446385987,15.517066897394534
23-03-06-05,25.0,23,2.4740466713905334,13.549056816101075,14.142325228055121,11.689437590596802,15.408676041605348
23-03-06-05,25.0,23,2.4835296809673313,13.455524682998659,14.087923624363944,11.595905457494386,15.315143908502932
23-03-06-05,25.0,23,2.4986851513385777,13.369653081893922,14.037368434271967,11.510033856389649,15.229272307398196
23-03-06-05,25.0,23,2.488879495859146,13.287415981292726,14.000008644156456,11.427796755788453,15.147035206797
23-03-06-05,25.0,23,2.5191051363945007,13.210734128952028,13.946663294034071,11.351114903447755,15.070353354456302
23-03-06-05,25.0,23,2.507608461380005,13.128117513656617,13.917918293652178,11.268498288152344,14.98773673916089
23-03-06-05,25.0,23,2.4997705399990084,13.031807756423952,13.874415572106262,11.172188530919678,14.891426981928225
23-03-06-05,25.0,23,2.5216809034347536,12.950834226608277,13.81883185427708,11.091215001104004,14.81045345211255
23-03-06-05,25.0,23,2.5499349653720857,12.898023176193238,13.770724978326212,11.038403950688965,14.757642401697511
23-03-06-05,25.0,23,2.5670300006866458,12.870836591720582,13.740296447478222,11.011217366216309,14.730455817224856
23-03-06-05,25.0,23,2.573603010177613,12.861951398849488,13.715935087766104,11.002332173345215,14.721570624353761
23-03-06-05,25.0,23,2.576425558328629,12.858356523513795,13.689753101394475,10.998737298009521,14.717975749018068
23-03-06-05,25.0,23,2.5674780488014224,12.846651363372803,13.664476792046747,10.98703213786853,14.706270588877077
23-03-06-05,25.0,23,2.5874381363391876,12.852407741546633,13.625048984748648,10.99278851604236,14.712026967050907
23-03-06-05,25.0,23,2.5724878370761872,12.839751291275027,13.592043521981937,10.980132065770754,14.6993705167793
23-03-06-05,25.0,23,2.588519191741943,12.833196687698367,13.547287319555116,10.973577462194093,14.69281591320264
23-03-06-05,25.0,23,2.60339235663414,12.856500577926637,13.500285757500643,10.996881352422363,14.71611980343091
23-03-06-05,25.0,23,2.6123029768466948,12.872417020797732,13.462160901995347,11.012797795293459,14.732036246302005
23-03-06-05,25.0,23,2.6077198863029483,12.888540887832644,13.430589822949791,11.02892166232837,14.748160113336917
23-03-06-05,25.0,23,2.6136585712432865,12.881995582580565,13.389212366624209,11.022376357076292,14.741614808084838
23-03-06-05,25.0,23,2.62400792837143,12.875417804718017,13.345170410040735,11.015798579213744,14.73503703022229
23-03-06-05,25.0,23,2.6251536965370184,12.835702514648437,13.30775180147748,10.976083289144164,14.69532174015271
23-03-06-05,25.0,23,2.6437359869480135,12.793364524841312,13.261388976716935,10.933745299337039,14.652983750345586
23-03-06-05,25.0,23,2.651897293329239,12.745672845840456,13.225552388396423,10.886053620336183,14.60529207134473
23-03-06-05,25.0,23,2.659675961732864,12.713767433166506,13.195038321151966,10.854148207662233,14.57338665867078
23-03-06-05,25.0,23,2.681278651952743,12.69056797027588,13.156959966565616,10.830948744771607,14.550187195780154
23-03-06-05,25.0,23,2.6789648175239567,12.65088872909546,13.131151009510816,10.791269503591186,14.510507954599733
23-03-06-05,25.0,23,2.674993300437927,12.62247591018677,13.10088133882076,10.762856684682497,14.482095135691043
23-03-06-05,25.0,23,2.690182703733444,12.590604829788209,13.05903463559632,10.730985604283935,14.450224055292482
23-03-06-05,25.0,23,2.701973283290863,12.565078353881837,13.027515128335576,10.705459128377564,14.42469757938611
23-03-06-05,25.0,23,2.6992429912090303,12.523726272583007,13.000440276968174,10.664107047078733,14.38334549808728
23-03-06-05,25.0,23,2.7190507471561434,12.482169628143312,12.962288676541462,10.622550402639039,14.341788853647586
23-03-06-05,25.0,23,2.7167321741580963,12.444813680648803,12.932212609832053,10.58519445514453,14.304432906153076
23-03-06-05,25.0,23,2.71417527794838,12.406588554382326,12.900325422838154,10.546969328878053,14.2662077798866
23-03-06-05,25.0,23,2.7382603228092197,12.374911451339722,12.860343734331389,10.515292225835449,14.234530676843995
23-03-06-05,25.0,23,2.7348869442939763,12.347370958328247,12.823919497990293,10.487751732823973,14.20699018383252
23-03-06-05,25.0,23,2.741940987110138,12.297658824920655,12.773065423511532,10.438039599416381,14.157278050424928
23-03-06-05,25.0,23,2.7625585079193113,12.249644851684572,12.716475276667403,10.390025626180298,14.109264077188845
23-03-06-05,25.0,23,2.7563503503799436,12.201968908309938,12.663279666936491,10.342349682805665,14.061588133814212
23-03-06-05,25.0,23,2.7591018140316006,12.146341180801393,12.596319959022305,10.28672195529712,14.005960406305666
23-03-06-05,25.0,23,2.7802604436874385,12.092181730270386,12.51314751810841,10.232562504766113,13.95180095577466
23-03-06-05,25.0,23,2.7834397315979,12.044382190704347,12.438736958001977,10.184762965200074,13.90400141620862
23-03-06-05,25.0,23,2.7849787950515745,12.01477131843567,12.36135336002453,10.155152092931397,13.874390543939944
23-03-06-05,25.0,23,2.8001200377941133,11.997410345077517,12.275314399392567,10.137791119573244,13.85702957058179
23-03-06-05,25.0,23,2.8177119553089143,11.987998294830325,12.189488927608306,10.128379069326051,13.847617520334598
23-03-06-05,25.0,23,2.8468002676963806,11.954416465759278,12.110219557929124,10.094797240255005,13.814035691263552
23-03-06-05,25.0,23,2.867690813541413,11.940133953094483,12.044879281379824,10.08051472759021,13.799753178598756
23-03-06-05,25.0,23,2.8822280287742617,11.905120038986206,11.988054139462525,10.045500813481933,13.76473926449048
23-03-06-05,25.0,23,2.9079801619052885,11.86031541824341,11.934638405601973,10.000696192739136,13.719934643747683
23-03-06-05,25.0,23,2.9503528654575346,11.814226770401003,11.891943920735955,9.95460754489673,13.673845995905276
23-03-06-05,25.0,23,2.9527962028980252,11.78242349624634,11.86688520008493,9.922804270742066,13.642042721750613
23-03-06-05,25.0,23,2.9637336194515225,11.750782442092897,11.840171411150541,9.891163216588623,13.61040166759717
23-03-06-05,25.0,23,2.9871236741542813,11.70143666267395,11.818523249391077,9.841817437169677,13.561055888178224
23-03-06-05,25.0,23,3.003987193107605,11.645795345306396,11.806427699842638,9.786176119802123,13.50541457081067
23-03-06-05,25.0,23,3.007392555475235,11.575744915008544,11.798084051584828,9.71612568950427,13.435364140512817
23-03-06-05,25.0,23,3.0046080172061918,11.504064130783082,11.791820884889724,9.644444905278808,13.363683356287355
23-03-06-05,25.0,23,3.005999332666397,11.430675315856933,11.774191582132657,9.57105609035266,13.290294541361206
23-03-06-05,25.0,23,3.0132082760334016,11.3797119140625,11.749007768135622,9.520092688558227,13.239331139566774
23-03-06-05,25.0,23,3.0136179327964783,11.309976053237916,11.712695669258055,9.450356827733643,13.16959527874219
23-03-06-05,25.0,23,3.0132499277591704,11.252863311767578,11.671061558788587,9.393244086263305,13.112482537271852
23-03-06-05,25.0,23,3.020054453611374,11.192331218719483,11.632978924535292,9.33271199321521,13.051950444223756
23-03-06-05,25.0,23,3.0184092342853543,11.140379285812378,11.590242757871085,9.280760060308104,12.999998511316651
23-03-06-05,25.0,23,3.017908537387848,11.10392813682556,11.547194607083265,9.244308911321287,12.963547362329834
23-03-06-05,25.0,23,3.0253957211971283,11.054423999786378,11.496404370969705,9.194804774282105,12.914043225290651
23-03-06-05,25.0,23,3.023470413684845,11.010546321868897,11.44981876976493,9.150927096364624,12.87016554737317
23-03-06-05,25.0,23,3.050222033262253,10.959687919616698,11.397802654824051,9.100068694112425,12.819307145120971
23-03-06-05,25.0,23,3.071646046638489,10.909091539382935,11.362957342860184,9.049472313878661,12.768710764887208
23-03-06-05,25.0,23,3.109245556592941,10.874773540496827,11.33335163792085,9.015154314992554,12.7343927660011
23-03-06-05,25.0,23,3.1242738246917727,10.866851511001586,11.323507708661293,9.007232285497313,12.72647073650586
23-03-06-05,25.0,23,3.114127892255783,10.845878925323486,11.314147873268396,8.986259699819213,12.70549815082776
23-03-06-05,25.0,23,3.1342410266399385,10.81422513961792,11.28506938253742,8.954605914113646,12.673844365122193
23-03-06-05,25.0,23,3.1333342194557194,10.780262985229493,11.25482917201965,8.92064375972522,12.639882210733766
23-03-06-05,25.0,23,3.1543824613094333,10.716492071151734,11.20577775139743,8.85687284564746,12.576111296656007
23-03-06-05,25.0,23,3.150736808776856,10.632100620269775,11.151064415327752,8.772481394765501,12.491719845774048
23-03-06-05,25.0,23,3.1639134407043454,10.558203144073486,11.091826236551947,8.698583918569213,12.41782236957776
23-03-06-05,25.0,23,3.1445564925670624,10.53272373199463,11.034385194218933,8.673104506490356,12.392342957498903
23-03-06-05,25.0,23,3.1525570511817933,10.497566242218019,10.957100415189688,8.637947016713746,12.357185467722292
23-03-06-05,25.0,23,3.136336326599121,10.417330884933472,10.87975514540587,8.557711659429199,12.276950110437745
23-03-06-05,25.0,23,3.150269031524658,10.320143938064575,10.788776319268331,8.460524712560302,12.179763163568849
23-03-06-05,25.0,23,3.1957720279693604,10.227649984359742,10.702125063570323,8.368030758855468,12.087269209864015
23-03-06-05,25.0,23,3.220329540967941,10.140938243865968,10.624946269234139,8.281319018361694,12.000557469370241
23-03-06-05,25.0,23,3.2752561330795285,10.061293945312503,10.54897726601369,8.20167471980823,11.920913170816776
23-03-06-05,25.0,23,3.3156245231628416,10.013600835800172,10.482441967395351,8.153981610295899,11.873220061304446
23-03-06-05,25.0,23,3.325623971223831,9.988138303756717,10.428024311956179,8.128519078252443,11.84775752926099
23-03-06-05,25.0,23,3.334627431631088,9.962552175521852,10.359938263434634,8.102932950017578,11.822171401026125
23-03-06-05,25.0,23,3.375568342208862,9.901984176635741,10.285922107004012,8.042364951131468,11.761603402140015
23-03-06-05,25.0,23,3.384935730695725,9.836527118682861,10.213189395116814,7.976907893178588,11.696146344187135
23-03-06-05,25.0,23,3.410250651836395,9.795669994354249,10.12912796128676,7.9360507688499755,11.655289219858522
23-03-06-05,25.0,23,3.4124365687370304,9.763717231750489,10.046213550123982,7.904098006246215,11.623336457254762
23-03-06-05,25.0,23,3.433944094181061,9.727288627624514,9.956285711886595,7.8676694021202405,11.586907853128787
23-03-06-05,25.0,23,3.458053410053253,9.670517349243164,9.864880992955214,7.810898123738891,11.530136574747438
23-03-06-05,25.0,23,3.4885706901550293,9.601202011108398,9.770982223190023,7.741582785604125,11.460821236612672
23-03-06-05,25.0,23,3.4922844171524043,9.522241640090943,9.681092074792588,7.66262241458667,11.381860865595216
23-03-06-05,25.0,23,3.5506844699382785,9.44256844520569,9.571899501633673,7.582949219701417,11.302187670709964
23-03-06-05,25.0,23,3.5818679451942446,9.337501525878906,9.477150073139882,7.477882300374633,11.19712075138318
23-03-06-05,25.0,23,3.62386509180069,9.232581663131715,9.37704775232019,7.372962437627441,11.092200888635988
23-03-06-05,25.0,23,3.6763514995574953,9.132599496841433,9.272707098710004,7.272980271337159,10.992218722345706
23-03-06-05,25.0,23,3.701378655433655,9.026845645904544,9.169248176368221,7.1672264204002705,10.886464871408817
23-03-06-05,25.0,23,3.730563533306122,8.924128150939943,9.05869896077698,7.064508925435669,10.783747376444216
23-03-06-05,25.0,23,3.7614736557006836,8.83063861846924,8.944601529668187,6.971019392964967,10.690257843973514
23-03-06-05,25.0,23,3.79958747625351,8.752093000411989,8.824704466546624,6.892473774907716,10.611712225916262
23-03-06-05,25.0,23,3.8195524871349336,8.665321226119996,8.700403734033882,6.805702000615723,10.52494045162427
23-03-06-05,25.0,23,3.902092963457108,8.562908334732056,8.567577473412285,6.703289109227782,10.422527560236329
23-03-06-05,25.0,23,3.9122024655342105,8.462543935775756,8.452211127049516,6.602924710271482,10.322163161280029
23-03-06-05,25.0,23,3.971510493755341,8.36362406730652,8.321225650678358,6.504004841802246,10.223243292810793
23-03-06-05,25.0,23,4.039773046970367,8.2647509765625,8.192394009601024,6.405131751058226,10.124370202066773
23-03-06-05,25.0,23,4.09857370853424,8.172182149887087,8.073428283523217,6.312562924382814,10.03180137539136
23-03-06-05,25.0,23,4.160487073659897,8.086170501708986,7.961844395512791,6.226551276204713,9.94578972721326
23-03-06-05,25.0,23,4.21206539273262,7.992908020019533,7.848581631323914,6.133288794515259,9.852527245523806
23-03-06-05,25.0,23,4.276879757642746,7.893398437500002,7.732500184982589,6.0337792119957285,9.753017663004275
23-03-06-05,25.0,23,4.344740110635758,7.782631025314332,7.62435628606635,5.923011799810059,9.642250250818606
23-03-06-05,25.0,23,4.411268258094788,7.6849970912933365,7.531966500491139,5.825377865789063,9.54461631679761
23-03-06-05,25.0,23,4.425848680734634,7.602678422927857,7.445447938444015,5.743059197423584,9.46229764843213
23-03-06-05,25.0,23,4.517158097028732,7.507117538452148,7.351249711871603,5.647498312947874,9.366736763956421
23-03-06-05,25.0,23,4.5793566087881725,7.424455003738403,7.271484104620969,5.56483577823413,9.284074229242677
23-03-06-05,25.0,23,4.611052489678066,7.341656284332276,7.193229207812527,5.482037058828002,9.20127550983655
23-03-06-05,25.0,23,4.6427826527754466,7.249910430908203,7.113192962576313,5.39029120540393,9.109529656412477
23-03-06-05,25.0,23,4.726027632157008,7.157548456192018,7.037224055258767,5.297929230687744,9.017167681696291
23-03-06-05,25.0,23,4.803552611271541,7.076691417694093,6.969972865462941,5.2170721921898195,8.936310643198366
23-03-06-05,25.0,23,4.836561979452768,7.005352325439454,6.908274837225259,5.14573309993518,8.864971550943729
23-03-06-05,25.0,23,4.827550856272381,6.946184368133546,6.839841692130605,5.086565142629272,8.805803593637819
23-03-06-05,25.0,23,4.8710361977418275,6.878344459533693,6.7572513608447835,5.01872523402942,8.737963685037966
23-03-06-05,25.0,23,4.9318721016248075,6.811014032363892,6.675585197860892,4.951394806859618,8.670633257868166
23-03-06-05,25.0,23,4.952948423226674,6.755534505844118,6.593808794492726,4.895915280339844,8.615153731348391
23-03-06-05,25.0,23,5.014519042174022,6.685602664947511,6.502490244317564,4.825983439443236,8.545221890451785
23-03-06-05,25.0,23,5.060994366804759,6.612654876708986,6.418268796497808,4.753035651204712,8.47227410221326
23-03-06-05,25.0,23,5.0724886123339346,6.539065904617311,6.340005843845713,4.6794466791130365,8.398685130121585
23-03-06-05,25.0,23,5.113033742109935,6.466057748794557,6.252263129223484,4.606438523290283,8.325676974298831
23-03-06-05,25.0,23,5.164887761274974,6.37990390777588,6.167418840015578,4.5202846822716065,8.239523133280153
23-03-06-05,25.0,23,5.243209424813588,6.2846048545837405,6.083681030523704,4.424985629079467,8.144224080088014
23-03-06-05,25.0,23,5.322636998494467,6.182850427627564,6.005017251698422,4.32323120212329,8.042469653131837
23-03-06-05,25.0,23,5.366128667990367,6.09669644355774,5.92842603045868,4.237077218053466,7.956315669062015
23-03-06-05,25.0,23,5.435946139494579,6.008792514801026,5.853319673829409,4.149173289296753,7.8684117403053
23-03-06-05,25.0,23,5.523357543150585,5.931293983459472,5.784503972064136,4.071674757955199,7.790913208963746
23-03-06-05,25.0,23,5.54626624027888,5.848358507156373,5.727588094014976,3.9887392816520992,7.7079777326606465
23-03-06-05,25.0,23,5.5588119570414225,5.77197548866272,5.666230952637589,3.9123562631584465,7.631594714166994
23-03-06-05,25.0,23,5.636512800852458,5.709450922012329,5.595579285742635,3.8498316965080552,7.569070147516603
23-03-06-05,25.0,23,5.662896343866984,5.642298707962036,5.526390809402609,3.782679482457762,7.501917933466309
23-03-06-05,25.0,23,5.714326795736949,5.585085973739624,5.453845347928891,3.7254667482353505,7.444705199243899
23-03-06-05,25.0,23,5.7674854604403185,5.534068450927735,5.388781655345011,3.674449225423461,7.393687676432009
23-03-06-05,25.0,23,5.842325290838878,5.4897200202941905,5.332250923344785,3.6301007947899167,7.349339245798465
23-03-06-05,25.0,23,5.880536505381267,5.429447422027588,5.282133601921366,3.569828196523314,7.289066647531861
23-03-06-05,25.0,23,5.912823483149211,5.3628106212615965,5.229863068572977,3.5031913957573226,7.22242984676587
23-03-06-05,25.0,23,5.922177490393322,5.300149068832397,5.1759393610235085,3.440529843328123,7.15976829433667
23-03-06-05,25.0,23,5.980013260046641,5.259084806442261,5.1206849048248815,3.3994655809379872,7.118704031946535
23-03-06-05,25.0,23,6.063410076300304,5.207968912124634,5.065665986150206,3.34834968662036,7.067588137628908
23-03-06-05,25.0,23,6.1389193932215385,5.1430523872375495,5.016887661025398,3.2834331617332757,7.002671612741823
23-03-06-05,25.0,23,6.194232448736828,5.086112022399902,4.972009419160556,3.2264927968956285,6.945731247904176
23-03-06-05,25.0,23,6.193530683517457,5.019264650344849,4.926323099454997,3.159645424840575,6.878883875849123
23-03-06-05,25.0,23,6.185932582219443,4.939714193344116,4.864146371888816,3.0800949678398424,6.79933341884839
23-03-06-05,25.0,23,6.217490972677869,4.8630626678466795,4.791709280692811,3.0034434423424057,6.722681893350954
23-03-06-05,25.0,23,6.275713457266491,4.799366712570191,4.711849784502461,2.9397474870659175,6.658985938074466
23-03-06-05,25.0,23,6.323843938509623,4.743732118606569,4.630772992794399,2.884112893102295,6.603351344110843
23-03-06-05,25.0,23,6.3446201944351195,4.673815584182739,4.543441126198473,2.814196358678465,6.533434809687012
23-03-06-05,25.0,23,6.405723431110382,4.594071006774903,4.458449578086649,2.734451781270629,6.453690232279177
23-03-06-05,25.0,23,6.445533242225647,4.511768817901611,4.3888486233710085,2.6521495923973375,6.371388043405885
23-03-06-05,25.0,23,6.49484390258789,4.451314258575439,4.331199471743623,2.5916950330711654,6.3109334840797136
23-03-06-05,25.0,23,6.560835132598878,4.381298332214356,4.286223888434641,2.521679106710082,6.24091755771863
23-03-06-05,25.0,23,6.698848114013673,4.31131890296936,4.25554128982412,2.451699677465086,6.170938128473633
23-03-06-05,25.0,23,6.778487257957458,4.255654697418214,4.247795020734343,2.39603547191394,6.115273922922487
23-03-06-05,25.0,23,6.878704973856609,4.189105300903321,4.255776060124865,2.3294860753990467,6.048724526407595
23-03-06-05,25.0,23,6.955387207667033,4.103077774047852,4.289955086686596,2.2434585485435785,5.962696999552126
23-03-06-05,25.0,23,7.066488794485729,4.004268913269043,4.33966587571424,2.1446496877647694,5.8638881387733175
23-03-06-05,25.0,23,7.068936010201773,3.9533172416687017,4.412789535775862,2.093698016164428,5.8129364671729755
23-03-06-05,25.0,23,6.9986616452535,3.9311551856994633,4.482306767259251,2.0715359601951895,5.790774411203737
23-03-06-05,25.0,23,6.935777910550437,3.9242502498626712,4.537010549002454,2.0646310243583974,5.783869475366945
23-03-06-05,25.0,23,6.877086647351584,3.9115134048461915,4.571267256913695,2.0518941793419176,5.771132630350465
23-03-06-05,25.0,23,6.821914764245351,3.92096676826477,4.594489760689921,2.061347542760496,5.780585993769044
23-03-06-05,25.0,23,6.765257441997528,3.9463783264160153,4.603227761675125,2.0867591009117414,5.805997551920289
23-03-06-05,25.0,23,6.70991804599762,3.97336106300354,4.59917883711338,2.113741837499266,5.832980288507814
23-03-06-05,25.0,23,6.585741400718689,4.0178448200225825,4.583920877428768,2.1582255945183086,5.877464045526857
23-03-06-05,25.0,23,6.528654658794404,4.078526258468627,4.53874217177625,2.218907032964353,5.938145483972901
23-03-06-05,25.0,23,6.437976396083833,4.15183310508728,4.4794700553614835,2.2922138795830063,6.011452330591554
23-03-06-05,25.0,23,6.469543993473053,4.1932535648345945,4.3984070736711125,2.3336343393303207,6.052872790338869
23-03-06-05,25.0,23,6.527353131771087,4.212206554412842,4.3104190394290685,2.352587328908568,6.071825779917116
23-03-06-05,25.0,23,6.639240217208863,4.218626976013184,4.21094270081752,2.3590077505089098,6.078246201517457
23-03-06-05,25.0,23,6.676425290107728,4.212374210357667,4.115878087440805,2.352754984853393,6.071993435861941
23-03-06-05,25.0,23,6.746306407451631,4.190180253982545,4.004159551757891,2.330561028478271,6.049799479486818
23-03-06-05,25.0,23,6.800284063816071,4.159991884231568,3.891670723977109,2.300372658727294,6.019611109735841
23-03-06-05,25.0,23,6.841743814945222,4.121830558776856,3.7708275068136468,2.262211333272582,5.98144978428113
23-03-06-05,25.0,23,6.976310312747956,4.0676739692687995,3.631192787591819,2.2080547437645257,5.927293194773073
23-03-06-05,25.0,23,7.041273868083954,4.0006781101226805,3.50085460784847,2.1410588846184067,5.860297335626955
23-03-06-05,25.0,23,7.139092147350312,3.9371611118316654,3.3583268817262035,2.0775418863273916,5.796780337335939
23-03-06-05,25.0,23,7.239323234558106,3.857590770721436,3.20618709558238,1.9979715452171622,5.71720999622571
23-03-06-05,25.0,23,7.415291571617127,3.771881246566773,3.0418119214731365,1.912262021062499,5.631500472071046


==> flow_dat_23-03-06-06.csv <==
Versuch,Concentration,Aging,Druck (bar),Flow,Flow_pred,lowerBound,upperBound
23-03-06-06,25.0,24,0.7363119037201007,15.331959609985352,15.688787756124217,13.518973938966246,17.14494528100446
23-03-06-06,25.0,24,0.9380980591227611,17.290022401809694,16.461259726924812,15.477036730790587,19.1030080728288
23-03-06-06,25.0,24,1.1486264186849198,18.72758529663086,17.048619091764678,16.914599625611753,20.540570967649966
23-03-06-06,25.0,24,1.3658263651281595,19.561743717193604,17.123990296241903,17.748758046174498,21.37472938821271
23-03-06-06,25.0,24,1.5908769136667251,20.023481063842773,16.704914999850242,18.210495392823667,21.83646673486188
23-03-06-06,25.0,24,1.808097656071186,19.994115638732907,16.134261213016426,18.1811299677138,21.807101309752014
23-03-06-06,25.0,24,2.046088141202927,19.58504367828369,15.583683655485693,17.772058007264583,21.398029349302796
23-03-06-06,25.0,24,2.252742799520493,19.05135332107544,15.165418175174825,17.238367650056333,20.864338992094545
23-03-06-06,25.0,24,2.3762814764181774,18.34292798995972,14.858276368829982,16.529942318940613,20.155913660978825
23-03-06-06,25.0,24,2.4310641113917035,17.588302383422853,14.615147300135481,15.775316712403747,19.40128805444196
23-03-06-06,25.0,24,2.480152498881022,16.932422885894777,14.40984101079109,15.11943721487567,18.745408556913883
23-03-06-06,25.0,24,2.5208195201555887,16.379478502273564,14.223892236430654,14.566492831254457,18.19246417329267
23-03-06-06,25.0,24,2.556665372053782,15.876504802703858,14.062243428941109,14.063519131684751,17.689490473722962
23-03-06-06,25.0,24,2.5896799337863925,15.432265615463256,13.917843015869115,13.61927994444415,17.245251286482365
23-03-06-06,25.0,24,2.6167674005031585,15.024610614776611,13.78347996221332,13.211624943757505,16.83759628579572
23-03-06-06,25.0,24,2.6682834327220917,14.640879344940185,13.671489454895115,12.827893673921078,16.45386501595929
23-03-06-06,25.0,24,2.660470712184906,14.295657672882081,13.596316376819695,12.482672001862975,16.108643343901186
23-03-06-06,25.0,24,2.6963974010944365,13.97255434036255,13.491115177491249,12.159568669343443,15.785540011381656
23-03-06-06,25.0,24,2.7299297165870664,13.711499156951906,13.406888925535567,11.8985134859328,15.524484827971012
23-03-06-06,25.0,24,2.731053826411565,13.498443689346317,13.352967687485785,11.68545801832721,15.311429360365423
23-03-06-06,25.0,24,2.7545373793443044,13.316997613906862,13.280973493866691,11.504011942887756,15.129983284925968
23-03-06-06,25.0,24,2.761038153966268,13.167881870269776,13.211817432707079,11.35489619925067,14.980867541288882
23-03-06-06,25.0,24,2.7730780120690666,13.03088994026184,13.131372182578428,11.217904269242734,14.843875611280946
23-03-06-06,25.0,24,2.793227687676748,12.909746074676516,13.065995199193912,11.09676040365741,14.722731745695622
23-03-06-06,25.0,24,2.787107597986857,12.807851600646973,13.004459639460798,10.994865929627867,14.62083727166608
23-03-06-06,25.0,24,2.7838349811236065,12.715555858612062,12.918729378278105,10.902570187592955,14.528541529631168
23-03-06-06,25.0,24,2.823547100226085,12.623217201232912,12.830532236752129,10.810231530213805,14.436202872252018
23-03-06-06,25.0,24,2.828284887472789,12.537207584381104,12.767407685834185,10.724221913361998,14.35019325540021
23-03-06-06,25.0,24,2.8147834281126665,12.448168973922728,12.692321909367994,10.635183302903622,14.261154644941834
23-03-06-06,25.0,24,2.8453659017880764,12.37961700439453,12.591327274994208,10.566631333375424,14.192602675413637
23-03-06-06,25.0,24,2.865724116166433,12.306370525360109,12.49193914607248,10.493384854341002,14.119356196379215
23-03-06-06,25.0,24,2.8916416104634606,12.21872537612915,12.405722932904425,10.405739705110044,14.031711047148256
23-03-06-06,25.0,24,2.8791869815190636,12.154925565719603,12.3393152570711,10.341939894700497,13.96791123673871
23-03-06-06,25.0,24,2.89417555530866,12.094442110061644,12.24341443333716,10.281456439042538,13.90742778108075
23-03-06-06,25.0,24,2.9290557205677032,12.03417079925537,12.148146517798969,10.221185128236264,13.847156470274477
23-03-06-06,25.0,24,2.929752653837204,11.957890634536744,12.070787497936774,10.144904963517638,13.77087630555585
23-03-06-06,25.0,24,2.9292820274829867,11.884693794250488,11.993618737441569,10.071708123231382,13.697679465269594
23-03-06-06,25.0,24,2.9553508996963505,11.823243141174316,11.912778346383563,10.01025747015521,13.636228812193423
23-03-06-06,25.0,24,2.986766608556112,11.775479650497438,11.863128911236599,9.962493979478332,13.588465321516544
23-03-06-06,25.0,24,3.0182540794213613,11.7419650554657,11.834618597240409,9.928979384446594,13.554950726484806
23-03-06-06,25.0,24,3.0166789623101558,11.694062089920044,11.816246538505816,9.881076418900937,13.50704776093915
23-03-06-06,25.0,24,3.0086426230271663,11.643255186080934,11.783237958894839,9.830269515061827,13.45624085710004
23-03-06-06,25.0,24,3.049946531852087,11.601932716369628,11.730648344608188,9.788947045350522,13.414918387388735
23-03-06-06,25.0,24,3.0657285483678187,11.565241956710816,11.703455005207054,9.75225628569171,13.378227627729922
23-03-06-06,25.0,24,3.070418520768484,11.546056509017944,11.699971416256668,9.733070837998838,13.35904218003705
23-03-06-06,25.0,24,3.0708269615968073,11.539868688583372,11.697961723022491,9.726883017564266,13.352854359602478
23-03-06-06,25.0,24,3.0774102588494627,11.53955683708191,11.687044064887468,9.726571166062804,13.352542508101017
23-03-06-06,25.0,24,3.0461415370305387,11.527773427963258,11.661246855937998,9.714787756944151,13.340759098982364
23-03-06-06,25.0,24,3.039390468597413,11.50074133872986,11.594090334292956,9.687755667710753,13.313727009748966
23-03-06-06,25.0,24,3.0527566194534312,11.456384325027464,11.506023743587432,9.643398654008358,13.26936999604657
23-03-06-06,25.0,24,3.079277567863465,11.424901914596557,11.433243308019305,9.61191624357745,13.237887585615663
23-03-06-06,25.0,24,3.1092411863803866,11.397940921783446,11.370605035755974,9.58495525076434,13.210926592802553
23-03-06-06,25.0,24,3.102691613435746,11.35975513458252,11.323387973889854,9.546769463563413,13.172740805601626
23-03-06-06,25.0,24,3.0724467265605933,11.30213041305542,11.270490799000878,9.489144742036313,13.115116084074526
23-03-06-06,25.0,24,3.074304640293122,11.228860759735108,11.192570663254951,9.415875088716001,13.041846430754214
23-03-06-06,25.0,24,3.092090940475464,11.165210580825807,11.109581387890369,9.3522249098067,12.978196251844913
23-03-06-06,25.0,24,3.128540086746216,11.085985136032106,11.032343553330982,9.272999465013,12.898970807051212
23-03-06-06,25.0,24,3.1803545832633975,11.01592197418213,10.9805582526962,9.202936303163023,12.828907645201236
23-03-06-06,25.0,24,3.217597913742066,10.957030248641969,10.959603013369518,9.144044577622862,12.770015919661075
23-03-06-06,25.0,24,3.199773293733597,10.908598566055298,10.955280310002196,9.095612895036192,12.721584237074405
23-03-06-06,25.0,24,3.207634037733078,10.854300212860107,10.941698133627488,9.041314541841,12.667285883879213
23-03-06-06,25.0,24,3.2072111427783967,10.793842935562134,10.939434033973663,8.980857264543028,12.60682860658124
23-03-06-06,25.0,24,3.2123800754547123,10.736481285095214,10.928809503054419,8.923495614076108,12.54946695611432
23-03-06-06,25.0,24,3.2333707928657534,10.698613500595092,10.913056324766671,8.885627829575986,12.511599171614199
23-03-06-06,25.0,24,3.2467931032180783,10.660464334487914,10.896931163103103,8.847478663468808,12.47345000550702
23-03-06-06,25.0,24,3.2543607950210576,10.621966695785524,10.87871589362318,8.808981024766418,12.43495236680463
23-03-06-06,25.0,24,3.23830503821373,10.593194389343264,10.85928553439226,8.780208718324158,12.40618006036237
23-03-06-06,25.0,24,3.225527352094651,10.564444398880006,10.82747377502971,8.7514587278609,12.377430069899113
23-03-06-06,25.0,24,3.227074033021928,10.491036558151245,10.776126474929969,8.67805088713214,12.304022229170352
23-03-06-06,25.0,24,3.2293481588363653,10.403544187545776,10.728687050200875,8.59055851652667,12.216529858564883
23-03-06-06,25.0,24,3.2125448405742647,10.314240360260008,10.66731044053466,8.501254689240902,12.127226031279115
23-03-06-06,25.0,24,3.230430942773819,10.22635803222656,10.589371328002272,8.413372361207454,12.039343703245667
23-03-06-06,25.0,24,3.2471369683742526,10.14999632835388,10.513824753083377,8.337010657334774,11.962981999372987
23-03-06-06,25.0,24,3.269630002975464,10.080003833770752,10.426321052465248,8.267018162751645,11.892989504789858
23-03-06-06,25.0,24,3.2883360683918,10.009675455093383,10.337304651419737,8.196689784074277,11.82266112611249
23-03-06-06,25.0,24,3.2990329205989837,9.933281850814819,10.24507713355239,8.120296179795712,11.746267521833925
23-03-06-06,25.0,24,3.311315989494324,9.864988517761232,10.143670581235565,8.052002846742125,11.677974188780338
23-03-06-06,25.0,24,3.344416999816895,9.814139413833617,10.036881934159595,8.00115374281451,11.627125084852723
23-03-06-06,25.0,24,3.336616933345795,9.817309856414795,9.936107214127851,8.004324185395689,11.630295527433901
23-03-06-06,25.0,24,3.373530942201615,9.822492027282715,9.832604536087658,8.009506356263609,11.635477698301822
23-03-06-06,25.0,24,3.396047413349152,9.82890615463257,9.742563076888748,8.015920483613463,11.641891825651676
23-03-06-06,25.0,24,3.410921651124954,9.858939599990846,9.663959932672391,8.04595392897174,11.671925271009952
23-03-06-06,25.0,24,3.462633568048477,9.865487051010133,9.586480842378606,8.052501379991027,11.67847272202924
23-03-06-06,25.0,24,3.494247078895569,9.852758502960206,9.534887767120274,8.0397728319411,11.665744173979313
23-03-06-06,25.0,24,3.526446437835694,9.841671609878542,9.48893121701646,8.028685938859436,11.654657280897649
23-03-06-06,25.0,24,3.5668892443180087,9.832254838943483,9.447520680184093,8.019269167924376,11.645240509962589
23-03-06-06,25.0,24,3.5990756094455723,9.811263227462769,9.417221884981897,7.998277556443663,11.624248898481875
23-03-06-06,25.0,24,3.623222523927689,9.766754007339479,9.39532893106857,7.953768336320373,11.579739678358585
23-03-06-06,25.0,24,3.621719950437546,9.693501949310303,9.37920947562759,7.880516278291196,11.506487620329409
23-03-06-06,25.0,24,3.626480209827423,9.614065790176394,9.347267600004606,7.801080119157287,11.4270514611955
23-03-06-06,25.0,24,3.6184426665306093,9.534379863739016,9.3086894834152,7.7213941927199095,11.347365534758122
23-03-06-06,25.0,24,3.6331403434276583,9.432796812057495,9.246930676714246,7.619811141038388,11.245782483076601
23-03-06-06,25.0,24,3.612904226779938,9.352993869781494,9.184942949789484,7.540008198762388,11.1659795408006
23-03-06-06,25.0,24,3.631238120794296,9.292218589782715,9.107296053395316,7.479232918763609,11.105204260801822
23-03-06-06,25.0,24,3.653014785051346,9.233405113220215,9.043567257261047,7.4204194422011085,11.046390784239321
23-03-06-06,25.0,24,3.661642307043076,9.16965036392212,8.985897270728499,7.3566646929030135,10.982636034941226
23-03-06-06,25.0,24,3.6688073873519897,9.109315967559816,8.93035747942477,7.2963302965407095,10.922301638578922
23-03-06-06,25.0,24,3.675300681591034,9.051839447021486,8.874494111734313,7.2388537760023794,10.864825118040592
23-03-06-06,25.0,24,3.7273146629333493,9.027211904525759,8.813912417235702,7.214226233506652,10.840197575544865
23-03-06-06,25.0,24,3.755962139368057,9.025458097457888,8.75931647830426,7.212472426438781,10.838443768476994
23-03-06-06,25.0,24,3.832067459821701,9.022209548950197,8.709834177937369,7.209223877931091,10.835195219969304
23-03-06-06,25.0,24,3.8508516430854796,9.019758367538453,8.692062986838817,7.206772696519346,10.832744038557559
23-03-06-06,25.0,24,3.887336295843125,9.010289955139159,8.668851607799064,7.197304284120053,10.823275626158265
23-03-06-06,25.0,24,3.8553008615970614,8.991255140304563,8.651002255836499,7.178269469285457,10.80424081132367
23-03-06-06,25.0,24,3.858132863044739,8.962684392929077,8.612605995122415,7.149698721909971,10.775670063948183
23-03-06-06,25.0,24,3.860168313980103,8.946652364730834,8.564645769691442,7.133666693711728,10.75963803574994
23-03-06-06,25.0,24,3.8700366020202637,8.91779294013977,8.509059489456632,7.1048072691206645,10.730778611158877
23-03-06-06,25.0,24,3.8967706143856056,8.886067771911621,8.449901689299418,7.073082100892515,10.699053442930728
23-03-06-06,25.0,24,3.9352842748165138,8.842327451705932,8.391900813783968,7.029341780686826,10.655313122725039
23-03-06-06,25.0,24,3.948039019107819,8.788304042816163,8.342765106499957,6.975318371797057,10.60128971383527
23-03-06-06,25.0,24,3.90208278298378,8.742070055007934,8.291818944257836,6.929084383988828,10.55505572602704
23-03-06-06,25.0,24,3.944815164804459,8.682516860961915,8.211260315921884,6.869531189942808,10.495502531981021
23-03-06-06,25.0,24,3.961306595802307,8.612438249588013,8.134627233066015,6.799452578568907,10.42542392060712
23-03-06-06,25.0,24,4.015835112333297,8.526581954956054,8.060695639018023,6.713596283936948,10.33956762597516
23-03-06-06,25.0,24,4.062867963314057,8.469027757644653,7.990281619510833,6.656042086625547,10.28201342866376
23-03-06-06,25.0,24,4.101422601938247,8.395885705947876,7.930678158574387,6.58290003492877,10.208871376966982
23-03-06-06,25.0,24,4.130982428789139,8.341887044906617,7.872193357022352,6.528901373887511,10.154872715925723
23-03-06-06,25.0,24,4.158459722995758,8.28464469909668,7.81030371478921,6.471659028077573,10.097630370115786
23-03-06-06,25.0,24,4.160945338010788,8.227431678771973,7.747638841458817,6.414446007752867,10.04041734979108
23-03-06-06,25.0,24,4.185519039630891,8.171657609939576,7.6810242071659305,6.35867193892047,9.984643280958682
23-03-06-06,25.0,24,4.283731335401536,8.1065242767334,7.609844115288498,6.293538605714293,9.919509947752505
23-03-06-06,25.0,24,4.319133704900741,8.05405297279358,7.554374261175053,6.241067301774473,9.867038643812686
23-03-06-06,25.0,24,4.325748586654663,8.015993356704712,7.504311316696292,6.203007685685606,9.828979027723818
23-03-06-06,25.0,24,4.376693242788314,7.9842464447021495,7.444967752620554,6.171260773683043,9.797232115721256
23-03-06-06,25.0,24,4.373680746555329,7.936789798736572,7.384926015428223,6.123804127717466,9.74977546975568
23-03-06-06,25.0,24,4.414730346202851,7.885770463943482,7.317226191863245,6.0727847929243755,9.698756134962588
23-03-06-06,25.0,24,4.4715003907680515,7.817980813980102,7.247766022605732,6.004995142960996,9.63096648499921
23-03-06-06,25.0,24,4.510051637887955,7.7541682720184335,7.176094907877068,5.941182600999327,9.567153943037539
23-03-06-06,25.0,24,4.537596052885056,7.68260464668274,7.104264786139156,5.869618975663633,9.495590317701847
23-03-06-06,25.0,24,4.596816056966781,7.600035810470581,7.0269386130204285,5.787050139451475,9.413021481489688
23-03-06-06,25.0,24,4.614807468652725,7.5140223026275645,6.951533566807141,5.701036631608458,9.327007973646671
23-03-06-06,25.0,24,4.621112459897995,7.427820682525636,6.872200193929654,5.614835011506529,9.240806353544741
23-03-06-06,25.0,24,4.688722187280655,7.3209892272949215,6.783588503124805,5.508003556275815,9.133974898314028
23-03-06-06,25.0,24,4.751913928985596,7.222323703765869,6.697561875006469,5.409338032746763,9.035309374784976
23-03-06-06,25.0,24,4.799246519804002,7.107694244384765,6.619934039313804,5.294708573365659,8.920679915403872
23-03-06-06,25.0,24,4.857991492748261,7.002633476257325,6.540951814906977,5.189647805238218,8.815619147276431
23-03-06-06,25.0,24,4.93681857585907,6.914337301254272,6.461325698425313,5.101351630235166,8.727322972273377
23-03-06-06,25.0,24,4.980630946159364,6.8221994876861585,6.386054340855505,5.009213816667052,8.635185158705266
23-03-06-06,25.0,24,5.048289066553116,6.736004161834718,6.308876385669702,4.923018490815612,8.548989832853824
23-03-06-06,25.0,24,5.0994282364845285,6.653085708618164,6.233644827803658,4.840100037599058,8.46607137963727
23-03-06-06,25.0,24,5.1456714272499084,6.565732383728029,6.157766308969956,4.752746712708922,8.378718054747136
23-03-06-06,25.0,24,5.216198670864106,6.467066717147827,6.078525770100277,4.654081046128721,8.280052388166933
23-03-06-06,25.0,24,5.270487320423127,6.379663181304932,6.002469303434454,4.5666775102858255,8.192648852324037
23-03-06-06,25.0,24,5.278976011276245,6.284247493743897,5.925623412042086,4.471261822724791,8.097233164763004
23-03-06-06,25.0,24,5.3377275586128246,6.198099088668824,5.840468445387585,4.385113417649718,8.01108475968793
23-03-06-06,25.0,24,5.403229057788849,6.111996746063234,5.751715633464458,4.2990110750441275,7.92498241708234
23-03-06-06,25.0,24,5.454407608509064,6.023823308944703,5.664677853113318,4.2108376379255965,7.836808979963809
23-03-06-06,25.0,24,5.512991591294607,5.9398500442504885,5.580821891247867,4.126864373231382,7.752835715269595
23-03-06-06,25.0,24,5.569197102387747,5.850773096084595,5.500496690572051,4.037787425065488,7.663758767103701
23-03-06-06,25.0,24,5.626656862099966,5.755175018310547,5.419815833989245,3.942189347291441,7.568160689329654
23-03-06-06,25.0,24,5.698540004094442,5.680400609970094,5.335006597291519,3.8674149389509873,7.4933862809892
23-03-06-06,25.0,24,5.7491754968961075,5.610481071472169,5.253762550924757,3.7974954004530623,7.423466742491275
23-03-06-06,25.0,24,5.811526330312093,5.533964729309082,5.173314498633234,3.7209790582899753,7.346950400328188
23-03-06-06,25.0,24,5.880687471230825,5.457468271255494,5.096693355688494,3.6444826002363877,7.2704539422746
23-03-06-06,25.0,24,5.969182451566061,5.3748010158538815,5.017010320835305,3.561815344834775,7.187786686872988
23-03-06-06,25.0,24,6.026195116837821,5.282775068283081,4.944339322464661,3.469789397263975,7.095760739302188
23-03-06-06,25.0,24,6.057104070981343,5.186509084701538,4.878310942603332,3.373523413682432,6.999494755720645
23-03-06-06,25.0,24,6.093227577209473,5.098397541046143,4.80889508048591,3.285411870027037,6.91138321206525
23-03-06-06,25.0,24,6.155974066257478,5.010185623168947,4.732408872922359,3.19719995214984,6.823171294188053
23-03-06-06,25.0,24,6.249117767810822,4.927408790588379,4.662598562174641,3.114423119569273,6.740394461607486
23-03-06-06,25.0,24,6.299364829063417,4.838055610656739,4.605200004826605,3.025069939637633,6.6510412816758455
23-03-06-06,25.0,24,6.3479319453239444,4.748368835449219,4.546492852399456,2.935383164430113,6.561354506468326
23-03-06-06,25.0,24,6.385557174682617,4.659326648712159,4.491520734340287,2.8463409776930524,6.472312319731265
23-03-06-06,25.0,24,6.484551393985749,4.579637145996093,4.431053092366254,2.766651474976987,6.3926228170152
23-03-06-06,25.0,24,6.5248530387878425,4.512715530395508,4.378592575371714,2.6997298593764016,6.325701201414614
23-03-06-06,25.0,24,6.533409261703492,4.461744976043701,4.329975558925768,2.648759305024595,6.274730647062808
23-03-06-06,25.0,24,6.593839573860169,4.416953086853027,4.269758607133984,2.603967415833921,6.229938757872134
23-03-06-06,25.0,24,6.690318036079408,4.356552886962891,4.216473133388215,2.543567215943785,6.169538557981998
23-03-06-06,25.0,24,6.7039889216423045,4.303485488891602,4.167607536623834,2.4904998178724957,6.116471159910708
23-03-06-06,25.0,24,6.7027558326721195,4.24625358581543,4.106974749854913,2.433267914796324,6.059239256834537
23-03-06-06,25.0,24,6.767274582386017,4.189157867431641,4.036944150144445,2.3761721964125346,6.002143538450747
23-03-06-06,25.0,24,6.788338994979858,4.138680982589722,3.963828450023575,2.325695311570616,5.951666653608829
23-03-06-06,25.0,24,6.8744198918342585,4.091079139709473,3.8863867618610355,2.2780934686903667,5.904064810728579
23-03-06-06,25.0,24,6.913040959835053,4.0336554050445566,3.8093268631459085,2.22066973402545,5.846641076063663
23-03-06-06,25.0,24,6.92345107793808,3.9733490467071535,3.731433280515596,2.160363375688047,5.78633471772626
23-03-06-06,25.0,24,7.031329774856568,3.90952377319336,3.63763420181561,2.0965381021742537,5.722509444212466
23-03-06-06,25.0,24,7.036611056327821,3.8459222316741943,3.5568587370213303,2.032936560655088,5.658907902693301
23-03-06-06,25.0,24,7.101222431659698,3.788381481170654,3.4615090043210395,1.9753958101515479,5.601367152189761
23-03-06-06,25.0,24,7.218708777427673,3.7324584960937504,3.3701833573312303,1.919472825074644,5.545444167112857
23-03-06-06,25.0,24,7.300708329677583,3.6749791145324706,3.283373873835042,1.8619934435133643,5.487964785551577
23-03-06-06,25.0,24,7.39899915456772,3.6239441871643074,3.1958711082701914,1.810958516145201,5.436929858183413
23-03-06-06,25.0,24,7.461474466323853,3.5714538574218757,3.1180563578241967,1.7584681864027694,5.384439528440982
23-03-06-06,25.0,24,7.5529175996780396,3.5137740612030033,3.0265556880407365,1.700788390183897,5.32675973222211
23-03-06-06,25.0,24,7.603303289413453,3.460496091842652,2.9405387461153634,1.6475104208235458,5.273481762861758
23-03-06-06,25.0,24,7.764890635013582,3.3934255599975587,2.846747915064831,1.5804398889784523,5.206411231016665
23-03-06-06,25.0,24,7.761554813385009,3.333058691024781,2.7539613791897084,1.5200730200056745,5.146044362043887
23-03-06-06,25.0,24,7.907971036434174,3.2695987701416014,2.6355567809834946,1.456613099122495,5.082584441160708
23-03-06-06,25.0,24,7.941830480098725,3.209179401397705,2.514762570202255,1.3961937303785987,5.022165072416811


==> flow_dat_23-03-07-01.csv <==
Versuch,Concentration,Aging,Druck (bar),Flow,Flow_pred,lowerBound,upperBound
23-03-07-01,25.0,25,-0.10030908297747371,12.48996551513672,21.17332757612051,10.860823615079429,14.119107415194012
23-03-07-01,25.0,25,-0.09801928263157603,14.679444723129274,22.008575715567684,13.050302823071982,16.308586623186564
23-03-07-01,25.0,25,-0.10266862631464993,16.59874647140503,22.853551382128767,14.969604571347737,18.22788837146232
23-03-07-01,25.0,25,-0.09355284352476395,18.306758489608768,23.69324840918477,16.677616589551477,19.93590038966606
23-03-07-01,25.0,25,-0.05733468574161328,19.694220724105833,24.466471539454556,18.06507882404854,21.323362624163124
23-03-07-01,25.0,25,-0.01721372049922742,21.017640161514286,25.101426279127807,19.388498261456995,22.646782061571578
23-03-07-01,25.0,25,0.031185538650800804,22.351930856704712,25.589482374128178,20.72278895664742,23.981072756762003
23-03-07-01,25.0,25,0.08147732951367896,23.75758515357972,25.91568266421888,22.128443253522427,25.38672705363701
23-03-07-01,25.0,25,0.1391375515672068,24.911801204681396,26.07382712277702,23.282659304624104,26.540943104738687
23-03-07-01,25.0,25,0.19866923429692787,25.752032003402714,26.0612880103253,24.122890103345423,27.381173903460006
23-03-07-01,25.0,25,0.2599285516949992,26.318682632446293,25.91183667019487,24.689540732389002,27.947824532503585
23-03-07-01,25.0,25,0.3260208059164385,26.613091907501225,25.67187111751687,24.983950007443934,28.242233807558517
23-03-07-01,25.0,25,0.3952767630231877,26.665761127471928,25.39934998257902,25.036619227414636,28.29490302752922
23-03-07-01,25.0,25,0.46214466837545237,26.521341781616215,25.126670416049333,24.892199881558923,28.150483681673506
23-03-07-01,25.0,25,0.5054257031281789,26.21886280059815,24.87953477890855,24.589720900540858,27.84800470065544
23-03-07-01,25.0,25,0.5521574344237646,25.928832607269285,24.64251229444512,24.299690707211994,27.557974507326577
23-03-07-01,25.0,25,0.5924302683273952,25.633804206848144,24.423350190777825,24.004662306790852,27.262946106905435
23-03-07-01,25.0,25,0.6357630129655203,25.302566509246823,24.21540239689293,23.67342460918953,26.931708409304115
23-03-07-01,25.0,25,0.6702627714474997,24.995235996246336,24.024348474371617,23.366094096189045,26.624377896303628
23-03-07-01,25.0,25,0.6992627378304799,24.703989868164065,23.849072880673738,23.074847968106774,26.333131768221357
23-03-07-01,25.0,25,0.7329098935921987,24.367666893005374,23.68668596550038,22.738524992948083,25.996808793062666
23-03-07-01,25.0,25,0.7537698473532995,24.082648353576662,23.53834335880415,22.45350645351937,25.711790253633954
23-03-07-01,25.0,25,0.7804441978534062,23.79867448806763,23.382354317937693,22.169532588010338,25.42781638812492
23-03-07-01,25.0,25,0.7970474024613698,23.534519672393802,23.227939043670595,21.90537777233651,25.163661572451094
23-03-07-01,25.0,25,0.8228150125344595,23.338795852661136,23.067460596219796,21.709653952603844,24.967937752718427
23-03-07-01,25.0,25,0.8441152459383011,23.108267211914065,22.921480365674807,21.479125311856773,24.737409111971356
23-03-07-01,25.0,25,0.8691294060150783,22.912134075164797,22.784665191731534,21.282992175107506,24.54127597522209
23-03-07-01,25.0,25,0.8900267914930979,22.756300449371338,22.660058744747307,21.127158549314046,24.38544234942863
23-03-07-01,25.0,25,0.9036242405573526,22.587998085021972,22.540732327860226,20.95885618496468,24.217139985079264
23-03-07-01,25.0,25,0.9155113955338795,22.438290290832523,22.419441148247916,20.80914839077523,24.067432190889814
23-03-07-01,25.0,25,0.9304341082771619,22.339793281555178,22.294572694539163,20.710651381497886,23.96893518161247
23-03-07-01,25.0,25,0.9612618951996167,22.20418622970581,22.171982989652307,20.57504432964852,23.833328129763103
23-03-07-01,25.0,25,0.9855722416440645,22.11146162033081,22.06481638924495,20.48231972027352,23.740603520388103
23-03-07-01,25.0,25,1.0099166173736254,22.042821102142334,21.97228083126078,20.413679202085042,23.671963002199625
23-03-07-01,25.0,25,1.0162433309356373,21.945494537353518,21.899533590084133,20.316352637296227,23.57463643741081
23-03-07-01,25.0,25,1.025175977051258,21.886291103363043,21.820540768406786,20.25714920330575,23.515433003420334
23-03-07-01,25.0,25,1.033783886730671,21.822103939056397,21.739085447949932,20.192962038999106,23.45124583911369
23-03-07-01,25.0,25,1.047434264322122,21.729820022583013,21.6533178535662,20.10067812252572,23.358961922640304
23-03-07-01,25.0,25,1.0633773868282637,21.633505229949957,21.572305844267515,20.004363329892666,23.26264713000725
23-03-07-01,25.0,25,1.0797326455513636,21.545786170959474,21.49898572711395,19.916644270902182,23.174928071016765
23-03-07-01,25.0,25,1.0914330805341403,21.459652214050294,21.430605951983498,19.830510313993003,23.088794114107586
23-03-07-01,25.0,25,1.1017002613345783,21.389816217422485,21.363746141925148,19.760674317365194,23.018958117479777
23-03-07-01,25.0,25,1.106650013824304,21.32287843704224,21.29791278061225,19.69373653698495,22.952020337099533
23-03-07-01,25.0,25,1.104988336165746,21.230430202484136,21.22747305912769,19.601288302426845,22.859572102541428
23-03-07-01,25.0,25,1.1193764324982962,21.117469291687012,21.14159498460243,19.48832739162972,22.746611191744304
23-03-07-01,25.0,25,1.1314224060376485,20.980578784942626,21.055004687185637,19.351436884885334,22.609720684999917
23-03-07-01,25.0,25,1.145546298225721,20.83841609954834,20.96730508091724,19.20927419949105,22.46755799960563
23-03-07-01,25.0,25,1.1529051750898363,20.696355199813844,20.885363101191135,19.067213299756553,22.325497099871136
23-03-07-01,25.0,25,1.1587502264976504,20.58365933418274,20.804244160158245,18.95451743412545,22.212801234240032
23-03-07-01,25.0,25,1.1685939529538154,20.47096926689148,20.718952340064543,18.84182736683419,22.10011116694877
23-03-07-01,25.0,25,1.1782591769099233,20.34186117172241,20.63319519909698,18.71271927166512,21.971003071779702
23-03-07-01,25.0,25,1.1871459741393724,20.223827381134033,20.548086553543488,18.59468548107674,21.852969281191324
23-03-07-01,25.0,25,1.1980394531289738,20.10443846702576,20.4656158611262,18.475296566968467,21.73358036708305
23-03-07-01,25.0,25,1.2163775209585825,19.980108423233037,20.385374479585536,18.350966523175746,21.60925032329033
23-03-07-01,25.0,25,1.2316270206371944,19.885843582153328,20.312138804935977,18.256701682096036,21.51498548221062
23-03-07-01,25.0,25,1.245070937673251,19.814720697402958,20.246706269796267,18.185578797345666,21.44386259746025
23-03-07-01,25.0,25,1.2517069665590923,19.717691822052007,20.186976360885343,18.088549921994716,21.3468337221093
23-03-07-01,25.0,25,1.257989387512207,19.642845602035525,20.123924759108153,18.013703701978233,21.271987502092816
23-03-07-01,25.0,25,1.269236850142479,19.555101203918458,20.054974313767495,17.925959303861166,21.18424310397575
23-03-07-01,25.0,25,1.2796838587522508,19.4542998790741,19.986523714344923,17.825157979016808,21.08344177913139
23-03-07-01,25.0,25,1.2885160462061567,19.36376338005066,19.91896093602495,17.73462147999337,20.99290528010795
23-03-07-01,25.0,25,1.2939931309223178,19.284449100494385,19.860897675672636,17.655307200437093,20.913591000551676
23-03-07-01,25.0,25,1.3020166194438936,19.222288799285888,19.800515291377263,17.593146899228596,20.85143069934318
23-03-07-01,25.0,25,1.3113098531961442,19.184317445755006,19.737534226183488,17.555175545697715,20.813459345812298
23-03-07-01,25.0,25,1.316473178068797,19.139659595489505,19.673268541635757,17.510517695432213,20.768801495546796
23-03-07-01,25.0,25,1.322555402914683,19.067207908630373,19.605808187613654,17.43806600857308,20.696349808687664
23-03-07-01,25.0,25,1.3335416762034098,19.030529451370242,19.54381252472386,17.40138755131295,20.659671351427534
23-03-07-01,25.0,25,1.3475413926442465,18.985853862762454,19.485070655446687,17.356711962705162,20.614995762819746
23-03-07-01,25.0,25,1.3582085766394936,18.944329690933227,19.43010246940645,17.315187790875935,20.57347159099052
23-03-07-01,25.0,25,1.3675705667336784,18.890318870544437,19.376102662905325,17.261176970487146,20.51946077060173
23-03-07-01,25.0,25,1.3640574912230172,18.83601694107056,19.32667152673592,17.20687504101327,20.465158841127852
23-03-07-01,25.0,25,1.3726017634073893,18.791255235672,19.25915295965314,17.16211333561471,20.420397135729292
23-03-07-01,25.0,25,1.3840858445564905,18.72427911758423,19.188053378260786,17.09513721752694,20.353421017641523
23-03-07-01,25.0,25,1.395141903758049,18.652462863922118,19.127906004023405,17.023320963864826,20.28160476397941
23-03-07-01,25.0,25,1.404545635183652,18.595226955413818,19.077777366057713,16.966085055356526,20.22436885547111
23-03-07-01,25.0,25,1.403513789375623,18.557783746719362,19.024126262503287,16.92864184666207,20.186925646776654
23-03-07-01,25.0,25,1.4103304753700894,18.499137496948247,18.967409910438892,16.869995596890956,20.12827939700554
23-03-07-01,25.0,25,1.4195005665222804,18.42274732589722,18.911031040681817,16.793605425839928,20.05188922595451
23-03-07-01,25.0,25,1.428996397058169,18.35041565895081,18.85527553977884,16.721273758893517,19.9795575590081
23-03-07-01,25.0,25,1.432426459590594,18.286539173126222,18.806004993016543,16.65739727306893,19.915681073183514
23-03-07-01,25.0,25,1.4527650342384975,18.229135465621948,18.74148622071405,16.599993565564656,19.85827736567924
23-03-07-01,25.0,25,1.4661754355827967,18.168580341339112,18.681816874484873,16.53943844128182,19.797722241396404
23-03-07-01,25.0,25,1.4632941881815593,18.106566238403317,18.623253144845613,16.477424338346026,19.73570813846061
23-03-07-01,25.0,25,1.4612012585004173,18.02844443321228,18.547122065723098,16.399302533154987,19.65758633326957
23-03-07-01,25.0,25,1.4753898735841116,17.92800135612488,18.459746179695784,16.29885945606759,19.557143256182172
23-03-07-01,25.0,25,1.4784203843275707,17.81430130004883,18.379052472124293,16.185159399991537,19.44344320010612
23-03-07-01,25.0,25,1.484878748257955,17.70585050582886,18.279163319476982,16.076708605771568,19.33499240588615
23-03-07-01,25.0,25,1.4933439644177755,17.61511745452881,18.182813271571657,15.98597555447152,19.244259354586102
23-03-07-01,25.0,25,1.4943131061395012,17.51227641105652,18.086381034880493,15.883134510999227,19.14141831111381
23-03-07-01,25.0,25,1.5181932808955512,17.419924592971803,17.981202261845965,15.790782692914512,19.049066493029095
23-03-07-01,25.0,25,1.5323664011557896,17.33061203956604,17.89131290464746,15.70147013950875,18.959753939623333
23-03-07-01,25.0,25,1.5445190133651099,17.234826850891114,17.803297394224384,15.605684950833822,18.863968750948406
23-03-07-01,25.0,25,1.5653561981519064,17.159959173202516,17.720307579405983,15.530817273145225,18.789101073259808
23-03-07-01,25.0,25,1.5784973653157552,17.105865383148195,17.643784113565534,15.476723483090904,18.735007283205487
23-03-07-01,25.0,25,1.5839604612191518,17.05339794158936,17.556398061830752,15.424256041532068,18.68253984164665
23-03-07-01,25.0,25,1.6133735859394074,16.994451141357423,17.45756221074107,15.365309241300132,18.623593041414715
23-03-07-01,25.0,25,1.6151815756162007,16.94981446266174,17.370649751505333,15.32067256260445,18.578956362719033
23-03-07-01,25.0,25,1.6240475281079612,16.916264533996582,17.25932300314722,15.28712263393929,18.545406434053874
23-03-07-01,25.0,25,1.6371449236075084,16.873363065719605,17.147512616461224,15.244221165662314,18.502504965776897
23-03-07-01,25.0,25,1.6406942371527353,16.80699291229248,17.031085919677626,15.177851012235188,18.43613481234977
23-03-07-01,25.0,25,1.6527479771773024,16.727479219436646,16.89762919338728,15.098337319379354,18.356621119493937
23-03-07-01,25.0,25,1.6583078567186993,16.64604878425598,16.767746936033532,15.01690688419869,18.275190684313273
23-03-07-01,25.0,25,1.670786432425181,16.537542486190798,16.627614864369033,14.908400586133506,18.16668438624809
23-03-07-01,25.0,25,1.699675985177358,16.413216161727906,16.474596319946727,14.784074261670614,18.042358061785198
23-03-07-01,25.0,25,1.72162366827329,16.280923032760622,16.340595560476828,14.65178113270333,17.910064932817914
23-03-07-01,25.0,25,1.7352719231446587,16.153429126739503,16.200302084230565,14.524287226682212,17.782571026796795
23-03-07-01,25.0,25,1.7723894600073495,16.014280319213867,16.054031771386892,14.385138419156576,17.64342221927116
23-03-07-01,25.0,25,1.782460213104884,15.87860992431641,15.929083310683287,14.249468024259118,17.5077518243737
23-03-07-01,25.0,25,1.8031006022294362,15.743136482238771,15.786071718463749,14.11399458218148,17.372278382296063
23-03-07-01,25.0,25,1.832096604903539,15.613251094818118,15.636598896083576,13.984109194760826,17.24239299487541
23-03-07-01,25.0,25,1.8397036317984266,15.474908618927003,15.485577086015997,13.845766718869712,17.104050518984295
23-03-07-01,25.0,25,1.861079003016154,15.350796785354618,15.32303176322652,13.721654885297326,16.97993868541191
23-03-07-01,25.0,25,1.8942283848921457,15.225024929046633,15.152748418996723,13.595883028989341,16.854166829103924
23-03-07-01,25.0,25,1.896542658408483,15.10414513587952,14.994317666304473,13.475003235822228,16.73328703593681
23-03-07-01,25.0,25,1.9301484950383507,15.003884019851686,14.81467519396567,13.374742119794394,16.633025919908977
23-03-07-01,25.0,25,1.9544777341683706,14.921144666671756,14.644238956536539,13.292002766614464,16.550286566729046
23-03-07-01,25.0,25,1.9614355949560804,14.834247484207154,14.481772921470158,13.205105584149862,16.463389384264445
23-03-07-01,25.0,25,2.0013491920630138,14.710260305404663,14.302045266376833,13.081118405347372,16.339402205461955
23-03-07-01,25.0,25,2.0348193399111434,14.621045169830321,14.138545347093235,12.99190326977303,16.250187069887613
23-03-07-01,25.0,25,2.0698905817667645,14.545082960128783,13.979249547240327,12.915941060071491,16.174224860186072
23-03-07-01,25.0,25,2.0979554208119717,14.487649641036985,13.830410412266971,12.858507740979693,16.116791541094276
23-03-07-01,25.0,25,2.1357621212800346,14.409914016723633,13.685075569282679,12.780772116666341,16.039055916780924
23-03-07-01,25.0,25,2.153176941474279,14.332088327407837,13.546114103408108,12.702946427350545,15.961230227465128
23-03-07-01,25.0,25,2.193582677841187,14.262142038345337,13.402954260289023,12.633000138288045,15.891283938402628
23-03-07-01,25.0,25,2.2163181364536286,14.181015443801881,13.274064550005358,12.55187354374459,15.810157343859172
23-03-07-01,25.0,25,2.2301703214645388,14.063354587554933,13.145466983932739,12.434212687497642,15.692496487612225
23-03-07-01,25.0,25,2.2705541908741,13.938284397125246,13.000015621921143,12.309142497067954,15.567426297182537
23-03-07-01,25.0,25,2.2871608078479766,13.836409521102906,12.869519211382652,12.207267621045615,15.465551421160198
23-03-07-01,25.0,25,2.318650031089783,13.705756616592408,12.735936064090515,12.076614716535117,15.3348985166497
23-03-07-01,25.0,25,2.3395770251750947,13.557617282867431,12.609916179178025,11.92847538281014,15.186759182924723
23-03-07-01,25.0,25,2.36566743850708,13.409238910675048,12.478650753249028,11.780097010617757,15.03838081073234
23-03-07-01,25.0,25,2.397286492586136,13.269315576553344,12.34737794279668,11.640173676496053,14.898457476610636
23-03-07-01,25.0,25,2.4265546262264253,13.127705383300782,12.227108581617905,11.49856348324349,14.756847283358073
23-03-07-01,25.0,25,2.4442955195903777,12.98731727600098,12.114751245704785,11.358175375943688,14.616459176058271
23-03-07-01,25.0,25,2.470385855436325,12.858362245559695,11.997729950937275,11.229220345502403,14.487504145616986
23-03-07-01,25.0,25,2.5237420558929444,12.749931192398073,11.879707993316718,11.120789292340781,14.379073092455364
23-03-07-01,25.0,25,2.5387500107288363,12.643708133697512,11.786001317061489,11.01456623364022,14.272850033754803
23-03-07-01,25.0,25,2.565584802627564,12.52759566307068,11.69754349047284,10.89845376301339,14.156737563127972
23-03-07-01,25.0,25,2.5858033835887912,12.427245855331423,11.616927943765363,10.798103955274131,14.056387755388714
23-03-07-01,25.0,25,2.6231707632541656,12.336488771438601,11.540447694169512,10.70734687138131,13.965630671495893
23-03-07-01,25.0,25,2.6546664893627168,12.241387796401979,11.481338612685818,10.612245896344687,13.87052969645927
23-03-07-01,25.0,25,2.66586167216301,12.136011028289797,11.422545147648103,10.506869128232506,13.765152928347089
23-03-07-01,25.0,25,2.6811973214149476,12.04197406768799,11.360320744352448,10.412832167630699,13.671115967745282
23-03-07-01,25.0,25,2.713890480995178,11.949914360046389,11.289009109658936,10.320772459989097,13.57905626010368
23-03-07-01,25.0,25,2.747639167308807,11.858689641952514,11.217317747430377,10.229547741895223,13.487831542009806
23-03-07-01,25.0,25,2.747887432575226,11.764192199707031,11.154428617154718,10.13505029964974,13.393334099764322
23-03-07-01,25.0,25,2.7516623079776767,11.673762845993043,11.077097493048745,10.044620945935751,13.302904746050334
23-03-07-01,25.0,25,2.762011253833771,11.5877450466156,10.975934498135933,9.958603146558309,13.216886946672892
23-03-07-01,25.0,25,2.7741322398185737,11.493871879577636,10.86180732514008,9.864729979520344,13.123013779634928
23-03-07-01,25.0,25,2.7703603208065037,11.399755239486694,10.742353609140277,9.770613339429403,13.028897139543986
23-03-07-01,25.0,25,2.804175883531571,11.29741973876953,10.609725783607946,9.668277838712239,12.926561638826822
23-03-07-01,25.0,25,2.8257507443428045,11.208309030532837,10.486325171744804,9.579167130475545,12.837450930590128
23-03-07-01,25.0,25,2.8677653074264535,11.111079025268554,10.356693700476209,9.481937125211262,12.740220925325845
23-03-07-01,25.0,25,2.9056584358215334,11.012114381790163,10.242985731046879,9.382972481732871,12.641256281847454
23-03-07-01,25.0,25,2.91834933757782,10.915355443954468,10.12788937532511,9.286213543897176,12.54449734401176
23-03-07-01,25.0,25,2.9604884684085846,10.828186798095704,10.00615176771036,9.199044898038412,12.457328698152995
23-03-07-01,25.0,25,3.0364001393318176,10.748461389541626,9.88213193479357,9.119319489484335,12.377603289598918
23-03-07-01,25.0,25,3.08921799659729,10.678256607055664,9.77730076182238,9.049114706998372,12.307398507112955
23-03-07-01,25.0,25,3.1210237801074983,10.615056037902832,9.67571642950351,8.98591413784554,12.244197937960124
23-03-07-01,25.0,25,3.1591602981090547,10.543216466903687,9.561706893403144,8.914074566846395,12.172358366960978
23-03-07-01,25.0,25,3.17096785902977,10.469983577728271,9.445152597810257,8.84084167767098,12.099125477785563
23-03-07-01,25.0,25,3.2187146842479706,10.387302160263062,9.31446080009656,8.75816026020577,12.016444060320353
23-03-07-01,25.0,25,3.2167241573333745,10.299712800979615,9.189341991865708,8.670570900922323,11.928854701036906
23-03-07-01,25.0,25,3.267804175615311,10.194674634933474,9.04279547866822,8.565532734876182,11.823816534990765
23-03-07-01,25.0,25,3.306756013631821,10.08305497169495,8.905319941326924,8.453913071637658,11.71219687175224
23-03-07-01,25.0,25,3.367303889989854,9.993935966491701,8.766625478118607,8.36479406643441,11.623077866548993
23-03-07-01,25.0,25,3.389738613367081,9.888624000549317,8.639908759733167,8.259482100492026,11.517765900606609
23-03-07-01,25.0,25,3.4410053431987766,9.758035182952883,8.509502752663348,8.128893282895591,11.387177083010174
23-03-07-01,25.0,25,3.5274453461170205,9.617524480819704,8.37946551622218,7.988382580762412,11.246666380876995
23-03-07-01,25.0,25,3.5843348741531376,9.453586006164551,8.269616703489973,7.82444410610726,11.082727906221843
23-03-07-01,25.0,25,3.6569488823413847,9.297866106033327,8.162892119551625,7.668724205976035,10.927008006090619
23-03-07-01,25.0,25,3.6933816313743595,9.138365793228152,8.066852365481292,7.50922389317086,10.767507693285443
23-03-07-01,25.0,25,3.7830163121223452,8.982235479354859,7.96677078366386,7.353093579297568,10.61137737941215
23-03-07-01,25.0,25,3.808599013090134,8.857987546920778,7.8838177955593025,7.228845646863487,10.48712944697807
23-03-07-01,25.0,25,3.8636267185211186,8.740304803848268,7.795385922693137,7.1111629037909765,10.36944670390556
23-03-07-01,25.0,25,3.8855922460556034,8.59353060722351,7.710636049890902,6.9643887071662185,10.222672507280802
23-03-07-01,25.0,25,3.930588257312775,8.455188417434693,7.621293147420192,6.826046517377401,10.084330317491984
23-03-07-01,25.0,25,3.993105101585389,8.329482078552246,7.529861623628086,6.700340178494955,9.958623978609538
23-03-07-01,25.0,25,4.00360119342804,8.201638555526733,7.451816226706074,6.5724966554694415,9.830780455584025
23-03-07-01,25.0,25,4.057147359848022,8.090278816223146,7.366106845383026,6.461136916165854,9.719420716280437
23-03-07-01,25.0,25,4.091457730531692,7.988079500198364,7.289231751557415,6.358937600141073,9.617221400255655
23-03-07-01,25.0,25,4.154596889019013,7.894162559509278,7.206553908874768,6.265020659451986,9.52330445956657
23-03-07-01,25.0,25,4.173262047767639,7.811610746383668,7.133298334373326,6.182468846326376,9.44075264644096
23-03-07-01,25.0,25,4.230785077810288,7.713040781021119,7.0517111474281045,6.083898880963828,9.34218268107841
23-03-07-01,25.0,25,4.2754963576793665,7.610254096984864,6.975323863706555,5.9811121969275725,9.239395997042156
23-03-07-01,25.0,25,4.3251518428325655,7.515031242370607,6.898138619900304,5.885889342313315,9.144173142427897
23-03-07-01,25.0,25,4.388856762647629,7.430826330184937,6.823665701929702,5.801684430127645,9.059968230242228
23-03-07-01,25.0,25,4.3886369287967675,7.346338176727295,6.758426842697818,5.717196276670004,8.975480076784587
23-03-07-01,25.0,25,4.442567998170853,7.254199504852296,6.684192818852688,5.625057604795004,8.883341404909586
23-03-07-01,25.0,25,4.455363035202026,7.168296146392823,6.608239831416646,5.539154246335531,8.797438046450115
23-03-07-01,25.0,25,4.527173753976822,7.079325199127197,6.525324533152035,5.450183299069906,8.708467099184489
23-03-07-01,25.0,25,4.5459489607810974,6.991794633865357,6.453407091823101,5.362652733808066,8.620936533922649
23-03-07-01,25.0,25,4.615207740068436,6.902682781219482,6.375119444174094,5.273540881162191,8.531824681276774
23-03-07-01,25.0,25,4.650814565420151,6.808609914779664,6.298877357444099,5.179468014722373,8.437751814836956
23-03-07-01,25.0,25,4.70668530702591,6.713847827911376,6.2211679563344475,5.084705927854085,8.342989727968668
23-03-07-01,25.0,25,4.7471213841438304,6.621454668045044,6.147650710768635,4.992312767987753,8.250596568102335
23-03-07-01,25.0,25,4.7632044517993934,6.529067230224609,6.065950214546319,4.899925330167317,8.1582091302819
23-03-07-01,25.0,25,4.818104251623155,6.4367677688598635,5.976353217340386,4.807625868802572,8.065909668917154
23-03-07-01,25.0,25,4.8905615293979645,6.351175260543824,5.8899057672940796,4.722033360486533,7.980317160601116
23-03-07-01,25.0,25,4.949710365533829,6.271649980545044,5.809725427949668,4.642508080487753,7.900791880602336
23-03-07-01,25.0,25,4.961570996046066,6.186586332321167,5.732258277567011,4.557444432263876,7.815728232378459
23-03-07-01,25.0,25,5.024620908498764,6.100778961181641,5.648506562154545,4.471637061124349,7.7299208612389325
23-03-07-01,25.0,25,5.0910078346729275,6.011166143417358,5.569234710987812,4.382024243360067,7.64030804347465
23-03-07-01,25.0,25,5.142088669538498,5.926641225814819,5.4929023316768735,4.297499325757528,7.555783125872111
23-03-07-01,25.0,25,5.177919453382492,5.8408367156982415,5.421959743332854,4.21169481564095,7.469978615755533
23-03-07-01,25.0,25,5.282078558206559,5.754803323745728,5.351279113761908,4.125661423688436,7.383945223803019
23-03-07-01,25.0,25,5.357764863967896,5.662458658218384,5.294813787539914,4.033316758161092,7.291600558275675
23-03-07-01,25.0,25,5.400149488449098,5.5794330596923825,5.2395976925015395,3.950291159635091,7.208574959749674
23-03-07-01,25.0,25,5.439518666267396,5.4899572849273675,5.179810961121986,3.860815384870076,7.119099184984659
23-03-07-01,25.0,25,5.4886860966682445,5.41029667854309,5.1235597860771005,3.7811547784857984,7.0394385786003815
23-03-07-01,25.0,25,5.550529551506043,5.323273944854736,5.063302842775753,3.6941320447974446,6.952415844912028
23-03-07-01,25.0,25,5.590703964233398,5.237188482284546,4.997583462060258,3.6080465822272547,6.866330382341838
23-03-07-01,25.0,25,5.646008408069611,5.1481822013855,4.929754025725076,3.519040301328208,6.777324101442791
23-03-07-01,25.0,25,5.663193309307099,5.071947383880616,4.868106682170379,3.4428054838233244,6.7010892839379075
23-03-07-01,25.0,25,5.702906215190888,4.9955311775207525,4.792909697300011,3.366389277463461,6.624673077578044
23-03-07-01,25.0,25,5.708465874195098,4.9193542957305905,4.716279923094215,3.290212395673299,6.548496195787882
23-03-07-01,25.0,25,5.784114813804626,4.839436340332032,4.634211783102329,3.2102944402747404,6.4685782403893235
23-03-07-01,25.0,25,5.870553100109101,4.764825582504273,4.552085813661363,3.135683682446982,6.393967482561565
23-03-07-01,25.0,25,5.8857014060020445,4.7076416015625,4.475495647353528,3.0784997015052085,6.3367835016197915
23-03-07-01,25.0,25,5.976488971710205,4.653426504135132,4.39645103810984,3.024284604077841,6.282568404192424
23-03-07-01,25.0,25,6.096799778938293,4.599237585067749,4.340901680491772,2.970095685010458,6.228379485125041
23-03-07-01,25.0,25,6.163292407989503,4.545061826705932,4.314492515133375,2.91591992664864,6.174203726763223
23-03-07-01,25.0,25,6.171347737312318,4.4974041938781735,4.308149689091433,2.868262293820882,6.126546093935465
23-03-07-01,25.0,25,6.319106245040894,4.436854362487793,4.311925386289281,2.8077124624305014,6.0659962625450845
23-03-07-01,25.0,25,6.3811327695846565,4.376318836212159,4.346714547104827,2.747176936154867,6.00546073626945
23-03-07-01,25.0,25,6.441510581970216,4.318781661987305,4.399192806135982,2.689639761930014,5.947923562044597
23-03-07-01,25.0,25,6.535653328895569,4.261676216125489,4.467010542317287,2.632534316068197,5.89081811618278
23-03-07-01,25.0,25,6.58531643152237,4.190103149414063,4.564773863317762,2.5609612493567715,5.819245049471355
23-03-07-01,25.0,25,6.629437732696534,4.107372808456422,4.680292647341085,2.47823090839913,5.736514708513713
23-03-07-01,25.0,25,6.4967548012733465,4.084409523010255,4.804334609852198,2.455267622952963,5.713551423067546
23-03-07-01,25.0,25,6.34321860074997,4.097249364852905,4.909366411691506,2.4681074647956134,5.7263912649101965
23-03-07-01,25.0,25,6.222032916545868,4.1324615478515625,4.989341470877117,2.503319647794271,5.761603447908854
23-03-07-01,25.0,25,6.136765491962433,4.186404418945313,5.0439496374283905,2.557262518888021,5.815546319002604
23-03-07-01,25.0,25,6.000105452537537,4.26298270225525,5.080710370075112,2.633840802197958,5.892124602312541
23-03-07-01,25.0,25,5.902642023563385,4.34895157814026,5.094723222400829,2.719809678082968,5.978093478197551
23-03-07-01,25.0,25,5.825092899799347,4.444560241699219,5.08371884406791,2.8154183416419274,6.0737021417565105
23-03-07-01,25.0,25,5.6578460216522215,4.5511167526245115,5.0565106157414546,2.92197485256722,6.180258652681803
23-03-07-01,25.0,25,5.5569761276245115,4.662638998031616,5.004352864204207,3.0334970979743243,6.291780898088907
23-03-07-01,25.0,25,5.524220561981202,4.783642530441285,4.92316588006332,3.1545006303839935,6.412784430498577
23-03-07-01,25.0,25,5.57093414068222,4.8386785984039316,4.829996691614679,3.20953669834664,6.467820498461223
23-03-07-01,25.0,25,5.645180356502533,4.870575571060181,4.731531169575782,3.2414336710028895,6.4997174711174726
23-03-07-01,25.0,25,5.74625881910324,4.880194187164307,4.628726424894931,3.251052287107015,6.509336087221598
23-03-07-01,25.0,25,5.816993641853332,4.874103498458863,4.529635328235218,3.244961598401572,6.503245398516155
23-03-07-01,25.0,25,5.8794736742973335,4.851700830459595,4.420365097702517,3.222558930402304,6.480842730516887
23-03-07-01,25.0,25,5.997663009166718,4.816718101501464,4.307181165697959,3.1875762014441724,6.4458600015587555
23-03-07-01,25.0,25,6.059448552131653,4.765612077713013,4.192989198304869,3.1364701776557213,6.394753977770304
23-03-07-01,25.0,25,6.098535215854646,4.694171047210693,4.07514611158185,3.0650291471534015,6.3233129472679845
23-03-07-01,25.0,25,6.246897733211518,4.627378749847412,3.9462556820264303,2.9982368497901204,6.2565206499047035
23-03-07-01,25.0,25,6.3201161384582525,4.541454935073853,3.831549675085956,2.9123130350165614,6.170596835131144
23-03-07-01,25.0,25,6.431128752231599,4.457125425338745,3.713523701531434,2.8279835252814536,6.086267325396037
23-03-07-01,25.0,25,6.570892322063447,4.361576700210572,3.5941804057338422,2.73243480015328,5.990718600267863
23-03-07-01,25.0,25,6.66358848810196,4.2497334480285645,3.484673582745284,2.620591547971273,5.878875348085856
23-03-07-01,25.0,25,6.8670643091201775,4.130570697784424,3.365976960206648,2.501428797727132,5.759712597841715
23-03-07-01,25.0,25,6.995525646209717,4.003243160247802,3.2528405960408038,2.3741012601905105,5.632385060305094
23-03-07-01,25.0,25,7.168338906764984,3.8665573596954346,3.1345797562826356,2.237415459638143,5.495699259752726
23-03-07-01,25.0,25,7.29761302471161,3.736445188522339,3.0193666148036247,2.1073032884650473,5.36558708857963


==> flow_dat_23-03-07-02.csv <==
Versuch,Concentration,Aging,Druck (bar),Flow,Flow_pred,lowerBound,upperBound
23-03-07-02,25.0,26,0.10816642388235775,16.916215734481817,24.769843438739176,15.317482541970325,18.51494892699331
23-03-07-02,25.0,26,0.10931391462218013,19.505517177581787,25.373646278957665,17.906783985070295,21.10425037009328
23-03-07-02,25.0,26,0.1118202839745208,21.61231139183045,25.967610344697512,20.013578199318957,23.21104458434194
23-03-07-02,25.0,26,0.1171247456921264,23.366265945434574,26.52967950325996,21.76753275292308,24.964999137946066
23-03-07-02,25.0,26,0.1259831778472289,24.78885167121888,27.031827858187768,23.190118478707387,26.38758486373037
23-03-07-02,25.0,26,0.14429271360859272,25.83813833236695,27.448831220362745,24.239405139855457,27.43687152487844
23-03-07-02,25.0,26,0.17517380556091663,26.66669878005982,27.738341074632892,25.06796558754833,28.265431972571314
23-03-07-02,25.0,26,0.2142490370199084,27.304347171783455,27.870818176769017,25.705613979271963,28.903080364294947
23-03-07-02,25.0,26,0.25968164335936306,27.773653469085698,27.851261753175216,26.174920276574206,29.37238666159719
23-03-07-02,25.0,26,0.31061465265229343,28.031958637237555,27.707120940264332,26.433225444726062,29.630691829749047
23-03-07-02,25.0,26,0.35939796827733517,28.1015922164917,27.484818496115878,26.502859023980207,29.70032540900319
23-03-07-02,25.0,26,0.4082251485437155,27.96056238174439,27.219915503992567,26.361829189232896,29.55929557425588
23-03-07-02,25.0,26,0.4542388197034598,27.724205265045164,26.934294800051713,26.12547207253367,29.322938457556656
23-03-07-02,25.0,26,0.505713638290763,27.444218978881835,26.640840747187305,25.845485786370343,29.042952171393328
23-03-07-02,25.0,26,0.5575491674244404,27.064806995391844,26.356271810357676,25.466073802880352,28.663540187903337
23-03-07-02,25.0,26,0.6053016006946564,26.67107667922974,26.09537429878212,25.072343486718246,28.26980987174123
23-03-07-02,25.0,26,0.6381643027067185,26.25084686279297,25.861865888403617,24.652113670281476,27.84958005530446
23-03-07-02,25.0,26,0.6644408375024796,25.885195255279545,25.64386133274694,24.286462062768052,27.483928447791037
23-03-07-02,25.0,26,0.689125818014145,25.554684162139893,25.430585365508783,23.9559509696284,27.153417354651385
23-03-07-02,25.0,26,0.7064993619918823,25.23641767501831,25.22841821486233,23.637684482506817,26.8351508675298
23-03-07-02,25.0,26,0.7283102661371232,24.95411281585693,25.023882262570293,23.35537962334544,26.552846008368423
23-03-07-02,25.0,26,0.7532264411449433,24.731200885772704,24.822776085713524,23.132467693261212,26.329934078284197
23-03-07-02,25.0,26,0.7807375907897951,24.540043926239015,24.629045513235592,22.941310733727523,26.138777118750507
23-03-07-02,25.0,26,0.8061037003993989,24.317829589843754,24.450226882776796,22.71909639733226,25.916562782355246
23-03-07-02,25.0,26,0.8254489600658417,24.105838947296146,24.28460276519263,22.507105754784654,25.704572139807638
23-03-07-02,25.0,26,0.8424272775650025,23.88779438018799,24.12229986096023,22.2890611876765,25.486527572699483
23-03-07-02,25.0,26,0.8592729121446611,23.732608489990238,23.960848670388327,22.133875297478745,25.33134168250173
23-03-07-02,25.0,26,0.8814505085349085,23.570310573577885,23.799601561188968,21.971577381066393,25.169043766089377
23-03-07-02,25.0,26,0.8956523016095163,23.430172290802005,23.649971841663366,21.831439098290513,25.028905483313498
23-03-07-02,25.0,26,0.9166553720831874,23.301126136779786,23.499604532929002,21.702392944268293,24.899859329291278
23-03-07-02,25.0,26,0.9363894984126092,23.17062686920166,23.36018722558291,21.571893676690166,24.76936006171315
23-03-07-02,25.0,26,0.9553174480795863,23.07221073150635,23.23109338597525,21.473477538994857,24.67094392401784
23-03-07-02,25.0,26,0.9688061550259591,22.935489025115967,23.110146977290707,21.336755832604474,24.53422221762746
23-03-07-02,25.0,26,0.9817101414004963,22.86039739608765,22.988110823946293,21.261664203576156,24.45913058859914
23-03-07-02,25.0,26,0.998908698062102,22.787210140228275,22.867543327622148,21.188476947716783,24.385943332739767
23-03-07-02,25.0,26,1.0162836159269015,22.690303859710696,22.75305252679069,21.091570667199203,24.289037052222188
23-03-07-02,25.0,26,1.0342421586314838,22.6128235244751,22.646161839028448,21.014090331963608,24.211556716986593
23-03-07-02,25.0,26,1.0450005094210308,22.5281799697876,22.54478019749006,20.92944677727611,24.126913162299093
23-03-07-02,25.0,26,1.0610921571652094,22.434643058776857,22.440440430981706,20.835909866265364,24.03337625128835
23-03-07-02,25.0,26,1.071086413661639,22.34284914016724,22.34180746247831,20.744115947655747,23.94158233267873
23-03-07-02,25.0,26,1.0802781412998836,22.247412281036375,22.245753610681586,20.648679088524883,23.846145473547868
23-03-07-02,25.0,26,1.0909721652666726,22.16618011474609,22.151405008360985,20.5674469222346,23.764913307257583
23-03-07-02,25.0,26,1.1065038492282233,22.093038063049313,22.065609889844772,20.49430487053782,23.691771255560806
23-03-07-02,25.0,26,1.1184407780567807,21.98702476501465,21.994129430082562,20.388291572503157,23.58575795752614
23-03-07-02,25.0,26,1.1294911861419679,21.89809358596802,21.93419577545924,20.299360393456528,23.496826778479512
23-03-07-02,25.0,26,1.1388496398925783,21.840837650299072,21.88542205367366,20.24210445778758,23.439570842810564
23-03-07-02,25.0,26,1.151182062427203,21.769596004486083,21.845422296461027,20.17086281197459,23.368329196997575
23-03-07-02,25.0,26,1.1659410307804743,21.703230285644533,21.81611427412525,20.10449709313304,23.301963478156026
23-03-07-02,25.0,26,1.1759885052839916,21.651954460144044,21.798569222066387,20.05322126763255,23.250687652655536
23-03-07-02,25.0,26,1.1833449224630992,21.598919105529784,21.783448691238384,20.000185913018292,23.197652298041277
23-03-07-02,25.0,26,1.1908886144558588,21.573239707946776,21.764007638834038,19.974506515435284,23.171972900458268
23-03-07-02,25.0,26,1.1917744259039562,21.555757713317867,21.739294036758803,19.957024520806375,23.15449090582936
23-03-07-02,25.0,26,1.1907157758871716,21.548923873901362,21.70124791753492,19.95019068138987,23.147657066412854
23-03-07-02,25.0,26,1.1891867349545162,21.521036338806155,21.64990965628357,19.922303146294663,23.119769531317647
23-03-07-02,25.0,26,1.1871601526935895,21.482821369171145,21.58345292611657,19.884088176659652,23.081554561682637
23-03-07-02,25.0,26,1.1862175827225048,21.441258859634402,21.507512789669217,19.84252566712291,23.039992052145895
23-03-07-02,25.0,26,1.1859655434886616,21.387313127517704,21.42376260870316,19.78857993500621,22.986046320029196
23-03-07-02,25.0,26,1.1868223411838215,21.355503416061403,21.338085642560525,19.75677022354991,22.954236608572895
23-03-07-02,25.0,26,1.1940406454602877,21.293500185012817,21.24644485863924,19.694766992501325,22.89223337752431
23-03-07-02,25.0,26,1.206637486120065,21.247522974014284,21.158131569709703,19.648789781502792,22.846256166525777
23-03-07-02,25.0,26,1.2206117527683578,21.200043439865116,21.076830940631574,19.601310247353624,22.798776632376608
23-03-07-02,25.0,26,1.2376780149340632,21.128414583206176,21.00471675450199,19.529681390694684,22.72714777571767
23-03-07-02,25.0,26,1.2528091089924176,21.080971097946165,20.940471593174998,19.482237905434673,22.679704290457657
23-03-07-02,25.0,26,1.2697829114397368,21.042688608169556,20.881393008813706,19.443955415658063,22.641421800681048
23-03-07-02,25.0,26,1.2793784560759862,20.978859329223635,20.832936389969063,19.380126136712143,22.577592521735127
23-03-07-02,25.0,26,1.2880573483308155,20.934316778182986,20.787078212265573,19.335583585671493,22.533049970694478
23-03-07-02,25.0,26,1.290181782444318,20.886403942108156,20.743682581293044,19.287670749596664,22.48513713461965
23-03-07-02,25.0,26,1.2984713979562124,20.836886072158816,20.693235545697256,19.238152879647323,22.435619264670308
23-03-07-02,25.0,26,1.3018367209037143,20.80655794143677,20.642870938644556,19.207824748925276,22.40529113394826
23-03-07-02,25.0,26,1.3061706540981928,20.746219110488894,20.58951281845156,19.147485917977402,22.344952303000387
23-03-07-02,25.0,26,1.309162354270617,20.701438665390015,20.533331700475586,19.102705472878522,22.300171857901507
23-03-07-02,25.0,26,1.3169100521008175,20.642367839813232,20.473448059214945,19.04363464730174,22.241101032324725
23-03-07-02,25.0,26,1.3259794531265896,20.55702166557312,20.414988432174322,18.95828847306163,22.155754858084613
23-03-07-02,25.0,26,1.3300194309155147,20.494842195510866,20.35854199882375,18.896109002999374,22.09357538802236
23-03-07-02,25.0,26,1.3365464345614115,20.440647411346436,20.295559207377764,18.841914218834944,22.03938060385793
23-03-07-02,25.0,26,1.3422921554247538,20.385042715072633,20.22469875986814,18.78630952256114,21.983775907584125
23-03-07-02,25.0,26,1.3533759019772211,20.334134330749514,20.14504473564239,18.73540113823802,21.932867523261006
23-03-07-02,25.0,26,1.3617473296324412,20.26095341682434,20.06142459900959,18.662220224312847,21.85968660933583
23-03-07-02,25.0,26,1.3689987115065256,20.194289865493776,19.972618896636764,18.595556672982283,21.793023058005268
23-03-07-02,25.0,26,1.3770408483346304,20.124010124206546,19.879931907972498,18.525276931695053,21.722743316718038
23-03-07-02,25.0,26,1.38484716852506,20.033253040313724,19.787976083022645,18.434519847802232,21.631986232825216
23-03-07-02,25.0,26,1.3909767393271126,19.972837390899656,19.69907049777881,18.374104198388164,21.571570583411148
23-03-07-02,25.0,26,1.3976957623163857,19.908243646621703,19.610413301047608,18.30951045411021,21.506976839133195
23-03-07-02,25.0,26,1.4102768993377686,19.83199967384338,19.529864023244468,18.23326648133189,21.430732866354873
23-03-07-02,25.0,26,1.4272206974029542,19.758950891494752,19.45740055875079,18.16021769898326,21.357684084006245
23-03-07-02,25.0,26,1.444642226099968,19.652365913391115,19.396123879907034,18.053632720879623,21.251099105902608
23-03-07-02,25.0,26,1.4613601895173391,19.543984842300418,19.34058440028773,17.945251649788926,21.14271803481191
23-03-07-02,25.0,26,1.4769243093331654,19.4548659324646,19.290069081826694,17.856132739953107,21.053599124976092
23-03-07-02,25.0,26,1.489645982583364,19.370460319519044,19.250827149334846,17.77172712700755,20.969193512030536
23-03-07-02,25.0,26,1.4970727451642354,19.268595457077026,19.214796717276435,17.669862264565534,20.86732864958852
23-03-07-02,25.0,26,1.5011489923795063,19.181017684936524,19.170852569663737,17.582284492425032,20.779750877448016
23-03-07-02,25.0,26,1.5072127755482991,19.072440004348756,19.120738988453443,17.473706811837264,20.67117319686025
23-03-07-02,25.0,26,1.5033571060498556,18.983531570434568,19.06584824400546,17.384798377923076,20.58226476294606
23-03-07-02,25.0,26,1.505589852333069,18.888110303878786,18.98537669550328,17.289377111367294,20.48684349639028
23-03-07-02,25.0,26,1.5081081092357638,18.785882091522218,18.898216495099483,17.187148899010726,20.38461528403371
23-03-07-02,25.0,26,1.5183315217494968,18.706088304519653,18.80133303526085,17.10735511200816,20.304821497031146
23-03-07-02,25.0,26,1.5287219206492109,18.626453161239624,18.699558239781325,17.02771996872813,20.225186353751116
23-03-07-02,25.0,26,1.529412130514781,18.544380140304565,18.606508450443968,16.945646947793072,20.143113332816057
23-03-07-02,25.0,26,1.5380307618776958,18.458300971984862,18.494324593887193,16.85956777947337,20.057034164496354
23-03-07-02,25.0,26,1.556371935606003,18.39169092178345,18.381422712313395,16.792957729271958,19.990424114294942
23-03-07-02,25.0,26,1.5689870536327364,18.32180757522583,18.276702115386634,16.723074382714337,19.92054076773732
23-03-07-02,25.0,26,1.5817829787731172,18.239281368255618,18.16529526413077,16.640548175744126,19.83801456076711
23-03-07-02,25.0,26,1.6132555305957799,18.140838718414308,18.052016196448786,16.542105525902816,19.7395719109258
23-03-07-02,25.0,26,1.6249390840530396,18.020353460311892,17.960302670177374,16.4216202678004,19.619086652823384
23-03-07-02,25.0,26,1.6412511110305785,17.90299301147461,17.864255100020642,16.304259818963118,19.501726203986102
23-03-07-02,25.0,26,1.6589494824409485,17.788423490524295,17.7755306753561,16.189690298012803,19.387156683035787
23-03-07-02,25.0,26,1.6575069904327395,17.675397491455083,17.692409042000783,16.07666429894359,19.274130683966575
23-03-07-02,25.0,26,1.6855450570583346,17.585382986068726,17.59483064576845,15.986649793557234,19.18411617858022
23-03-07-02,25.0,26,1.6957386100292209,17.476978969573977,17.519039158817073,15.878245777062485,19.07571216208547
23-03-07-02,25.0,26,1.7033957664171857,17.38431558609009,17.439756063035237,15.785582393578597,18.98304877860158
23-03-07-02,25.0,26,1.7264970771471664,17.29032225608826,17.35896187319961,15.691589063576767,18.889055448599752
23-03-07-02,25.0,26,1.7428634814421338,17.207046175003054,17.30074147594462,15.608312982491562,18.805779367514546
23-03-07-02,25.0,26,1.7445310068130493,17.11121363639832,17.24706819484442,15.512480443886826,18.70994682890981
23-03-07-02,25.0,26,1.7632529628276825,17.051823720932006,17.180325961742245,15.453090528420514,18.6505569134435
23-03-07-02,25.0,26,1.7695998203754426,17.003895387649536,17.125603095321818,15.405162195138043,18.602628580161028
23-03-07-02,25.0,26,1.7798706364631653,16.95765796661377,17.05928230751646,15.358924774102277,18.556391159125262
23-03-07-02,25.0,26,1.7999930334091188,16.927631673812865,17.003408006895334,15.328898481301373,18.526364866324357
23-03-07-02,25.0,26,1.796775658130646,16.883134899139403,16.956319394976745,15.28440170662791,18.481868091650895
23-03-07-02,25.0,26,1.8127114880084993,16.833743772506715,16.89534200511013,15.235010579995222,18.432476965018207
23-03-07-02,25.0,26,1.823034915526708,16.779679021835328,16.838192939158088,15.180945829323836,18.37841221434682
23-03-07-02,25.0,26,1.8129397316773734,16.71356993675232,16.782558971205937,15.11483674424083,18.312303129263814
23-03-07-02,25.0,26,1.8229865137736003,16.656878910064698,16.703966544138723,15.058145717553206,18.25561210257619
23-03-07-02,25.0,26,1.8446411295731862,16.62207013130188,16.62437816544846,15.023336938790386,18.22080332381337
23-03-07-02,25.0,26,1.8456699593861894,16.575747680664065,16.55707837685774,14.977014488152573,18.174480873175558
23-03-07-02,25.0,26,1.8701216085751853,16.518368768692014,16.483305094522965,14.919635576180521,18.117101961203506
23-03-07-02,25.0,26,1.864643460114797,16.449894905090332,16.42151780466052,14.85116171257884,18.048628097601824
23-03-07-02,25.0,26,1.8718429164091746,16.35768241882324,16.349026720131462,14.75894922631175,17.956415611334734
23-03-07-02,25.0,26,1.8901094810167949,16.258857536315922,16.272053325832704,14.66012434380443,17.857590728827414
23-03-07-02,25.0,26,1.9006715790430708,16.15879125595093,16.19756918722273,14.560058063439438,17.757524448462423
23-03-07-02,25.0,26,1.9089991740385694,16.06324238777161,16.128691700013725,14.464509195260117,17.6619755802831
23-03-07-02,25.0,26,1.9347780338923135,15.987503242492677,16.052367352570716,14.388770049981183,17.58623643500417
23-03-07-02,25.0,26,1.9469489487012228,15.896753311157227,15.987098451755205,14.298020118645734,17.49548650366872
23-03-07-02,25.0,26,1.9500142486890157,15.798058891296387,15.923881944940382,14.199325698784893,17.39679208380788
23-03-07-02,25.0,26,1.9614853831132253,15.707512521743773,15.859633067375988,14.10877932923228,17.306245714255265
23-03-07-02,25.0,26,1.9677584322293598,15.638979005813598,15.795101875647864,14.040245813302104,17.23771219832509
23-03-07-02,25.0,26,1.979344000418981,15.599176168441772,15.728095142345747,14.00044297593028,17.197909360953265
23-03-07-02,25.0,26,1.9942127645015715,15.556585693359377,15.65102637261231,13.957852500847885,17.15531888587087
23-03-07-02,25.0,26,2.0093773066997525,15.499177694320679,15.57333343083798,13.900444501809186,17.09791088683217
23-03-07-02,25.0,26,2.0112597703933712,15.460774898529053,15.498604823746431,13.86204170601756,17.059508091040545
23-03-07-02,25.0,26,2.0323269486427304,15.42594838142395,15.411867806879533,13.827215188912458,17.024681573935442
23-03-07-02,25.0,26,2.0410393714904784,15.381360197067261,15.331644826707926,13.782627004555767,16.980093389578755
23-03-07-02,25.0,26,2.0503546833992004,15.351271677017213,15.245338989282265,13.75253848450572,16.950004869528705
23-03-07-02,25.0,26,2.0552938580513,15.329485273361206,15.155705093435314,13.730752080849712,16.9282184658727
23-03-07-02,25.0,26,2.067788004875183,15.298775053024292,15.059526747685709,13.700041860512798,16.897508245535786
23-03-07-02,25.0,26,2.078556120395661,15.265242147445678,14.953704646005889,13.666508954934184,16.86397533995717
23-03-07-02,25.0,26,2.1079459965229037,15.215960597991943,14.850900596621063,13.617227405480449,16.814693790503437
23-03-07-02,25.0,26,2.124780821800232,15.166910219192506,14.761388233724938,13.568177026681013,16.765643411703998
23-03-07-02,25.0,26,2.13570476770401,15.125694179534914,14.677667135313502,13.526960987023422,16.724427372046407
23-03-07-02,25.0,26,2.1587153732776643,15.088996982574464,14.596435963911148,13.490263790062972,16.687730175085957
23-03-07-02,25.0,26,2.1697093665599825,15.029586267471315,14.524611200747811,13.43085307495982,16.62831945998281
23-03-07-02,25.0,26,2.1898179948329926,14.972343921661379,14.453774021679449,13.373610729149885,16.571077114172873
23-03-07-02,25.0,26,2.205773258209229,14.887499570846558,14.390368598138242,13.288766378335065,16.48623276335805
23-03-07-02,25.0,26,2.222914773225785,14.783571767807008,14.32778479872247,13.184838575295515,16.3823049603185
23-03-07-02,25.0,26,2.2541050732135774,14.700984048843383,14.262586242684575,13.102250856331889,16.299717241354877
23-03-07-02,25.0,26,2.260281550884247,14.621559476852418,14.20660192944856,13.022826284340926,16.22029266936391
23-03-07-02,25.0,26,2.2675530135631563,14.525633239746092,14.149334890940878,12.9269000472346,16.124366432257585
23-03-07-02,25.0,26,2.2749233722686766,14.432260465621948,14.084217471753883,12.833527273110455,16.03099365813344
23-03-07-02,25.0,26,2.282010042667389,14.35598673820496,14.01639478158837,12.757253545693466,15.954719930716454
23-03-07-02,25.0,26,2.2890147447586062,14.24491209983826,13.937424572016813,12.646178907326767,15.843645292349752
23-03-07-02,25.0,26,2.2988653421401977,14.145072126388552,13.847394402387486,12.54633893387706,15.743805318900044
23-03-07-02,25.0,26,2.3061967313289644,14.044958782196046,13.752031785731887,12.446225589684552,15.64369197470754
23-03-07-02,25.0,26,2.3215251564979553,13.976446294784546,13.643968993696891,12.377713102273052,15.57517948729604
23-03-07-02,25.0,26,2.3447045385837555,13.928539752960207,13.530037189894456,12.329806560448713,15.527272945471701
23-03-07-02,25.0,26,2.359894222021103,13.858360147476198,13.430765666912034,12.259626954964705,15.45709333998769
23-03-07-02,25.0,26,2.3689060986042025,13.765924072265628,13.327430869896357,12.167190879754134,15.364657264777122
23-03-07-02,25.0,26,2.392013281583786,13.675435495376592,13.20553304449824,12.076702302865097,15.274168687888086
23-03-07-02,25.0,26,2.4052295088768005,13.58968734741211,13.094960197832886,11.990954154900617,15.188420539923602
23-03-07-02,25.0,26,2.4351642489433285,13.49716444015503,12.972347323404634,11.898431247643536,15.095897632666524
23-03-07-02,25.0,26,2.4652807772159573,13.4253155708313,12.851964497106549,11.826582378319806,15.024048763342794
23-03-07-02,25.0,26,2.487097418308258,13.339248561859131,12.74440330721151,11.740515369347637,14.937981754370625
23-03-07-02,25.0,26,2.5218275129795074,13.257784080505372,12.644503014842893,11.659050887993878,14.856517273016866
23-03-07-02,25.0,26,2.5515532791614532,13.175289487838747,12.56014307424373,11.576556295327254,14.774022680350239
23-03-07-02,25.0,26,2.5460776388645177,13.074828386306763,12.478314904287984,11.47609519379527,14.673561578818255
23-03-07-02,25.0,26,2.571782582998276,12.957175970077515,12.379207153490183,11.358442777566022,14.555909162589007
23-03-07-02,25.0,26,2.6228682279586795,12.849077081680296,12.293918543146688,11.250343889168803,14.447810274191788
23-03-07-02,25.0,26,2.623887783288956,12.733228540420534,12.234707157243745,11.134495347909041,14.331961732932026
23-03-07-02,25.0,26,2.666213393211365,12.621567106246948,12.158312488998845,11.022833913735454,14.220300298758442
23-03-07-02,25.0,26,2.695565968751908,12.500582599639895,12.093517156706657,10.901849407128402,14.099315792151387
23-03-07-02,25.0,26,2.700190776586533,12.385884046554565,12.030574296830922,10.787150854043073,13.984617239066058
23-03-07-02,25.0,26,2.7070114374160767,12.287221813201905,11.946516063760175,10.68848862069041,13.885955005713399
23-03-07-02,25.0,26,2.70946723818779,12.166319131851196,11.841758975779724,10.567585939339704,13.765052324362689
23-03-07-02,25.0,26,2.7364536762237552,12.045410156249998,11.716555161615329,10.446676963738504,13.644143348761492
23-03-07-02,25.0,26,2.7718703329563144,11.943676900863647,11.595841904870083,10.344943708352154,13.542410093375139
23-03-07-02,25.0,26,2.767263454198838,11.846388959884642,11.470020667831424,10.24765576737315,13.445122152396134
23-03-07-02,25.0,26,2.7602952241897585,11.762134122848511,11.328380762811747,10.16340093033702,13.360867315360004
23-03-07-02,25.0,26,2.803391963243485,11.69338746070862,11.167784306841723,10.094654268197125,13.292120653220113
23-03-07-02,25.0,26,2.8210826218128204,11.621798372268676,11.013306683701352,10.023065179757182,13.22053156478017
23-03-07-02,25.0,26,2.8484520435333254,11.548662900924683,10.85523603441311,9.94992970841319,13.147396093436175
23-03-07-02,25.0,26,2.908087539672852,11.469099712371829,10.697883937607848,9.870366519860337,13.067832904883321
23-03-07-02,25.0,26,2.9712395012378696,11.373711061477664,10.553007609388438,9.774977868966172,12.972444253989156
23-03-07-02,25.0,26,3.0307664394378664,11.300478315353395,10.425661743999132,9.701745122841903,12.899211507864887
23-03-07-02,25.0,26,3.0503977298736573,11.227177047729493,10.317841661226876,9.628443855217999,12.825910240240987
23-03-07-02,25.0,26,3.107818347215653,11.152326536178588,10.206230752574196,9.553593343667096,12.75105972869008
23-03-07-02,25.0,26,3.149255877733231,11.085790729522706,10.11445455375722,9.487057537011214,12.684523922034199
23-03-07-02,25.0,26,3.198335736989975,10.991919565200805,10.026791486493964,9.39318637268931,12.590652757712299
23-03-07-02,25.0,26,3.2343513548374183,10.885412406921386,9.95348024035871,9.286679214409894,12.484145599432878
23-03-07-02,25.0,26,3.2684815645217897,10.77247610092163,9.883202402970413,9.173742908410137,12.371209293433122
23-03-07-02,25.0,26,3.301428145170212,10.657929754257202,9.819790733752805,9.059196561745708,12.256662946768696
23-03-07-02,25.0,26,3.336556023359299,10.543396282196044,9.759118962454778,8.94466308968455,12.142129474707538
23-03-07-02,25.0,26,3.3569826126098636,10.431806230545044,9.7018814260769,8.83307303803355,12.030539423056538
23-03-07-02,25.0,26,3.363639491796494,10.323373746871948,9.641937413940312,8.724640554360455,11.92210693938344
23-03-07-02,25.0,26,3.400299453735352,10.200875902175902,9.5735717844877,8.60214270966441,11.799609094687394
23-03-07-02,25.0,26,3.400297528505326,10.062427282333374,9.507284251013143,8.463694089821882,11.661160474844866
23-03-07-02,25.0,26,3.4344620645046238,9.935006618499758,9.426341219875736,8.336273425988264,11.533739811011252
23-03-07-02,25.0,26,3.4405289530754093,9.807430315017701,9.343221192894003,8.208697122506209,11.406163507529193
23-03-07-02,25.0,26,3.470693051815033,9.695859146118163,9.2478770705134,8.097125953606671,11.294592338629656
23-03-07-02,25.0,26,3.4845066606998443,9.587531089782715,9.147436068600127,7.988797897271222,11.186264282294207
23-03-07-02,25.0,26,3.5114227533340454,9.49528112411499,9.03773856666939,7.896547931603497,11.094014316626485
23-03-07-02,25.0,26,3.537898188829422,9.40957431793213,8.932782312340052,7.8108411254206365,11.008307510443622
23-03-07-02,25.0,26,3.570763963460923,9.336162328720093,8.82751197601115,7.7374291362086,10.934895521231585
23-03-07-02,25.0,26,3.6103075623512275,9.237752723693847,8.729143483731967,7.639019531182353,10.83648591620534
23-03-07-02,25.0,26,3.643797683715821,9.153496456146241,8.634344593317177,7.554763263634748,10.752229648657735
23-03-07-02,25.0,26,3.7018584549427036,9.077073812484741,8.53546558592221,7.478340619973248,10.675807004996233
23-03-07-02,25.0,26,3.7505617380142215,9.002243041992188,8.44436324883652,7.403509849480694,10.60097623450368
23-03-07-02,25.0,26,3.808682382106781,8.95458812713623,8.3557405291981,7.355854934624737,10.553321319647722
23-03-07-02,25.0,26,3.866823118925095,8.894234561920165,8.270216576133421,7.295501369408671,10.492967754431657
23-03-07-02,25.0,26,3.9243676543235777,8.834236335754396,8.19695932333122,7.2355031432429024,10.43296952826589
23-03-07-02,25.0,26,3.93627399802208,8.757735013961792,8.122421910659943,7.159001821450299,10.356468206473284
23-03-07-02,25.0,26,3.9700891196727754,8.684242486953735,8.03910842355191,7.085509294442242,10.282975679465228
23-03-07-02,25.0,26,3.9786906838417053,8.601869058609008,7.951051722833015,7.003135866097515,10.2006022511205
23-03-07-02,25.0,26,4.0099799156188976,8.531835508346557,7.851294628479868,6.933102315835064,10.13056870085805
23-03-07-02,25.0,26,4.069482350349427,8.445868492126465,7.74341053052144,6.847135299614972,10.044601684637957
23-03-07-02,25.0,26,4.102281177043915,8.36637854576111,7.644548785648586,6.767645353249617,9.965111738272604
23-03-07-02,25.0,26,4.148347395658493,8.285101747512819,7.539934784795877,6.686368555001326,9.883834940024311
23-03-07-02,25.0,26,4.20201113820076,8.180144405364992,7.437678173143583,6.5814112128534985,9.778877597876484
23-03-07-02,25.0,26,4.208608543872833,8.081257295608522,7.336533459721204,6.482524103097028,9.679990488120016
23-03-07-02,25.0,26,4.2817613065242766,7.988039588928222,7.230937317263131,6.389306396416729,9.586772781439716
23-03-07-02,25.0,26,4.341524094343185,7.892197322845459,7.1373139326771025,6.293464130333966,9.490930515356952
23-03-07-02,25.0,26,4.407041871547699,7.796886920928955,7.044874085787761,6.198153728417462,9.395620113440447
23-03-07-02,25.0,26,4.481701856851578,7.704593896865845,6.96025224335787,6.105860704354352,9.303327089377337
23-03-07-02,25.0,26,4.566273713111878,7.612173700332642,6.881917795093355,6.013440507821149,9.210906892844136
23-03-07-02,25.0,26,4.587622040510178,7.519748353958131,6.814920652081302,5.921015161446638,9.118481546469624
23-03-07-02,25.0,26,4.661746716499329,7.4067389488220226,6.742785367313584,5.808005756310529,9.005472141333517
23-03-07-02,25.0,26,4.704573488235473,7.283995056152346,6.679757165844148,5.685261863640853,8.882728248663838
23-03-07-02,25.0,26,4.763984644412995,7.162875938415528,6.617925592817338,5.564142745904035,8.76160913092702
23-03-07-02,25.0,26,4.799778646230698,7.041934633255005,6.560918559061128,5.443201440743512,8.6406678257665
23-03-07-02,25.0,26,4.814845496416092,6.911910724639894,6.494453437390324,5.3131775321284005,8.510643917151388
23-03-07-02,25.0,26,4.879974091053009,6.797578239440918,6.422479125641316,5.198845046929425,8.396311431952412
23-03-07-02,25.0,26,4.908546376228332,6.679932832717896,6.355771513486267,5.081199640206403,8.27866602522939
23-03-07-02,25.0,26,4.9562778830528265,6.565170049667359,6.284375879839667,4.966436857155866,8.163903242178852
23-03-07-02,25.0,26,4.980161607265472,6.457242536544801,6.21278493993593,4.858509344033308,8.055975729056295
23-03-07-02,25.0,26,5.039454156160354,6.342663145065308,6.136395546350566,4.743929952553815,7.941396337576801
23-03-07-02,25.0,26,5.063424533605576,6.242386722564698,6.061845618350757,4.6436535300532045,7.841119915076191
23-03-07-02,25.0,26,5.10434097647667,6.156736278533935,5.9822053082397995,4.558003086022442,7.755469471045428
23-03-07-02,25.0,26,5.138547414541246,6.067657470703124,5.901414403078518,4.468924278191631,7.666390663214617
23-03-07-02,25.0,26,5.247112411260606,5.985250854492187,5.817673620596724,4.386517661980694,7.58398404700368
23-03-07-02,25.0,26,5.3051217138767255,5.90077257156372,5.749676402136888,4.302039379052227,7.499505764075213
23-03-07-02,25.0,26,5.342296618223191,5.814810562133789,5.684719737190112,4.216077369622296,7.413543754645282
23-03-07-02,25.0,26,5.411340755224229,5.725558233261109,5.618976236895109,4.126825040749615,7.324291425772602
23-03-07-02,25.0,26,5.469310081005098,5.6428040027618405,5.560331852916423,4.044070810250347,7.241537195273334
23-03-07-02,25.0,26,5.535623061656953,5.553354263305664,5.500186876251562,3.954621070794171,7.152087455817157
23-03-07-02,25.0,26,5.591912639141083,5.472043561935425,5.447706507356592,3.8733103694239315,7.070776754446918
23-03-07-02,25.0,26,5.662599539756775,5.401811742782592,5.398692740610735,3.803078550271099,7.000544935294085
23-03-07-02,25.0,26,5.722082436084747,5.33159008026123,5.3559721222042915,3.732856887749737,6.930323272772723
23-03-07-02,25.0,26,5.789265155792237,5.266347455978393,5.3128922515320856,3.6676142634669002,6.8650806484898865
23-03-07-02,25.0,26,5.78480806350708,5.211737394332886,5.273016784478669,3.6130042018213926,6.810470586844379
23-03-07-02,25.0,26,5.82713521718979,5.171847867965699,5.224406001721264,3.573114675454206,6.770581060477192
23-03-07-02,25.0,26,5.878059363365175,5.120887756347656,5.172370430479421,3.522154563836163,6.719620948859149
23-03-07-02,25.0,26,5.896030688285828,5.073042297363282,5.116905563316809,3.4743091048517885,6.671775489874775
23-03-07-02,25.0,26,5.97739075422287,5.028341531753541,5.059303500013633,3.4296083392420478,6.627074724265034
23-03-07-02,25.0,26,5.984216165542603,4.980742406845093,5.005230471647882,3.3820092143336,6.579475599356586
23-03-07-02,25.0,26,6.016781949996949,4.944171953201294,4.938769473801805,3.3454387606898006,6.542905145712787
23-03-07-02,25.0,26,6.03835359811783,4.8965051651000975,4.871639073709325,3.2977719725886043,6.495238357611591
23-03-07-02,25.0,26,6.108659172058107,4.8346339702606205,4.7969714728504425,3.2359007777491273,6.433367162772114
23-03-07-02,25.0,26,6.153315484523774,4.785246419906617,4.724792648165836,3.1865132273951238,6.38397961241811
23-03-07-02,25.0,26,6.233596527576447,4.723662900924683,4.651114381629864,3.12492970841319,6.3223960934361765
23-03-07-02,25.0,26,6.316638100147248,4.644267368316651,4.584659809278131,3.045534175805158,6.243000560828144
23-03-07-02,25.0,26,6.411171376705169,4.577225017547608,4.535042621481503,2.978491825036115,6.175958210059101
23-03-07-02,25.0,26,6.45466765165329,4.510307121276855,4.504134938763201,2.911573928765362,6.109040313788348
23-03-07-02,25.0,26,6.512740778923036,4.434021234512329,4.480492667990912,2.835288042000836,6.032754427023822
23-03-07-02,25.0,26,6.655996537208558,4.360785484313965,4.470303943827861,2.7620522918024717,5.959518676825458
23-03-07-02,25.0,26,6.703005385398865,4.279439020156861,4.482655182497244,2.680705827645368,5.878172212668354
23-03-07-02,25.0,26,6.815544748306275,4.193548250198365,4.504849607178705,2.594815057686872,5.792281442709858
23-03-07-02,25.0,26,6.873507058620453,4.1154975414276125,4.547165994858986,2.5167643489161193,5.714230733939106
23-03-07-02,25.0,26,6.946425282955171,4.02972936630249,4.599957472763604,2.430996173790997,5.628462558813983
23-03-07-02,25.0,26,6.958327174186707,3.9533908367156982,4.671591377166822,2.354657644204205,5.552124029227191
23-03-07-02,25.0,26,6.857276296615601,3.9436820983886722,4.745065562330252,2.344948905877179,5.542415290900165
23-03-07-02,25.0,26,6.747666370868683,3.947240495681763,4.800367106853088,2.34850730317027,5.545973688193256
23-03-07-02,25.0,26,6.7124249935150155,3.964432525634766,4.838551038545174,2.3656993331232727,5.563165718146259
23-03-07-02,25.0,26,6.62340248823166,4.005697917938232,4.871952676194389,2.4069647254267386,5.604431110449725
23-03-07-02,25.0,26,6.521113336086274,4.058119869232177,4.89777290184001,2.4593866767206842,5.6568530617436705
23-03-07-02,25.0,26,6.461115419864655,4.122885704040528,4.907423706633422,2.524152511529035,5.721618896552021
23-03-07-02,25.0,26,6.354454207420349,4.199324369430542,4.903675437665154,2.600591176919049,5.798057561942035
23-03-07-02,25.0,26,6.298566961288452,4.2790117263793945,4.886406394154308,2.6802785338679014,5.877744918890888
23-03-07-02,25.0,26,6.173107659816742,4.360015010833741,4.861976664664938,2.7612818183222476,5.958748203345234
23-03-07-02,25.0,26,6.164914524555206,4.434694433212281,4.814269766745981,2.8359612407007875,6.033427625723774
23-03-07-02,25.0,26,6.25955194234848,4.444428491592408,4.763886602482013,2.845695299080915,6.043161684103901
23-03-07-02,25.0,26,6.336282205581666,4.444568967819214,4.715629413719235,2.8458357753077212,6.0433021603307076
23-03-07-02,25.0,26,6.353357982635499,4.437075233459472,4.670568572731591,2.838342040947979,6.0358084259709655
23-03-07-02,25.0,26,6.349259674549104,4.411832284927368,4.615106007238595,2.813099092415875,6.0105654774388615
23-03-07-02,25.0,26,6.419062793254852,4.372269201278687,4.5476695809902,2.773536008767194,5.97100239379018
23-03-07-02,25.0,26,6.500870430469513,4.315863132476807,4.475244957171277,2.7171299399653135,5.9145963249883
23-03-07-02,25.0,26,6.535773229598999,4.264945363998414,4.401630274258424,2.6662121714869205,5.863678556509907
23-03-07-02,25.0,26,6.553654265403748,4.210740852355958,4.312505311129397,2.6120076598444646,5.809474044867451
23-03-07-02,25.0,26,6.670046925544739,4.1646459102630615,4.212460939637411,2.5659127177515684,5.763379102774555
23-03-07-02,25.0,26,6.690535378456116,4.119870901107788,4.109127194556677,2.521137708596295,5.718604093619281
23-03-07-02,25.0,26,6.775702965259553,4.08823070526123,3.9873522807135835,2.489497512749737,5.686963897772723
23-03-07-02,25.0,26,6.826726365089417,4.037218379974365,3.8576801466151185,2.438485187462872,5.635951572485858
23-03-07-02,25.0,26,6.96931004524231,3.979830551147461,3.716012957220215,2.381097358635968,5.578563743658954
23-03-07-02,25.0,26,7.110476493835448,3.903369283676147,3.576160154802352,2.304636091164654,5.50210247618764
23-03-07-02,25.0,26,7.2582505464553835,3.830013656616211,3.4298053275274993,2.2312804641047177,5.4287468491277036
23-03-07-02,25.0,26,7.3737008452415465,3.7534190654754642,3.2823607555927743,2.154685872963971,5.352152257986957


==> flow_dat_23-03-07-05.csv <==
Versuch,Concentration,Aging,Druck (bar),Flow,Flow_pred,lowerBound,upperBound
23-03-07-05,6.25,29,0.24814664162695405,16.02251057624817,22.46149184892986,15.204177788166666,16.84084336432967
23-03-07-05,6.25,29,0.35156168825924394,18.62119460105896,22.892504263278113,17.802861812977458,19.439527389140462
23-03-07-05,6.25,29,0.494709150493145,20.564089393615724,22.745517052276497,19.745756605534222,21.382422181697226
23-03-07-05,6.25,29,0.6534678984433413,21.901519775390625,21.879224088963124,21.083186987309123,22.719852563472127
23-03-07-05,6.25,29,0.8325562968850136,22.847102022171022,20.872074052032204,22.02876923408952,23.665434810252524
23-03-07-05,6.25,29,1.0187688231468202,23.45427803993225,19.920010713150976,22.63594525185075,24.272610828013754
23-03-07-05,6.25,29,1.2160052463412285,23.638692569732665,19.05266780488149,22.820359781651163,24.457025357814167
23-03-07-05,6.25,29,1.4084772590547803,23.549076461791994,18.303581420739647,22.730743673710492,24.367409249873496
23-03-07-05,6.25,29,1.5976844359189273,23.159141635894773,17.688112879761206,22.34080884781327,23.977474423976275
23-03-07-05,6.25,29,1.785878047347069,22.547813701629636,17.21012881906955,21.729480913548134,23.366146489711138
23-03-07-05,6.25,29,1.956601469218731,21.748651885986327,16.875814376362246,20.930319097904825,22.56698467406783
23-03-07-05,6.25,29,2.04747388958931,20.916450262069702,16.670567160207675,20.0981174739882,21.734783050151204
23-03-07-05,6.25,29,2.1057077050209045,20.19631290435791,16.524791035010953,19.377980116276408,21.014645692439412
23-03-07-05,6.25,29,2.1293384909629824,19.565582942962646,16.418778386255443,18.747250154881144,20.383915731044148
23-03-07-05,6.25,29,2.1428193449974064,18.998890972137453,16.317161758634782,18.18055818405595,19.817223760218955
23-03-07-05,6.25,29,2.164197671413422,18.506296491622923,16.214315655828035,17.68796370354142,19.324629279704425
23-03-07-05,6.25,29,2.1709349095821384,18.073265361785886,16.122981305649994,17.254932573704384,18.891598149867388
23-03-07-05,6.25,29,2.178691965341568,17.697901582717893,16.025080244108487,16.87956879463639,18.516234370799395
23-03-07-05,6.25,29,2.197151839733124,17.371352720260617,15.92489228199853,16.553019932179115,18.18968550834212
23-03-07-05,6.25,29,2.2133219659328462,17.06715044975281,15.833932552526079,16.248817661671307,17.88548323783431
23-03-07-05,6.25,29,2.2268783509731294,16.820179653167724,15.746342179661504,16.001846865086222,17.638512441249226
23-03-07-05,6.25,29,2.243701338768006,16.593898200988768,15.653035574344122,15.775565412907264,17.41223098907027
23-03-07-05,6.25,29,2.2505116641521457,16.42360301017761,15.575370468386701,15.605270222096108,17.241935798259114
23-03-07-05,6.25,29,2.2695796489715576,16.24157895088196,15.491009637688737,15.423246162800455,17.05991173896346
23-03-07-05,6.25,29,2.2858187198638915,16.05370816230774,15.41739312063291,15.235375374226235,16.87204095038924
23-03-07-05,6.25,29,2.2920803129673004,15.86712211608887,15.351348832877939,15.048789328007366,16.685454904170374
23-03-07-05,6.25,29,2.3088632464408874,15.728650035858156,15.288109165512612,14.910317247776652,16.546982823939658
23-03-07-05,6.25,29,2.320575165748596,15.597306051254275,15.240219836300927,14.778973263172771,16.415638839335777
23-03-07-05,6.25,29,2.3268175542354586,15.461962213516237,15.189995403325366,14.643629425434733,16.28029500159774
23-03-07-05,6.25,29,2.339162576198578,15.32982729911804,15.144456066802888,14.511494511036537,16.148160087199543
23-03-07-05,6.25,29,2.362325125932694,15.175426759719851,15.10302262116513,14.357093971638347,15.993759547801355
23-03-07-05,6.25,29,2.3567950010299685,15.060903015136718,15.074410230519081,14.242570227055214,15.879235803218222
23-03-07-05,6.25,29,2.374221283197403,14.946620836257935,15.02318316868101,14.128288048176431,15.764953624339439
23-03-07-05,6.25,29,2.378259861469269,14.88820767402649,14.978612799102919,14.069874885944985,15.706540462107993
23-03-07-05,6.25,29,2.3839530646801,14.865764093399047,14.934553304276493,14.047431305317543,15.684096881480551
23-03-07-05,6.25,29,2.3862883269786836,14.851351833343506,14.882141685773412,14.033019045262002,15.66968462142501
23-03-07-05,6.25,29,2.380435681343079,14.803227996826173,14.825604240570142,13.98489520874467,15.621560784907677
23-03-07-05,6.25,29,2.3962701678276064,14.773231315612794,14.752803665392884,13.95489852753129,15.591564103694298
23-03-07-05,6.25,29,2.39556742310524,14.767065238952636,14.700530147066713,13.948732450871132,15.58539802703414
23-03-07-05,6.25,29,2.402079468965531,14.751062107086181,14.636341256766665,13.932729319004677,15.569394895167685
23-03-07-05,6.25,29,2.406144565343857,14.721365976333617,14.576455781363048,13.903033188252113,15.539698764415121
23-03-07-05,6.25,29,2.4358563244342806,14.665883731842042,14.512707349109874,13.847550943760538,15.484216519923546
23-03-07-05,6.25,29,2.4435659766197206,14.62133846282959,14.470416747322,13.803005674748086,15.439671250911093
23-03-07-05,6.25,29,2.4469749987125398,14.565541076660157,14.433053588617103,13.747208288578653,15.38387386474166
23-03-07-05,6.25,29,2.466367393732071,14.508123922348023,14.390648131117857,13.68979113426652,15.326456710429527
23-03-07-05,6.25,29,2.475528156757355,14.454085063934329,14.355675412150504,13.635752275852825,15.272417852015833
23-03-07-05,6.25,29,2.495902764797211,14.422568035125735,14.327070441991395,13.604235247044231,15.24090082320724
23-03-07-05,6.25,29,2.4791513383388524,14.386090278625488,14.30800918904928,13.567757490543984,15.204423066706992
23-03-07-05,6.25,29,2.4979585587978366,14.349409246444703,14.271256356403999,13.531076458363199,15.167742034526206
23-03-07-05,6.25,29,2.4978092908859253,14.328912734985353,14.24593236832983,13.51057994690385,15.147245523066857
23-03-07-05,6.25,29,2.5085586547851566,14.313933277130129,14.209662478716403,13.495600489048625,15.132266065211633
23-03-07-05,6.25,29,2.504387450218201,14.288502645492553,14.17948232739015,13.470169857411049,15.106835433574057
23-03-07-05,6.25,29,2.504269462823868,14.236096286773684,14.147999383110275,13.41776349869218,15.054429074855188
23-03-07-05,6.25,29,2.5162350594997402,14.170903015136718,14.114285905191796,13.352570227055214,14.989235803218222
23-03-07-05,6.25,29,2.5240279376506805,14.104260635375976,14.09400029588091,13.285927847294472,14.92259342345748
23-03-07-05,6.25,29,2.522820115089416,14.035834121704104,14.076158304465967,13.2175013336226,14.854166909785608
23-03-07-05,6.25,29,2.527696418762207,13.956577491760253,14.04914632943779,13.13824470367875,14.774910279841757
23-03-07-05,6.25,29,2.540366476774216,13.860878276824952,14.0187967896133,13.042545488743448,14.679211064906456
23-03-07-05,6.25,29,2.5404193878173826,13.76531767845154,13.993535557999733,12.946984890370036,14.583650466533044
23-03-07-05,6.25,29,2.5590223133563996,13.674266481399538,13.96427282580878,12.855933693318034,14.492599269481042
23-03-07-05,6.25,29,2.5597021937370306,13.601088666915896,13.949695956536589,12.782755878834392,14.4194214549974
23-03-07-05,6.25,29,2.557620060443879,13.550170898437502,13.930788639737848,12.731838110355998,14.368503686519006
23-03-07-05,6.25,29,2.5613467395305634,13.518247890472415,13.900945692001113,12.69991510239091,14.336580678553918
23-03-07-05,6.25,29,2.5505943357944485,13.484755754470827,13.875922062820823,12.666422966389323,14.30308854255233
23-03-07-05,6.25,29,2.554373073577881,13.439753007888795,13.832998630758308,12.621420219807291,14.258085795970299
23-03-07-05,6.25,29,2.5689830601215364,13.398264169692993,13.798493807058307,12.57993138161149,14.216596957774497
23-03-07-05,6.25,29,2.579858672618866,13.362397098541262,13.760749245514566,12.544064310459758,14.180729886622766
23-03-07-05,6.25,29,2.5840493857860567,13.362403392791748,13.735276916631879,12.544070604710244,14.180736180873252
23-03-07-05,6.25,29,2.591153299808502,13.356179380416869,13.700891024516523,12.537846592335365,14.174512168498373
23-03-07-05,6.25,29,2.5844046652317045,13.362630414962767,13.674469418753734,12.544297626881264,14.180963203044271
23-03-07-05,6.25,29,2.592733627557754,13.362598085403445,13.642912806061343,12.54426529732194,14.180930873484948
23-03-07-05,6.25,29,2.610047316551208,13.349751234054565,13.616812265228075,12.531418445973062,14.16808402213607
23-03-07-05,6.25,29,2.605290901660919,13.34008483886719,13.601303423555414,12.521752050785686,14.158417626948694
23-03-07-05,6.25,29,2.6262543797492977,13.333683013916017,13.576043678436804,12.515350225834514,14.152015801997521
23-03-07-05,6.25,29,2.6150281131267548,13.330719852447512,13.56159717717016,12.512387064366008,14.149052640529016
23-03-07-05,6.25,29,2.636215341091156,13.326091861724855,13.533794117096472,12.507759073643351,14.144424649806359
23-03-07-05,6.25,29,2.625229960680008,13.304127645492555,13.523554054911923,12.48579485741105,14.122460433574059
23-03-07-05,6.25,29,2.64586455821991,13.277119588851928,13.506447776605242,12.458786800770424,14.095452376933432
23-03-07-05,6.25,29,2.638650226593018,13.264061880111694,13.501496939208442,12.44572909203019,14.082394668193198
23-03-07-05,6.25,29,2.641039627790451,13.224265336990355,13.490030896299748,12.40593254890885,14.042598125071859
23-03-07-05,6.25,29,2.6396989345550534,13.16990761756897,13.468963720306238,12.351574829487467,13.988240405650474
23-03-07-05,6.25,29,2.638119041919708,13.122170305252077,13.4458461343033,12.303837517170573,13.94050309333358
23-03-07-05,6.25,29,2.6511539161205295,13.08435745239258,13.425751845285243,12.266024664311075,13.902690240474083
23-03-07-05,6.25,29,2.6527069687843325,13.052509117126466,13.40698425901272,12.234176329044962,13.87084190520797
23-03-07-05,6.25,29,2.665976315736771,13.008070421218873,13.38362213859497,12.18973763313737,13.826403209300377
23-03-07-05,6.25,29,2.6550531804561617,12.974552822113038,13.363424046674842,12.156220034031534,13.792885610194542
23-03-07-05,6.25,29,2.656587034463883,12.976230525970461,13.33737144830099,12.157897737888957,13.794563314051965
23-03-07-05,6.25,29,2.655005323886871,12.965046501159671,13.310262461494894,12.146713713078167,13.783379289241175
23-03-07-05,6.25,29,2.6598006844520565,12.920595216751101,13.271485706022556,12.102262428669597,13.738928004832605
23-03-07-05,6.25,29,2.680237114429474,12.890557622909547,13.229791919973172,12.072224834828043,13.708890410991051
23-03-07-05,6.25,29,2.6827298998832703,12.878045797348022,13.209798814509211,12.059713009266519,13.696378585429526
23-03-07-05,6.25,29,2.675396406650543,12.8811541557312,13.182607842710938,12.062821367649697,13.699486943812705
23-03-07-05,6.25,29,2.686287522315979,12.858752202987672,13.144581509454246,12.040419414906168,13.677084991069176
23-03-07-05,6.25,29,2.6966404020786285,12.81944603919983,13.114137373406145,12.001113251118326,13.637778827281334
23-03-07-05,6.25,29,2.7042642652988436,12.803618288040163,13.091620175524747,11.985285499958659,13.621951076121666
23-03-07-05,6.25,29,2.7042320251464846,12.789565658569337,13.071442277159132,11.971232870487833,13.607898446650841
23-03-07-05,6.25,29,2.7078603565692907,12.759277868270877,13.043434967882824,11.940945080189373,13.57761065635238
23-03-07-05,6.25,29,2.728891056776047,12.717987155914306,13.016453783679681,11.899654367832802,13.53631994399581
23-03-07-05,6.25,29,2.739720106124878,12.710071563720703,13.009686940944393,11.8917387756392,13.528404351802207
23-03-07-05,6.25,29,2.7185526430606846,12.690798425674439,12.996346397921757,11.872465637592935,13.509131213755943
23-03-07-05,6.25,29,2.7352238595485687,12.682678985595704,12.96795346907594,11.8643461975142,13.501011773677208
23-03-07-05,6.25,29,2.7489862203598023,12.65718755722046,12.953423484334296,11.838854769138957,13.475520345301964
23-03-07-05,6.25,29,2.745371669530869,12.629417753219606,12.935721079591222,11.811084965138102,13.44775054130111
23-03-07-05,6.25,29,2.740432053804398,12.637157678604126,12.921174545605286,11.818824890522622,13.45549046668563
23-03-07-05,6.25,29,2.743671411275864,12.628444147109986,12.902556585839543,11.810111359028483,13.44677693519149
23-03-07-05,6.25,29,2.7592578291893,12.620288085937501,12.886942928290422,11.801955297855997,13.438620874019005
23-03-07-05,6.25,29,2.760980242490768,12.620420694351198,12.88270277933875,11.802087906269694,13.438753482432702
23-03-07-05,6.25,29,2.7422259867191316,12.614090394973758,12.87287408665253,11.795757606892254,13.432423183055262
23-03-07-05,6.25,29,2.766367071866989,12.604441022872926,12.854351466357876,11.786108234791422,13.42277381095443
23-03-07-05,6.25,29,2.7749880731105803,12.60937728881836,12.854414204836683,11.791044500736856,13.427710076899864
23-03-07-05,6.25,29,2.7641710996627804,12.598323726654053,12.850840904716687,11.77999093857255,13.416656514735557
23-03-07-05,6.25,29,2.784726095199585,12.596950149536134,12.846301976272029,11.77861736145463,13.415282937617638
23-03-07-05,6.25,29,2.774583774805069,12.605637931823733,12.855958595178791,11.787305143742229,13.423970719905236
23-03-07-05,6.25,29,2.77779523730278,12.595903587341311,12.847601886144703,11.777570799259808,13.414236375422815
23-03-07-05,6.25,29,2.7750113964080807,12.588619852066042,12.8385658219413,11.770287063984538,13.406952640147546
23-03-07-05,6.25,29,2.767796754837036,12.562969779968265,12.826976516832604,11.744636991886761,13.381302568049769
23-03-07-05,6.25,29,2.7808867394924164,12.514838790893558,12.806192215435404,11.696506002812054,13.333171578975062
23-03-07-05,6.25,29,2.7794470906257627,12.476591634750367,12.789307188117444,11.658258846668863,13.29492442283187
23-03-07-05,6.25,29,2.766240358352661,12.430396270751954,12.767980741629042,11.61206348267045,13.248729058833458
23-03-07-05,6.25,29,2.7822682619094854,12.384026241302491,12.739463747396432,11.565693453220987,13.202359029383995
23-03-07-05,6.25,29,2.7733488202095034,12.339385986328127,12.718875495503847,11.521053198246623,13.15771877440963
23-03-07-05,6.25,29,2.7651075363159183,12.302830410003663,12.691096006564953,11.48449762192216,13.121163198085167
23-03-07-05,6.25,29,2.791670322418213,12.274110174179079,12.661047508942508,11.455777386097575,13.092442962260582
23-03-07-05,6.25,29,2.796327763795853,12.264742755889893,12.648174567484588,11.446409967808389,13.083075543971397
23-03-07-05,6.25,29,2.7987762212753298,12.258288860321047,12.638406245674316,11.439956072239543,13.07662164840255
23-03-07-05,6.25,29,2.8104909837245944,12.261284637451173,12.630445441795827,11.442951849369669,13.079617425532676
23-03-07-05,6.25,29,2.8158213436603545,12.283820486068727,12.629310910481358,11.465487697987223,13.102153274150231
23-03-07-05,6.25,29,2.823680305480957,12.284018468856814,12.633605682128874,11.46568568077531,13.102351256938318
23-03-07-05,6.25,29,2.8251146614551543,12.284041070938109,12.645084971625717,11.465708282856605,13.102373859019613
23-03-07-05,6.25,29,2.8250402927398683,12.283943653106693,12.66081723409023,11.46561086502519,13.102276441188197
23-03-07-05,6.25,29,2.830991333723068,12.287346839904789,12.667363110548532,11.469014051823285,13.105679627986293
23-03-07-05,6.25,29,2.8271653592586516,12.27514171600342,12.674609557695945,11.456808927921916,13.093474504084924
23-03-07-05,6.25,29,2.818443375825882,12.262304735183719,12.68937905993192,11.443971947102215,13.080637523265223
23-03-07-05,6.25,29,2.816666734218597,12.22707281112671,12.692452651994246,11.408740023045207,13.045405599208214
23-03-07-05,6.25,29,2.81535958647728,12.1859760761261,12.681501499771176,11.367643288044595,13.004308864207603
23-03-07-05,6.25,29,2.8128627777099613,12.149757671356202,12.671861951580727,11.331424883274698,12.968090459437706
23-03-07-05,6.25,29,2.8068449676036833,12.092531490325928,12.658076401117368,11.274198702244425,12.910864278407432
23-03-07-05,6.25,29,2.799682247638702,12.06368136405945,12.632667970539194,11.245348575977946,12.882014152140954
23-03-07-05,6.25,29,2.792301881313324,12.055865907669066,12.600339522311629,11.237533119587562,12.87419869575057
23-03-07-05,6.25,29,2.8112863361835485,12.038556861877444,12.560504415394549,11.22022407379594,12.856889649958948
23-03-07-05,6.25,29,2.8157036781311042,12.044667863845827,12.534257110156693,11.226335075764323,12.863000651927331
23-03-07-05,6.25,29,2.7962881922721867,12.058052730560304,12.507665489529845,11.2397199424788,12.876385518641808
23-03-07-05,6.25,29,2.811999958753586,12.045297431945801,12.4643935493234,11.226964643864298,12.863630220027305
23-03-07-05,6.25,29,2.8398578166961674,12.034530830383304,12.439991272039334,11.2161980423018,12.852863618464808
23-03-07-05,6.25,29,2.8357305049896238,12.026109552383424,12.4259440505116,11.20777676430192,12.844442340464928
23-03-07-05,6.25,29,2.8420380890369414,12.019451236724855,12.400373520055638,11.201118448643351,12.837784024806359
23-03-07-05,6.25,29,2.860884648561478,12.019496440887453,12.388095731020275,11.201163652805949,12.837829228968957
23-03-07-05,6.25,29,2.868446975946427,12.021201038360598,12.393487787693221,11.202868250279094,12.839533826442102
23-03-07-05,6.25,29,2.877069473266602,12.010021305084232,12.397803334306584,11.191688517002728,12.828354093165736
23-03-07-05,6.25,29,2.8673469901084903,11.998889350891115,12.40544523706475,11.180556562809612,12.81722213897262
23-03-07-05,6.25,29,2.8727163255214694,11.97748589515686,12.410536578204905,11.159153107075356,12.795818683238364
23-03-07-05,6.25,29,2.888935458660126,11.950526475906374,12.416485578985405,11.13219368782487,12.768859263987878
23-03-07-05,6.25,29,2.8640684783458714,11.945809650421145,12.421166467698724,11.127476862339641,12.764142438502649
23-03-07-05,6.25,29,2.870232576131821,11.934232091903688,12.413948863348676,11.115899303822184,12.752564879985192
23-03-07-05,6.25,29,2.891385078430176,11.932741498947147,12.427326035285422,11.114408710865643,12.75107428702865
23-03-07-05,6.25,29,2.8685914218425754,11.928050565719605,12.455473057106154,11.109717777638101,12.746383353801109
23-03-07-05,6.25,29,2.8492249667644503,11.927836990356447,12.454280972063447,11.109504202274943,12.74616977843795
23-03-07-05,6.25,29,2.859052139520645,11.929299545288087,12.433341137140182,11.110966757206583,12.747632333369591
23-03-07-05,6.25,29,2.8603685855865475,11.93578906059265,12.41697902338488,11.117456272511147,12.754121848674155
23-03-07-05,6.25,29,2.856279730796814,11.945452022552491,12.397411582945368,11.127119234470987,12.763784810633995
23-03-07-05,6.25,29,2.8597400963306425,11.942160987854004,12.369594682884332,11.1238281997725,12.760493775935508
23-03-07-05,6.25,29,2.878585010766983,11.932572841644287,12.342114593810313,11.114240053562783,12.750905629725791
23-03-07-05,6.25,29,2.879882317781448,11.92139654159546,12.332841322773099,11.103063753513956,12.739729329676964
23-03-07-05,6.25,29,2.84129067659378,11.918307352066039,12.324907143937397,11.099974563984535,12.736640140147543
23-03-07-05,6.25,29,2.830253690481186,11.90581440925598,12.280773024666415,11.087481621174476,12.724147197337484
23-03-07-05,6.25,29,2.871199482679367,11.899423456192014,12.228627153100982,11.08109066811051,12.717756244273518
23-03-07-05,6.25,29,2.8951084077358247,11.876045608520506,12.204127354554837,11.057712820439002,12.69437839660201
23-03-07-05,6.25,29,2.8950415015220643,11.853652811050415,12.194461624872515,11.03532002296891,12.671985599131919
23-03-07-05,6.25,29,2.903572851419449,11.82162251472473,12.174848894288182,11.003289726643226,12.639955302806234
23-03-07-05,6.25,29,2.9179401814937593,11.806589698791504,12.15523742242942,10.98825691071,12.624922486873007
23-03-07-05,6.25,29,2.9208039402961736,11.787721395492554,12.154931899763737,10.96938860741105,12.606054183574058
23-03-07-05,6.25,29,2.8991707324981695,11.771711111068726,12.15698666736121,10.953378322987222,12.59004389915023
23-03-07-05,6.25,29,2.897493159770966,11.755667638778686,12.13398499200155,10.937334850697182,12.57400042686019
23-03-07-05,6.25,29,2.939348155260086,11.733443212509155,12.105377971917937,10.91511042442765,12.551776000590658
23-03-07-05,6.25,29,2.9458977997303006,11.730217695236204,12.10834206684347,10.9118849071547,12.548550483317708
23-03-07-05,6.25,29,2.9259936809539795,11.720544862747191,12.118907209891496,10.902212074665687,12.538877650828695
23-03-07-05,6.25,29,2.9168514609336853,11.726363182067871,12.116070162333576,10.908030393986367,12.544695970149375
23-03-07-05,6.25,29,2.9395463526248937,11.729618310928345,12.102961686348673,10.91128552284684,12.547951099009849
23-03-07-05,6.25,29,2.9483734607696537,11.732672452926636,12.107620385528357,10.914339664845132,12.55100524100814
23-03-07-05,6.25,29,2.9186340689659116,11.715601444244385,12.119107047560686,10.89726865616288,12.533934232325889
23-03-07-05,6.25,29,2.9161366462707523,11.721212482452392,12.10245759672723,10.902879694370888,12.539545270533896
23-03-07-05,6.25,29,2.9516937077045444,11.71828465461731,12.074144279276803,10.899951866535806,12.536617442698814
23-03-07-05,6.25,29,2.963056164979935,11.724862575531006,12.066348092727246,10.906529787449502,12.54319536361251
23-03-07-05,6.25,29,2.9325241088867187,11.743893957138063,12.062616858511703,10.925561169056559,12.562226745219567
23-03-07-05,6.25,29,2.921616113185883,11.743764925003052,12.034740954191054,10.925432136921549,12.562097713084556
23-03-07-05,6.25,29,2.932491528987885,11.747057390213016,11.992782320293715,10.928724602131512,12.56539017829452
23-03-07-05,6.25,29,2.9469347298145294,11.751816558837891,11.95727952201885,10.933483770756387,12.570149346919395
23-03-07-05,6.25,29,2.928835844993592,11.751828432083132,11.93918491037578,10.933495644001628,12.570161220164636
23-03-07-05,6.25,29,2.9219455838203436,11.748796892166139,11.91711725734109,10.930464104084635,12.567129680247643
23-03-07-05,6.25,29,2.9570183992385872,11.749795532226564,11.884891089557051,10.93146274414506,12.568128320308068
23-03-07-05,6.25,29,2.981971794366837,11.733821439743044,11.87241389441555,10.91548865166154,12.552154227824548
23-03-07-05,6.25,29,2.9699887096881867,11.743264389038087,11.87910454829022,10.924931600956583,12.561597177119591
23-03-07-05,6.25,29,2.971856707334519,11.749510860443117,11.888884450375745,10.931178072361613,12.56784364852462
23-03-07-05,6.25,29,2.9981566309928898,11.724067497253419,11.895784172573789,10.905734709171915,12.542400285334923
23-03-07-05,6.25,29,3.0208340167999266,11.721142387390138,11.913038387098625,10.902809599308634,12.539475175471642
23-03-07-05,6.25,29,3.0166664958000187,11.71329517364502,11.944720857363263,10.894962385563517,12.531627961726524
23-03-07-05,6.25,29,2.9896372854709625,11.681232976913453,11.981398202437884,10.862900188831949,12.499565764994957
23-03-07-05,6.25,29,2.9803690910339355,11.646212053298951,12.00887999378839,10.827879265217447,12.464544841380455
23-03-07-05,6.25,29,2.9974909484386445,11.620721340179443,12.021029093118965,10.80238855209794,12.439054128260947
23-03-07-05,6.25,29,2.986543601751328,11.590230560302734,12.046013608900626,10.77189777222123,12.408563348384238
23-03-07-05,6.25,29,2.9661119759082797,11.56152992248535,12.068460306162198,10.743197134403847,12.379862710566854
23-03-07-05,6.25,29,2.9470796227455143,11.520488119125368,12.086377029912457,10.702155331043864,12.338820907206872
23-03-07-05,6.25,29,2.9556294679641724,11.468101501464846,12.08898092553108,10.649768713383342,12.28643428954635
23-03-07-05,6.25,29,2.957144808769226,11.442561578750613,12.088496699797933,10.62422879066911,12.260894366832117
23-03-07-05,6.25,29,2.9452271342277525,11.404155921936036,12.09101763940751,10.585823133854532,12.22248871001754
23-03-07-05,6.25,29,2.9297978162765506,11.374586534500123,12.08854931452679,10.55625374641862,12.192919322581627
23-03-07-05,6.25,29,2.9253210425376897,11.376723289489746,12.079348030604363,10.558390501408242,12.19505607757125
23-03-07-05,6.25,29,2.951746058464051,11.381605195999146,12.059714021563954,10.563272407917642,12.19993798408065
23-03-07-05,6.25,29,2.938544172048569,11.389416360855105,12.053375367298187,10.5710835727736,12.207749148936609
23-03-07-05,6.25,29,2.933898162841797,11.399248552322389,12.037463625552109,10.580915764240885,12.217581340403893
23-03-07-05,6.25,29,2.9245663583278656,11.400830125808717,12.011905190849484,10.582497337727213,12.219162913890221
23-03-07-05,6.25,29,2.9410471677780152,11.405343246459962,11.975116550458681,10.587010458378458,12.223676034541466
23-03-07-05,6.25,29,2.956761717796326,11.406862735748291,11.941701893990706,10.588529947666787,12.225195523829795
23-03-07-05,6.25,29,2.9512590587139136,11.41630640029907,11.91957926461823,10.597973612217567,12.234639188380575
23-03-07-05,6.25,29,2.950963401794434,11.427445363998412,11.886960889934196,10.609112575916908,12.245778152079916
23-03-07-05,6.25,29,2.9510538816452025,11.420216703414916,11.850321018917995,10.601883915333412,12.23854949149642
23-03-07-05,6.25,29,2.9709454476833344,11.404280519485473,11.806241000870834,10.58594773140397,12.222613307566977
23-03-07-05,6.25,29,2.966601449251175,11.394736719131469,11.77285406034114,10.576403931049965,12.213069507212973
23-03-07-05,6.25,29,2.975777155160904,11.388522863388062,11.7388669594593,10.570190075306558,12.206855651469565
23-03-07-05,6.25,29,2.994011771678925,11.405087327957155,11.704511028009492,10.58675453987565,12.223420116038659
23-03-07-05,6.25,29,3.0113484501838688,11.419485712051392,11.684893346437914,10.601152923969888,12.237818500132896
23-03-07-05,6.25,29,3.020652759075165,11.433809852600097,11.68030874423683,10.615477064518593,12.252142640681601
23-03-07-05,6.25,29,3.0095649778842932,11.455801391601563,11.687631506117421,10.637468603520059,12.274134179683067
23-03-07-05,6.25,29,3.029535907506943,11.47041049003601,11.691083531025638,10.652077701954505,12.288743278117513
23-03-07-05,6.25,29,3.039199900627137,11.476248407363892,11.71605844452937,10.657915619282388,12.294581195445396
23-03-07-05,6.25,29,3.057955753803254,11.484508180618285,11.752448764210266,10.66617539253678,12.302840968699789
23-03-07-05,6.25,29,3.0523675262928016,11.48605456352234,11.79738019622137,10.667721775440835,12.304387351603843
23-03-07-05,6.25,29,3.0492532074451444,11.485974168777465,11.830411384941174,10.667641380695962,12.30430695685897
23-03-07-05,6.25,29,3.0599547982215882,11.472331094741824,11.856471343862648,10.65399830666032,12.290663882823328
23-03-07-05,6.25,29,3.042093187570572,11.454959678649905,11.889566427889994,10.636626890568401,12.273292466731409
23-03-07-05,6.25,29,3.02257644534111,11.440653133392335,11.909464074004239,10.62232034531083,12.258985921473839
23-03-07-05,6.25,29,3.002789926528931,11.422961139678955,11.913224474689434,10.604628351597452,12.24129392776046
23-03-07-05,6.25,29,3.001184505224228,11.391304636001587,11.898638458678096,10.572971847920083,12.209637424083091
23-03-07-05,6.25,29,2.969186806678772,11.354583978652954,11.874240053473644,10.53625119057145,12.172916766734458
23-03-07-05,6.25,29,2.9515445172786716,11.324855375289916,11.829712384662063,10.506522587208412,12.14318816337142
23-03-07-05,6.25,29,2.949072289466858,11.307224607467651,11.769223608086298,10.488891819386147,12.125557395549155
23-03-07-05,6.25,29,2.9717869222164155,11.275058126449586,11.711024033748604,10.456725338368082,12.09339091453109
23-03-07-05,6.25,29,2.985420686006546,11.241544103622438,11.665104142528557,10.423211315540934,12.059876891703942
23-03-07-05,6.25,29,2.978773194551468,11.212447929382325,11.629970738251195,10.394115141300821,12.030780717463829
23-03-07-05,6.25,29,2.9933378577232364,11.166817045211792,11.584871320321774,10.348484257130288,11.985149833293296
23-03-07-05,6.25,29,3.0133595466613774,11.123615884780882,11.542161419064477,10.305283096699378,11.941948672862386
23-03-07-05,6.25,29,3.038611769676209,11.087309789657592,11.511221321165763,10.268977001576088,11.905642577739096
23-03-07-05,6.25,29,3.061583906412125,11.074510860443114,11.498921342596768,10.25617807236161,11.892843648524618
23-03-07-05,6.25,29,3.0787742435932164,11.068031215667725,11.50518420959531,10.249698427586221,11.886364003749229
23-03-07-05,6.25,29,3.100597870349884,11.05536060333252,11.518305668435387,10.237027815251016,11.873693391414024
23-03-07-05,6.25,29,3.091890209913254,11.029956007003785,11.529745350034268,10.21162321892228,11.848288795085288
23-03-07-05,6.25,29,3.085181099176407,11.036462545394896,11.524794458692085,10.218129757313392,11.8547953334764
23-03-07-05,6.25,29,3.072216433286667,11.039513111114502,11.521425174011387,10.221180323032998,11.857845899196006
23-03-07-05,6.25,29,3.0906655192375183,11.049075508117676,11.518029683863093,10.230742720036172,11.86740829619918
23-03-07-05,6.25,29,3.100269991159439,11.073833370208742,11.535290287918684,10.255500582127238,11.892166158290246
23-03-07-05,6.25,29,3.091154581308365,11.096333456039428,11.55822829574019,10.278000667957924,11.914666244120932
23-03-07-05,6.25,29,3.0695859968662265,11.111193037033082,11.565205759227057,10.292860248951579,11.929525825114586
23-03-07-05,6.25,29,3.0458162486553193,11.117609453201295,11.548332099399788,10.299276665119791,11.935942241282799
23-03-07-05,6.25,29,3.045532476902008,11.111336803436279,11.52168293703256,10.293004015354775,11.929669591517783
23-03-07-05,6.25,29,3.0711032152175903,11.101601886749267,11.499720429540552,10.283269098667763,11.91993467483077
23-03-07-05,6.25,29,3.1047730624675753,11.10471796989441,11.497486611227602,10.286385181812905,11.923050757975913
23-03-07-05,6.25,29,3.0938920438289648,11.104876041412354,11.514373649509508,10.28654325333085,11.923208829493857
23-03-07-05,6.25,29,3.080911600589752,11.104988765716554,11.519506636484264,10.28665597763505,11.923321553798058
23-03-07-05,6.25,29,3.046725481748581,11.098503398895264,11.506390236522195,10.28017061081376,11.916836186976768
23-03-07-05,6.25,29,3.0417789638042447,11.06665563583374,11.472096030576807,10.248322847752236,11.884988423915244
23-03-07-05,6.25,29,3.0732127130031586,11.050547933578493,11.433335938233451,10.232215145496989,11.868880721659997
23-03-07-05,6.25,29,3.1132697343826297,11.032311487197877,11.412327640626998,10.213978699116373,11.85064427527938
23-03-07-05,6.25,29,3.114222091436386,11.019655752182006,11.417221373840404,10.201322964100502,11.83798854026351
23-03-07-05,6.25,29,3.101642560958862,11.013299274444579,11.425421479431696,10.194966486363075,11.831632062526083
23-03-07-05,6.25,29,3.076811969280243,11.013237333297731,11.417487192705229,10.194904545216227,11.831570121379235
23-03-07-05,6.25,29,3.0613239228725435,11.002134275436402,11.395066868741333,10.183801487354899,11.820467063517906
23-03-07-05,6.25,29,3.080643671751022,10.983215904235841,11.3570905068898,10.164883116154337,11.801548692317345
23-03-07-05,6.25,29,3.1150322318077097,10.970605230331422,11.324642275939347,10.152272442249918,11.788938018412926
23-03-07-05,6.25,29,3.135467487573624,10.97684726715088,11.316587990708465,10.158514479069376,11.795180055232384
23-03-07-05,6.25,29,3.1421337544918067,10.99618034362793,11.322239428764034,10.177847555546427,11.814513131709434
23-03-07-05,6.25,29,3.1279649496078497,11.00259518623352,11.336089150255777,10.184262398152017,11.820927974315024
23-03-07-05,6.25,29,3.100455290079117,11.002658557891847,11.34388596017419,10.184325769810343,11.82099134597335
23-03-07-05,6.25,29,3.0928030490875247,10.995197057723999,11.342114273963652,10.176864269642495,11.813529845805503
23-03-07-05,6.25,29,3.12249773144722,10.997778272628786,11.323940050925202,10.179445484547282,11.81611106071029
23-03-07-05,6.25,29,3.135482078790665,11.007600927352906,11.321037357831797,10.189268139271402,11.82593371543441
23-03-07-05,6.25,29,3.1610463917255407,11.041625671386718,11.31603693264144,10.223292883305215,11.859958459468222
23-03-07-05,6.25,29,3.166633135080338,11.073422651290894,11.32935629910483,10.25508986320939,11.891755439372398
23-03-07-05,6.25,29,3.1364146947860716,11.084336977005007,11.354524013402422,10.266004188923503,11.902669765086511
23-03-07-05,6.25,29,3.120440417528152,11.06281604766846,11.36899664820949,10.244483259586955,11.881148835749963
23-03-07-05,6.25,29,3.1054195761680607,11.03722105026245,11.371779942191608,10.218888262180947,11.855553838343955
23-03-07-05,6.25,29,3.1073873519897464,11.022394466400147,11.360997507146473,10.204061678318643,11.840727254481651
23-03-07-05,6.25,29,3.10508046746254,11.012109632492066,11.3438399867212,10.193776844410563,11.83044242057357
23-03-07-05,6.25,29,3.1407341778278353,11.002044649124144,11.315549242416006,10.18371186104264,11.820377437205648
23-03-07-05,6.25,29,3.130207121372223,10.99395234107971,11.301686873729242,10.175619552998207,11.812285129161214
23-03-07-05,6.25,29,3.1489162325859072,10.969792528152466,11.288062416163216,10.151459740070962,11.78812531623397
23-03-07-05,6.25,29,3.1252395391464236,10.929417886734008,11.295019476307974,10.111085098652504,11.747750674815512
23-03-07-05,6.25,29,3.0994739890098577,10.89245132446289,11.290994527471387,10.074118536381386,11.710784112544394
23-03-07-05,6.25,29,3.0982290327548982,10.884215345382689,11.270674057456123,10.065882557301185,11.702548133464193
23-03-07-05,6.25,29,3.1130992591381075,10.888259143829346,11.24451885496646,10.069926355747842,11.70659193191085
23-03-07-05,6.25,29,3.1339177310466773,10.89150011062622,11.220983815624939,10.073167322544716,11.709832898707724
23-03-07-05,6.25,29,3.1530826568603523,10.887490291595457,11.200923721984887,10.069157503513953,11.70582307967696
23-03-07-05,6.25,29,3.1811202824115754,10.899449253082276,11.190270348268278,10.081116465000772,11.71778204116378
23-03-07-05,6.25,29,3.178443044424057,10.899257278442382,11.196480852283074,10.080924490360879,11.717590066523886
23-03-07-05,6.25,29,3.1669775545597076,10.891107444763184,11.20605632534804,10.07277465668168,11.709440232844688
23-03-07-05,6.25,29,3.130260819196701,10.902578859329225,11.210455367424265,10.08424607124772,11.720911647410729
23-03-07-05,6.25,29,3.135962897539139,10.920076875686647,11.20380804967282,10.101744087605143,11.73840966376815
23-03-07-05,6.25,29,3.1534434974193575,10.937957267761233,11.19703614206559,10.119624479679729,11.756290055842737
23-03-07-05,6.25,29,3.168026095628739,10.944783954620362,11.194914937733705,10.126451166538859,11.763116742701866
23-03-07-05,6.25,29,3.1764370858669277,10.946556072235106,11.189303515163427,10.128223284153602,11.76488886031661
23-03-07-05,6.25,29,3.18854706287384,10.958384685516357,11.187553095421109,10.140051897434853,11.776717473597861
23-03-07-05,6.25,29,3.1822303354740145,10.954983644485473,11.189261245959976,10.13665085640397,11.773316432566977
23-03-07-05,6.25,29,3.1640683770179754,10.936473970413209,11.195162487095962,10.118141182331705,11.754806758494713
23-03-07-05,6.25,29,3.1522874712944033,10.933562364578247,11.195712346376729,10.115229576496743,11.75189515265975
23-03-07-05,6.25,29,3.1549991130828863,10.937748727798462,11.18962375892436,10.119415939716959,11.756081515879966
23-03-07-05,6.25,29,3.148079866170884,10.93550792694092,11.186762184199603,10.117175138859416,11.753840715022424
23-03-07-05,6.25,29,3.1541938900947577,10.93815746307373,11.171449116310717,10.119824674992227,11.756490251155235
23-03-07-05,6.25,29,3.159199899435044,10.941081857681274,11.160236988319305,10.12274906959977,11.759414645762778
23-03-07-05,6.25,29,3.1834684312343597,10.934643697738647,11.151761689354656,10.116310909657143,11.75297648582015
23-03-07-05,6.25,29,3.18126437664032,10.937720441818238,11.151798803777199,10.119387653736734,11.756053229899742
23-03-07-05,6.25,29,3.1838117420673373,10.930771350860597,11.142978901714857,10.112438562779094,11.749104138942101
23-03-07-05,6.25,29,3.1660096168518064,10.930781221389772,11.141938331267284,10.112448433308268,11.749114009471276
23-03-07-05,6.25,29,3.162568825483322,10.92860598564148,11.132777734150448,10.110273197559977,11.746938773722984
23-03-07-05,6.25,29,3.1688617527484895,10.903925542831423,11.11899265121373,10.08559275474992,11.722258330912927
23-03-07-05,6.25,29,3.1627792954444884,10.874990873336792,11.113024757561805,10.056658085255288,11.693323661418296
23-03-07-05,6.25,29,3.1900169253349304,10.854884653091432,11.098016457103261,10.036551865009928,11.673217441172936
23-03-07-05,6.25,29,3.1849116981029506,10.833053817749024,11.09629689411922,10.01472102966752,11.651386605830528
23-03-07-05,6.25,29,3.182440900802612,10.81721152305603,11.096505674733894,9.998878734974527,11.635544311137535
23-03-07-05,6.25,29,3.1833656072616576,10.801498527526856,11.094917163063567,9.983165739445353,11.61983131560836
23-03-07-05,6.25,29,3.2058426856994635,10.79142014503479,11.092310354394334,9.973087356953286,11.609752933116294
23-03-07-05,6.25,29,3.1866942822933204,10.784487886428833,11.104477867081833,9.966155098347329,11.602820674510337
23-03-07-05,6.25,29,3.1912696182727815,10.778720350265504,11.101972763438722,9.960387562184,11.597053138347007
23-03-07-05,6.25,29,3.200659060478211,10.78670446395874,11.100224261754414,9.968371675877236,11.605037252040244
23-03-07-05,6.25,29,3.1852997839450836,10.806312112808227,11.08955774934042,9.987979324726723,11.62464490088973
23-03-07-05,6.25,29,3.2043062925338743,10.815981941223145,11.07051112159065,9.99764915314164,11.634314729304648
23-03-07-05,6.25,29,3.1948053658008577,10.812818508148194,11.061651347897369,9.99448572006669,11.631151296229698
23-03-07-05,6.25,29,3.1843334853649146,10.777940063476564,11.049086893104157,9.95960727539506,11.596272851558068
23-03-07-05,6.25,29,3.186839926242829,10.736727409362794,11.031442773348942,9.91839462128129,11.555060197444298
23-03-07-05,6.25,29,3.190596681833268,10.701610040664672,11.012683446713739,9.883277252583168,11.519942828746176
23-03-07-05,6.25,29,3.172046202421189,10.66189761161804,11.00872404750973,9.843564823536536,11.480230399699543
23-03-07-05,6.25,29,3.193658834695816,10.641934061050414,10.997101790763772,9.82360127296891,11.460266849131918
23-03-07-05,6.25,29,3.196142947673798,10.625299072265625,10.99833678036665,9.80696628418412,11.443631860347129
23-03-07-05,6.25,29,3.2308486163616177,10.602715158462525,10.992537747747011,9.78438237038102,11.421047946544029
23-03-07-05,6.25,29,3.2390698015689856,10.590299749374388,11.005738494310185,9.771966961292884,11.408632537455892
23-03-07-05,6.25,29,3.2294021606445313,10.601502227783202,11.014678011265339,9.783169439701698,11.419835015864706
23-03-07-05,6.25,29,3.2302861988544467,10.614167261123658,11.008968192319013,9.795834473042154,11.432500049205162
23-03-07-05,6.25,29,3.2340405583381657,10.642709112167358,10.999602123237578,9.824376324085854,11.461041900248862
23-03-07-05,6.25,29,3.239840942621232,10.668980550765992,10.989453558414166,9.850647762684488,11.487313338847496
23-03-07-05,6.25,29,3.201650017499924,10.697488069534302,10.985342848408687,9.879155281452798,11.515820857615806
23-03-07-05,6.25,29,3.2043110907077796,10.715998258590698,10.961113651884537,9.897665470509194,11.534331046672202
23-03-07-05,6.25,29,3.190220987796784,10.710452547073364,10.939222711932123,9.89211975899186,11.528785335154868
23-03-07-05,6.25,29,3.2124249041080484,10.728396968841553,10.923011573318139,9.910064180760049,11.546729756923057
23-03-07-05,6.25,29,3.1935796380043038,10.74766152381897,10.920498941297328,9.929328735737466,11.565994311900473
23-03-07-05,6.25,29,3.213582086563111,10.757153253555298,10.919505674955492,9.938820465473794,11.575486041636802
23-03-07-05,6.25,29,3.245808655023575,10.752452592849732,10.92420673924153,9.934119804768228,11.570785380931236
23-03-07-05,6.25,29,3.2573139369487762,10.75418007850647,10.951985949462617,9.935847290424967,11.572512866587974
23-03-07-05,6.25,29,3.2634251296520236,10.759074573516845,10.980293033224504,9.94074178543534,11.577407361598349
23-03-07-05,6.25,29,3.2517191052436827,10.748650341033935,10.998198296578137,9.930317552952431,11.566983129115439
23-03-07-05,6.25,29,3.271204215288163,10.72954504966736,11.00186691818743,9.911212261585856,11.547877837748864
23-03-07-05,6.25,29,3.2671242058277135,10.721926946640016,11.002389565020145,9.903594158558512,11.54025973472152
23-03-07-05,6.25,29,3.236017129818599,10.726418180465698,11.00443709194862,9.908085392384194,11.544750968547202
23-03-07-05,6.25,29,3.219538010756175,10.687040090560915,10.976981098478385,9.868707302479411,11.505372878642419
23-03-07-05,6.25,29,3.196350194613139,10.659950923919679,10.94417149341049,9.841618135838175,11.478283712001183
23-03-07-05,6.25,29,3.200357480446498,10.660055208206176,10.896546736325925,9.841722420124672,11.47838799628768
23-03-07-05,6.25,29,3.167692418495814,10.64750461578369,10.855497345841606,9.829171827702186,11.465837403865194
23-03-07-05,6.25,29,3.177130361000697,10.617163181304933,10.798632919698633,9.79883039322343,11.435495969386437
23-03-07-05,6.25,29,3.2119757787386574,10.58043007850647,10.750567800470098,9.762097290424967,11.398762866587974
23-03-07-05,6.25,29,3.2411143736044568,10.577371215820314,10.728225181831437,9.75903842773881,11.395704003901818
23-03-07-05,6.25,29,3.2696686045328778,10.58817381858826,10.72655397788504,9.769841030506756,11.406506606669764
23-03-07-05,6.25,29,3.261132975021998,10.589832944869997,10.74337597002459,9.771500156788493,11.4081657329515
23-03-07-05,6.25,29,3.3170114672183995,10.564636220932007,10.757592448184074,9.746303432850503,11.382969009013511
23-03-07-05,6.25,29,3.3157379508018496,10.57052423477173,10.803393947273292,9.752191446690226,11.388857022853234
23-03-07-05,6.25,29,3.3357922971248626,10.566293210983277,10.841018813006148,9.747960422901773,11.384625999064781
23-03-07-05,6.25,29,3.320091742277145,10.53296672821045,10.881951345806048,9.714633940128946,11.351299516291954
23-03-07-05,6.25,29,3.3323327004909515,10.478611154556276,10.913613904230942,9.660278366474772,11.29694394263778
23-03-07-05,6.25,29,3.3160045862197878,10.437197360992432,10.944752664988314,9.618864572910928,11.255530149073936
23-03-07-05,6.25,29,3.2764601826667787,10.41827684402466,10.960133859900237,9.599944055943157,11.236609632106164
23-03-07-05,6.25,29,3.245935654640198,10.399206838607789,10.953770007147334,9.580874050526285,11.217539626689293
23-03-07-05,6.25,29,3.2210760712623596,10.349433479309083,10.928340130283006,9.531100691227579,11.167766267390586
23-03-07-05,6.25,29,3.2201978266239166,10.313414011001587,10.887931323223453,9.495081222920083,11.131746799083091
23-03-07-05,6.25,29,3.184299075603485,10.302751007080078,10.834785364222377,9.484418218998574,11.121083795161582
23-03-07-05,6.25,29,3.2059374511241914,10.303728904724121,10.760487612899778,9.485396116642617,11.122061692805625
23-03-07-05,6.25,29,3.2151596367359163,10.304892339706422,10.691359531411425,9.486559551624918,11.123225127787926
23-03-07-05,6.25,29,3.226885563135147,10.304792346954347,10.620500474493854,9.486459558872843,11.12312513503585
23-03-07-05,6.25,29,3.239886599779129,10.331691970825196,10.549446566857927,9.513359182743692,11.1500247589067
23-03-07-05,6.25,29,3.270117026567459,10.36372776031494,10.480596387999878,9.545394972233437,11.182060548396445
23-03-07-05,6.25,29,3.2953558504581455,10.38577938079834,10.424802741718178,9.567446592716836,11.204112168879844
23-03-07-05,6.25,29,3.3213150501251225,10.42067484855652,10.377063884157588,9.602342060475015,11.239007636638023
23-03-07-05,6.25,29,3.3405961811542517,10.468470668792726,10.342481202287102,9.650137880711222,11.28680345687423
23-03-07-05,6.25,29,3.3793334424495702,10.492090272903443,10.314972462221517,9.67375748482194,11.310423060984947
23-03-07-05,6.25,29,3.4058973471323655,10.50952548980713,10.310906946457962,9.691192701725626,11.327858277888634
23-03-07-05,6.25,29,3.4142192284266155,10.509295606613158,10.320946709440607,9.690962818531654,11.327628394694662
23-03-07-05,6.25,29,3.4304314653078722,10.50449924468994,10.340408836507361,9.686166456608436,11.322832032771444
23-03-07-05,6.25,29,3.444573889176051,10.504450607299805,10.370420162764916,9.686117819218302,11.32278339538131
23-03-07-05,6.25,29,3.4522611896197004,10.480525445938111,10.414663887063458,9.662192657856608,11.298858234019615
23-03-07-05,6.25,29,3.4435013989607492,10.445455598831177,10.46748193007155,9.627122810749674,11.263788386912681
23-03-07-05,6.25,29,3.4450242761770884,10.41370210647583,10.5204151524633,9.595369318394326,11.232034894557334
23-03-07-05,6.25,29,3.4301589314142866,10.359606885910035,10.58271748885358,9.54127409782853,11.177939673991538
23-03-07-05,6.25,29,3.427649224201838,10.333457851409914,10.638727372200481,9.51512506332841,11.151790639491418
23-03-07-05,6.25,29,3.3922153715292613,10.316320180892946,10.700103094764865,9.497987392811442,11.13465296897445
23-03-07-05,6.25,29,3.3740023219585416,10.28776559829712,10.752234185295737,9.469432810215617,11.106098386378624
23-03-07-05,6.25,29,3.352649532556534,10.259581375122071,10.797799355662075,9.441248587040567,11.077914163203575
23-03-07-05,6.25,29,3.3355317143599197,10.232423686981202,10.83887499956544,9.414090898899698,11.050756475062705
23-03-07-05,6.25,29,3.3054251221815747,10.208600807189942,10.877585869745044,9.390268019108438,11.026933595271446
23-03-07-05,6.25,29,3.2867686776320144,10.240633249282839,10.902962256766546,9.422300461201335,11.058966037364343
23-03-07-05,6.25,29,3.278544029394786,10.285160064697266,10.920454825963038,9.466827276615762,11.10349285277877
23-03-07-05,6.25,29,3.2524631027380626,10.304378986358643,10.932701650349358,9.486046198277139,11.122711774440146
23-03-07-05,6.25,29,3.25754953066508,10.318614864349366,10.935069828626094,9.500282076267862,11.13694765243087
23-03-07-05,6.25,29,3.2397812668482464,10.306096601486205,10.94007818978148,9.487763813404701,11.124429389567709
23-03-07-05,6.25,29,3.234694315592448,10.304357528686523,10.93820630901551,9.48602474060502,11.122690316768027
23-03-07-05,6.25,29,3.2370146210988366,10.30746603012085,10.929978055922886,9.489133242039346,11.125798818202354
23-03-07-05,6.25,29,3.2302907260259,10.310733032226564,10.92366193883877,9.49240024414506,11.129065820308067
23-03-07-05,6.25,29,3.2212180487314863,10.301347875595091,10.914577248867783,9.483015087513587,11.119680663676595
23-03-07-05,6.25,29,3.2309810531139376,10.275924968719483,10.89756263575231,9.45759218063798,11.094257756800987
23-03-07-05,6.25,29,3.235689276456833,10.234367752075194,10.882541963819584,9.41603496399369,11.052700540156698
23-03-07-05,6.25,29,3.2427952150503794,10.179895734786987,10.872781038520523,9.361562946705483,10.99822852286849
23-03-07-05,6.25,29,3.2456038574377697,10.146560096740721,10.862639138948706,9.328227308659217,10.964892884822225
23-03-07-05,6.25,29,3.243032519022624,10.122683715820312,10.854439968410698,9.304350927738808,10.941016503901816
23-03-07-05,6.25,29,3.245177922646205,10.119159078598022,10.845477314880764,9.300826290516518,10.937491866679526
23-03-07-05,6.25,29,3.2584842292467755,10.082441568374636,10.828712984360214,9.264108780293132,10.90077435645614
23-03-07-05,6.25,29,3.2552701401710507,10.040518999099731,10.81832636456171,9.222186211018228,10.858851787181235
23-03-07-05,6.25,29,3.2564986813068395,9.988077449798583,10.803192814914942,9.169744661717079,10.806410237880087
23-03-07-05,6.25,29,3.270381246805191,9.949753332138062,10.785898668819858,9.131420544056558,10.768086120219566
23-03-07-05,6.25,29,3.274591610829036,9.93811243057251,10.773952452075564,9.119779642491006,10.756445218654013
23-03-07-05,6.25,29,3.263972736597062,9.919110946655271,10.760664361945642,9.100778158573767,10.737443734736775
23-03-07-05,6.25,29,3.2723380776246396,9.913089065551757,10.737837169925818,9.094756277470253,10.731421853633261
23-03-07-05,6.25,29,3.269487431844076,9.904741888046264,10.725068298099911,9.08640909996476,10.723074676127768
23-03-07-05,6.25,29,3.269113514026006,9.865716962814332,10.704498684336668,9.047384174732828,10.684049750895836
23-03-07-05,6.25,29,3.294415930112203,9.800494365692138,10.681064690688824,8.982161577610634,10.618827153773642
23-03-07-05,6.25,29,3.289073416789373,9.75275562286377,10.673381525707661,8.934422834782266,10.571088410945274
23-03-07-05,6.25,29,3.299953720172246,9.7297727394104,10.660821866059482,8.911439951328896,10.548105527491904
23-03-07-05,6.25,29,3.307715719540914,9.726492433547977,10.650011882906142,8.908159645466473,10.54482522162948
23-03-07-05,6.25,29,3.3059050854047145,9.726537637710571,10.639663408486365,8.908204849629067,10.544870425792075
23-03-07-05,6.25,29,3.314271253744762,9.725384616851809,10.632651132246568,8.907051828770305,10.543717404933313
23-03-07-05,6.25,29,3.3322990938027703,9.728781223297121,10.629914854661486,8.910448435215617,10.547114011378625
23-03-07-05,6.25,29,3.310389554103216,9.72843418121338,10.635681016561932,8.910101393131876,10.546766969294884
23-03-07-05,6.25,29,3.33114742398262,9.71650471687317,10.629462049116157,8.898171928791665,10.534837504954673
23-03-07-05,6.25,29,3.3395445561409,9.71729793548584,10.63122778934685,8.898965147404336,10.535630723567344
23-03-07-05,6.25,29,3.3175364410877224,9.707703351974487,10.637676492191089,8.889370563892983,10.526036140055991
23-03-07-05,6.25,29,3.3269185817241667,9.71108808517456,10.636720604004774,8.892755297093055,10.529420873256063
23-03-07-05,6.25,29,3.3327066695690157,9.706005334854126,10.635561761304997,8.887672546772622,10.52433812293563
23-03-07-05,6.25,29,3.339217324256897,9.702819299697875,10.641271172663995,8.884486511616371,10.52115208777938
23-03-07-05,6.25,29,3.3271544289588935,9.70451159477234,10.650583248412378,8.886178806690836,10.522844382853844
23-03-07-05,6.25,29,3.322573386828105,9.70118236541748,10.652963078891538,8.882849577335977,10.519515153498984
23-03-07-05,6.25,29,3.31474537173907,9.701186656951906,10.652250352509775,8.882853868870402,10.51951944503341
23-03-07-05,6.25,29,3.329275739590327,9.726943159103396,10.646710449527642,8.908610371021892,10.5452759471849
23-03-07-05,6.25,29,3.3257550442218786,9.775729322433472,10.650376745491595,8.957396534351968,10.594062110514976
23-03-07-05,6.25,29,3.3198332214355473,9.845696067810058,10.649333345908454,9.027363279728554,10.664028855891562
23-03-07-05,6.25,29,3.3204378688335425,9.904574346542358,10.644230592323122,9.086241558460854,10.722907134623862
23-03-07-05,6.25,29,3.3304587388038644,9.94076328277588,10.631907309349272,9.122430494694376,10.759096070857384
23-03-07-05,6.25,29,3.3153199219703677,9.95842080116272,10.622351999869164,9.140088013081217,10.776753589244224
23-03-07-05,6.25,29,3.310841288566589,9.951117324829102,10.604943034026297,9.132784536747598,10.769450112910606
23-03-07-05,6.25,29,3.3199097013473513,9.933437919616699,10.584318156216566,9.115105131535195,10.751770707698203
23-03-07-05,6.25,29,3.324743220806122,9.91738543510437,10.560869513400652,9.099052647022866,10.735718223185874
23-03-07-05,6.25,29,3.3316061770915986,9.891819477081299,10.536825241644644,9.073486688999795,10.710152265162803
23-03-07-05,6.25,29,3.318113969564438,9.841190242767334,10.510527491481055,9.02285745468583,10.659523030848838
23-03-07-05,6.25,29,3.3289393254121142,9.775726747512817,10.473530573965805,8.957393959431313,10.59405953559432
23-03-07-05,6.25,29,3.3354091878732044,9.702375984191894,10.43649807647442,8.88404319611039,10.520708772273398
23-03-07-05,6.25,29,3.3583419040838884,9.664148569107056,10.395358657142134,8.845815781025552,10.48248135718856
23-03-07-05,6.25,29,3.35996031443278,9.65331130027771,10.360015345391018,8.834978512196207,10.471644088359215
23-03-07-05,6.25,29,3.368959674040477,9.653249073028565,10.317122221642066,8.834916284947061,10.471581861110069
23-03-07-05,6.25,29,3.374407318035762,9.674928188323976,10.268638630106622,8.856595400242472,10.49326097640548
23-03-07-05,6.25,29,3.392818500200908,9.722582387924197,10.219083683292505,8.904249599842693,10.5409151760057
23-03-07-05,6.25,29,3.399787356058757,9.795964765548707,10.17337446676942,8.977631977467203,10.61429755363021
23-03-07-05,6.25,29,3.414240516821544,9.878752756118773,10.13216959370745,9.06041996803727,10.697085544200277
23-03-07-05,6.25,29,3.434594306151073,9.972871541976927,10.098054486428993,9.154538753895423,10.79120433005843
23-03-07-05,6.25,29,3.4463678050041207,10.039757108688356,10.066340979588137,9.221424320606852,10.85808989676986
23-03-07-05,6.25,29,3.466957139968873,10.074848127365113,10.045226877106563,9.25651533928361,10.893180915446617
23-03-07-05,6.25,29,3.4723723689715067,10.100971841812134,10.035453939969198,9.28263905373063,10.919304629893638
23-03-07-05,6.25,29,3.4995533553759257,10.123134756088257,10.029247583754854,9.304801968006753,10.941467544169761
23-03-07-05,6.25,29,3.528552743593852,10.13747591972351,10.042471514844253,9.319143131642006,10.955808707805014
23-03-07-05,6.25,29,3.5382687477270767,10.131024885177613,10.070338692000947,9.31269209709611,10.949357673259117
23-03-07-05,6.25,29,3.5451316960652672,10.083530187606812,10.105569078086571,9.265197399525308,10.901862975688315
23-03-07-05,6.25,29,3.5370649083455405,9.991340160369873,10.14891884349688,9.17300737228837,10.809672948451377
23-03-07-05,6.25,29,3.528105513652166,9.88628282546997,10.185243697460232,9.067950037388465,10.704615613551473
23-03-07-05,6.25,29,3.5415127789974217,9.766154336929322,10.222171516935575,8.947821548847818,10.584487125010826
23-03-07-05,6.25,29,3.5173044796784723,9.683476495742799,10.267530759798532,8.865143707661295,10.501809283824302
23-03-07-05,6.25,29,3.499824928840001,9.609826526641845,10.300090106247225,8.79149373856034,10.428159314723349
23-03-07-05,6.25,29,3.4932392394542693,9.531434783935547,10.322380937319545,8.713101995854043,10.34976757201705
23-03-07-05,6.25,29,3.4552367663383485,9.458373985290528,10.337997957464122,8.640041197209024,10.276706773372032
23-03-07-05,6.25,29,3.434942463636398,9.39777894973755,10.329229339477891,8.579446161656046,10.216111737819054
23-03-07-05,6.25,29,3.420122561454773,9.345309219360352,10.310007928691721,8.526976431278849,10.163642007441856
23-03-07-05,6.25,29,3.4003454621632896,9.313334569931031,10.275719668726174,8.495001781849528,10.131667358012535
23-03-07-05,6.25,29,3.4154632091522217,9.310122499465942,10.230583088422756,8.491789711384438,10.128455287547446
23-03-07-05,6.25,29,3.405193364620209,9.310128078460693,10.193812597655894,8.491795290379189,10.128460866542197
23-03-07-05,6.25,29,3.39062667687734,9.313602504730225,10.147246105104069,8.495269716648721,10.131935292811729
23-03-07-05,6.25,29,3.4091431816418973,9.300849351882935,10.098996900257768,8.48251656380143,10.119182139964439
23-03-07-05,6.25,29,3.425779496033987,9.304513406753541,10.057085918114181,8.486180618672037,10.122846194835045
23-03-07-05,6.25,29,3.4412199799219767,9.3235755443573,10.026654992690641,8.505242756275797,10.141908332438804
23-03-07-05,6.25,29,3.484492135445277,9.33646330833435,10.008197520435173,8.518130520252846,10.154796096415854
23-03-07-05,6.25,29,3.498954195181529,9.364886140823364,10.011355123438456,8.54655335274186,10.183218928904868
23-03-07-05,6.25,29,3.5350006167093917,9.38394284248352,10.021720716525994,8.565610054402017,10.202275630565024
23-03-07-05,6.25,29,3.5513702217737837,9.412655353546144,10.046727973282968,8.59432256546464,10.230988141627648
23-03-07-05,6.25,29,3.538611960411072,9.422380399703979,10.075177904415344,8.604047611622475,10.240713187785483
23-03-07-05,6.25,29,3.561696100234986,9.413350009918213,10.09472449796183,8.59501722183671,10.231682797999717
23-03-07-05,6.25,29,3.5515949606895454,9.393626260757447,10.116575806040556,8.575293472675943,10.211959048838951
23-03-07-05,6.25,29,3.5496846735477456,9.377834701538086,10.135482679288382,8.559501913456582,10.19616748961959
23-03-07-05,6.25,29,3.5276936805248265,9.361945152282717,10.150402533296818,8.543612364201213,10.18027794036422
23-03-07-05,6.25,29,3.502875599861146,9.34906725883484,10.148137594492612,8.530734470753336,10.167400046916343
23-03-07-05,6.25,29,3.4738981509208684,9.325063848495482,10.131974143595967,8.506731060413978,10.143396636576986
23-03-07-05,6.25,29,3.464129974842072,9.282371950149537,10.103098403584786,8.464039162068033,10.100704738231041
23-03-07-05,6.25,29,3.450447633266449,9.255480051040651,10.070889534286447,8.437147262959147,10.073812839122155
23-03-07-05,6.25,29,3.454604580402375,9.21096181869507,10.037948662123314,8.392629030613566,10.029294606776574
23-03-07-05,6.25,29,3.472027294635773,9.179038667678833,10.007817744948674,8.36070587959733,9.997371455760337
23-03-07-05,6.25,29,3.4864531445503237,9.17524266242981,9.989598111886773,8.356909874348306,9.993575450511313
23-03-07-05,6.25,29,3.486672334671021,9.169478702545167,9.981153405947422,8.351145914463663,9.98781149062667
23-03-07-05,6.25,29,3.498306857347489,9.19178695678711,9.971378742557846,8.373454168705607,10.010119744868614
23-03-07-05,6.25,29,3.5355275380611424,9.24353814125061,9.965039464923228,8.425205353169106,10.061870929332114
23-03-07-05,6.25,29,3.5587525177001957,9.300971603393554,9.974210035941729,8.48263881531205,10.119304391475058
23-03-07-05,6.25,29,3.5732897400856016,9.382292747497559,9.990770452919813,8.563959959416055,10.200625535579062
23-03-07-05,6.25,29,3.5747205913066864,9.482764434814452,10.007723280591554,8.664431646732949,10.301097222895956
23-03-07-05,6.25,29,3.5627114951610563,9.582808113098144,10.022825038426763,8.76447532501664,10.401140901179648
23-03-07-05,6.25,29,3.557260125875473,9.678355407714843,10.034975144737796,8.86002261963334,10.496688195796347
23-03-07-05,6.25,29,3.53400981426239,9.767491149902344,10.043436633684756,8.94915836182084,10.585823937983848
23-03-07-05,6.25,29,3.5151464581489567,9.831485509872437,10.043894761841074,9.013152721790933,10.64981829795394
23-03-07-05,6.25,29,3.519932693243027,9.893492603302002,10.037051178803486,9.075159815220498,10.711825391383506
23-03-07-05,6.25,29,3.5199521303176886,9.924513816833496,10.031874340227416,9.106181028751992,10.742846604915
23-03-07-05,6.25,29,3.5040229916572576,9.919032669067384,10.025640891443643,9.10069988098588,10.737365457148888
23-03-07-05,6.25,29,3.5015255331993105,9.893553400039675,10.015752391311018,9.075220611958171,10.711886188121179
23-03-07-05,6.25,29,3.514249920845032,9.835937976837158,10.00822780177605,9.017605188755654,10.654270764918662
23-03-07-05,6.25,29,3.5219903051853185,9.75626120567322,10.004987698302502,8.937928417591715,10.574593993754723
23-03-07-05,6.25,29,3.5204482555389403,9.667245626449587,10.000178527471729,8.848912838368083,10.48557841453109
23-03-07-05,6.25,29,3.527810835838318,9.579758977890014,9.988316633352813,8.76142618980851,10.398091765971518
23-03-07-05,6.25,29,3.532424038648605,9.509534454345705,9.984928335922065,8.6912016662642,10.327867242427208
23-03-07-05,6.25,29,3.5387549638748172,9.46783275604248,9.980474077750802,8.649499967960976,10.286165544123984
23-03-07-05,6.25,29,3.537811052799225,9.440678787231446,9.979162054142993,8.622345999149942,10.25901157531295
23-03-07-05,6.25,29,3.541502064466477,9.425324392318727,9.975963620479769,8.606991604237223,10.24365718040023
23-03-07-05,6.25,29,3.5380187094211584,9.425294494628906,9.974894375064908,8.606961706547402,10.24362728271041
23-03-07-05,6.25,29,3.527295225858689,9.431342697143554,9.97339176841782,8.61300990906205,10.249675485225058
23-03-07-05,6.25,29,3.5253818333148965,9.44738187789917,9.963643885913244,8.629049089817666,10.265714665980674
23-03-07-05,6.25,29,3.5386120617389683,9.460713815689088,9.952903408387137,8.642381027607584,10.279046603770592
23-03-07-05,6.25,29,3.561696481704712,9.486360311508179,9.944559280614826,8.668027523426675,10.304693099589683
23-03-07-05,6.25,29,3.5395444989204403,9.500558996200562,9.944332805914984,8.682226208119058,10.318891784282066
23-03-07-05,6.25,29,3.5479052722454063,9.487784814834596,9.93750415975417,8.669452026753092,10.3061176029161
23-03-07-05,6.25,29,3.5433170199394226,9.465495014190674,9.929002943030623,8.64716222610917,10.283827802272178
23-03-07-05,6.25,29,3.5489490568637847,9.449731636047364,9.922531175538783,8.63139884796586,10.268064424128868
23-03-07-05,6.25,29,3.545225161314011,9.441636943817139,9.912313129063865,8.623304155735635,10.259969731898643
23-03-07-05,6.25,29,3.543242591619492,9.430480670928956,9.89932969847352,8.612147882847452,10.24881345901046
23-03-07-05,6.25,29,3.5612551033496858,9.424248361587525,9.880130681014647,8.60591557350602,10.242581149669029
23-03-07-05,6.25,29,3.562795501947403,9.4241708278656,9.86599193215613,8.605838039784096,10.242503615947104
23-03-07-05,6.25,29,3.567828303575516,9.423729372024535,9.855584693233988,8.605396583943032,10.24206216010604
23-03-07-05,6.25,29,3.5624947130680087,9.40129852294922,9.847068491682219,8.582965734867717,10.219631311030724
23-03-07-05,6.25,29,3.5634315550327305,9.392034101486207,9.839838276100737,8.573701313404703,10.21036688956771
23-03-07-05,6.25,29,3.5778335094451905,9.384108066558838,9.829351533673973,8.565775278477334,10.202440854640342
23-03-07-05,6.25,29,3.5659967184066774,9.371559476852417,9.82582909206097,8.553226688770913,10.18989226493392
23-03-07-05,6.25,29,3.5850028038024906,9.369374084472657,9.811424979876401,8.551041296391153,10.18770687255416
23-03-07-05,6.25,29,3.5910651564598086,9.358189916610717,9.803184810848371,8.539857128529214,10.176522704692221
23-03-07-05,6.25,29,3.6113682627677917,9.345415019989014,9.792828232633491,8.52708223190751,10.163747808070518
23-03-07-05,6.25,29,3.6116816282272337,9.335939025878908,9.785225098622906,8.517606237797404,10.154271813960412
23-03-07-05,6.25,29,3.5998093485832214,9.329737758636474,9.777044820956322,8.51140497055497,10.148070546717978
23-03-07-05,6.25,29,3.598145627975464,9.303952503204345,9.766988610626218,8.48561971512284,10.122285291285849
23-03-07-05,6.25,29,3.5881243705749513,9.295900154113768,9.763164794147977,8.477567366032265,10.114232942195272
23-03-07-05,6.25,29,3.60074412226677,9.288444900512696,9.754453598023499,8.470112112431192,10.1067776885942
23-03-07-05,6.25,29,3.5903804481029518,9.302762603759767,9.749924847274173,8.484429815678263,10.121095391841271
23-03-07-05,6.25,29,3.6175187766551975,9.321793842315675,9.73839875716182,8.50346105423417,10.140126630397178
23-03-07-05,6.25,29,3.614608269929886,9.323920583724977,9.734076173673124,8.505587795643473,10.142253371806481
23-03-07-05,6.25,29,3.6284748852252964,9.322711944580078,9.723559269784111,8.504379156498574,10.141044732661582
23-03-07-05,6.25,29,3.6390608966350557,9.31614031791687,9.71612931243634,8.497807529835367,10.134473105998374
23-03-07-05,6.25,29,3.6414992749691013,9.290629863739014,9.715039160189141,8.47229707565751,10.108962651820518
23-03-07-05,6.25,29,3.63629664182663,9.258557796478271,9.717547572482324,8.440225008396768,10.076890584559775
23-03-07-05,6.25,29,3.6119221925735476,9.245890045166018,9.719724424472298,8.427557257084514,10.064222833247522
23-03-07-05,6.25,29,3.6194902956485757,9.247598075866701,9.711113494830432,8.429265287785197,10.065930863948205
23-03-07-05,6.25,29,3.6170964539051065,9.270661497116091,9.70286833885157,8.452328709034587,10.088994285197595
23-03-07-05,6.25,29,3.6320477843284618,9.273932218551636,9.6900707201312,8.455599430470132,10.09226500663314
23-03-07-05,6.25,29,3.6332646965980535,9.258104467391966,9.680534543279768,8.439771679310462,10.07643725547347
23-03-07-05,6.25,29,3.653089094161988,9.239115571975708,9.669101670786828,8.420782783894204,10.057448360057212
23-03-07-05,6.25,29,3.655781388282776,9.216619205474855,9.66249204287533,8.39828641739335,10.034951993556358
23-03-07-05,6.25,29,3.6430654644966127,9.194632530212404,9.662300380928418,8.3762997421309,10.012965318293908
23-03-07-05,6.25,29,3.6323054015636442,9.204230833053588,9.659115109938307,8.385898044972084,10.022563621135092
23-03-07-05,6.25,29,3.628337931632996,9.227313995361328,9.65495582511366,8.408981207279824,10.045646783442832
23-03-07-05,6.25,29,3.643326783180237,9.271855545043946,9.6440211681895,8.453522756962442,10.09018833312545
23-03-07-05,6.25,29,3.6496707022190105,9.296511125564574,9.636364664214714,8.47817833748307,10.114843913646078
23-03-07-05,6.25,29,3.664089286327363,9.3030424118042,9.624280371269236,8.484709623722695,10.121375199885703
23-03-07-05,6.25,29,3.667231875658036,9.299846506118774,9.611456619008445,8.48151371803727,10.118179294200278
23-03-07-05,6.25,29,3.675551784038544,9.298001146316528,9.59800345601081,8.479668358235024,10.116333934398032
23-03-07-05,6.25,29,3.67767670750618,9.292078399658202,9.590958812542048,8.473745611576698,10.110411187739706
23-03-07-05,6.25,29,3.6564910233020784,9.303485155105589,9.590894845307329,8.485152367024085,10.121817943187093
23-03-07-05,6.25,29,3.6548134267330172,9.309903001785278,9.584202549095487,8.491570213703774,10.128235789866782
23-03-07-05,6.25,29,3.6475744962692263,9.300375938415527,9.577461198549972,8.482043150334023,10.118708726497031
23-03-07-05,6.25,29,3.668656402826309,9.285444545745849,9.563012371637987,8.467111757664345,10.103777333827352
23-03-07-05,6.25,29,3.6716926395893097,9.245994901657104,9.551448975297287,8.4276621135756,10.064327689738608
23-03-07-05,6.25,29,3.6947820603847497,9.208081197738647,9.534936174109367,8.389748409657143,10.02641398582015
23-03-07-05,6.25,29,3.712352287769317,9.160123157501221,9.526149214693392,8.341790369419718,9.978455945582725
23-03-07-05,6.25,29,3.7179773986339564,9.125348138809205,9.531555836619372,8.307015350727701,9.943680926890709
23-03-07-05,6.25,29,3.702074408531189,9.106654644012451,9.539881359228962,8.288321855930947,9.924987432093955
23-03-07-05,6.25,29,3.6779162943363195,9.096663808822633,9.54557660093439,8.27833102074113,9.914996596904137
23-03-07-05,6.25,29,3.681432050466538,9.07906622886658,9.54034629649122,8.260733440785076,9.897399016948084
23-03-07-05,6.25,29,3.6799168884754185,9.069332599639894,9.533090954349774,8.25099981155839,9.887665387721398
23-03-07-05,6.25,29,3.701575309038163,9.053167247772217,9.518895646755606,8.234834459690713,9.871500035853721
23-03-07-05,6.25,29,3.712227416038514,9.035585975646972,9.505957626188712,8.217253187565468,9.853918763728476
23-03-07-05,6.25,29,3.734303855895997,9.040176916122437,9.499684425652628,8.221844128040933,9.858509704203941
23-03-07-05,6.25,29,3.7282442152500157,9.056670284271242,9.503005782858736,8.238337496189738,9.875003072352746
23-03-07-05,6.25,29,3.691860085725785,9.085607099533082,9.511812785980945,8.267274311451578,9.903939887614586
23-03-07-05,6.25,29,3.6864199042320256,9.103017282485963,9.503089074527935,8.284684494404459,9.921350070567467
23-03-07-05,6.25,29,3.680604767799378,9.094353675842285,9.495686713239818,8.276020887760781,9.912686463923789
23-03-07-05,6.25,29,3.697597163915635,9.078415918350219,9.476067617100457,8.260083130268715,9.896748706431723
23-03-07-05,6.25,29,3.7088358461856843,9.06429762840271,9.46047447677814,8.245964840321205,9.882630416484213
23-03-07-05,6.25,29,3.7338478744029997,9.06944761276245,9.446607205055582,8.251114824680947,9.887780400843955
23-03-07-05,6.25,29,3.751208281517029,9.085853433609008,9.446326401362532,8.267520645527505,9.904186221690512
23-03-07-05,6.25,29,3.7362682521343227,9.10200333595276,9.454717042041649,8.283670547871257,9.920336124034264
23-03-07-05,6.25,29,3.7215520441532135,9.099227714538577,9.462482635565904,8.280894926457073,9.91756050262008
23-03-07-05,6.25,29,3.694706416130066,9.07855625152588,9.46443282105024,8.260223463444376,9.896889039607384
23-03-07-05,6.25,29,3.7250293612480165,9.062376737594606,9.454332902973174,8.244043949513102,9.88070952567611
23-03-07-05,6.25,29,3.714452666044236,9.060917615890503,9.446209303920863,8.242584827808999,9.879250403972007
23-03-07-05,6.25,29,3.7555528998374945,9.091696214675904,9.426050897819803,8.2733634265944,9.910029002757408
23-03-07-05,6.25,29,3.7574485301971445,9.117246150970459,9.425838041331849,8.298913362888955,9.935578939051963
23-03-07-05,6.25,29,3.7622736394405374,9.131466722488405,9.426132415285338,8.3131339344069,9.949799510569909
23-03-07-05,6.25,29,3.7349290251731877,9.104050254821779,9.431969737138052,8.285717466740275,9.922383042903283
23-03-07-05,6.25,29,3.718882340192795,9.062385892868043,9.423260363168685,8.24405310478654,9.880718680949547
23-03-07-05,6.25,29,3.706549394130707,9.036737823486328,9.409437590392018,8.218405035404825,9.855070611567832
23-03-07-05,6.25,29,3.7141017496585844,9.032919216156005,9.381159277500322,8.214586428074501,9.851252004237509
23-03-07-05,6.25,29,3.733215016126633,9.037602996826172,9.357224694686911,8.219270208744668,9.855935784907675
23-03-07-05,6.25,29,3.7564153552055366,9.031247949600221,9.336136797672932,8.212915161518717,9.849580737681725
23-03-07-05,6.25,29,3.792813134193421,9.016612672805788,9.328420737996852,8.198279884724284,9.834945460887292
23-03-07-05,6.25,29,3.7563811838626866,8.989376735687255,9.330888607338792,8.171043947605751,9.807709523768759
23-03-07-05,6.25,29,3.756302106380463,8.986053943634033,9.316231143666482,8.16772115555253,9.804386731715537
23-03-07-05,6.25,29,3.7396084368228917,8.990842151641846,9.298411114015785,8.172509363560343,9.80917493972335
23-03-07-05,6.25,29,3.7687593877315524,9.012935972213745,9.267066138046332,8.19460318413224,9.831268760295249
23-03-07-05,6.25,29,3.7724111497402197,9.035426044464112,9.24974566660502,8.217093256382608,9.853758832545616
23-03-07-05,6.25,29,3.8168857812881476,9.03750729560852,9.23046033653558,8.219174507527017,9.855840083690024
23-03-07-05,6.25,29,3.8074560046195987,9.038493061065674,9.232607554529261,8.22016027298417,9.856825849147178
23-03-07-05,6.25,29,3.8160147070884705,9.051122760772705,9.224062678010203,8.2327899726912,9.869455548854209
23-03-07-05,6.25,29,3.7866718769073486,9.067050647735597,9.216200054726235,8.248717859654093,9.8853834358171
23-03-07-05,6.25,29,3.7830605149269108,9.0840651512146,9.192084095552001,8.265732363133097,9.902397939296105
23-03-07-05,6.25,29,3.814229887723923,9.093711948394775,9.171306084785689,8.275379160313271,9.912044736476279
23-03-07-05,6.25,29,3.8268364846706393,9.077650165557861,9.159533787951691,8.259317377476357,9.895982953639365
23-03-07-05,6.25,29,3.8642461657524114,9.061627864837648,9.153344454502209,8.243295076756144,9.879960652919152
23-03-07-05,6.25,29,3.8376905858516697,9.039851474761965,9.15669961748079,8.221518686680461,9.85818426284347
23-03-07-05,6.25,29,3.8494335472583767,9.020483207702638,9.14711752711568,8.202150419621134,9.838815995784142
23-03-07-05,6.25,29,3.8083028614521024,9.00049982070923,9.137642416436226,8.182167032627726,9.818832608790734
23-03-07-05,6.25,29,3.841801351308823,8.980482101440431,9.115201401421519,8.162149313358928,9.798814889521935
23-03-07-05,6.25,29,3.8477232158184056,8.958373975753785,9.105211196262772,8.140041187672281,9.77670676383529
23-03-07-05,6.25,29,3.884061259031296,8.942455244064332,9.099686374011766,8.124122455982828,9.760788032145836
23-03-07-05,6.25,29,3.866574448347092,8.928851079940797,9.106335322112521,8.110518291859293,9.7471838680223
23-03-07-05,6.25,29,3.861836159229279,8.912857246398927,9.101294665655347,8.094524458317423,9.73119003448043
23-03-07-05,6.25,29,3.851882374286652,8.897170686721802,9.094616275364098,8.078837898640298,9.715503474803306
23-03-07-05,6.25,29,3.850558602809907,8.897021198272705,9.086976746202721,8.078688410191202,9.71535398635421
23-03-07-05,6.25,29,3.8767757713794717,8.899909687042236,9.08434752023047,8.081576898960732,9.71824247512374
23-03-07-05,6.25,29,3.888281321525574,8.90320701599121,9.0885306129502,8.084874227909706,9.721539804072714
23-03-07-05,6.25,29,3.899691569805146,8.903477954864503,9.092594402461543,8.085145166782999,9.721810742946007
23-03-07-05,6.25,29,3.8826412439346316,8.916095066070557,9.092649978192458,8.097762277989053,9.734427854152061
23-03-07-05,6.25,29,3.870276695489883,8.916134119033813,9.089090877695686,8.09780133095231,9.734466907115317
23-03-07-05,6.25,29,3.8567819356918336,8.90966420173645,9.080196363176652,8.091331413654945,9.727996989817953
23-03-07-05,6.25,29,3.8873145043849946,8.895336484909057,9.06587427194785,8.077003696827553,9.713669272990561
23-03-07-05,6.25,29,3.8892981588840487,8.89891505241394,9.063029024691925,8.080582264332437,9.717247840495444
23-03-07-05,6.25,29,3.8831853032112122,8.895329904556275,9.057887766091989,8.076997116474772,9.71366269263778
23-03-07-05,6.25,29,3.861277180910111,8.866949415206909,9.048457921581631,8.048616627125405,9.685282203288413
23-03-07-05,6.25,29,3.859630084037781,8.847918033599854,9.026300323614013,8.02958524551835,9.666250821681357
23-03-07-05,6.25,29,3.8715386211872107,8.84702582359314,9.006282127553675,8.028693035511637,9.665358611674645
23-03-07-05,6.25,29,3.899461007118225,8.84580430984497,8.992573910791814,8.027471521763466,9.664137097926474
23-03-07-05,6.25,29,3.897369813919068,8.814102458953856,8.987611367247206,7.9957696708723525,9.63243524703536
23-03-07-05,6.25,29,3.9070613920688637,8.788670396804811,8.976840944040376,7.970337608723307,9.607003184886315
23-03-07-05,6.25,29,3.915950340032578,8.777963733673097,8.967053765322268,7.959630945591593,9.596296521754601
23-03-07-05,6.25,29,3.899104672670365,8.76211495399475,8.962564694398075,7.943782165913246,9.580447742076254
23-03-07-05,6.25,29,3.9106649617354083,8.74691195487976,8.951118155741794,7.928579166798256,9.565244742961264
23-03-07-05,6.25,29,3.922422023614248,8.766063070297243,8.943939679775202,7.947730282215739,9.584395858378747
23-03-07-05,6.25,29,3.9536415954430906,8.788152742385865,8.932995240755178,7.969819954304361,9.606485530467369
23-03-07-05,6.25,29,3.942857374747595,8.794386482238771,8.930918415490561,7.976053694157267,9.612719270320275
23-03-07-05,6.25,29,3.928506203492483,8.804620933532716,8.919932882077617,7.986288145451212,9.62295372161422
23-03-07-05,6.25,29,3.9201717217763266,8.82023983001709,8.910203053294087,8.001907041935587,9.638572618098594
23-03-07-05,6.25,29,3.9425110777219134,8.826414918899538,8.89762529197341,8.008082130818034,9.644747706981041
23-03-07-05,6.25,29,3.948216219743093,8.829627561569215,8.893523189253267,8.01129477348771,9.647960349650718
23-03-07-05,6.25,29,3.934809895356496,8.818045139312744,8.890589903134561,7.99971235123124,9.636377927394248
23-03-07-05,6.25,29,3.9471446176369986,8.827252483367921,8.883745840582472,8.008919695286417,9.645585271449425
23-03-07-05,6.25,29,3.940826783577601,8.811862993240357,8.87886021116417,7.993530205158853,9.630195781321861
23-03-07-05,6.25,29,3.968787634372711,8.789876317977907,8.87101185343667,7.971543529896403,9.60820910605941
23-03-07-05,6.25,29,3.962486034631729,8.748325967788697,8.87007435463155,7.929993179707193,9.5666587558702
23-03-07-05,6.25,29,3.989794111251831,8.718092393875123,8.874930350053557,7.899759605793619,9.536425181956627
23-03-07-05,6.25,29,3.969787740707398,8.678380537033082,8.889356064366492,7.860047748951578,9.496713325114586
23-03-07-05,6.25,29,3.973483389616013,8.653404092788698,8.893836024515124,7.835071304707194,9.471736880870202
23-03-07-05,6.25,29,3.9599310278892523,8.640895271301272,8.895190365277836,7.822562483219768,9.459228059382776
23-03-07-05,6.25,29,3.9606882214546206,8.631075811386108,8.894835764302753,7.812743023304604,9.449408599467612
23-03-07-05,6.25,29,3.9638497889041906,8.628200769424438,8.897265368387345,7.809867981342935,9.446533557505942
23-03-07-05,6.25,29,3.9679451525211342,8.607603406906128,8.90072463396456,7.789270618824624,9.425936194987631
23-03-07-05,6.25,29,3.9742399871349345,8.628494024276733,8.908980003602336,7.8101612361952295,9.446826812358237
23-03-07-05,6.25,29,3.9728007972240453,8.625171232223511,8.920456320109261,7.806838444142008,9.443504020305015
23-03-07-05,6.25,29,3.941857093572617,8.638237524032593,8.935745304382227,7.81990473595109,9.456570312114097
23-03-07-05,6.25,29,3.928342878818512,8.65270757675171,8.934542010688007,7.834374788670207,9.471040364833215
23-03-07-05,6.25,29,3.9506928920745845,8.66751480102539,8.924533392172341,7.849182012943887,9.485847589106895
23-03-07-05,6.25,29,3.967686557769775,8.659199380874634,8.918673293380726,7.84086659279313,9.477532168956138
23-03-07-05,6.25,29,3.961443090438843,8.668726015090943,8.921297676256497,7.850393227009439,9.487058803172447
23-03-07-05,6.25,29,3.9503522574901586,8.684542322158816,8.92476883379339,7.866209534077312,9.50287511024032
23-03-07-05,6.25,29,3.9491282701492314,8.679656839370729,8.919902384955215,7.861324051289225,9.497989627452233
23-03-07-05,6.25,29,3.932901149988175,8.687657976150513,8.908977653981271,7.869325188069009,9.505990764232017
23-03-07-05,6.25,29,3.9255363225936897,8.665145444869996,8.891626757344735,7.846812656788492,9.4834782329515
23-03-07-05,6.25,29,3.908170300722123,8.641155624389649,8.87510259166309,7.822822836308145,9.459488412471153
23-03-07-05,6.25,29,3.9469527125358583,8.632993984222413,8.851488516343588,7.814661196140909,9.451326772303917
23-03-07-05,6.25,29,3.970813447237015,8.628135538101196,8.837076659999795,7.809802750019692,9.4464683261827
23-03-07-05,6.25,29,3.9756999909877786,8.608663558959961,8.828706015075458,7.790330770878457,9.426996347041465
23-03-07-05,6.25,29,3.9564923167228705,8.60865797996521,8.823087639544884,7.790325191883706,9.426990768046714
23-03-07-05,6.25,29,3.9466846883296975,8.597474670410156,8.811058634621622,7.779141882328652,9.41580745849166
23-03-07-05,6.25,29,3.9710983097553254,8.581612586975098,8.788595010498089,7.763279798893594,9.399945375056602
23-03-07-05,6.25,29,3.9959226608276373,8.586323833465578,8.770874791791224,7.767991045384074,9.404656621547081
23-03-07-05,6.25,29,4.007141131162643,8.578111839294435,8.76326739010156,7.759779051212931,9.396444627375939
23-03-07-05,6.25,29,3.9959729731082914,8.575055694580078,8.76459703586736,7.756722906498574,9.393388482661582
23-03-07-05,6.25,29,4.008723884820938,8.589506006240844,8.755700411484513,7.7711732181593405,9.407838794322348
23-03-07-05,6.25,29,4.008815306425094,8.589635753631592,8.75238739783076,7.771302965550088,9.407968541713096
23-03-07-05,6.25,29,4.006904810667038,8.591262531280519,8.753434273894047,7.772929743199015,9.409595319362023
23-03-07-05,6.25,29,3.999914717674256,8.6006724357605,8.756969302762762,7.782339647678995,9.419005223842003
23-03-07-05,6.25,29,4.008220839500427,8.595832872390748,8.76092150924922,7.777500084309244,9.414165660472252
23-03-07-05,6.25,29,4.043771278858185,8.592734527587892,8.768261581603376,7.774401739506388,9.411067315669396
23-03-07-05,6.25,29,4.048125690221787,8.56415877342224,8.794279990593152,7.745825985340737,9.382491561503745
23-03-07-05,6.25,29,4.029031056165696,8.556066942214967,8.82301753452452,7.737734154133463,9.37439973029647
23-03-07-05,6.25,29,4.001373153924943,8.561047124862672,8.840926058576777,7.742714336781168,9.379379912944176
23-03-07-05,6.25,29,4.034735327959061,8.560845422744752,8.849474795187588,7.742512634663248,9.379178210826256
23-03-07-05,6.25,29,4.0231619536876675,8.557639074325563,8.870003386485084,7.739306286244059,9.375971862407066
23-03-07-05,6.25,29,4.0042698025703425,8.543366861343385,8.890728482825974,7.725034073261881,9.361699649424889
23-03-07-05,6.25,29,3.991600322723389,8.527535676956179,8.899642129973683,7.709202888874675,9.345868465037682
23-03-07-05,6.25,29,3.9828564167022704,8.52141251564026,8.913756063956667,7.703079727558755,9.339745303721763
23-03-07-05,6.25,29,3.9765291571617123,8.522795963287354,8.924331804275216,7.70446317520585,9.341128751368858
23-03-07-05,6.25,29,3.9316651403903964,8.521016693115234,8.930605532277253,7.70268390503373,9.339349481196738
23-03-07-05,6.25,29,3.9243831992149354,8.536967611312866,8.916188736934078,7.718634823231362,9.35530039939437
23-03-07-05,6.25,29,3.9517755091190336,8.52603807449341,8.900543281579466,7.707705286411906,9.344370862574914
23-03-07-05,6.25,29,3.9646005868911742,8.500808286666873,8.90042105333261,7.682475498585369,9.319141074748376
23-03-07-05,6.25,29,3.946178483963013,8.494500589370729,8.898042229833905,7.676167801289225,9.312833377452232
23-03-07-05,6.25,29,3.934178102016449,8.494533061981203,8.889736655027647,7.676200273899699,9.312865850062707
23-03-07-05,6.25,29,3.965895301103592,8.503793621063233,8.876575564313885,7.685460832981729,9.322126409144737
23-03-07-05,6.25,29,3.931416761875153,8.514584255218507,8.872527311072442,7.696251467137003,9.33291704330001
23-03-07-05,6.25,29,3.937780517339707,8.508133363723756,8.851240511442557,7.689800575642252,9.32646615180526
23-03-07-05,6.25,29,3.9497562766075136,8.510013198852539,8.827568462819622,7.691680410771035,9.328345986934043
23-03-07-05,6.25,29,3.993162459135056,8.502204179763794,8.804103996025102,7.68387139168229,9.320536967845298
23-03-07-05,6.25,29,3.9909912109375,8.489783191680909,8.784463129927298,7.671450403599405,9.308115979762412
23-03-07-05,6.25,29,3.95229389667511,8.48953013420105,8.75563927338536,7.671197346119547,9.307862922282554
23-03-07-05,6.25,29,3.9747787892818454,8.487601518630981,8.713868237549518,7.6692687305494776,9.305934306712485
23-03-07-05,6.25,29,3.981630736589432,8.487562608718871,8.671612028939382,7.6692298206373675,9.305895396800375
23-03-07-05,6.25,29,3.9903165698051457,8.471560192108154,8.62760281120861,7.65322740402665,9.289892980189657
23-03-07-05,6.25,29,3.9832508623600007,8.462302494049073,8.583378243514469,7.643969705967569,9.280635282130577
23-03-07-05,6.25,29,4.022752732038499,8.448007965087891,8.537125425374882,7.629675177006387,9.266340753169395
23-03-07-05,6.25,29,4.039825719594956,8.43199224472046,8.499888918438131,7.613659456638956,9.250325032801964
23-03-07-05,6.25,29,4.0513818800449375,8.412906932830811,8.468275150613932,7.594574144749307,9.231239720912315
23-03-07-05,6.25,29,4.0794242262840275,8.398481941223144,8.443588689059572,7.58014915314164,9.216814729304648
23-03-07-05,6.25,29,4.118456518650055,8.401222944259644,8.42904328792665,7.58289015617814,9.219555732341147
23-03-07-05,6.25,29,4.136219328641891,8.388642024993896,8.426883842313138,7.570309236912392,9.2069748130754
23-03-07-05,6.25,29,4.162560248374939,8.385426378250122,8.428847598057912,7.567093590168618,9.203759166331626
23-03-07-05,6.25,29,4.178005063533782,8.366334486007691,8.439048981403847,7.548001697926187,9.184667274089195
23-03-07-05,6.25,29,4.188343745470047,8.36011691093445,8.448467413469029,7.541784122852945,9.178449699015953
23-03-07-05,6.25,29,4.190146028995514,8.35686550140381,8.458510796786173,7.538532713322306,9.175198289485314
23-03-07-05,6.25,29,4.190582329034806,8.346232223510743,8.470921687059748,7.527899435429239,9.164565011592247
23-03-07-05,6.25,29,4.182566851377488,8.346280717849732,8.483168151810194,7.527947929768228,9.164613505931236
23-03-07-05,6.25,29,4.162693536281586,8.336721324920655,8.489541570877437,7.518388536839151,9.155054113002159
23-03-07-05,6.25,29,4.145144015550613,8.327152061462403,8.48403372343984,7.508819273380899,9.145484849543907
23-03-07-05,6.25,29,4.128253412246704,8.30191683769226,8.475342091507091,7.483584049610757,9.120249625773765
23-03-07-05,6.25,29,4.127283370494843,8.290779304504396,8.458565413488083,7.472446516422892,9.1091120925859
23-03-07-05,6.25,29,4.1160198748111725,8.28603072166443,8.443880377731842,7.467697933582926,9.104363509745934
23-03-07-05,6.25,29,4.134778308868409,8.2925621509552,8.43027870909258,7.474229362873697,9.110894939036704
23-03-07-05,6.25,29,4.142108196020127,8.279563665390016,8.42284820030313,7.4612308773085125,9.09789645347152
23-03-07-05,6.25,29,4.13308357000351,8.269928884506227,8.41677735488738,7.451596096424723,9.08826167258773
23-03-07-05,6.25,29,4.134260052442551,8.258299112319948,8.404501735655145,7.439966324238444,9.076631900401452
23-03-07-05,6.25,29,4.153198879957199,8.262486505508424,8.388229650747808,7.44415371742692,9.080819293589927
23-03-07-05,6.25,29,4.18813865184784,8.265909290313722,8.3796659532845,7.447576502232218,9.084242078395226
23-03-07-05,6.25,29,4.185155832767487,8.275584983825684,8.381957121532029,7.45725219574418,9.093917771907188
23-03-07-05,6.25,29,4.20552528500557,8.28179898262024,8.384336232739434,7.463466194538736,9.100131770701744
23-03-07-05,6.25,29,4.19478651881218,8.290995311737062,8.396263676490928,7.472662523655558,9.109328099818566
23-03-07-05,6.25,29,4.178241479396821,8.28147110939026,8.398577094211404,7.463138321308756,9.099803897471764
23-03-07-05,6.25,29,4.1688267409801485,8.278190660476685,8.399070178974998,7.459857872395181,9.09652344855819
23-03-07-05,6.25,29,4.169968330860138,8.28159670829773,8.395853307979129,7.463263920216226,9.099929496379234
23-03-07-05,6.25,29,4.18951740860939,8.278566455841066,8.387901806682,7.460233667759562,9.09689924392257
23-03-07-05,6.25,29,4.209335482120514,8.275602579116821,8.387480505239528,7.457269791035317,9.093935367198325
23-03-07-05,6.25,29,4.192727971076966,8.243177890777588,8.386897559458042,7.424845102696084,9.061510678859092
23-03-07-05,6.25,29,4.17752668261528,8.212484693527221,8.38226866210473,7.394151905445717,9.030817481608725
23-03-07-05,6.25,29,4.174148547649383,8.187146472930909,8.375815164115458,7.368813684849405,9.005479261012413
23-03-07-05,6.25,29,4.150377207994461,8.171124887466432,8.364098035425048,7.352792099384928,8.989457675547936
23-03-07-05,6.25,29,4.18404814004898,8.147523307800293,8.349860290797352,7.329190519718789,8.965856095881797
23-03-07-05,6.25,29,4.175962233543396,8.131733751296998,8.34522098797932,7.313400963215495,8.950066539378502
23-03-07-05,6.25,29,4.183693045377732,8.099801301956177,8.333545481147784,7.281468513874673,8.91813409003768
23-03-07-05,6.25,29,4.206864982843399,8.074258518218995,8.32583340144208,7.255925730137491,8.892591306300499
23-03-07-05,6.25,29,4.191474545001984,8.050235509872438,8.322701164756019,7.231902721790934,8.868568297953942
23-03-07-05,6.25,29,4.212061613798142,8.027915239334106,8.313212579719025,7.2095824512526026,8.84624802741561
23-03-07-05,6.25,29,4.214317560195923,8.020926332473755,8.312128061767238,7.202593544392251,8.839259120555258
23-03-07-05,6.25,29,4.2075145840644845,8.009793663024904,8.30551085752659,7.191460874943401,8.828126451106408
23-03-07-05,6.25,29,4.228756618499756,8.00012698173523,8.292118736725207,7.181794193653726,8.818459769816734
23-03-07-05,6.25,29,4.216327232122421,7.984470033645632,8.28365990908374,7.166137245564128,8.802802821727136
23-03-07-05,6.25,29,4.205622106790543,7.965452098846437,8.268592028948179,7.147119310764933,8.78378488692794
23-03-07-05,6.25,29,4.230408000946046,7.956015586853029,8.246273410010403,7.137682798771525,8.774348374934533
23-03-07-05,6.25,29,4.21963832974434,7.943398761749269,8.229716877099795,7.125065973667765,8.761731549830772
23-03-07-05,6.25,29,4.2215254545211796,7.940925693511963,8.211846762159242,7.1225929054304595,8.759258481593466
23-03-07-05,6.25,29,4.235877531766892,7.958719110488891,8.196772936043843,7.140386322407387,8.777051898570395
23-03-07-05,6.25,29,4.217138004302979,7.9755758285522464,8.183744622896004,7.157243040470743,8.79390861663375
23-03-07-05,6.25,29,4.245449560880662,7.978795051574708,8.166893092663054,7.160462263493204,8.797127839656211
23-03-07-05,6.25,29,4.270708739757538,7.9914698123931895,8.156502780602876,7.173137024311686,8.809802600474693
23-03-07-05,6.25,29,4.2687988758087165,7.9897994041442875,8.152421584715068,7.171466616062784,8.808132192225791
23-03-07-05,6.25,29,4.28772559762001,7.999254512786866,8.150552341278868,7.180921724705362,8.81758730086837
23-03-07-05,6.25,29,4.31158990263939,8.005536317825317,8.147819636076834,7.1872035297438135,8.823869105906821
23-03-07-05,6.25,29,4.3093059241771705,8.00537109375,8.153586421346134,7.187038305668496,8.823703881831504
23-03-07-05,6.25,29,4.30458602309227,8.002035570144654,8.157939933520284,7.1837027820631505,8.820368358226158
23-03-07-05,6.25,29,4.293072974681855,8.00411024093628,8.155056133298306,7.185777452854776,8.822443029017784
23-03-07-05,6.25,29,4.2979061007499695,7.980070495605468,8.151810059869193,7.161737707523964,8.798403283686971
23-03-07-05,6.25,29,4.297117006778717,7.9662468910217274,8.148941604111316,7.147914102940224,8.784579679103231
23-03-07-05,6.25,29,4.294971996545792,7.969362258911133,8.14038543502571,7.151029470829629,8.787695046992637
23-03-07-05,6.25,29,4.290224188566208,7.966338729858398,8.137124880258602,7.148005941776894,8.784671517939902
23-03-07-05,6.25,29,4.277717185020447,7.968047332763672,8.131259842467603,7.149714544682168,8.786380120845175
23-03-07-05,6.25,29,4.300849050283432,7.964883041381836,8.122831655802889,7.146550253300332,8.78321582946334
23-03-07-05,6.25,29,4.283866995573044,7.955373001098633,8.125070413115223,7.137040213017129,8.773705789180136
23-03-07-05,6.25,29,4.288369888067246,7.945698165893555,8.118976407148969,7.127365377812051,8.764030953975059
23-03-07-05,6.25,29,4.3185088515281675,7.939241552352906,8.112069911808566,7.120908764271402,8.75757434043441
23-03-07-05,6.25,29,4.308693462610245,7.927008104324342,8.116411148411435,7.108675316242838,8.745340892405846
23-03-07-05,6.25,29,4.311726278066635,7.919024705886841,8.112899471899025,7.100691917805337,8.737357493968345
23-03-07-05,6.25,29,4.338504755496979,7.9153916358947765,8.108208429466105,7.097058847813273,8.73372442397628
23-03-07-05,6.25,29,4.310671180486679,7.903156757354737,8.11147358757244,7.084823969273233,8.72148954543624
23-03-07-05,6.25,29,4.318478608131409,7.8840662956237795,8.100578874206395,7.065733507542276,8.702399083705282
23-03-07-05,6.25,29,4.318238019943237,7.868082761764526,8.088092412447121,7.0497499736830225,8.68641554984603
23-03-07-05,6.25,29,4.290093010663987,7.847584104537964,8.075337710274784,7.0292513164564605,8.665916892619467
23-03-07-05,6.25,29,4.313170832395554,7.8445399761199965,8.050679971639163,7.026207188038493,8.6628727642015
23-03-07-05,6.25,29,4.321647053956986,7.844454574584962,8.031748307491524,7.026121786503458,8.662787362666466
23-03-07-05,6.25,29,4.2975715696811685,7.847861909866333,8.016389457955448,7.0295291217848295,8.666194697947837
23-03-07-05,6.25,29,4.325677049160004,7.854191493988039,7.993622732714472,7.035858705906535,8.672524282069542
23-03-07-05,6.25,29,4.334454673528671,7.847807550430298,7.980266671403728,7.029474762348794,8.666140338511802
23-03-07-05,6.25,29,4.322648704051971,7.838857412338257,7.966350728959098,7.020524624256753,8.65719020041976
23-03-07-05,6.25,29,4.363680154085159,7.829289722442626,7.95397915887478,7.010956934361122,8.64762251052413
23-03-07-05,6.25,29,4.379445081949234,7.822901487350463,7.9539119309414374,7.004568699268959,8.641234275431966
23-03-07-05,6.25,29,4.380521267652512,7.819731187820435,7.953864506957076,7.001398399738931,8.638063975901938
23-03-07-05,6.25,29,4.410517179965973,7.811759948730469,7.951877063195846,6.993427160648965,8.630092736811973
23-03-07-05,6.25,29,4.405889546871186,7.789424800872804,7.9576365598446985,6.9710920127913,8.607757588954307
23-03-07-05,6.25,29,4.396864473819733,7.773655843734742,7.9583181417594835,6.955323055653238,8.591988631816246
23-03-07-05,6.25,29,4.408859908580781,7.757752704620362,7.9584968088633605,6.939419916538858,8.576085492701866
23-03-07-05,6.25,29,4.391070300340653,7.735720252990722,7.9578272627626045,6.917387464909218,8.554053041072226
23-03-07-05,6.25,29,4.402793663740159,7.726172018051148,7.948925459623122,6.907839229969644,8.544504806132652
23-03-07-05,6.25,29,4.383124607801438,7.697344493865967,7.9473469458301835,6.879011705784463,8.51567728194747
23-03-07-05,6.25,29,4.364009410142899,7.6669904708862315,7.932796989309481,6.848657682804728,8.485323258967735
23-03-07-05,6.25,29,4.3796785295009615,7.647734928131103,7.9131500333774865,6.8294021400495994,8.466067716212606
23-03-07-05,6.25,29,4.390330505371094,7.626868629455566,7.900675559480793,6.808535841374062,8.445201417537069
23-03-07-05,6.25,29,4.382004302740097,7.613824939727784,7.889581272178532,6.79549215164628,8.432157727809287
23-03-07-05,6.25,29,4.402507901191711,7.613717794418335,7.874335156502147,6.795385006336831,8.432050582499839
23-03-07-05,6.25,29,4.395980542898178,7.610518312454225,7.864910634602775,6.792185524372721,8.428851100535729
23-03-07-05,6.25,29,4.4121879756450655,7.607241582870484,7.8499411987947125,6.78890879478898,8.425574370951987
23-03-07-05,6.25,29,4.435351854562759,7.597556161880494,7.836326247603713,6.77922337379899,8.415888949961998
23-03-07-05,6.25,29,4.410632264614105,7.579484224319459,7.823918234417158,6.761151436237955,8.397817012400962
23-03-07-05,6.25,29,4.455623394250869,7.586104631423951,7.799574769586903,6.767771843342447,8.404437419505454
23-03-07-05,6.25,29,4.461720633506775,7.59064235687256,7.79207525866045,6.772309568791056,8.408975144954063
23-03-07-05,6.25,29,4.441685086488723,7.585699224472046,7.785605313323721,6.767366436390542,8.40403201255355
23-03-07-05,6.25,29,4.445590257644653,7.57463936805725,7.7731759617417735,6.756306579975746,8.392972156138754
23-03-07-05,6.25,29,4.45798476934433,7.571608829498292,7.759735362024122,6.753276041416788,8.389941617579796
23-03-07-05,6.25,29,4.449557828903199,7.565336179733276,7.746718988787412,6.747003391651772,8.38366896781478
23-03-07-05,6.25,29,4.470861846208574,7.555873489379883,7.728943482058332,6.7375407012983795,8.374206277461386
23-03-07-05,6.25,29,4.4805393517017365,7.549450778961182,7.711693858884865,6.731117990879678,8.367783567042686
23-03-07-05,6.25,29,4.497989177703857,7.542821502685547,7.697422116678893,6.7244887146040435,8.36115429076705
23-03-07-05,6.25,29,4.533689194917678,7.546062469482422,7.690633342149017,6.727729681400918,8.364395257563926
23-03-07-05,6.25,29,4.493564546108246,7.548985147476197,7.689674121336903,6.730652359394693,8.3673179355577
23-03-07-05,6.25,29,4.494484400749206,7.549150800704957,7.67643549312798,6.730818012623453,8.36748358878646
23-03-07-05,6.25,29,4.504540079832077,7.547782659530641,7.665140289248897,6.7294498714491375,8.366115447612145
23-03-07-05,6.25,29,4.513677179813386,7.547961044311525,7.657741428416655,6.729628256230021,8.366293832393028
23-03-07-05,6.25,29,4.524124509096145,7.539907836914063,7.652908161982099,6.721575048832559,8.358240624995567
23-03-07-05,6.25,29,4.539963525533675,7.5271246433258066,7.651113626905489,6.708791855244303,8.34545743140731
23-03-07-05,6.25,29,4.5590613901615145,7.512755441665649,7.6548380640029485,6.694422653584145,8.331088229747152
23-03-07-05,6.25,29,4.55355271100998,7.499931907653809,7.661574523500532,6.681599119572305,8.318264695735312
23-03-07-05,6.25,29,4.532707244157791,7.48294758796692,7.662902826625723,6.664614799885416,8.301280376048423
23-03-07-05,6.25,29,4.538620680570602,7.465823936462403,7.655706368865264,6.647491148380899,8.284156724543907
23-03-07-05,6.25,29,4.5614774405956275,7.443484210968018,7.654734009355765,6.625151422886514,8.261816999049522
23-03-07-05,6.25,29,4.5523682832717896,7.433833837509156,7.656398979613622,6.615501049427652,8.25216662559066
23-03-07-05,6.25,29,4.542456954717637,7.429114151000976,7.6457211506573515,6.6107813629194725,8.24744693908248
23-03-07-05,6.25,29,4.538463354110719,7.42563557624817,7.632930197188576,6.607302788166666,8.243968364329673
23-03-07-05,6.25,29,4.533333057165146,7.427126741409303,7.618302415464011,6.608793953327799,8.245459529490807
23-03-07-05,6.25,29,4.5208423972129825,7.425350332260132,7.60698630475259,6.607017544178628,8.243683120341636
23-03-07-05,6.25,29,4.52437613606453,7.41696710586548,7.586292424805855,6.598634317783976,8.235299893946983
23-03-07-05,6.25,29,4.546698689460754,7.404348707199097,7.5623086438044185,6.586015919117593,8.2226814952806
23-03-07-05,6.25,29,4.569850617647171,7.403268527984619,7.549730211163441,6.584935739903115,8.221601316066122
23-03-07-05,6.25,29,4.543626904487611,7.403063249588013,7.54412133002003,6.584730461506509,8.221396037669516
23-03-07-05,6.25,29,4.552871310710907,7.40011625289917,7.52912681560345,6.581783464817666,8.218449040980673
23-03-07-05,6.25,29,4.607878470420838,7.390498352050781,7.512214482931501,6.5721655639692775,8.208831140132284
23-03-07-05,6.25,29,4.608878606557846,7.376031732559205,7.512939077297219,6.557698944477701,8.194364520640708
23-03-07-05,6.25,29,4.614437460899353,7.366460466384888,7.511951277420719,6.548127678303384,8.184793254466392
23-03-07-05,6.25,29,4.591905963420869,7.350638723373414,7.507897701568293,6.53230593529191,8.168971511454917
23-03-07-05,6.25,29,4.628265374898911,7.333159732818604,7.492970654842309,6.5148269447371,8.151492520900108
23-03-07-05,6.25,29,4.649249774217606,7.320813703536988,7.492352800404994,6.502480915455484,8.139146491618492
23-03-07-05,6.25,29,4.612077498435974,7.308975791931154,7.50090431819992,6.49064300384965,8.127308580012658
23-03-07-05,6.25,29,4.599041157960892,7.2953553199768075,7.49802473770557,6.477022531895304,8.11368810805831
23-03-07-05,6.25,29,4.621625256538391,7.279601669311524,7.489025689024847,6.46126888123002,8.097934457393027
23-03-07-05,6.25,29,4.641154915094376,7.2731028556823745,7.482683006837257,6.454770067600871,8.091435643763878
23-03-07-05,6.25,29,4.604087448120117,7.257278680801392,7.484135743976016,6.438945892719888,8.075611468882895
23-03-07-05,6.25,29,4.614053231477738,7.241408014297485,7.472273274439701,6.423075226215981,8.059740802378988
23-03-07-05,6.25,29,4.635743194818498,7.216054773330689,7.461775694985167,6.397721985249185,8.034387561412192
23-03-07-05,6.25,29,4.670472621917725,7.193873548507691,7.452438684482622,6.375540760426187,8.012206336589195
23-03-07-05,6.25,29,4.631516307592393,7.177877426147462,7.450517317819926,6.359544638065958,7.996210214228966
23-03-07-05,6.25,29,4.604285418987274,7.168171405792237,7.443410337465757,6.349838617710733,7.986504193873741
23-03-07-05,6.25,29,4.62719231247902,7.173652839660646,7.427564445048825,6.355320051579142,7.9919856277421495
23-03-07-05,6.25,29,4.646312518914541,7.1851537227630615,7.413110391428753,6.366820934681558,8.003486510844565
23-03-07-05,6.25,29,4.6550670679410295,7.1907629299163816,7.405144936259583,6.372430141834878,8.009095717997885
23-03-07-05,6.25,29,4.633497023185095,7.177974586486816,7.3977798332483635,6.359641798405312,7.99630737456832
23-03-07-05,6.25,29,4.666586941083272,7.172048406600952,7.385575278065495,6.353715618519448,7.990381194682456
23-03-07-05,6.25,29,4.669446652730306,7.175345020294189,7.377983940111688,6.357012232212685,7.9936778083756925
23-03-07-05,6.25,29,4.685229712327321,7.172019510269164,7.370071806955269,6.3536867221876605,7.990352298350668
23-03-07-05,6.25,29,4.680692630608877,7.162499027252197,7.365173758111336,6.3441662391706934,7.980831815333701
23-03-07-05,6.25,29,4.66909505089124,7.156174163818361,7.352931513088519,6.337841375736857,7.974506951899865
23-03-07-05,6.25,29,4.687984352906545,7.152974824905397,7.332035805487406,6.334642036823893,7.971307612986901
23-03-07-05,6.25,29,4.7038882668813065,7.1344970512390145,7.316693978716192,6.316164263157511,7.952829839320518
23-03-07-05,6.25,29,4.6885993039608,7.103718166351319,7.304527736742128,6.285385378269815,7.922050954432823
23-03-07-05,6.25,29,4.694231057167054,7.075641632080079,7.28972032888468,6.257308843998575,7.893974420161583
23-03-07-05,6.25,29,4.698262161016465,7.053463983535767,7.274643817488062,6.235131195454263,7.871796771617271
23-03-07-05,6.25,29,4.707068401575089,7.0338489532470705,7.259232413162441,6.215516165165567,7.852181741328574
23-03-07-05,6.25,29,4.711674666404725,7.014526462554933,7.24903304377742,6.196193674473429,7.832859250636437
23-03-07-05,6.25,29,4.711417531967164,7.008344459533691,7.2395020696583465,6.190011671452187,7.826677247615195
23-03-07-05,6.25,29,4.746368896961212,7.003076057434083,7.2297599653035345,6.1847432693525795,7.821408845515587
23-03-07-05,6.25,29,4.781482094526291,6.996547632217408,7.230511796093032,6.178214844135904,7.814880420298912
23-03-07-05,6.25,29,4.770577102899551,6.987056617736817,7.238573250065734,6.168723829655313,7.805389405818321
23-03-07-05,6.25,29,4.769494181871415,6.978589563369752,7.242555618014443,6.160256775288248,7.796922351451256
23-03-07-05,6.25,29,4.768299967050553,6.968900194168092,7.245348070723569,6.150567406086588,7.787232982249596
23-03-07-05,6.25,29,4.775497353076935,6.965836753845215,7.243316847288202,6.147503965763711,7.784169541926719
23-03-07-05,6.25,29,4.781424188613893,6.957829465866089,7.2420115129077125,6.139496677784585,7.776162253947593
23-03-07-05,6.25,29,4.762042897939683,6.948212280273436,7.237655651112496,6.129879492191932,7.76654506835494
23-03-07-05,6.25,29,4.763079071044923,6.935388746261596,7.224765198384315,6.117055958180092,7.7537215343431
23-03-07-05,6.25,29,4.763963401317596,6.932141819000245,7.210462000026936,6.113809030918741,7.750474607081749
23-03-07-05,6.25,29,4.7423077583312985,6.93055163383484,7.196350943130972,6.112218845753336,7.748884421916344
23-03-07-05,6.25,29,4.7377909719944,6.924405298233033,7.179499316995122,6.106072510151529,7.742738086314537
23-03-07-05,6.25,29,4.748992294073105,6.9159130668640145,7.156180095143609,6.097580278782511,7.734245854945518
23-03-07-05,6.25,29,4.754352885484696,6.917495641708375,7.134136190064689,6.099162853626871,7.735828429789879
23-03-07-05,6.25,29,4.779342991113664,6.917839336395264,7.112439021923002,6.0995065483137605,7.736172124476768
23-03-07-05,6.25,29,4.7826013982296,6.914668893814087,7.0960931876850815,6.096336105732583,7.7330016818955905
23-03-07-05,6.25,29,4.8052029550075535,6.919427490234375,7.087589141825966,6.101094702152871,7.7377602783158785
23-03-07-05,6.25,29,4.832469749450683,6.941469955444336,7.0818446060296125,6.123137167362832,7.75980274352584
23-03-07-05,6.25,29,4.841305762529373,6.95758023262024,7.082210955110022,6.139247444538736,7.7759130207017435
23-03-07-05,6.25,29,4.84114539027214,6.951278114318848,7.081517433284108,6.132945326237344,7.769610902400352
23-03-07-05,6.25,29,4.834198719263077,6.9451084613800065,7.080322866753848,6.126775673298503,7.76344124946151
23-03-07-05,6.25,29,4.865300053358078,6.948275470733643,7.072392943609362,6.129942682652139,7.766608258815147
23-03-07-05,6.25,29,4.869728636741638,6.953529596328736,7.072411452869184,6.135196808247232,7.77186238441024
23-03-07-05,6.25,29,4.873301500082016,6.943840599060059,7.068844104722958,6.125507810978555,7.762173387141563
23-03-07-05,6.25,29,4.869153028726577,6.934112834930421,7.067356027365315,6.115780046848917,7.7524456230119245
23-03-07-05,6.25,29,4.829148447513581,6.9167487144470226,7.058364507062292,6.098415926365519,7.735081502528526
23-03-07-05,6.25,29,4.836746209859848,6.90707859992981,7.036771249713437,6.088745811848306,7.725411388011314
23-03-07-05,6.25,29,4.8304543793201455,6.875550842285156,7.013818904408289,6.057218054203652,7.69388363036666
23-03-07-05,6.25,29,4.845131605863571,6.8502960205078125,6.991318981036867,6.031963232426309,7.668628808589316
23-03-07-05,6.25,29,4.847736221551895,6.8249246120452876,6.966064870213672,6.006591823963784,7.6432574001267914
23-03-07-05,6.25,29,4.878056758642197,6.802749824523925,6.941605602630908,5.984417036442421,7.621082612605429
23-03-07-05,6.25,29,4.86519792675972,6.777356529235839,6.922944001051448,5.959023741154335,7.595689317317343
23-03-07-05,6.25,29,4.889553153514862,6.764782476425172,6.902730402831072,5.946449688343668,7.5831152645066755
23-03-07-05,6.25,29,4.88156727552414,6.756976747512818,6.884035331139291,5.938643959431314,7.575309535594322
23-03-07-05,6.25,29,4.919266587495804,6.750701236724853,6.8625840580348205,5.9323684486433494,7.569034024806357
23-03-07-05,6.25,29,4.949366492033005,6.746101427078247,6.852034882819749,5.927768638996743,7.564434215159751
23-03-07-05,6.25,29,4.9648214936256405,6.7241445064544685,6.840164069731077,5.905811718372965,7.542477294535972
23-03-07-05,6.25,29,4.9558148145675665,6.708417177200318,6.832945889963625,5.890084389118814,7.526749965281822
23-03-07-05,6.25,29,4.986463630199433,6.6826465129852295,6.817529930250224,5.864313724903726,7.500979301066733
23-03-07-05,6.25,29,4.98463259935379,6.672883558273316,6.809643930634225,5.854550770191812,7.49121634635482
23-03-07-05,6.25,29,4.9828005194664,6.666666126251222,6.79947731208977,5.848333338169718,7.484998914332726
23-03-07-05,6.25,29,4.97846075296402,6.666458129882813,6.7947674247368735,5.8481253418013095,7.484790917964317
23-03-07-05,6.25,29,4.994722008705139,6.656921482086183,6.786424975265322,5.838588694004679,7.475254270167687
23-03-07-05,6.25,29,5.002232652902603,6.6394952774047855,6.78467110301858,5.821162489323282,7.457828065486289
23-03-07-05,6.25,29,4.9786914090315495,6.617295360565186,6.775254445157059,5.798962572483682,7.43562814864669
23-03-07-05,6.25,29,5.016670316855112,6.5961101436615,6.762502140557237,5.777777355579996,7.414442931743004
23-03-07-05,6.25,29,5.005764061609905,6.583393182754517,6.761524650242555,5.7650603946730135,7.401725970836021
23-03-07-05,6.25,29,5.043488699595134,6.560896816253663,6.75094488200218,5.7425640281721595,7.379229604335167
23-03-07-05,6.25,29,5.031391674677532,6.545368185043334,6.749125460122857,5.72703539696183,7.363700973124838
23-03-07-05,6.25,29,5.04260355869929,6.520926609039306,6.7422946321710535,5.702593820957802,7.33925939712081
23-03-07-05,6.25,29,5.009569639364878,6.4890033149719235,6.736775899754234,5.67067052689042,7.307336103053427
23-03-07-05,6.25,29,5.025929278532663,6.443446102142334,6.715076669700183,5.6251133140608305,7.261778890223838
23-03-07-05,6.25,29,5.004697865645091,6.398948755264284,6.697044670663366,5.58061596718278,7.217281543345788
23-03-07-05,6.25,29,5.056081539789836,6.358827199935914,6.6695370814325905,5.54049441185441,7.177159988017418
23-03-07-05,6.25,29,5.051424821615218,6.323541727066041,6.654083048267639,5.505208938984537,7.141874515147545
23-03-07-05,6.25,29,5.022249668836594,6.290214157104493,6.631057912660911,5.471881369022989,7.108546945185997
23-03-07-05,6.25,29,5.066340368986131,6.258223199844361,6.595610522286883,5.439890411762857,7.076555987925865
23-03-07-05,6.25,29,5.053930860757828,6.239095258712769,6.5716955995681,5.420762470631265,7.057428046794273
23-03-07-05,6.25,29,5.070609074831009,6.220969867706299,6.543728923152003,5.402637079624795,7.039302655787803
23-03-07-05,6.25,29,5.074330800771714,6.200865116119385,6.521850210819421,5.382532328037881,7.0191979042008885
23-03-07-05,6.25,29,5.13461417555809,6.175519742965699,6.499122326253199,5.357186954884195,6.993852531047203
23-03-07-05,6.25,29,5.129952011505763,6.151124897003175,6.488126818938589,5.332792108921671,6.969457685084679
23-03-07-05,6.25,29,5.163544485966365,6.115874376296999,6.467953116324877,5.297541588215495,6.934207164378503
23-03-07-05,6.25,29,5.145594890515009,6.08382685661316,6.456113567581811,5.265494068531656,6.902159644694664
23-03-07-05,6.25,29,5.185194183985392,6.058407382965089,6.44121126380419,5.240074594883585,6.876740171046593
23-03-07-05,6.25,29,5.228414251009624,6.026701192855835,6.43356343904191,5.2083684047743315,6.845033980937339
23-03-07-05,6.25,29,5.205705370108287,6.001008205413819,6.430783261904065,5.182675417332315,6.819340993495323
23-03-07-05,6.25,29,5.216884769598644,5.978770618438721,6.419399012181746,5.160437830357217,6.7971034065202245
23-03-07-05,6.25,29,5.198072375456492,5.96486213684082,6.4040503283531365,5.146529348759316,6.783194924922324
23-03-07-05,6.25,29,5.206884648005168,5.957274589538574,6.383644013253943,5.1389418014570705,6.775607377620078
23-03-07-05,6.25,29,5.199034644762675,5.969952211380005,6.358037171562226,5.151619423298501,6.788284999461509
23-03-07-05,6.25,29,5.248589537143706,5.976554355621338,6.328857035744443,5.158221567539834,6.794887143702842
23-03-07-05,6.25,29,5.233280203342437,5.989422950744629,6.313501590761341,5.171090162663125,6.807755738826133
23-03-07-05,6.25,29,5.233238160610199,5.987898654937745,6.293028671097659,5.169565866856241,6.806231443019249
23-03-07-05,6.25,29,5.2303125143051155,5.986940546035767,6.2692401004504585,5.1686077579542635,6.805273334117271
23-03-07-05,6.25,29,5.244896187782288,5.987005739212036,6.240254743423856,5.1686729511305325,6.80533852729354
23-03-07-05,6.25,29,5.2732190632820135,5.990506772994996,6.213976677330622,5.172173984913492,6.8088395610765
23-03-07-05,6.25,29,5.3082501673698435,5.990633659362794,6.195366767414601,5.17230087128129,6.8089664474442975
23-03-07-05,6.25,29,5.319468059539796,5.9875344562530515,6.1805074760879135,5.169201668171548,6.805867244334555
23-03-07-05,6.25,29,5.359819466272991,5.986422166824341,6.1660137186669814,5.168089378742837,6.804754954905845
23-03-07-05,6.25,29,5.3733847586313885,5.973595771789551,6.162202921007503,5.155262983708047,6.791928559871055
23-03-07-05,6.25,29,5.340469305515289,5.957502374649048,6.160709377184524,5.139169586567544,6.7758351627305515
23-03-07-05,6.25,29,5.3557762217521665,5.938286457061768,6.150708191143657,5.119953668980264,6.756619245143272
23-03-07-05,6.25,29,5.375797004699707,5.932149991989135,6.140384579550869,5.113817203907631,6.750482780070639
23-03-07-05,6.25,29,5.404364569187164,5.927720022201538,6.133698756784819,5.109387234120034,6.746052810283042
23-03-07-05,6.25,29,5.402857948144278,5.931826581954956,6.134665841634783,5.113493793873452,6.75015937003646
23-03-07-05,6.25,29,5.385185306866965,5.924506454467775,6.139322694683628,5.106173666386271,6.7428392425492785
23-03-07-05,6.25,29,5.397990709145866,5.914742641448975,6.138218660491562,5.096409853367471,6.733075429530479
23-03-07-05,6.25,29,5.407140487035117,5.908220510482789,6.140743256399227,5.0898877224012855,6.726553298564293
23-03-07-05,6.25,29,5.382899703184764,5.901098804473878,6.1452772098809145,5.082766016392374,6.719431592555382
23-03-07-05,6.25,29,5.382441591421763,5.885118131637575,6.1404117680231955,5.066785343556071,6.703450919719079
23-03-07-05,6.25,29,5.4010370763142905,5.877635316848755,6.129586248599954,5.059302528767251,6.695968104930259
23-03-07-05,6.25,29,5.418456312815349,5.877888374328614,6.118570985287814,5.05955558624711,6.696221162410118
23-03-07-05,6.25,29,5.416446284453075,5.8779649066925055,6.112740136880891,5.059632118611002,6.696297694774009
23-03-07-05,6.25,29,5.398479954401652,5.861079206466676,6.105507571678343,5.042746418385172,6.67941199454818
23-03-07-05,6.25,29,5.374576493104299,5.842677202224732,6.095400412932278,5.024344414143228,6.661009990306236
23-03-07-05,6.25,29,5.39188980182012,5.827612924575806,6.075543765308053,5.0092801364943025,6.64594571265731
23-03-07-05,6.25,29,5.382654639085134,5.818304014205933,6.0599593521496935,4.999971226124429,6.636636802287437
23-03-07-05,6.25,29,5.379585119088491,5.799153699874878,6.038809118250304,4.980820911793374,6.6174864879563815
23-03-07-05,6.25,29,5.412488142649333,5.785248985290528,6.008130259852909,4.966916197209024,6.6035817733720314
23-03-07-05,6.25,29,5.448455192248027,5.785481157302856,5.980981011810341,4.967148369221352,6.60381394538436
23-03-07-05,6.25,29,5.468405975500743,5.782206468582153,5.963856973485249,4.963873680500649,6.600539256663657
23-03-07-05,6.25,29,5.454126768906912,5.769261484146118,5.948630278146243,4.950928696064614,6.587594272227622
23-03-07-05,6.25,29,5.460707424481711,5.750154047012329,5.928059010057964,4.9318212589308255,6.568486835093833
23-03-07-05,6.25,29,5.460244050025941,5.740054636001587,5.907804749007722,4.921721847920083,6.558387424083091
23-03-07-05,6.25,29,5.4960263514518735,5.730056104660035,5.884904143317465,4.911723316578531,6.548388892741539
23-03-07-05,6.25,29,5.487272419929504,5.713930997848511,5.8646139666309365,4.895598209767007,6.532263785930015
23-03-07-05,6.25,29,5.51225499868393,5.687402591705323,5.837178544332885,4.869069803623819,6.5057353797868265
23-03-07-05,6.25,29,5.568316993713379,5.668296451568604,5.816127857644352,4.8499636634871,6.4866292396501075
23-03-07-05,6.25,29,5.580071415106457,5.6458581352233885,5.808246221610333,4.827525347141885,6.464190923304892
23-03-07-05,6.25,29,5.554239229361218,5.616927614212036,5.800205434712717,4.7985948261305325,6.43526040229354
23-03-07-05,6.25,29,5.562669638792674,5.592689371109009,5.785049563665829,4.774356583027505,6.411022159190513
23-03-07-05,6.25,29,5.581517700354259,5.5685542106628425,5.767118838092077,4.750221422581339,6.386886998744346
23-03-07-05,6.25,29,5.586240617434184,5.54407811164856,5.744929400361449,4.725745323567056,6.3624108997300635
23-03-07-05,6.25,29,5.602341187000275,5.525648546218871,5.720893256376268,4.7073157581373675,6.343981334300375
23-03-07-05,6.25,29,5.622447359561921,5.508574075698853,5.699374371726853,4.690241287617349,6.326906863780357
23-03-07-05,6.25,29,5.658552277088166,5.495932359695435,5.686789273834282,4.677599571613931,6.314265147776939
23-03-07-05,6.25,29,5.6437758088111885,5.493700904846192,5.676754186118042,4.675368116764688,6.312033692927696
23-03-07-05,6.25,29,5.617670154571533,5.487447566986084,5.664014588652552,4.66911477890458,6.305780355067588
23-03-07-05,6.25,29,5.630509976545969,5.469483089447022,5.641089096159582,4.651150301365518,6.2878158775285256
23-03-07-05,6.25,29,5.649261311690013,5.454155216217041,5.619793952977339,4.635822428135537,6.272488004298545
23-03-07-05,6.25,29,5.675370172659556,5.444753894805909,5.598114095309215,4.626421106724405,6.263086682887413
23-03-07-05,6.25,29,5.721641878286998,5.432937107086182,5.585274519069819,4.614604319004678,6.2512698951676855
23-03-07-05,6.25,29,5.738259450594585,5.431957807540893,5.580298692973474,4.6136250194593895,6.250290595622397
23-03-07-05,6.25,29,5.738602153460186,5.416189279556274,5.571529523545564,4.59785649147477,6.234522067637778
23-03-07-05,6.25,29,5.702045325438182,5.405233964920043,5.555377365215468,4.5869011768385395,6.223566753001547
23-03-07-05,6.25,29,5.722278765837352,5.387660417556763,5.524190796862131,4.569327629475259,6.205993205638267
23-03-07-05,6.25,29,5.724604241053263,5.3685263252258295,5.4997012239627665,4.550193537144326,6.186859113307333
23-03-07-05,6.25,29,5.76325277487437,5.349339876174926,5.475059165451397,4.531007088093422,6.16767266425643
23-03-07-05,6.25,29,5.765889799594879,5.3365380859375,5.459729662202916,4.518205297855996,6.154870874019004
23-03-07-05,6.25,29,5.787484705448151,5.319309234619141,5.442095516349366,4.500976446537637,6.1376420227006445
23-03-07-05,6.25,29,5.757208135128021,5.295703392028808,5.423378914456394,4.477370603947304,6.114036180110312
23-03-07-05,6.25,29,5.753452672958374,5.287117509841919,5.394979859812802,4.468784721760415,6.105450297923423
23-03-07-05,6.25,29,5.794551327228546,5.27749228477478,5.363809403146769,4.459159496693276,6.095825072856284
23-03-07-05,6.25,29,5.8426443958282475,5.283731746673584,5.339752831843754,4.46539895859208,6.102064534755088
23-03-07-05,6.25,29,5.903262987136841,5.2915385055541995,5.322678375318289,4.473205717472696,6.109871293635703
23-03-07-05,6.25,29,5.880260839462281,5.294498805999756,5.320839053587084,4.476166017918252,6.11283159408126
23-03-07-05,6.25,29,5.883633997440338,5.294413976669311,5.308525312951849,4.476081188587807,6.112746764750815
23-03-07-05,6.25,29,5.862304439544679,5.288226013183594,5.295971623259233,4.46989322510209,6.1065588012650975
23-03-07-05,6.25,29,5.879996778964998,5.281995992660523,5.274313583501002,4.463663204579019,6.100328780742027
23-03-07-05,6.25,29,5.909027849038443,5.278714399337769,5.251946245889705,4.460381611256265,6.097047187419273
23-03-07-05,6.25,29,5.941655584176381,5.273460960388183,5.236788792444955,4.455128172306679,6.091793748469687
23-03-07-05,6.25,29,5.956050642331441,5.266997194290161,5.222433470861083,4.448664406208657,6.085329982371665
23-03-07-05,6.25,29,5.95131476720174,5.254346466064453,5.210568268092099,4.436013677982949,6.072679254145957
23-03-07-05,6.25,29,5.954309960206349,5.235249423980712,5.198318015177081,4.4169166358992085,6.053582212062216
23-03-07-05,6.25,29,5.915311833222708,5.195295953750611,5.18919151154142,4.376963165669107,6.013628741832115
23-03-07-05,6.25,29,5.961042817433675,5.162216377258302,5.167098935740429,4.343883589176798,5.980549165339806
23-03-07-05,6.25,29,5.966039486726125,5.127315187454224,5.157753485782627,4.30898239937272,5.945647975535728
23-03-07-05,6.25,29,6.004641815026602,5.098492097854614,5.144471413559718,4.2801593097731105,5.916824885936118
23-03-07-05,6.25,29,6.027413602670035,5.066909408569336,5.134891864621476,4.248576620487832,5.8852421966508395
23-03-07-05,6.25,29,6.009002673625948,5.044893980026245,5.132098692640596,4.226561191944741,5.863226768107749
23-03-07-05,6.25,29,6.036739730834962,5.04490385055542,5.120456847727181,4.226571062473916,5.8632366386369235
23-03-07-05,6.25,29,6.034708559513093,5.024209785461426,5.115360567587643,4.205876997379922,5.8425425735429295
23-03-07-05,6.25,29,6.032486414909364,5.020874118804932,5.105970426878146,4.202541330723428,5.839206906886436
23-03-07-05,6.25,29,6.014720797538757,5.020654821395874,5.091587197550191,4.2023220333143705,5.838987609477378
23-03-07-05,6.25,29,6.061628901958466,5.030076885223389,5.068224291927441,4.211744097141885,5.848409673304893
23-03-07-05,6.25,29,6.022967505455017,5.053075361251832,5.048027236957425,4.234742573170328,5.871408149333336
23-03-07-05,6.25,29,6.054273712635041,5.0707217216491705,5.012558412285107,4.252388933567667,5.889054509730674
23-03-07-05,6.25,29,6.068517494201661,5.078756332397462,4.976655914696135,4.260423544315958,5.897089120478966
23-03-07-05,6.25,29,6.046038484573364,5.084944152832032,4.945430889279645,4.266611364750528,5.9032769409135355
23-03-07-05,6.25,29,6.086752021312715,5.087397336959838,4.911252054523716,4.269064548878334,5.905730125041342
23-03-07-05,6.25,29,6.070803666114808,5.07788314819336,4.886332836629523,4.259550360111856,5.896215936274864
23-03-07-05,6.25,29,6.0975822687149055,5.078158950805665,4.854828541966396,4.259826162724161,5.8964917388871685
23-03-07-05,6.25,29,6.128989684581758,5.0590883731842045,4.8223879472844065,4.240755585102701,5.877421161265708
23-03-07-05,6.25,29,6.171744728088379,5.046688842773438,4.794218867796527,4.228356054691934,5.865021630854942
23-03-07-05,6.25,29,6.198079907894136,5.046987247467042,4.7709778547604795,4.228654459385538,5.865320035548546
23-03-07-05,6.25,29,6.263038229942322,5.03359308242798,4.753507702867009,4.215260294346476,5.851925870509484
23-03-07-05,6.25,29,6.2984319806098945,5.018859958648682,4.748005082137497,4.200527170567178,5.837192746730186
23-03-07-05,6.25,29,6.28081556558609,5.02337236404419,4.746539877621655,4.205039575962686,5.8417051521256935
23-03-07-05,6.25,29,6.278002154827118,5.037657594680787,4.737225787912359,4.219324806599283,5.855990382762291
23-03-07-05,6.25,29,6.25609930753708,5.0469806671142585,4.722596184032682,4.228647879032755,5.865313455195762
23-03-07-05,6.25,29,6.285100030899049,5.051928091049195,4.70718919124049,4.233595302967691,5.870260879130699
23-03-07-05,6.25,29,6.319206166267396,5.0468685150146495,4.699863839981582,4.228535726933146,5.865201303096153
23-03-07-05,6.25,29,6.321899974346162,5.034181880950928,4.70400713299755,4.215849092869424,5.8525146690324314
23-03-07-05,6.25,29,6.331505525112153,5.005517292022705,4.709758334045497,4.187184503941201,5.823850080104209
23-03-07-05,6.25,29,6.318282365798952,4.970654296875001,4.713051256041568,4.152321508793497,5.788987084956505
23-03-07-05,6.25,29,6.301028716564179,4.938771486282349,4.7188990313104515,4.120438698200845,5.7571042743638525
23-03-07-05,6.25,29,6.308578360080721,4.910489702224732,4.725341308660347,4.092156914143228,5.728822490306236
23-03-07-05,6.25,29,6.345409762859345,4.86278772354126,4.733971514785242,4.044454935459756,5.681120511622764
23-03-07-05,6.25,29,6.379692709445955,4.803865814208985,4.749902904638086,3.985533026127481,5.622198602290489
23-03-07-05,6.25,29,6.362893056869507,4.746521902084351,4.771049590130151,3.928189114002847,5.564854690165855
23-03-07-05,6.25,29,6.335883414745332,4.689146232604981,4.781894481939321,3.8708134445234768,5.5074790206864845
23-03-07-05,6.25,29,6.2905050992965705,4.649492168426513,4.783828651639249,3.8311593803450092,5.467824956508017
23-03-07-05,6.25,29,6.282077670097351,4.617756414413452,4.776360500961302,3.799423626331948,5.436089202494956
23-03-07-05,6.25,29,6.308644700050355,4.582769966125488,4.766196136135012,3.764437178043984,5.401102754206992
23-03-07-05,6.25,29,6.27781550884247,4.545739316940308,4.760330618829511,3.727406528858804,5.364072105021812
23-03-07-05,6.25,29,6.256570649147035,4.51719675064087,4.747642856881813,3.698863962559366,5.335529538722374
23-03-07-05,6.25,29,6.249021232128144,4.498187398910523,4.730090516202502,3.679854610829019,5.316520186992027
23-03-07-05,6.25,29,6.235285377502441,4.487843799591065,4.7135120694791,3.6695110115095613,5.306176587672569
23-03-07-05,6.25,29,6.233177461624146,4.489428949356079,4.688487550200015,3.6710961612745754,5.307761737437583
23-03-07-05,6.25,29,6.28754914045334,4.479960680007935,4.662148010347476,3.6616278919264307,5.2982934680894385
23-03-07-05,6.25,29,6.322437535127005,4.471869564056396,4.64322281964563,3.6535367759748922,5.2902023521379
23-03-07-05,6.25,29,6.342324231465658,4.467046165466309,4.627758189210159,3.648713377384805,5.285378953547813
23-03-07-05,6.25,29,6.352613375981649,4.466917848587037,4.614049349079441,3.6485850605055328,5.285250636668541
23-03-07-05,6.25,29,6.34941809018453,4.484211444854736,4.600484363299671,3.6658786567732324,5.30254423293624
23-03-07-05,6.25,29,6.3659192665418,4.503579711914062,4.586071979489924,3.6852469238325583,5.321912499995566
23-03-07-05,6.25,29,6.378377364476523,4.513009071350098,4.5709998796267355,3.6946762832685938,5.3313418594316015
23-03-07-05,6.25,29,6.363885913689932,4.514301109313965,4.551922395118687,3.6959683212324608,5.332633897395469
23-03-07-05,6.25,29,6.4090630038579315,4.51836576461792,4.521647767447452,3.7000329765364164,5.336698552699424
23-03-07-05,6.25,29,6.416153593858084,4.5166784763336185,4.501910758691764,3.6983456882521146,5.335011264415122
23-03-07-05,6.25,29,6.419572518666586,4.526254749298095,4.4822153717949496,3.7079219612165915,5.344587537379599
23-03-07-05,6.25,29,6.430682474772137,4.534368467330933,4.464255731496658,3.716035679249429,5.352701255412437
23-03-07-05,6.25,29,6.438472537199657,4.538232707977295,4.444838463011675,3.7198999198957914,5.356565496058799
23-03-07-05,6.25,29,6.447892657915752,4.538308620452881,4.424646394992492,3.719975832371377,5.356641408534385
23-03-07-05,6.25,29,6.450646177927653,4.528351545333862,4.405931039837228,3.7100187572523584,5.346684333415366
23-03-07-05,6.25,29,6.472075788180034,4.502662134170532,4.38466562655418,3.6843293460890285,5.320994922252036
23-03-07-05,6.25,29,6.5132805267969776,4.4770348072052,4.357587634366782,3.6587020191236963,5.295367595286704
23-03-07-05,6.25,29,6.5787870804468795,4.466100406646729,4.336460513066446,3.647767618565225,5.284433194728233
23-03-07-05,6.25,29,6.549327341715496,4.453627347946167,4.334449716948913,3.635294559864663,5.271960136027671
23-03-07-05,6.25,29,6.556269828478496,4.434822988510133,4.323617388419726,3.616490200428629,5.253155776591637
23-03-07-05,6.25,29,6.547285427252452,4.407609510421754,4.308585951386405,3.5892767223402497,5.2259422985032575
23-03-07-05,6.25,29,6.569103381633759,4.380698013305664,4.290822048908302,3.56236522522416,5.199030801387168
23-03-07-05,6.25,29,6.582648098468781,4.357665920257569,4.279142610057839,3.539333132176065,5.175998708339073
23-03-07-05,6.25,29,6.5816079735755935,4.338477945327759,4.268819142319401,3.5201451572462554,5.156810733409263
23-03-07-05,6.25,29,6.602856945991517,4.318084287643433,4.251995759587787,3.4997514995619294,5.136417075724937
23-03-07-05,6.25,29,6.667161071300509,4.311778450012207,4.238502221468988,3.4934456619307035,5.130111238093711
23-03-07-05,6.25,29,6.665958168506623,4.308819007873536,4.245219356532092,3.4904862197920323,5.12715179595504
23-03-07-05,6.25,29,6.593310143947601,4.2895515918731695,4.249715668125282,3.4712188037916656,5.107884379954673
23-03-07-05,6.25,29,6.627593495845795,4.264000940322876,4.235686991820961,3.445668152241372,5.08233372840438
23-03-07-05,6.25,29,6.665248992443086,4.241464376449585,4.2275919238815876,3.423131588368081,5.059797164531089
23-03-07-05,6.25,29,6.6760969066619875,4.219247961044312,4.22905712839743,3.400915172962808,5.037580749125816
23-03-07-05,6.25,29,6.653789260387421,4.193409776687623,4.228062998929488,3.3750769886061187,5.0117425647691265
23-03-07-05,6.25,29,6.65760276556015,4.156923294067383,4.220381272491834,3.338590505985879,4.975256082148887
23-03-07-05,6.25,29,6.704189755916596,4.125075387954713,4.218704026662696,3.3067425998732087,4.9434081760362165
23-03-07-05,6.25,29,6.7013149642944345,4.0997730731964115,4.222450952990355,3.2814402851149076,4.918105861277915
23-03-07-05,6.25,29,6.618221011161806,4.074265623092652,4.2207709259770985,3.255932835011148,4.892598411174156
23-03-07-05,6.25,29,6.633163106441499,4.055049705505372,4.201563493038695,3.236716917423868,4.873382493586876
23-03-07-05,6.25,29,6.69555098295212,4.045473289489746,4.187074962325847,3.2271405014082424,4.86380607757125
23-03-07-05,6.25,29,6.686708014011384,4.045531797409057,4.1836476803659925,3.2271990093275535,4.863864585490561
23-03-07-05,6.25,29,6.6545436429977425,4.061695146560669,4.179029955700604,3.243362358479165,4.880027934642173
23-03-07-05,6.25,29,6.683379940986633,4.084109687805175,4.168520915849444,3.2657768997236714,4.902442475886679
23-03-07-05,6.25,29,6.710104520320892,4.10962700843811,4.159532128779089,3.2912942203566065,4.927959796519614
23-03-07-05,6.25,29,6.66986377954483,4.133611392974854,4.149655952169195,3.31527860489335,4.951944181056358
23-03-07-05,6.25,29,6.676683838367462,4.149472188949585,4.13072932292384,3.3311394008680812,4.967804977031089
23-03-07-05,6.25,29,6.713682360649109,4.161361598968505,4.1147942887607725,3.3430288108870014,4.979694387050009
23-03-07-05,6.25,29,6.75918179988861,4.164627170562745,4.104123077104647,3.346294382481241,4.982959958644249
23-03-07-05,6.25,29,6.7394511882464085,4.158601427078247,4.096814892464952,3.3402686389967435,4.976934215159751
23-03-07-05,6.25,29,6.720781411329906,4.150604867935182,4.088198496357748,3.332272079853678,4.968937656016686
23-03-07-05,6.25,29,6.720677031675974,4.137833690643311,4.073163223208401,3.319500902561807,4.956166478724815
23-03-07-05,6.25,29,6.731722296873728,4.112234401702882,4.05336646694562,3.2939016136213777,4.9305671897843855
23-03-07-05,6.25,29,6.749640176296235,4.086642408370972,4.034466402803739,3.268309620289468,4.904975196452476
23-03-07-05,6.25,29,6.783254284858704,4.058042049407959,4.01996856950953,3.239709261326455,4.876374837489463
23-03-07-05,6.25,29,6.80989782333374,4.03880696296692,4.007824672911312,3.2204741748854158,4.8571397510484235
23-03-07-05,6.25,29,6.794503028392793,4.024734592437745,3.993244075413857,3.206401804356241,4.843067380519249
23-03-07-05,6.25,29,6.7928053212165835,4.008244800567627,3.979759360361916,3.189912012486123,4.826577588649131
23-03-07-05,6.25,29,6.8136590242385875,3.998632049560547,3.9649944374894486,3.180299261479043,4.81696483764205
23-03-07-05,6.25,29,6.8035248597462985,3.9888067245483403,3.954377506875079,3.1704739364668364,4.807139512629844
23-03-07-05,6.25,29,6.832687016328176,3.9744459629058837,3.9374565908935235,3.15611317482438,4.792778750987387
23-03-07-05,6.25,29,6.86844821770986,3.9584582805633555,3.917933253800441,3.1401254924818516,4.776791068644859
23-03-07-05,6.25,29,6.872978623708089,3.942607498168946,3.908106850795974,3.124274710087442,4.76094028625045
23-03-07-05,6.25,29,6.858020687103272,3.936331415176392,3.899055055519905,3.117998627094888,4.754664203257896
23-03-07-05,6.25,29,6.874410581588745,3.9330382347106942,3.8847348343976646,3.1147054466291904,4.751371022792198
23-03-07-05,6.25,29,6.9200004816055305,3.9203254222869877,3.8765261215210436,3.1019926342054838,4.7386582103684916
23-03-07-05,6.25,29,6.895996475219727,3.902671909332276,3.876496391621848,3.084339121250772,4.72100469741378
23-03-07-05,6.25,29,6.9039938092231745,3.8878674030303957,3.86649822652235,3.069534614948892,4.7062001911119
23-03-07-05,6.25,29,6.893680930137633,3.878344774246216,3.858715897941935,3.060011986164712,4.69667756232772
23-03-07-05,6.25,29,6.931355023384094,3.881852388381958,3.849579228598807,3.063519600300454,4.700185176463462
23-03-07-05,6.25,29,6.98115336894989,3.8897459506988525,3.8405361604866948,3.0714131626173486,4.708078738780356
23-03-07-05,6.25,29,6.943157517910005,3.8992818832397464,3.841289669576954,3.0809490951582426,4.71761467132125
23-03-07-05,6.25,29,6.941818749904634,3.9025334358215336,3.8352996703064344,3.0842006477400297,4.7208662239030375
23-03-07-05,6.25,29,6.967020022869111,3.899226951599122,3.8221102402855354,3.080894163517618,4.717559739680626
23-03-07-05,6.25,29,6.936819005012512,3.8993599891662605,3.809971810152653,3.0810272010847566,4.717692777247764
23-03-07-05,6.25,29,6.920225815773011,3.9054632663726805,3.7928471964101567,3.0871304782911766,4.723796054454184
23-03-07-05,6.25,29,6.9723797249794,3.919492721557618,3.76778287742731,3.101159933476114,4.737825509639122
23-03-07-05,6.25,29,6.96344115972519,3.932504510879517,3.746430480213391,3.1141717227980132,4.750837298961021
23-03-07-05,6.25,29,6.963414464791617,3.9325467109680177,3.7300289743416535,3.1142139228865138,4.750879499049521
23-03-07-05,6.25,29,7.000816617806754,3.925803852081299,3.7060904595093156,3.107471063999795,4.744136640162803
23-03-07-05,6.25,29,6.97535277446111,3.9149645805358886,3.6847367196547873,3.0966317924543847,4.733297368617392
23-03-07-05,6.25,29,6.989170323212941,3.9150112152099608,3.6628362373637615,3.096678427128457,4.733344003291465
23-03-07-05,6.25,29,7.04359875758489,3.921345090866089,3.638217099645645,3.103012302784585,4.739677878947592
23-03-07-05,6.25,29,7.061037383874258,3.911908435821533,3.6200554878386244,3.093575647740029,4.730241223903037
23-03-07-05,6.25,29,7.069203673203788,3.9023622035980225,3.608465814103153,3.0840294155165187,4.720694991679526
23-03-07-05,6.25,29,7.114480286439261,3.897188472747803,3.5946379584727532,3.078855684666299,4.7155212608293064
23-03-07-05,6.25,29,7.138981400330862,3.8799625396728517,3.5877847371936524,3.0616297515913478,4.698295327754355
23-03-07-05,6.25,29,7.090770499706268,3.8575276851654055,3.5896305803220994,3.0391948970839016,4.675860473246909
23-03-07-05,6.25,29,7.150232657591502,3.8510407447814945,3.581783996798262,3.0327079566999906,4.669373532862998
23-03-07-05,6.25,29,7.168287607828776,3.838379287719727,3.5814962880963686,3.020046499638223,4.656712075801231
23-03-07-05,6.25,29,7.146388982931772,3.838076734542847,3.5845898279620267,3.019743946461343,4.656409522624351
23-03-07-05,6.25,29,7.182293406327565,3.83169994354248,3.5775532403369192,3.013367155460976,4.650032731623984
23-03-07-05,6.25,29,7.186819759209951,3.818791723251343,3.579982077198303,3.000458935169839,4.637124511332846
23-03-07-05,6.25,29,7.152290240128836,3.821971893310547,3.580588183530292,3.003639105229043,4.640304681392051
23-03-07-05,6.25,29,7.178417483170827,3.818707466125489,3.5678035596529574,3.0003746780439853,4.637040254206993
23-03-07-05,6.25,29,7.168782904942831,3.8051384925842293,3.5622232575739337,2.9868057045027254,4.623471280665733
23-03-07-05,6.25,29,7.124382279713949,3.798950672149658,3.552511554438621,2.9806178840681543,4.617283460231162
23-03-07-05,6.25,29,7.152720801035563,3.7957293033599857,3.5295475089795967,2.977396515278482,4.61406209144149
23-03-07-05,6.25,29,7.152517167727153,3.7864135265350347,3.5091495374327586,2.968080738453531,4.604746314616539
23-03-07-05,6.25,29,7.143712643782299,3.780138874053955,3.4839044414822222,2.961806085972451,4.598471662135458
23-03-07-05,6.25,29,7.202480162779491,3.7644998073577884,3.460959960214926,2.9461670192762845,4.582832595439292
23-03-07-05,6.25,29,7.162938556671143,3.745436668395996,3.4526991720632623,2.927103880314492,4.5637694564775
23-03-07-05,6.25,29,7.181979784965515,3.7329056739807123,3.4293120030066526,2.9145728858992084,4.551238462062216
23-03-07-05,6.25,29,7.254754528999328,3.7170098304748533,3.4094448540148083,2.8986770423933494,4.535342618556357
23-03-07-05,6.25,29,7.223117146492003,3.704423189163208,3.400813784763807,2.886090401081704,4.522755977244712
23-03-07-05,6.25,29,7.246677062511444,3.697943401336669,3.3816316701911715,2.8796106132551653,4.516276189418173
23-03-07-05,6.25,29,7.30888608455658,3.691385221481323,3.3686846827030674,2.873052433399819,4.509718009562826
23-03-07-05,6.25,29,7.317169797420503,3.6915176868438717,3.3579229387087457,2.873184898762368,4.509850474925376
23-03-07-05,6.25,29,7.356808650493622,3.691270637512207,3.346907435639353,2.872937849430703,4.509603425593711
23-03-07-05,6.25,29,7.32873786687851,3.6817727565765384,3.3417686705148353,2.8634399684950345,4.500105544658042
23-03-07-05,6.25,29,7.269087648391723,3.6722521305084226,3.323278303564451,2.8539193424269187,4.490584918589926
23-03-07-05,6.25,29,7.352299475669861,3.662650394439697,3.2952879870833485,2.844317606358193,4.480983182521201
23-03-07-05,6.25,29,7.342986702919007,3.6528894424438474,3.2742468906848776,2.8345566543623435,4.471222230525351
23-03-07-05,6.25,29,7.325068104267122,3.6431748390197747,3.252680725905452,2.824842050938271,4.461507627101279
23-03-07-05,6.25,29,7.379736292362214,3.6304577350616456,3.2326412394011736,2.8121249469801417,4.448790523143149
23-03-07-05,6.25,29,7.352346732616426,3.6179676532745364,3.2190982153856478,2.7996348651930325,4.43630044135604
23-03-07-05,6.25,29,7.397643540700278,3.614915084838867,3.201422735381927,2.796582296757363,4.43324787292037
23-03-07-05,6.25,29,7.408188317616782,3.602295541763306,3.1881206194527865,2.783962753681802,4.42062832984481
23-03-07-05,6.25,29,7.399399410088858,3.5993495464324954,3.177839348990626,2.7810167583509915,4.417682334513999
23-03-07-05,6.25,29,7.482836900552115,3.6088341236114507,3.165562722777934,2.790501335529947,4.427166911692955
23-03-07-05,6.25,29,7.501414857705434,3.6151226520538335,3.1651050741361217,2.7967898639723296,4.433455440135337
23-03-07-05,6.25,29,7.528892110188802,3.611826038360596,3.160218533640264,2.793493250279092,4.430158826442099
23-03-07-05,6.25,29,7.523721435864767,3.5993014812469486,3.1606202708910076,2.7809686931654447,4.4176342693284525
23-03-07-05,6.25,29,7.492172486782074,3.5962347507476813,3.160242701171223,2.7779019626661774,4.414567538829185
23-03-07-05,6.25,29,7.493303592205049,3.5961672306060795,3.1507729610542032,2.7778344425245756,4.414500018687583
23-03-07-05,6.25,29,7.500261931419373,3.589622497558594,3.1400806507599377,2.7712897094770903,4.407955285640098
23-03-07-05,6.25,29,7.509576698939006,3.5673720359802252,3.1253327986037824,2.7490392478987213,4.385704824061729
23-03-07-05,6.25,29,7.494664069811504,3.554580831527711,3.1137986526477777,2.7362480434462073,4.372913619609215
23-03-07-05,6.25,29,7.502648433844249,3.532359981536866,3.094426362623189,2.714027193455362,4.3506927696183695
23-03-07-05,6.25,29,7.4867114273707065,3.500498056411744,3.0737443266846816,2.68216526833024,4.318830844493248
23-03-07-05,6.25,29,7.5431195942560825,3.475109910964966,3.056641482900629,2.656777122883462,4.293442699046469
23-03-07-05,6.25,29,7.52546016852061,3.456071662902832,3.0404791588630657,2.637738874821328,4.274404450984336
23-03-07-05,6.25,29,7.526944462458293,3.4400516510009767,3.0280435256411273,2.6217188629194728,4.25838443908248
23-03-07-05,6.25,29,7.573170595169067,3.4193742370605476,3.012080200122373,2.6010414489790437,4.237707025142051
23-03-07-05,6.25,29,7.584882049560548,3.3873569107055665,2.9976380864134304,2.5690241226240627,4.20568969878707
23-03-07-05,6.25,29,7.627238028049469,3.3744980430603033,2.9860787179945594,2.5561652549787994,4.192830831141807
23-03-07-05,6.25,29,7.608785622119903,3.355360374450684,2.9756123549341806,2.53702758636918,4.173693162532188
23-03-07-05,6.25,29,7.661973683834076,3.3396948432922366,2.965571896655505,2.5213620552107328,4.1580276313737405
23-03-07-05,6.25,29,7.681804101467132,3.32047248840332,2.9537557961716443,2.502139700321816,4.138805276484824
23-03-07-05,6.25,29,7.6338550257682805,3.3077207660675048,2.9473642514561815,2.489387977986001,4.126053554149008
23-03-07-05,6.25,29,7.6837607192993165,3.2981550788879392,2.9249066692153893,2.4798222908064353,4.116487866969443
23-03-07-05,6.25,29,7.632877771854401,3.2886521911621096,2.9180828901267826,2.4703194030806057,4.106984979243613
23-03-07-05,6.25,29,7.665338664054872,3.2820623970031737,2.892161774629697,2.46372960892167,4.100395185084677


==> flow_dat_23-03-14-01.csv <==
Versuch,Concentration,Aging,Druck (bar),Flow,Flow_pred,lowerBound,upperBound
23-03-14-01,12.5,35,1.1348260760307314,4.203952646255494,17.54885225377902,3.370004793114348,5.037900499396639
23-03-14-01,12.5,35,1.316530203819275,5.5061794281005865,17.13297217830341,4.672231574959441,6.340127281241732
23-03-14-01,12.5,35,1.4933473199605944,6.859302234649659,16.714388456204663,6.025354381508514,7.693250087790805
23-03-14-01,12.5,35,1.6789073824882508,8.242551326751709,16.33078342302883,7.4086034736105635,9.076499179892854
23-03-14-01,12.5,35,1.8534254342317582,9.681421852111818,16.010366809105797,8.847473998970672,10.515369705252963
23-03-14-01,12.5,35,2.0374273329973223,11.138098669052127,15.749220921005472,10.304150815910981,11.972046522193272
23-03-14-01,12.5,35,2.1073019683361056,12.236512899398805,15.580324560488187,11.40256504625766,13.070460752539951
23-03-14-01,12.5,35,2.1622589766979217,13.11528196334839,15.433680849700908,12.281334110207245,13.949229816489536
23-03-14-01,12.5,35,2.1895890772342685,13.806948137283328,15.317137235293579,12.973000284142183,14.640895990424474
23-03-14-01,12.5,35,2.2243765592575073,14.313297843933107,15.205786523198174,13.479349990791961,15.147245697074252
23-03-14-01,12.5,35,2.245701736211777,14.701485729217532,15.108440008191703,13.867537876076387,15.535433582358678
23-03-14-01,12.5,35,2.2681039810180663,14.967081356048585,15.012127650126331,14.13313350290744,15.80102920918973
23-03-14-01,12.5,35,2.292227137088776,15.161346530914308,14.920901274626539,14.327398677773163,15.995294384055454
23-03-14-01,12.5,35,2.3026829540729525,15.326716804504397,14.834131423004035,14.492768951363251,16.16066465764554
23-03-14-01,12.5,35,2.335072791576386,15.45247950553894,14.737276482290472,14.618531652397795,16.286427358680086
23-03-14-01,12.5,35,2.3376318633556363,15.506503486633303,14.651400038114524,14.672555633492157,16.340451339774447
23-03-14-01,12.5,35,2.3650479912757874,15.521018886566162,14.55609076445044,14.687071033425017,16.354966739707308
23-03-14-01,12.5,35,2.3659703195095063,15.511725568771364,14.46762573315638,14.677777715630219,16.345673421912508
23-03-14-01,12.5,35,2.3837244391441343,15.485750484466553,14.371643832510852,14.651802631325408,16.319698337607697
23-03-14-01,12.5,35,2.3937369704246523,15.439544677734377,14.275617432919438,14.605596824593231,16.273492530875522
23-03-14-01,12.5,35,2.4131276249885563,15.385458755493165,14.17924265405361,14.55151090235202,16.21940660863431
23-03-14-01,12.5,35,2.426634508371353,15.329649353027346,14.090101492325276,14.4957014998862,16.16359720616849
23-03-14-01,12.5,35,2.443048459291458,15.301213359832767,13.999155533909962,14.467265506691621,16.135161212973912
23-03-14-01,12.5,35,2.4712451577186583,15.244654798507694,13.909380058408988,14.410706945366549,16.07860265164884
23-03-14-01,12.5,35,2.4847408056259157,15.177739620208742,13.834279009405876,14.343791767067597,16.011687473349888
23-03-14-01,12.5,35,2.5039726734161376,15.128902101516726,13.76595297886033,14.29495424837558,15.962849954657871
23-03-14-01,12.5,35,2.519823980331421,15.085725831985474,13.700569447105877,14.251777978844329,15.91967368512662
23-03-14-01,12.5,35,2.5341215729713444,15.013945484161379,13.644359321499428,14.179997631020234,15.847893337302525
23-03-14-01,12.5,35,2.5524420499801637,14.927905941009522,13.583972930260988,14.093958087868376,15.761853794150667
23-03-14-01,12.5,35,2.5633876085281373,14.840424299240112,13.528593257840761,14.006476446098967,15.674372152381258
23-03-14-01,12.5,35,2.570415937900543,14.743230199813844,13.470576819082716,13.909282346672699,15.57717805295499
23-03-14-01,12.5,35,2.5876436531543727,14.660941314697267,13.409419707180318,13.826993461556121,15.494889167838412
23-03-14-01,12.5,35,2.6025638520717624,14.562000703811647,13.35976017825306,13.728052850670501,15.395948556952792
23-03-14-01,12.5,35,2.605157327651978,14.474123668670657,13.315195832575917,13.640175815529512,15.308071521811803
23-03-14-01,12.5,35,2.6068016350269323,14.36220989227295,13.271397493335769,13.528262039131805,15.196157745414096
23-03-14-01,12.5,35,2.621329128742218,14.245598888397218,13.218580876883324,13.411651035256073,15.079546741538364
23-03-14-01,12.5,35,2.620930814743043,14.14395661354065,13.169144741775227,13.310008760399505,14.977904466681796
23-03-14-01,12.5,35,2.6433737456798556,14.05661873817444,13.117077852242394,13.222670885033294,14.890566591315585
23-03-14-01,12.5,35,2.6530947208404543,13.98665657043457,13.073015594213643,13.152708717293425,14.820604423575716
23-03-14-01,12.5,35,2.6693356990814214,13.906816864013672,13.032973010361943,13.072869010872527,14.740764717154818
23-03-14-01,12.5,35,2.682512557506562,13.8129132270813,13.00339794040543,12.978965373940154,14.646861080222445
23-03-14-01,12.5,35,2.6788798809051517,13.707698678970337,12.976912694077177,12.873750825829191,14.541646532111482
23-03-14-01,12.5,35,2.684756833314896,13.621833229064944,12.937109420929174,12.787885375923798,14.455781082206089
23-03-14-01,12.5,35,2.6859964370727543,13.558982419967652,12.898970392773343,12.725034566826507,14.392930273108798
23-03-14-01,12.5,35,2.704685288667679,13.513581132888795,12.853012491038024,12.67963327974765,14.34752898602994
23-03-14-01,12.5,35,2.713373935222626,13.47234206199646,12.813429716640368,12.638394208855315,14.306289915137606
23-03-14-01,12.5,35,2.717960077524185,13.40237045288086,12.778192344627826,12.568422599739714,14.236318306022005
23-03-14-01,12.5,35,2.7260044872760774,13.353106498718263,12.742805436017473,12.519158645577118,14.187054351859409
23-03-14-01,12.5,35,2.7283798456192017,13.30887866020203,12.711689485165625,12.474930807060884,14.142826513343175
23-03-14-01,12.5,35,2.725092995166779,13.277345323562624,12.673230237224583,12.443397470421479,14.11129317670377
23-03-14-01,12.5,35,2.732674074172974,13.25985417366028,12.621809232748745,12.425906320519134,14.093802026801425
23-03-14-01,12.5,35,2.7545851767063145,13.256764698028565,12.566337002041546,12.42281684488742,14.09071255116971
23-03-14-01,12.5,35,2.757441592216492,13.245847034454346,12.522051224321077,12.411899181313201,14.079794887595492
23-03-14-01,12.5,35,2.773950481414795,13.197391891479494,12.472287520868012,12.363444038338349,14.03133974462064
23-03-14-01,12.5,35,2.7808977127075196,13.149345731735233,12.425655766392305,12.315397878594087,13.983293584876378
23-03-14-01,12.5,35,2.78136705160141,13.085921573638919,12.379053645912895,12.251973720497773,13.919869426780064
23-03-14-01,12.5,35,2.7864014267921453,13.034921407699587,12.327718945056727,12.200973554558441,13.868869260840732
23-03-14-01,12.5,35,2.7863020002841954,12.97732572555542,12.273710435367374,12.143377872414275,13.811273578696566
23-03-14-01,12.5,35,2.8032696366310117,12.92515983581543,12.217490740449621,12.091211982674285,13.759107688956576
23-03-14-01,12.5,35,2.8257188141345977,12.877790451049806,12.172197646612375,12.043842597908661,13.711738304190952
23-03-14-01,12.5,35,2.8418954014778137,12.838223934173586,12.140685679717198,12.00427608103244,13.672171787314731
23-03-14-01,12.5,35,2.84228196144104,12.784274768829347,12.120391271315178,11.950326915688201,13.618222621970492
23-03-14-01,12.5,35,2.856435590982437,12.72815365791321,12.098365336042262,11.894205804772065,13.562101511054356
23-03-14-01,12.5,35,2.8674013137817385,12.707609653472902,12.078985973178751,11.873661800331757,13.541557506614048
23-03-14-01,12.5,35,2.874651545286179,12.682565402984618,12.060309782370533,11.848617549843473,13.516513256125764
23-03-14-01,12.5,35,2.884952259063721,12.661745166778564,12.037070639441048,11.827797313637419,13.49569301991971
23-03-14-01,12.5,35,2.8958686172962196,12.646009254455567,12.016078933036404,11.812061401314422,13.479957107596713
23-03-14-01,12.5,35,2.900393152236939,12.62701463699341,11.994557482984398,11.793066783852264,13.460962490134555
23-03-14-01,12.5,35,2.8954921066761017,12.597768831253052,11.97039570619939,11.763820978111907,13.431716684394198
23-03-14-01,12.5,35,2.8901895165443423,12.533878898620607,11.93707891864151,11.699931045479461,13.367826751761752
23-03-14-01,12.5,35,2.8835277080535895,12.482801628112796,11.899463882955965,11.64885377497165,13.316749481253941
23-03-14-01,12.5,35,2.887524121999741,12.431582164764407,11.857687572460586,11.597634311623262,13.265530017905553
23-03-14-01,12.5,35,2.896508848667145,12.381027460098268,11.81536758842153,11.547079606957123,13.214975313239414
23-03-14-01,12.5,35,2.9062550187110903,12.325275278091432,11.776208384169339,11.491327424950287,13.159223131232578
23-03-14-01,12.5,35,2.9233498811721805,12.283534669876099,11.74107053239496,11.449586816734953,13.117482523017244
23-03-14-01,12.5,35,2.9291537880897525,12.24346618652344,11.71639814459127,11.409518333382294,13.077414039664585
23-03-14-01,12.5,35,2.941505825519562,12.192329120635987,11.688622722534756,11.358381267494842,13.026276973777133
23-03-14-01,12.5,35,2.9518623292446136,12.135082483291626,11.661736008682666,11.30113463015048,12.969030336432771
23-03-14-01,12.5,35,2.966681092977524,12.082657098770142,11.636174361232872,11.248709245628996,12.916604951911287
23-03-14-01,12.5,35,2.9705282270908357,12.050714921951293,11.613533029034471,11.216767068810148,12.884662775092439
23-03-14-01,12.5,35,2.9726305067539216,11.993329524993896,11.585556067032282,11.159381671852751,12.827277378135042
23-03-14-01,12.5,35,2.9780473172664648,11.952194452285768,11.552432955382226,11.118246599144623,12.786142305426914
23-03-14-01,12.5,35,2.980568146705628,11.91760096549988,11.51874171494883,11.083653112358734,12.751548818641025
23-03-14-01,12.5,35,2.981942814588547,11.867331075668336,11.483982451862556,11.03338322252719,12.701278928809481
23-03-14-01,12.5,35,2.9766903996467593,11.8070773601532,11.447661362088054,10.973129507012054,12.641025213294345
23-03-14-01,12.5,35,2.9895560622215274,11.769268083572388,11.406637961289807,10.935320230431243,12.603215936713534
23-03-14-01,12.5,35,3.000406813621521,11.734279489517213,11.371074288648764,10.900331636376068,12.568227342658359
23-03-14-01,12.5,35,3.0081856906414037,11.705679702758792,11.340615287651065,10.871731849617646,12.539627555899937
23-03-14-01,12.5,35,3.016949707269669,11.67669711112976,11.311737305909583,10.842749257988615,12.510644964270906
23-03-14-01,12.5,35,3.033045244216919,11.660820150375368,11.292409922418216,10.826872297234223,12.494768003516514
23-03-14-01,12.5,35,3.0470359086990357,11.654577112197877,11.282589465393588,10.820629259056732,12.488524965339023
23-03-14-01,12.5,35,3.0540376007556915,11.655108833312989,11.281889925660659,10.821160980171843,12.489056686454134
23-03-14-01,12.5,35,3.0591648161411285,11.65142698287964,11.28500063214553,10.817479129738494,12.485374836020785
23-03-14-01,12.5,35,3.0642454266548156,11.647372341156007,11.28802445060243,10.813424488014862,12.481320194297153
23-03-14-01,12.5,35,3.0696531593799588,11.637919521331789,11.290987706377582,10.803971668190643,12.471867374472934
23-03-14-01,12.5,35,3.070512664318085,11.60441122055054,11.292586263876752,10.770463367409395,12.438359073691686
23-03-14-01,12.5,35,3.0699805736541745,11.574319982528689,11.290541578071705,10.740372129387543,12.408267835669834
23-03-14-01,12.5,35,3.0744167566299434,11.535962820053102,11.285167647046979,10.702014966911957,12.369910673194248
23-03-14-01,12.5,35,3.061211436986923,11.494766664505004,11.282609125488216,10.660818811363859,12.32871451764615
23-03-14-01,12.5,35,3.0556141316890715,11.44698328971863,11.26946497362428,10.613035436577485,12.280931142859776
23-03-14-01,12.5,35,3.0486474990844723,11.40254559516907,11.25450792127826,10.568597742027924,12.236493448310215
23-03-14-01,12.5,35,3.0468595623970027,11.33489842414856,11.22599113383628,10.500950571007415,12.168846277289706
23-03-14-01,12.5,35,3.0521625578403473,11.255324649810792,11.190552818274222,10.421376796669646,12.089272502951937
23-03-14-01,12.5,35,3.0573599994182588,11.188668966293335,11.155233062673075,10.35472111315219,12.02261681943448
23-03-14-01,12.5,35,3.0659205436706545,11.125273990631102,11.122198097776561,10.291326137489957,11.959221843772248
23-03-14-01,12.5,35,3.07530272603035,11.075834941864015,11.095898489494273,10.24188708872287,11.90978279500516
23-03-14-01,12.5,35,3.0825994431972505,11.019960594177245,11.069319695880383,10.1860127410361,11.85390844731839
23-03-14-01,12.5,35,3.0804293155670166,10.981716728210449,11.041999572844615,10.147768875069303,11.815664581351594
23-03-14-01,12.5,35,3.0920824527740476,10.93901152610779,11.009670009745832,10.105063672966644,11.772959379248935
23-03-14-01,12.5,35,3.090660107135773,10.893045330047608,10.978933417802256,10.059097476906462,11.726993183188753
23-03-14-01,12.5,35,3.1158786535263063,10.861081266403199,10.943928403533116,10.027133413262053,11.695029119544344
23-03-14-01,12.5,35,3.13078191280365,10.850313949584962,10.91749497474086,10.016366096443816,11.684261802726107
23-03-14-01,12.5,35,3.1361082494258885,10.844237565994263,10.896361164213204,10.010289712853117,11.678185419135408
23-03-14-01,12.5,35,3.136012548208237,10.825830316543579,10.88080137412458,9.991882463402433,11.659778169684724
23-03-14-01,12.5,35,3.128561908006668,10.81628851890564,10.864884369706832,9.982340665764495,11.650236372046786
23-03-14-01,12.5,35,3.1390414774417876,10.800765466690065,10.839094904916589,9.966817613548919,11.63471331983121
23-03-14-01,12.5,35,3.148495137691498,10.801142120361328,10.819645796668595,9.967194267220183,11.635089973502474
23-03-14-01,12.5,35,3.158620983362198,10.79342565536499,10.807922290435293,9.959477802223844,11.627373508506135
23-03-14-01,12.5,35,3.1669372200965884,10.783113956451416,10.795755664849626,9.94916610331027,11.617061809592562
23-03-14-01,12.5,35,3.1761381924152374,10.759296941757203,10.780724947088057,9.925349088616057,11.593244794898348
23-03-14-01,12.5,35,3.1811099827289584,10.730914163589478,10.763016140826368,9.896966310448333,11.564862016730624
23-03-14-01,12.5,35,3.183246862888337,10.691341352462768,10.754087556801885,9.857393499321622,11.525289205603913
23-03-14-01,12.5,35,3.174692589044571,10.653161716461181,10.742484408708874,9.819213863320035,11.487109569602326
23-03-14-01,12.5,35,3.1754928052425386,10.630250787734985,10.721110313463688,9.79630293459384,11.46419864087613
23-03-14-01,12.5,35,3.19274749159813,10.60149235725403,10.698058972389363,9.767544504112884,11.435440210395175
23-03-14-01,12.5,35,3.1875372350215914,10.56473665237427,10.678653068398104,9.730788799233125,11.398684505515416
23-03-14-01,12.5,35,3.177723783254624,10.520042753219604,10.654568157787953,9.686094900078459,11.35399060636075
23-03-14-01,12.5,35,3.1891855120658876,10.476946878433228,10.623168253432162,9.642999025292083,11.310894731574374
23-03-14-01,12.5,35,3.2050193607807165,10.445886754989626,10.597051951556567,9.61193890184848,11.279834608130772
23-03-14-01,12.5,35,3.221412068605424,10.412599897384645,10.5769231794518,9.5786520442435,11.24654775052579
23-03-14-01,12.5,35,3.203835362195969,10.377510452270508,10.564187537980962,9.543562599129363,11.211458305411654
23-03-14-01,12.5,35,3.212896901369095,10.350272369384765,10.536853485048876,9.51632451624362,11.18422022252591
23-03-14-01,12.5,35,3.2294648766517637,10.321464586257935,10.511360743833187,9.48751673311679,11.15541243939908
23-03-14-01,12.5,35,3.2346882939338686,10.292961502075196,10.492549126141414,9.45901364893405,11.126909355216341
23-03-14-01,12.5,35,3.2430367887020113,10.26099328994751,10.470941842993343,9.427045436806365,11.094941143088656
23-03-14-01,12.5,35,3.249988865852356,10.234066200256347,10.456007435719734,9.400118347115201,11.068014053397492
23-03-14-01,12.5,35,3.2591209530830385,10.205450248718261,10.445870355268672,9.371502395577116,11.039398101859407
23-03-14-01,12.5,35,3.257115292549133,10.205672979354857,10.431192272472728,9.371725126213711,11.039620832496002
23-03-14-01,12.5,35,3.25768238902092,10.192951726913451,10.414366923731652,9.359003873772306,11.026899580054597
23-03-14-01,12.5,35,3.254895961284638,10.19118175506592,10.402618195035483,9.357233901924774,11.025129608207065
23-03-14-01,12.5,35,3.2757801055908207,10.211753368377687,10.385453062317474,9.377805515236542,11.045701221518833
23-03-14-01,12.5,35,3.2803222537040715,10.235523319244386,10.37801643971811,9.40157546610324,11.069471172385532
23-03-14-01,12.5,35,3.2795004010200506,10.273943424224855,10.372004790367772,9.43999557108371,11.107891277366
23-03-14-01,12.5,35,3.292535948753357,10.304245233535767,10.360388000087145,9.470297380394621,11.138193086676912
23-03-14-01,12.5,35,3.2830036580562596,10.327425670623779,10.353464050418827,9.493477817482633,11.161373523764924
23-03-14-01,12.5,35,3.2771286725997926,10.36382818222046,10.341955774270268,9.529880329079315,11.197776035361606
23-03-14-01,12.5,35,3.2988527834415438,10.39247660636902,10.324954155997833,9.558528753227874,11.226424459510165
23-03-14-01,12.5,35,3.3026894390583044,10.402411794662477,10.315580462635795,9.568463941521332,11.236359647803623
23-03-14-01,12.5,35,3.289361888170242,10.432364130020142,10.308243099538583,9.598416276878996,11.266311983161287
23-03-14-01,12.5,35,3.301330560445786,10.467227125167849,10.286769672864066,9.633279272026703,11.301174978308994
23-03-14-01,12.5,35,3.2960106432437897,10.484908533096315,10.273057284326027,9.650960679955169,11.31885638623746
23-03-14-01,12.5,35,3.2967068254947662,10.488426733016967,10.245470623153679,9.654478879875821,11.322374586158112
23-03-14-01,12.5,35,3.3113194584846504,10.464588403701782,10.214534217516638,9.630640550560637,11.298536256842928
23-03-14-01,12.5,35,3.311591470241547,10.454792261123657,10.190858308801953,9.620844407982512,11.288740114264803
23-03-14-01,12.5,35,3.3146022260189056,10.44297924041748,10.165775120923408,9.609031387276335,11.276927093558626
23-03-14-01,12.5,35,3.3238656044006345,10.406673431396484,10.137890729196052,9.572725578255339,11.24062128453763
23-03-14-01,12.5,35,3.32483248114586,10.384293222427369,10.108530583633783,9.550345369286223,11.218241075568514
23-03-14-01,12.5,35,3.323040598630905,10.364630699157717,10.088085164126857,9.530682846016571,11.198578552298862
23-03-14-01,12.5,35,3.349191409349442,10.334023904800416,10.062579404092407,9.50007605165927,11.167971757941562
23-03-14-01,12.5,35,3.339570301771164,10.286440086364747,10.048250815442087,9.452492233223602,11.120387939505893
23-03-14-01,12.5,35,3.3737348258495334,10.23871536254883,10.022356576732903,9.404767509407684,11.072663215689975
23-03-14-01,12.5,35,3.384216916561127,10.19605312347412,10.017669873906236,9.362105270332975,11.030000976615266
23-03-14-01,12.5,35,3.378510516881943,10.169975156784057,10.016584037289567,9.336027303642911,11.003923009925202
23-03-14-01,12.5,35,3.382894587516785,10.143031759262085,10.01401448689723,9.30908390612094,10.97697961240323
23-03-14-01,12.5,35,3.394276934862137,10.138840932846069,10.00493037234365,9.304893079704923,10.972788785987214
23-03-14-01,12.5,35,3.4084649741649624,10.125745172500611,10.00224859158185,9.291797319359466,10.959693025641757
23-03-14-01,12.5,35,3.3832380334536234,10.100287981033325,10.005838524861176,9.26634012789218,10.934235834174471
23-03-14-01,12.5,35,3.3961914042631784,10.069867811203004,9.990831830776218,9.235919958061858,10.90381566434415
23-03-14-01,12.5,35,3.390593508879344,10.040120038986208,9.974737310089399,9.206172185845062,10.874067892127353
23-03-14-01,12.5,35,3.4147773067156475,10.018253383636475,9.956193213538937,9.18430553049533,10.85220123677762
23-03-14-01,12.5,35,3.3873813072840377,9.989338455200194,9.94835691560119,9.155390602059049,10.82328630834134
23-03-14-01,12.5,35,3.3873900155226386,9.974595270156861,9.921681475839192,9.140647417015716,10.808543123298007
23-03-14-01,12.5,35,3.386001137892405,9.958676042556762,9.89621057650912,9.124728189415617,10.792623895697908
23-03-14-01,12.5,35,3.4096452573935188,9.930527667999266,9.862804719132278,9.09657981485812,10.764475521140412
23-03-14-01,12.5,35,3.402185295025508,9.880283384323121,9.841364498837105,9.046335531181976,10.714231237464267
23-03-14-01,12.5,35,3.3978401581446334,9.856421594619754,9.811032856891444,9.022473741478608,10.690369447760899
23-03-14-01,12.5,35,3.427722334861756,9.865196733474733,9.779432851133487,9.031248880333587,10.699144586615878
23-03-14-01,12.5,35,3.4444083034992223,9.875541963577271,9.76025682639504,9.041594110436126,10.709489816718417
23-03-14-01,12.5,35,3.4460703134536748,9.872527446746826,9.744260750035721,9.03857959360568,10.706475299887972
23-03-14-01,12.5,35,3.438360852003098,9.875264015197754,9.728187280035593,9.041316162056608,10.7092118683389
23-03-14-01,12.5,35,3.4677058279514315,9.87860686302185,9.707400757886846,9.044659009880705,10.712554716162996
23-03-14-01,12.5,35,3.4639866650104523,9.878437633514405,9.699762787147607,9.04448978037326,10.71238548665555
23-03-14-01,12.5,35,3.487238186597824,9.890132017135622,9.688160214472001,9.056184163994477,10.724079870276768
23-03-14-01,12.5,35,3.4748930454254148,9.908520011901858,9.683082923106788,9.074572158760713,10.742467865043004
23-03-14-01,12.5,35,3.4948958337306975,9.92646234512329,9.671005774927409,9.092514491982145,10.760410198264436
23-03-14-01,12.5,35,3.4942552506923676,9.931382207870485,9.664171398568282,9.097434354729339,10.76533006101163
23-03-14-01,12.5,35,3.486706572771072,9.909803686141966,9.653923646169893,9.075855833000821,10.743751539283112
23-03-14-01,12.5,35,3.4940364003181457,9.872625694274904,9.637323693221024,9.038677841133758,10.706573547416049
23-03-14-01,12.5,35,3.4960027754306795,9.831134710311892,9.625862193712246,8.997186857170746,10.665082563453037
23-03-14-01,12.5,35,3.50291286110878,9.786586675643921,9.613332431793339,8.952638822502776,10.620534528785067
23-03-14-01,12.5,35,3.491580241918564,9.729299497604371,9.600702307488922,8.895351644463226,10.563247350745517
23-03-14-01,12.5,35,3.5003168225288395,9.659279584884644,9.580564376657144,8.825331731743498,10.493227438025789
23-03-14-01,12.5,35,3.5032861232757573,9.581161928176881,9.560331501953744,8.747214075035735,10.415109781318026
23-03-14-01,12.5,35,3.5130282521247866,9.51777696609497,9.541650336182554,8.683829112953825,10.351724819236116
23-03-14-01,12.5,35,3.5166590034961707,9.482497720718385,9.521486080004554,8.64854986757724,10.31644557385953
23-03-14-01,12.5,35,3.5269991219043737,9.456900720596314,9.502856653848255,8.622952867455169,10.29084857373746
23-03-14-01,12.5,35,3.5398440897464756,9.44689732551575,9.487699152452054,8.612949472374604,10.280845178656895
23-03-14-01,12.5,35,3.5307035446167,9.434164772033691,9.472862973724418,8.600216918892546,10.268112625174837
23-03-14-01,12.5,35,3.5361932039260866,9.421413049697875,9.455115902205375,8.58746519655673,10.255360902839021
23-03-14-01,12.5,35,3.5436320126056677,9.405336866378784,9.432780164599835,8.571389013237638,10.23928471951993
23-03-14-01,12.5,35,3.5565350174903876,9.390940084457398,9.413104533700551,8.556992231316253,10.224887937598544
23-03-14-01,12.5,35,3.5659988224506383,9.386155261993407,9.4000589580306,8.552207408852261,10.220103115134552
23-03-14-01,12.5,35,3.563950818777085,9.381409540176392,9.385151139836193,8.547461687035247,10.215357393317538
23-03-14-01,12.5,35,3.5790842890739443,9.378083171844482,9.373620829996211,8.544135318703336,10.212031024985627
23-03-14-01,12.5,35,3.5777368962764746,9.369736347198486,9.370181608125227,8.535788494057341,10.203684200339632
23-03-14-01,12.5,35,3.576861238479615,9.352595767974854,9.360063995962994,8.518647914833709,10.186543621116
23-03-14-01,12.5,35,3.5890807628631594,9.338545398712158,9.347636706293411,8.504597545571013,10.172493251853304
23-03-14-01,12.5,35,3.5894176423549653,9.338697748184204,9.335642082560025,8.504749895043059,10.17264560132535
23-03-14-01,12.5,35,3.610781961679459,9.345124177932739,9.321808520707037,8.511176324791593,10.179072031073884
23-03-14-01,12.5,35,3.6094808638095857,9.3558704662323,9.317094269772163,8.521922613091155,10.189818319373446
23-03-14-01,12.5,35,3.600253736972809,9.39154570579529,9.308521077921695,8.557597852654144,10.225493558936435
23-03-14-01,12.5,35,3.616406333446503,9.440884590148928,9.29564613748769,8.606936737007782,10.274832443290073
23-03-14-01,12.5,35,3.6027259349823,9.488445568084718,9.288179713061954,8.654497714943572,10.322393421225863
23-03-14-01,12.5,35,3.590662848949433,9.510654859542848,9.26696093256434,8.676707006401703,10.344602712683994
23-03-14-01,12.5,35,3.6120365560054783,9.509407358169556,9.241051301439605,8.67545950502841,10.343355211310701
23-03-14-01,12.5,35,3.6190806865692142,9.526554470062257,9.222867847746967,8.692606616921111,10.360502323203402
23-03-14-01,12.5,35,3.6301617920398717,9.544577741622925,9.20382812500604,8.71062988848178,10.37852559476407
23-03-14-01,12.5,35,3.63691258430481,9.557206726074218,9.188656022393218,8.723258872933073,10.391154579215364
23-03-14-01,12.5,35,3.627033227682114,9.566818189620973,9.166971297652887,8.732870336479827,10.400766042762118
23-03-14-01,12.5,35,3.63914407491684,9.580970096588135,9.143439962560905,8.74702224344699,10.414917949729281
23-03-14-01,12.5,35,3.644744378328324,9.594666814804077,9.121942584136956,8.760718961662931,10.428614667945222
23-03-14-01,12.5,35,3.642330944538117,9.596319656372073,9.094615292359366,8.762371803230927,10.430267509513218
23-03-14-01,12.5,35,3.676923793554306,9.59469783782959,9.066144622224728,8.760749984688445,10.428645690970736
23-03-14-01,12.5,35,3.6810092449188234,9.601211786270142,9.049984264196627,8.767263933128996,10.435159639411287
23-03-14-01,12.5,35,3.675802630186081,9.636228561401367,9.030504658826235,8.802280708260222,10.470176414542513
23-03-14-01,12.5,35,3.686251229047775,9.668038702011108,9.00558975656257,8.834090848869963,10.501986555152254
23-03-14-01,12.5,35,3.6838489818573,9.67727279663086,8.979985168589018,8.843324943489714,10.511220649772005
23-03-14-01,12.5,35,3.714629225730896,9.674174308776857,8.957367092844018,8.840226455635712,10.508122161918003
23-03-14-01,12.5,35,3.710976833899816,9.693292951583864,8.946704272691697,8.859345098442718,10.52724080472501
23-03-14-01,12.5,35,3.716291800340017,9.719422674179079,8.931605415919233,8.885474821037933,10.553370527320224
23-03-14-01,12.5,35,3.743916240533193,9.720560073852539,8.916047280155645,8.886612220711394,10.554507926993685
23-03-14-01,12.5,35,3.7456247540314993,9.703286933898925,8.908407990751522,8.86933908075778,10.53723478704007
23-03-14-01,12.5,35,3.7360649299621587,9.698725032806397,8.898320300294287,8.864777179665252,10.532672885947543
23-03-14-01,12.5,35,3.752795810699463,9.692255115509035,8.882675708065781,8.85830726236789,10.52620296865018
23-03-14-01,12.5,35,3.767918033599854,9.64571843147278,8.868385264794185,8.811770578331634,10.479666284613925
23-03-14-01,12.5,35,3.781687004566192,9.598057508468628,8.858486598954093,8.764109655327482,10.432005361609773
23-03-14-01,12.5,35,3.7676963531970977,9.5442289352417,8.851861530675592,8.710281082100554,10.378176788382845
23-03-14-01,12.5,35,3.7543949866294866,9.49328784942627,8.838412443551235,8.659339996285125,10.327235702567416
23-03-14-01,12.5,35,3.7674618844191237,9.43439040184021,8.816550370371912,8.600442548699064,10.268338254981355
23-03-14-01,12.5,35,3.7747393445173905,9.354833364486696,8.800260207767806,8.52088551134555,10.188781217627842
23-03-14-01,12.5,35,3.772863389650981,9.290161228179933,8.781561971280306,8.456213375038788,10.124109081321079
23-03-14-01,12.5,35,3.7840125338236494,9.232241106033324,8.76314281223364,8.398293252892179,10.06618895917447
23-03-14-01,12.5,35,3.7956375058492027,9.13988471031189,8.74663303198709,8.305936857170744,9.973832563453035
23-03-14-01,12.5,35,3.8077329870065055,9.057332754135134,8.730363824166773,8.223384900993988,9.89128060727628
23-03-14-01,12.5,35,3.8061427450180054,8.995688724517823,8.719057255793965,8.161740871376677,9.829636577658968
23-03-14-01,12.5,35,3.807396719455719,8.919362926483153,8.702820894717116,8.085415073342007,9.753310779624298
23-03-14-01,12.5,35,3.8198604953289026,8.88429594039917,8.68733137747893,8.050348087258024,9.718243793540315
23-03-14-01,12.5,35,3.8393514704704277,8.87150902748108,8.666155585456522,8.037561174339935,9.705456880622226
23-03-14-01,12.5,35,3.8308662943045295,8.869650793075563,8.653025039816612,8.035702939934417,9.703598646216708
23-03-14-01,12.5,35,3.8480982438723244,8.901191711425781,8.626582787957497,8.067243858284636,9.735139564566927
23-03-14-01,12.5,35,3.845011641184489,8.92013554573059,8.605185987700587,8.086187692589444,9.754083398871735
23-03-14-01,12.5,35,3.8490024701754257,8.933234310150146,8.583780124619565,8.099286457009,9.767182163291292
23-03-14-01,12.5,35,3.8601554866631833,8.964981794357302,8.562541660051595,8.131033941216156,9.798929647498447
23-03-14-01,12.5,35,3.8526405092080434,8.993393898010256,8.544157697369462,8.15944604486911,9.827341751151401
23-03-14-01,12.5,35,3.870975960890452,9.00293083190918,8.52210132491346,8.168982978768035,9.836878685050326
23-03-14-01,12.5,35,3.8692391888300577,9.021981525421143,8.503934054835302,8.188033672279998,9.855929378562289
23-03-14-01,12.5,35,3.905735598007838,9.034779024124148,8.482046711241663,8.200831170983003,9.868726877265294
23-03-14-01,12.5,35,3.8927168814341226,9.044496202468872,8.472881510785598,8.210548349327727,9.878444055610018
23-03-14-01,12.5,35,3.939627040227254,9.044726085662843,8.460725242713197,8.210778232521697,9.878673938803988
23-03-14-01,12.5,35,3.9365098853905995,9.016329288482666,8.460343069654183,8.18238143534152,9.850277141623812
23-03-14-01,12.5,35,3.933284515142441,8.981288480758668,8.458305516627373,8.147340627617522,9.815236333899813
23-03-14-01,12.5,35,3.936793345212937,8.958935022354126,8.451846072658263,8.12498716921298,9.792882875495271
23-03-14-01,12.5,35,3.9364081799983976,8.95262303352356,8.443848825677534,8.118675180382414,9.786570886664705
23-03-14-01,12.5,35,3.9441252601146704,8.943727397918703,8.431594688695041,8.109779544777558,9.777675251059849
23-03-14-01,12.5,35,3.946835898558299,8.94349036216736,8.418760003503577,8.109542509026214,9.777438215308505
23-03-14-01,12.5,35,3.960981761614482,8.927419567108155,8.40530497039938,8.09347171396701,9.7613674202493
23-03-14-01,12.5,35,3.9443982414404557,8.886006259918213,8.393108902623217,8.052058406777068,9.719954113059359
23-03-14-01,12.5,35,3.9437787417570753,8.844699954986572,8.375183979174956,8.010752101845426,9.678647808127717
23-03-14-01,12.5,35,3.9412549682458247,8.800063848495485,8.356634679892133,7.96611599535434,9.63401170163663
23-03-14-01,12.5,35,3.945189690192541,8.756942653656004,8.336927161278389,7.922994800514859,9.59089050679715
23-03-14-01,12.5,35,3.9609081701437634,8.729052400588989,8.31665520614298,7.895104547447843,9.563000253730134
23-03-14-01,12.5,35,3.9711381081740065,8.70528030395508,8.295910209950208,7.871332450813934,9.539228157096225
23-03-14-01,12.5,35,3.9893222276369738,8.676897668838501,8.277581918901891,7.842949815697356,9.510845521979647
23-03-14-01,12.5,35,3.9998554460207627,8.631250905990601,8.263481890839499,7.797303052849456,9.465198759131747
23-03-14-01,12.5,35,4.00540570139885,8.589892530441285,8.249734066179677,7.755944677300139,9.42384038358243
23-03-14-01,12.5,35,4.014447910785676,8.570812654495239,8.24085762935741,7.736864801354093,9.404760507636384
23-03-14-01,12.5,35,4.022776494026184,8.561375999450686,8.23119944004065,7.72742814630954,9.395323852591831
23-03-14-01,12.5,35,4.0249229168891905,8.52299795150757,8.221483565129162,7.689050098366424,9.356945804648715
23-03-14-01,12.5,35,4.027464735507965,8.500830430984498,8.207569588693994,7.666882577843353,9.334778284125644
23-03-14-01,12.5,35,4.034154220422109,8.500968761444092,8.191197189352598,7.667020908302947,9.334916614585238
23-03-14-01,12.5,35,4.052898540099462,8.495367593765259,8.18115783395728,7.661419740624114,9.329315446906405
23-03-14-01,12.5,35,4.05266027768453,8.480935592651367,8.171798669884687,7.646987739510221,9.314883445792512
23-03-14-01,12.5,35,4.052378615935644,8.455159778594972,8.161338108949797,7.621211925453826,9.289107631736117
23-03-14-01,12.5,35,4.061701759894689,8.430404205322265,8.151595333274681,7.59645635218112,9.26435205846341
23-03-14-01,12.5,35,4.045210543473561,8.414552707672119,8.140503731253638,7.580604854530973,9.248500560813264
23-03-14-01,12.5,35,4.058040083646774,8.391588850021364,8.12092486638109,7.5576409968802185,9.22553670316251
23-03-14-01,12.5,35,4.066851561069488,8.356219453811645,8.10568982748973,7.5222716006705,9.190167306952791
23-03-14-01,12.5,35,4.088482682704925,8.329092092514038,8.092276320341506,7.495144239372893,9.163039945655184
23-03-14-01,12.5,35,4.102617901563645,8.286283493041992,8.07754668973647,7.452335639900847,9.120231346183138
23-03-14-01,12.5,35,4.080027041832606,8.240192556381228,8.073076703489503,7.406244703240082,9.074140409522373
23-03-14-01,12.5,35,4.096100268761317,8.194153118133547,8.05544342076206,7.360205264992402,9.028100971274693
23-03-14-01,12.5,35,4.101012317339579,8.168505191802979,8.04161729138387,7.334557338661833,9.002453044944124
23-03-14-01,12.5,35,4.097361687819163,8.152533531188965,8.02638517753098,7.318585678047819,8.98648138433011
23-03-14-01,12.5,35,4.113288221756617,8.139398860931397,8.00701720313692,7.305451007790252,8.973346714072543
23-03-14-01,12.5,35,4.136432854334513,8.136322689056398,7.9953895039013485,7.302374835915252,8.970270542197543
23-03-14-01,12.5,35,4.129143470525741,8.118403387069703,7.983748186453888,7.284455533928558,8.952351240210849
23-03-14-01,12.5,35,4.129623460769653,8.10247836112976,7.964949827338127,7.268530507988615,8.936426214270906
23-03-14-01,12.5,35,4.158414125442505,8.113571405410767,7.941086692185684,7.279623552269621,8.947519258551912
23-03-14-01,12.5,35,4.123717957735062,8.127642488479614,7.925157556051007,7.293694635338468,8.96159034162076
23-03-14-01,12.5,35,4.163663268089294,8.140478897094727,7.897099675976409,7.306531043953582,8.974426750235873
23-03-14-01,12.5,35,4.161952245235443,8.152750396728514,7.875427586443236,7.318802543587369,8.98669824986966
23-03-14-01,12.5,35,4.173905330896378,8.143532466888427,7.850221570924708,7.3095846137472815,8.977480320029573
23-03-14-01,12.5,35,4.190375363826752,8.130787181854247,7.822573915507561,7.2968393287131015,8.964735034995392
23-03-14-01,12.5,35,4.169052487611771,8.128828954696656,7.7945702685232705,7.294881101555511,8.962776807837802
23-03-14-01,12.5,35,4.193004834651948,8.112868165969848,7.758541275008365,7.278920312828703,8.946816019110994
23-03-14-01,12.5,35,4.221009600162506,8.107802295684815,7.730325538759329,7.273854442543669,8.94175014882596
23-03-14-01,12.5,35,4.247085773944855,8.12392258644104,7.706987807647993,7.2899747332998945,8.957870439582186
23-03-14-01,12.5,35,4.237246686220169,8.114628982543946,7.692531500309759,7.280681129402801,8.948576835685092
23-03-14-01,12.5,35,4.262158781290054,8.09871597290039,7.672628052070024,7.264768119759244,8.932663826041535
23-03-14-01,12.5,35,4.2720809280872345,8.06523356437683,7.6507424347285955,7.231285711235685,8.899181417517976
23-03-14-01,12.5,35,4.288541179895401,8.048035097122192,7.629937019708427,7.214087243981046,8.881982950263337
23-03-14-01,12.5,35,4.314154171943664,8.03518466949463,7.610088523830755,7.201236816353484,8.869132522635775
23-03-14-01,12.5,35,4.3337991595268255,8.022204637527466,7.592862444819392,7.18825678438632,8.856152490668611
23-03-14-01,12.5,35,4.353439897298813,7.998745536804201,7.579248980123352,7.164797683663055,8.832693389945346
23-03-14-01,12.5,35,4.33776661157608,7.970148611068726,7.563663128421483,7.136200757927581,8.804096464209872
23-03-14-01,12.5,35,4.341777670383453,7.9365526199340835,7.5372173281550445,7.102604766792938,8.770500473075229
23-03-14-01,12.5,35,4.322033458948136,7.9045196056365965,7.509504027202415,7.070571752495451,8.738467458777741
23-03-14-01,12.5,35,4.3406601607799535,7.875507402420045,7.4716424251593505,7.041559549278899,8.70945525556119
23-03-14-01,12.5,35,4.377703702449798,7.853199434280395,7.436327860302696,7.019251581139249,8.68714728742154
23-03-14-01,12.5,35,4.382337993383407,7.836742830276489,7.407663442333058,7.002794977135344,8.670690683417636
23-03-14-01,12.5,35,4.394498991966247,7.82882924079895,7.3746708305550355,6.994881387657805,8.662777093940097
23-03-14-01,12.5,35,4.407008039951324,7.809846639633179,7.341360300661421,6.975898786492033,8.643794492774324
23-03-14-01,12.5,35,4.4075582981109624,7.791205215454101,7.3097854214634275,6.957257362312956,8.625153068595246
23-03-14-01,12.5,35,4.438956886529923,7.785189342498779,7.276123982856404,6.951241489357633,8.619137195639924
23-03-14-01,12.5,35,4.483870398998261,7.781953382492065,7.244629901852194,6.94800552935092,8.61590123563321
23-03-14-01,12.5,35,4.495461124181748,7.791532516479492,7.225696175792191,6.957584663338347,8.625480369620638
23-03-14-01,12.5,35,4.53279676437378,7.782018756866455,7.209185868079688,6.948070903725309,8.6159666100076
23-03-14-01,12.5,35,4.538420861959457,7.782316446304322,7.198802700785607,6.948368593163177,8.616264299445469
23-03-14-01,12.5,35,4.539748787879945,7.762172985076905,7.192220117492086,6.9282251319357595,8.59612083821805
23-03-14-01,12.5,35,4.570376217365266,7.748091459274294,7.180447556925111,6.914143606133148,8.58203931241544
23-03-14-01,12.5,35,4.585565865039825,7.713053655624391,7.173049511267525,6.879105802483245,8.547001508765536
23-03-14-01,12.5,35,4.5887964248657225,7.684266328811646,7.1665571246520505,6.850318475670501,8.518214181952793
23-03-14-01,12.5,35,4.601957947015761,7.665242242813111,7.1604679617822775,6.831294389671966,8.499190095954257
23-03-14-01,12.5,35,4.623061197996139,7.652149343490602,7.156027849288858,6.818201490349456,8.486097196631746
23-03-14-01,12.5,35,4.595024693012237,7.636311864852906,7.155749491119776,6.80236401171176,8.47025971799405
23-03-14-01,12.5,35,4.592593771219254,7.603198957443238,7.14626675615972,6.769251104302093,8.437146810584384
23-03-14-01,12.5,35,4.594429981708527,7.57146077156067,7.131536118574229,6.737512918419524,8.405408624701815
23-03-14-01,12.5,35,4.577396517992019,7.537976932525636,7.113998115378562,6.70402907938449,8.371924785666781
23-03-14-01,12.5,35,4.609976774454118,7.52147741317749,7.088066066950804,6.687529560036345,8.355425266318637
23-03-14-01,12.5,35,4.614858108758927,7.502527856826783,7.067229531439381,6.668580003685637,8.336475709967928
23-03-14-01,12.5,35,4.624818271398545,7.4862037181854255,7.047902555535341,6.65225586504428,8.320151571326571
23-03-14-01,12.5,35,4.625643551349641,7.46720781326294,7.033363819654013,6.633259960121794,8.301155666404085
23-03-14-01,12.5,35,4.628921180963516,7.428726625442505,7.015498403955591,6.59477877230136,8.262674478583651
23-03-14-01,12.5,35,4.6247574031353,7.37786750793457,6.9914406338663175,6.543919654793425,8.211815361075715
23-03-14-01,12.5,35,4.65282108783722,7.32394723892212,6.970707625536125,6.489999385780974,8.157895092063265
23-03-14-01,12.5,35,4.682900613546372,7.29030990600586,6.95197846036317,6.456362052864715,8.124257759147007
23-03-14-01,12.5,35,4.702432185411453,7.258378171920778,6.934376777641485,6.424430318779632,8.092326025061922
23-03-14-01,12.5,35,4.737664759159088,7.221537351608278,6.919575315763877,6.387589498467133,8.055485204749424
23-03-14-01,12.5,35,4.739712357521057,7.181683588027956,6.905185756844482,6.34773573488681,8.015631441169102
23-03-14-01,12.5,35,4.735208630561829,7.136963510513307,6.893314272435505,6.303015657372161,7.970911363654452
23-03-14-01,12.5,35,4.715172731876374,7.093017768859864,6.873101249632535,6.259069915718719,7.92696562200101
23-03-14-01,12.5,35,4.737194865942001,7.0580650806427006,6.843615854882043,6.224117227501555,7.892012933783846
23-03-14-01,12.5,35,4.780559521913529,7.024700403213502,6.817870769159066,6.190752550072356,7.858648256354647
23-03-14-01,12.5,35,4.754647719860078,7.000868940353395,6.798200077259165,6.166921087212249,7.83481679349454
23-03-14-01,12.5,35,4.771242928504945,6.9844771385192885,6.767394291372783,6.150529285378143,7.818424991660434
23-03-14-01,12.5,35,4.795422625541687,6.952435541152955,6.7404295125595795,6.118487688011809,7.7863833942941
23-03-14-01,12.5,35,4.797466766834259,6.9270436763763445,6.7172480552248235,6.093095823235199,7.76099152951749
23-03-14-01,12.5,35,4.83131902217865,6.905136680603028,6.6928608586718825,6.071188827461882,7.739084533744173
23-03-14-01,12.5,35,4.816794317960739,6.88130693435669,6.671724626595986,6.047359081215545,7.715254787497836
23-03-14-01,12.5,35,4.867608624696731,6.862466812133789,6.642778589758644,6.028518958992644,7.696414665274935
23-03-14-01,12.5,35,4.909037178754806,6.841747426986695,6.62008671673161,6.007799573845549,7.67569528012784
23-03-14-01,12.5,35,4.907141536474228,6.816235828399659,6.602444131422804,5.982287975258513,7.650183681540804
23-03-14-01,12.5,35,4.911609321832657,6.792481470108034,6.582972581896063,5.958533616966888,7.626429323249179
23-03-14-01,12.5,35,4.960684311389923,6.771980810165407,6.5654324208851325,5.938032957024261,7.605928663306552
23-03-14-01,12.5,35,4.9518788099288935,6.753237247467043,6.551710921571532,5.919289394325897,7.587185100608188
23-03-14-01,12.5,35,4.951414430141448,6.724779367446899,6.531858110063332,5.890831514305754,7.558727220588045
23-03-14-01,12.5,35,4.961942487955094,6.693090963363648,6.509311098367702,5.859143110222503,7.527038816504794
23-03-14-01,12.5,35,4.975103133916854,6.654912757873535,6.483770237871619,5.8209649047323895,7.4888606110146805
23-03-14-01,12.5,35,5.014531958103181,6.612007999420166,6.457586252523903,5.778060146279021,7.445955852561312
23-03-14-01,12.5,35,5.024326610565185,6.56431245803833,6.43181910913378,5.730364604897185,7.398260311179476
23-03-14-01,12.5,35,5.03194078207016,6.521287822723389,6.407151540450846,5.6873399695822435,7.3552356758645345
23-03-14-01,12.5,35,5.0429916262626655,6.489475393295288,6.381080768477325,5.655527540154143,7.323423246436434
23-03-14-01,12.5,35,5.033892989158631,6.452875471115112,6.353206110894384,5.6189276179739664,7.2868233242562575
23-03-14-01,12.5,35,5.0575387477874765,6.406632900238038,6.320064849620383,5.5726850470968925,7.2405807533791835
23-03-14-01,12.5,35,5.092604625225068,6.360272598266601,6.289836734855953,5.526324745125455,7.194220451407746
23-03-14-01,12.5,35,5.111721110343934,6.3186502933502195,6.261549550945948,5.484702440209074,7.152598146491365
23-03-14-01,12.5,35,5.144815349578859,6.25812749862671,6.232156414785863,5.424179645485564,7.092075351767855
23-03-14-01,12.5,35,5.163542783260345,6.207731008529664,6.203745420231141,5.3737831553885185,7.0416788616708095
23-03-14-01,12.5,35,5.202283763885498,6.169650077819825,6.1802074438632895,5.33570222467868,7.003597930960971
23-03-14-01,12.5,35,5.204407596588134,6.1409226894378675,6.165009855054625,5.306974836296722,6.974870542579013
23-03-14-01,12.5,35,5.2230298042297365,6.102914571762085,6.147316393257035,5.2689667186209395,6.9368624249032305
23-03-14-01,12.5,35,5.248432695865632,6.0549526691436775,6.12876066847987,5.221004816002532,6.888900522284823
23-03-14-01,12.5,35,5.278887689113618,6.015195751190186,6.107033003215783,5.18124789804904,6.849143604331331
23-03-14-01,12.5,35,5.281924772262573,5.975342988967896,6.083393034113109,5.141395135826751,6.809290842109042
23-03-14-01,12.5,35,5.304396617412568,5.927780771255494,6.055140950664733,5.093832918114349,6.76172862439664
23-03-14-01,12.5,35,5.333324503898622,5.896267318725587,6.027372121932639,5.062319465584442,6.730215171866733
23-03-14-01,12.5,35,5.3608838558197025,5.878587913513185,6.001641949110709,5.044640060372039,6.71253576665433
23-03-14-01,12.5,35,5.342593348026275,5.852374649047852,5.97718503114901,5.018426795906707,6.686322502188998
23-03-14-01,12.5,35,5.3181480169296265,5.830225324630738,5.946106401510333,4.996277471489592,6.664173177771883
23-03-14-01,12.5,35,5.339739322662354,5.814248085021973,5.909006556206981,4.980300231880827,6.648195938163118
23-03-14-01,12.5,35,5.365832877159119,5.807594203948975,5.8750515588211245,4.9736463508078295,6.6415420570901205
23-03-14-01,12.5,35,5.417379677295686,5.804686975479126,5.846988308184093,4.970739122337981,6.638634828620272
23-03-14-01,12.5,35,5.464577734470368,5.795126724243164,5.828483268089912,4.961178871102018,6.629074577384309
23-03-14-01,12.5,35,5.505055701732636,5.78575301170349,5.814462791483596,4.951805158562345,6.619700864844636
23-03-14-01,12.5,35,5.524892497062683,5.7967802524566645,5.80415025667583,4.962832399315519,6.63072810559781
23-03-14-01,12.5,35,5.538740825653076,5.806252098083496,5.791980945808944,4.97230424494235,6.640199951224641
23-03-14-01,12.5,35,5.557249164581299,5.811072063446044,5.780708710674562,4.977124210304899,6.64501991658719
23-03-14-01,12.5,35,5.592585480213167,5.814250946044923,5.7732365800262375,4.980303092903777,6.648198799186068
23-03-14-01,12.5,35,5.616476869583131,5.82358603477478,5.769343353823666,4.989638181633635,6.657533887915926
23-03-14-01,12.5,35,5.613429403305054,5.823582601547241,5.766635295667094,4.989634748406096,6.657530454688387
23-03-14-01,12.5,35,5.5922170162200935,5.81429615020752,5.758819161314206,4.980348297066374,6.648244003348665
23-03-14-01,12.5,35,5.567171561717988,5.801550149917603,5.740319108170859,4.967602296776458,6.635498003058749
23-03-14-01,12.5,35,5.578870248794556,5.793326568603517,5.715309933355875,4.959378715462371,6.627274421744662
23-03-14-01,12.5,35,5.589623057842254,5.786840200424195,5.692185346441193,4.95289234728305,6.620788053565341
23-03-14-01,12.5,35,5.625314784049987,5.767870903015138,5.671134899509911,4.933923049873992,6.601818756156283
23-03-14-01,12.5,35,5.631972944736481,5.748849678039551,5.652481977142958,4.914901824898405,6.582797531180696
23-03-14-01,12.5,35,5.619093132019044,5.733086729049683,5.632459849063694,4.8991388759085375,6.5670345821908285
23-03-14-01,12.5,35,5.624955105781555,5.720511817932129,5.608897369504731,4.886563964790984,6.554459671073275
23-03-14-01,12.5,35,5.639086496829986,5.695056438446046,5.585679229310482,4.8611085853049,6.529004291587191
23-03-14-01,12.5,35,5.678944015502929,5.666405296325684,5.557339298805129,4.832457443184539,6.50035314946683
23-03-14-01,12.5,35,5.748045217990875,5.6406868457794195,5.535745753747573,4.806738992638274,6.474634698920565
23-03-14-01,12.5,35,5.777902102470398,5.61189250946045,5.525949368351004,4.777944656319304,6.445840362601595
23-03-14-01,12.5,35,5.773886048793793,5.588180351257325,5.514197331004764,4.754232498116179,6.42212820439847
23-03-14-01,12.5,35,5.767232060432435,5.572287225723267,5.500886104300063,4.7383393725821215,6.4062350788644125
23-03-14-01,12.5,35,5.78355257511139,5.556290531158448,5.48589072675738,4.722342678017302,6.390238384299593
23-03-14-01,12.5,35,5.8022644400596635,5.5370645999908445,5.472877566267841,4.703116746849699,6.37101245313199
23-03-14-01,12.5,35,5.819568753242494,5.5147803783416744,5.45970300119654,4.680832525200529,6.34872823148282
23-03-14-01,12.5,35,5.822683048248291,5.495608234405518,5.444194639038381,4.661660381264372,6.329556087546663
23-03-14-01,12.5,35,5.882182443141938,5.467110872268677,5.421759881687938,4.633163019127531,6.301058725409822
23-03-14-01,12.5,35,5.864610040187835,5.4449409484863285,5.409544441525849,4.610993095345183,6.278888801627474
23-03-14-01,12.5,35,5.832598960399628,5.41941933631897,5.388116568729134,4.585471483177825,6.253367189460116
23-03-14-01,12.5,35,5.880084896087647,5.403289031982422,5.360742524287487,4.5693411788412766,6.2372368851235676
23-03-14-01,12.5,35,5.88968459367752,5.384283971786499,5.341957351820564,4.550336118645354,6.218231824927645
23-03-14-01,12.5,35,5.897696864604951,5.36512942314148,5.3213372691558645,4.531181570000334,6.199077276282625
23-03-14-01,12.5,35,5.896941316127777,5.3395267009735115,5.2972235397240715,4.505578847832366,6.173474554114657
23-03-14-01,12.5,35,5.917478454113008,5.311011028289795,5.271261473688417,4.47706317514865,6.144958881430941
23-03-14-01,12.5,35,5.955885243415834,5.285150957107544,5.244140517001535,4.451203103966399,6.11909881024869
23-03-14-01,12.5,35,6.0210788488388065,5.266107273101807,5.220635962794553,4.432159419960661,6.100055126242952
23-03-14-01,12.5,35,5.990502655506134,5.253492164611817,5.206235566847385,4.419544311470672,6.087440017752963
23-03-14-01,12.5,35,6.055386817455291,5.237556552886963,5.188083257621726,4.403608699745818,6.071504406028109
23-03-14-01,12.5,35,6.076042985916137,5.224846601486207,5.179946567823479,4.390898748345061,6.058794454627352
23-03-14-01,12.5,35,6.047452020645141,5.204272556304932,5.170541849873087,4.370324703163787,6.038220409446078
23-03-14-01,12.5,35,6.073970460891724,5.194755363464355,5.15047234576091,4.36080751032321,6.028703216605501
23-03-14-01,12.5,35,6.11408098936081,5.175669050216675,5.131287258198354,4.34172119707553,6.009616903357821
23-03-14-01,12.5,35,6.1302078604698185,5.166168165206909,5.115291421596287,4.332220312065764,6.000116018348055
23-03-14-01,12.5,35,6.162234175205231,5.143833017349244,5.102161451373779,4.309885164208098,5.977780870490389
23-03-14-01,12.5,35,6.16881561279297,5.1188085079193115,5.093936722712753,4.284860654778166,5.952756361060457
23-03-14-01,12.5,35,6.152068793773652,5.083477735519409,5.083561467407975,4.249529882378264,5.917425588660555
23-03-14-01,12.5,35,6.155245304107666,5.048157119750976,5.065722185249976,4.2142092666098305,5.8821049728921215
23-03-14-01,12.5,35,6.129474437236786,5.016173315048217,5.043465615488906,4.182225461907072,5.850121168189363
23-03-14-01,12.5,35,6.162045848369599,4.984545564651489,5.016898881664772,4.150597711510343,5.818493417792634
23-03-14-01,12.5,35,6.2315596580505375,4.957576274871826,4.991231237534055,4.123628421730681,5.791524128012972
23-03-14-01,12.5,35,6.250601983070374,4.906638050079346,4.974248943696095,4.072690196938201,5.740585903220492
23-03-14-01,12.5,35,6.2619500279426585,4.855689954757691,4.9545414730338,4.021742101616545,5.689637807898836
23-03-14-01,12.5,35,6.251642632484436,4.801673126220703,4.933979411623983,3.967725273079558,5.635620979361849
23-03-14-01,12.5,35,6.23841314315796,4.760208320617677,4.907600551582185,3.9262604674765313,5.594156173758822
23-03-14-01,12.5,35,6.2651588916778564,4.726839065551759,4.87612550730375,3.892891212410613,5.560786918692904
23-03-14-01,12.5,35,6.318173146247863,4.69529242515564,4.845503711132229,3.8613445720144943,5.529240278296785
23-03-14-01,12.5,35,6.363225829601288,4.6651273727417,4.8173452768663205,3.8311795196005543,5.499075225882845
23-03-14-01,12.5,35,6.377503287792205,4.6208191394805915,4.793442342010116,3.786871286339446,5.454766992621737
23-03-14-01,12.5,35,6.402726411819458,4.585793781280518,4.771914442488042,3.751845928139373,5.419741634421664
23-03-14-01,12.5,35,6.391506767272949,4.549993515014649,4.753359436982633,3.716045661873504,5.383941368155795
23-03-14-01,12.5,35,6.437098228931428,4.527737617492677,4.732122602763975,3.693789764351531,5.361685470633822
23-03-14-01,12.5,35,6.45697320699692,4.5057085990905765,4.717931275140183,3.671760745949431,5.339656452231722
23-03-14-01,12.5,35,6.502458715438844,4.495999574661255,4.702800003187305,3.6620517215201094,5.3299474278024
23-03-14-01,12.5,35,6.5381534814834605,4.486468505859374,4.691748248821475,3.652520652718229,5.32041635900052
23-03-14-01,12.5,35,6.557751178741457,4.4689877986907955,4.68481849702767,3.63503994554965,5.302935651831941
23-03-14-01,12.5,35,6.5888583064079285,4.452959203720093,4.6776479330503795,3.6190113505789476,5.286907056861239
23-03-14-01,12.5,35,6.5938268423080455,4.441854000091553,4.674484767678863,3.6079061469504072,5.275801853232698
23-03-14-01,12.5,35,6.585279142856599,4.441633415222168,4.670159834569102,3.6076855620810226,5.275581268363314
23-03-14-01,12.5,35,6.582092881202699,4.435255050659181,4.654258558227056,3.601307197518035,5.269202903800326
23-03-14-01,12.5,35,6.5968442440032975,4.429583358764648,4.635365686802723,3.5956355056235028,5.263531211905794
23-03-14-01,12.5,35,6.574542820453645,4.4167543888092045,4.618579226687853,3.582806535668059,5.25070224195035
23-03-14-01,12.5,35,6.604029369354249,4.413224458694458,4.594620092731879,3.5792766055533125,5.2471723118356035
23-03-14-01,12.5,35,6.610255622863771,4.400520944595337,4.571399602916566,3.5665730914541918,5.234468797736483
23-03-14-01,12.5,35,6.605894386768341,4.381568670272828,4.551041814685092,3.5476208171316825,5.2155165234139735
23-03-14-01,12.5,35,6.62804777622223,4.368699216842652,4.527036263725213,3.534751363701506,5.202647069983797
23-03-14-01,12.5,35,6.619916069507599,4.356170511245728,4.501413406249092,3.5222226581045826,5.190118364386874
23-03-14-01,12.5,35,6.636357903480532,4.337152004241944,4.474965400215938,3.5032041511007987,5.17109985738309
23-03-14-01,12.5,35,6.742693340778351,4.308577680587769,4.449695561317039,3.4746298274466234,5.142525533728914
23-03-14-01,12.5,35,6.769422280788423,4.280057859420777,4.436568659987351,3.446110006279632,5.114005712561923
23-03-14-01,12.5,35,6.763390696048738,4.245307588577272,4.423227032063151,3.4113597354361263,5.079255441718417
23-03-14-01,12.5,35,6.812683105468751,4.21179256439209,4.406672273356206,3.377844711250945,5.045740417533236
23-03-14-01,12.5,35,6.835658931732178,4.169104957580567,4.394843417786561,3.3351571044394213,5.003052810721712
23-03-14-01,12.5,35,6.813104534149171,4.126952838897705,4.382977064182769,3.2930049857565598,4.960900692038851
23-03-14-01,12.5,35,6.845544974803926,4.099613418579102,4.364958827212192,3.2656655654379563,4.933561271720247
23-03-14-01,12.5,35,6.884924702644349,4.069632186889648,4.347278552063439,3.2356843337485026,4.903580040030794
23-03-14-01,12.5,35,6.884917585849762,4.0377313518524165,4.333235778032724,3.203783498711271,4.871679204993562
23-03-14-01,12.5,35,6.889926855564118,4.0106069946289065,4.317203114716814,3.176659141487761,4.844554847770052
23-03-14-01,12.5,35,6.8752480792999275,3.993073501586914,4.291211702393566,3.1591256484457686,4.82702135472806
23-03-14-01,12.5,35,6.904663031101228,3.9736923599243164,4.265114029656418,3.139744506783171,4.807640213065461
23-03-14-01,12.5,35,6.931441180706025,3.956075038909912,4.244298592783133,3.1221271857687665,4.7900228920510575
23-03-14-01,12.5,35,6.933182077407838,3.9386137866973874,4.232122185101601,3.104665933556242,4.772561639838533
23-03-14-01,12.5,35,6.956930689811707,3.9274979972839357,4.228515948329168,3.09355014414279,4.761445850425082
23-03-14-01,12.5,35,6.997473804950714,3.918917026519776,4.235739642513407,3.0849691733786306,4.752864879660922
23-03-14-01,12.5,35,7.027236664295197,3.9141584873199466,4.247195243993795,3.080210634178801,4.748106340461092
23-03-14-01,12.5,35,7.029654347896575,3.899637222290039,4.271332181927539,3.0656893691488936,4.733585075431185
23-03-14-01,12.5,35,7.0503956317901615,3.886811685562134,4.305090674270002,3.0528638324209885,4.7207595387032795
23-03-14-01,12.5,35,7.160359466075898,3.859717178344727,4.346223811962297,3.0257693252035813,4.693665031485873
23-03-14-01,12.5,35,7.146239423751831,3.8327029705047617,4.406031162465486,2.998755117363616,4.666650823645908
23-03-14-01,12.5,35,7.120866632461549,3.831386613845826,4.467699988269925,2.9974387607046804,4.665334466986971
23-03-14-01,12.5,35,7.0575869321823115,3.8648222446441656,4.528635348690337,3.03087439150302,4.698770097785311
23-03-14-01,12.5,35,6.970320367813111,3.918952798843384,4.579695971044364,3.0850049457022384,4.752900651984529
23-03-14-01,12.5,35,6.882865774631501,3.976179838180542,4.616956645512075,3.1422319850393965,4.8101276913216875
23-03-14-01,12.5,35,6.879714298248291,4.027097749710083,4.642627838050116,3.1931498965689373,4.861045602851228
23-03-14-01,12.5,35,6.780310094356537,4.0749945640563965,4.666872570844169,3.241046710915251,4.908942417197542
23-03-14-01,12.5,35,6.686472511291505,4.132195281982423,4.67676639358778,3.298247428841277,4.966143135123568
23-03-14-01,12.5,35,6.633189153671266,4.19601411819458,4.669661427194521,3.3620662650534348,5.029961971335726
23-03-14-01,12.5,35,6.552558434009554,4.278842639923097,4.65341873652623,3.4448947867819513,5.112790493064242
23-03-14-01,12.5,35,6.52148667573929,4.361611461639404,4.629737529176285,3.5276636084982584,5.195559314780549
23-03-14-01,12.5,35,6.505313956737519,4.407719707489014,4.600542096845851,3.5737718543478687,5.24166756063016
23-03-14-01,12.5,35,6.542678332328798,4.417184686660767,4.564184539993384,3.5832368335196216,5.251132539801913
23-03-14-01,12.5,35,6.5954365730285645,4.416730213165283,4.530279508018757,3.5827823600241375,5.2506780663064285
23-03-14-01,12.5,35,6.625582671165466,4.400827074050904,4.49847906519848,3.566879220909758,5.234774927192049
23-03-14-01,12.5,35,6.636597609519957,4.38827977180481,4.467149313814501,3.5543319186636646,5.222227624945956
23-03-14-01,12.5,35,6.681462836265563,4.372331428527833,4.435534251301144,3.5383835753866872,5.206279281668978
23-03-14-01,12.5,35,6.757370173931123,4.359747505187989,4.408615745637494,3.5257996520468433,5.193695358329134
23-03-14-01,12.5,35,6.795090675354005,4.340722560882568,4.392111911370784,3.506774707741423,5.174670414023714
23-03-14-01,12.5,35,6.787170970439911,4.308754205703735,4.376652267886144,3.47480635256259,5.142702058844881
23-03-14-01,12.5,35,6.810566508769989,4.283421564102173,4.361371483311183,3.449473710961027,5.117369417243318
23-03-14-01,12.5,35,6.866271543502807,4.25822868347168,4.345423981771034,3.4242808303305345,5.0921765366128255
23-03-14-01,12.5,35,6.880487227439881,4.230754327774048,4.333169509128387,3.3968064746329025,5.0647021809151935
23-03-14-01,12.5,35,6.914163875579835,4.20397795677185,4.320594624894733,3.3700301036307048,5.037925809912996
23-03-14-01,12.5,35,6.940818440914155,4.1785994911193844,4.314515435926626,3.344651637978239,5.01254734426053
23-03-14-01,12.5,35,6.955259728431702,4.152819328308105,4.309165684420719,3.3188714751669597,4.986767181449251
23-03-14-01,12.5,35,6.953597712516786,4.124378185272217,4.304605501495709,3.2904303321310717,4.958326038413363
23-03-14-01,12.5,35,6.92475757598877,4.092364053726196,4.296485594705073,3.2584162005850503,4.926311906867341
23-03-14-01,12.5,35,6.952598142623902,4.06035979270935,4.28309486449575,3.2264119395682043,4.894307645850495
23-03-14-01,12.5,35,6.942663776874543,4.028713159561157,4.272348081353925,3.1947653064200114,4.862661012702302
23-03-14-01,12.5,35,6.9734503865242,3.9984401035308847,4.255935642551516,3.1644922503897392,4.83238795667203
23-03-14-01,12.5,35,6.992077827453614,3.980569581985474,4.242461860430246,3.1466217288443286,4.81451743512662
23-03-14-01,12.5,35,7.0098706841468825,3.9703842926025392,4.231814336790575,3.1364364394613937,4.804332145743684
23-03-14-01,12.5,35,6.976715028285982,3.9595842742919927,4.219700649606055,3.125636421150847,4.793532127433139
23-03-14-01,12.5,35,6.996039581298829,3.952991523742676,4.199942158600625,3.1190436706015303,4.786939376883821
23-03-14-01,12.5,35,7.002399063110353,3.934135723114014,4.180587898321356,3.1001878699728684,4.76808357625516
23-03-14-01,12.5,35,7.037732708454133,3.9182743549346926,4.162915583113356,3.084326501793547,4.752222208075838
23-03-14-01,12.5,35,7.063479125499726,3.9057744026184085,4.144421092338244,3.071826549477263,4.739722255759554
23-03-14-01,12.5,35,7.064149427413941,3.8929872035980226,4.125643112588868,3.059039350456877,4.726935056739168
23-03-14-01,12.5,35,7.113500034809114,3.8912865257263185,4.106005363335333,3.057338672585173,4.725234378867464
23-03-14-01,12.5,35,7.114005756378175,3.8737883663177493,4.086743649355173,3.0398405131766038,4.707736219458894
23-03-14-01,12.5,35,7.103212487697603,3.8468345260620116,4.068834741691315,3.012886672920866,4.680782379203157
23-03-14-01,12.5,35,7.13676736354828,3.826208839416504,4.048828437590655,2.9922609862753586,4.660156692557649
23-03-14-01,12.5,35,7.183904790878297,3.8070929145812986,4.02857834831659,2.973145061440153,4.641040767722444
23-03-14-01,12.5,35,7.199494862556458,3.781743392944336,4.013950182980423,2.9477955398031903,4.615691246085481
23-03-14-01,12.5,35,7.1881067872047435,3.7731253242492673,3.9946892362234676,2.9391774711081218,4.607073177390413
23-03-14-01,12.5,35,7.233203384876252,3.760412769317627,3.9720508770149863,2.9264649161764815,4.5943606224587725
23-03-14-01,12.5,35,7.2627403354644775,3.744401197433471,3.9531915716058736,2.9104533442923257,4.578349050574617
23-03-14-01,12.5,35,7.272696433067323,3.7254929828643792,3.931773289099221,2.8915451297232337,4.559440836005525
23-03-14-01,12.5,35,7.3194960451126105,3.7016338539123534,3.9109565095853274,2.867686000771208,4.535581707053499
23-03-14-01,12.5,35,7.305340502262116,3.6825708580017085,3.8934146223221853,2.848623004860563,4.516518711142854
23-03-14-01,12.5,35,7.316970393657684,3.679423589706421,3.8693823144530306,2.8454757365652754,4.513371442847566
23-03-14-01,12.5,35,7.3542658543586725,3.6678806495666505,3.8420207373884656,2.833932796425505,4.501828502707796
23-03-14-01,12.5,35,7.341417202949524,3.6519873809814456,3.816733827773254,2.8180395278403,4.485935234122591
23-03-14-01,12.5,35,7.408184120655059,3.6426490020751956,3.783861382329722,2.80870114893405,4.476596855216341
23-03-14-01,12.5,35,7.433654544353485,3.6215230178833013,3.7545095323683597,2.787575164742156,4.455470871024447
23-03-14-01,12.5,35,7.438536620140076,3.596136932373047,3.721842510937979,2.7621890792319017,4.430084785514193
23-03-14-01,12.5,35,7.497529637813569,3.5802070426940924,3.6812726109810914,2.746259189552947,4.414154895835238
23-03-14-01,12.5,35,7.501131832599641,3.566648082733155,3.645667316481175,2.7327002295920093,4.4005959358743
23-03-14-01,12.5,35,7.512872636318209,3.5447912979125977,3.598467936712358,2.7108434447714522,4.378739151053743
23-03-14-01,12.5,35,7.5712021708488475,3.5238095569610604,3.55173474094351,2.689861703819915,4.357757410102206
23-03-14-01,12.5,35,7.621160030364992,3.4968009281158454,3.502071807463281,2.6628530749747,4.330748781256991
23-03-14-01,12.5,35,7.636580395698548,3.4712312507629397,3.456919858720039,2.637283397621794,4.305179103904085
23-03-14-01,12.5,35,7.710267293453217,3.445763282775879,3.4049065369511418,2.6118154296347336,4.279711135917024
23-03-14-01,12.5,35,7.7401560187339795,3.4202104854583744,3.353651423514635,2.586262632317229,4.25415833859952
23-03-14-01,12.5,35,7.805984413623811,3.398964815139771,3.301345885607515,2.5650169619986256,4.232912668280917
23-03-14-01,12.5,35,7.905142784118653,3.3798507213592535,3.247511367755633,2.545902868218108,4.213798574500399
23-03-14-01,12.5,35,7.909263157844543,3.354528665542603,3.203215256497623,2.5205808124014575,4.188476518683748
23-03-14-01,12.5,35,8.054339408874512,3.3266700267791753,3.14828341765672,2.49272217363803,4.160617879920321
23-03-14-01,12.5,35,8.061551654338839,3.30099663734436,3.1070665567321742,2.4670487842032145,4.1349444904855055
23-03-14-01,12.5,35,8.16299021244049,3.2647260189056393,3.058811765541912,2.430778165764494,4.098673872046785
23-03-14-01,12.5,35,8.161607944965363,3.224757242202759,3.010879591709373,2.3908093890616136,4.058705095343905
23-03-14-01,12.5,35,8.26649717092514,3.1869488239288337,2.951804555755403,2.353000970787688,4.020896677069979
23-03-14-01,12.5,35,8.34007786512375,3.1423099994659425,2.9005271928459497,2.308362146324797,3.976257852607088
23-03-14-01,12.5,35,8.387963116168976,3.091151762008667,2.8454593636919516,2.2572039088675213,3.9250996151498123
23-03-14-01,12.5,35,8.484024202823639,3.0402963638305662,2.7848218776809,2.2063485106894207,3.8742442169717117
23-03-14-01,12.5,35,8.46783846616745,2.982878208160401,2.728745917235467,2.1489303550192553,3.8168260613015463
23-03-14-01,12.5,35,8.619156324863434,2.912781257629395,2.6676918290240734,2.0788334044882495,3.7467291107705405
23-03-14-01,12.5,35,8.593977510929108,2.842690629959107,2.6141828056169336,2.0087427768179613,3.6766384831002523
23-03-14-01,12.5,35,8.701800894737243,2.769249744415284,2.5490487203039898,1.9353018912741384,3.6031975975564294


==> flow_dat_23-03-14-02.csv <==
Versuch,Concentration,Aging,Druck (bar),Flow,Flow_pred,lowerBound,upperBound
23-03-14-02,12.5,36,0.4186708122491836,7.803292179107666,13.232026079940205,6.833821209379477,8.772763148835857
23-03-14-02,12.5,36,0.4321102857589722,9.5449809551239,14.433101252358714,8.57550998539571,10.514451924852091
23-03-14-02,12.5,36,0.4791595205664635,11.538101291656496,15.512096467782946,10.568630321928305,12.507572261384686
23-03-14-02,12.5,36,0.6300390109419822,13.565732717514038,16.444343773918362,12.596261747785848,14.535203687242229
23-03-14-02,12.5,36,0.8098699256777764,15.328089952468872,17.047406111877493,14.358618982740682,16.29756092219706
23-03-14-02,12.5,36,0.9975075617432594,16.532509231567385,17.045276755799055,15.563038261839194,17.501980201295574
23-03-14-02,12.5,36,1.193349300324917,17.21843476295471,16.583793316626934,16.248963793226523,18.1879057326829
23-03-14-02,12.5,36,1.3921800121665002,17.49018301963806,15.986881696214951,16.52071204990987,18.45965398936625
23-03-14-02,12.5,36,1.6080518677830697,17.74406147003174,15.384700397225156,16.77459050030355,18.713532439759927
23-03-14-02,12.5,36,1.8164325937628747,18.170376777648926,14.833819585731733,17.200905807920737,19.139847747377114
23-03-14-02,12.5,36,2.0189941778779033,18.437813901901247,14.349728515239885,17.46834293217306,19.407284871629436
23-03-14-02,12.5,36,2.2371076956391334,18.324600505828858,13.9409617227372,17.35512953610067,19.294071475557047
23-03-14-02,12.5,36,2.4315173506736754,17.931180953979492,13.635159125475527,16.961709984251303,18.90065192370768
23-03-14-02,12.5,36,2.516322433948517,17.474795866012578,13.43654097255466,16.50532489628439,18.444266835740766
23-03-14-02,12.5,36,2.5724847137928006,17.02447786331177,13.282495604766194,16.05500689358358,17.99394883303996
23-03-14-02,12.5,36,2.6057264685630797,16.581861305236817,13.157689658769893,15.612390335508627,17.551332274965006
23-03-14-02,12.5,36,2.642496526241303,16.179039001464844,13.0429141102386,15.209568031736653,17.148509971193032
23-03-14-02,12.5,36,2.687836539745331,15.821115016937258,12.93925854199604,14.851644047209067,16.790585986665448
23-03-14-02,12.5,36,2.7107451140880587,15.497796678543093,12.85483364516349,14.528325708814902,16.46726764827128
23-03-14-02,12.5,36,2.73813807964325,15.205428314208985,12.775750443993195,14.235957344480795,16.174899283937176
23-03-14-02,12.5,36,2.7741116821765903,14.931591796875002,12.699771679655644,13.962120827146812,15.901062766603193
23-03-14-02,12.5,36,2.796079409122467,14.691231393814089,12.633559277112832,13.721760424085899,15.66070236354228
23-03-14-02,12.5,36,2.7975073635578154,14.473603677749637,12.569895985656656,13.504132708021446,15.443074647477827
23-03-14-02,12.5,36,2.802920144796372,14.280922079086306,12.499544515819437,13.311451109358115,15.250393048814496
23-03-14-02,12.5,36,2.806573259830475,14.125403308868409,12.427358801110817,13.155932339140218,15.094874278596599
23-03-14-02,12.5,36,2.822748368978501,13.988380479812623,12.355243473137325,13.018909510084432,14.957851449540813
23-03-14-02,12.5,36,2.8403983533382418,13.860939359664917,12.284710486081902,12.891468389936726,14.830410329393107
23-03-14-02,12.5,36,2.8507312655448915,13.727192687988282,12.224721879096519,12.757721718260091,14.696663657716472
23-03-14-02,12.5,36,2.8644884407520297,13.59982852935791,12.172335878655772,12.63035755962972,14.569299499086101
23-03-14-02,12.5,36,2.8874715685844423,13.490050649642946,12.12692645460006,12.520579679914755,14.459521619371136
23-03-14-02,12.5,36,2.905866456031799,13.385018777847291,12.093756806067473,12.4155478081191,14.354489747575482
23-03-14-02,12.5,36,2.923979115486145,13.289522695541383,12.07270892453878,12.320051725813192,14.258993665269573
23-03-14-02,12.5,36,2.9394408404827117,13.180808258056642,12.057617020726612,12.211337288328451,14.150279227784832
23-03-14-02,12.5,36,2.949103009700775,13.073468112945557,12.04578612722033,12.103997143217367,14.042939082673747
23-03-14-02,12.5,36,2.9528850793838504,12.96472692489624,12.025599813375184,11.99525595516805,13.93419789462443
23-03-14-02,12.5,36,2.966948574781418,12.867694330215455,11.993475614350238,11.898223360487265,13.837165299943646
23-03-14-02,12.5,36,2.963476443290711,12.769099760055543,11.96002254877056,11.799628790327352,13.738570729783733
23-03-14-02,12.5,36,2.958349657058716,12.68928680419922,11.91566768499805,11.71981583447103,13.65875777392741
23-03-14-02,12.5,36,2.958099812269211,12.6194908618927,11.86249840960426,11.65001989216451,13.58896183162089
23-03-14-02,12.5,36,2.9562288582324983,12.547324132919313,11.806466804250368,11.577853163191122,13.516795102647503
23-03-14-02,12.5,36,2.949632298946381,12.469339799880979,11.750054560283875,11.499868830152788,13.43881076960917
23-03-14-02,12.5,36,2.955565142631531,12.378874683380127,11.682665893679992,11.409403713651937,13.348345653108318
23-03-14-02,12.5,36,2.964366799592972,12.308840274810791,11.614754843976375,11.3393693050826,13.278311244538981
23-03-14-02,12.5,36,2.9920795977115633,12.2475558757782,11.545552437740032,11.27808490605001,13.21702684550639
23-03-14-02,12.5,36,3.0219378709793094,12.188436985015867,11.487605315800385,11.218966015287677,13.157907954744058
23-03-14-02,12.5,36,3.039518874883652,12.154754590988158,11.443672904305156,11.185283621259968,13.124225560716349
23-03-14-02,12.5,36,3.0601839125156403,12.11019344329834,11.41113916393093,11.140722473570149,13.07966441302653
23-03-14-02,12.5,36,3.07459579706192,12.06421194076538,11.388204632589574,11.09474097103719,13.033682910493571
23-03-14-02,12.5,36,3.080820643901825,12.027881526947022,11.363694320687946,11.058410557218831,12.997352496675212
23-03-14-02,12.5,36,3.0796737492084505,11.986249065399171,11.335544625573858,11.01677809567098,12.955720035127362
23-03-14-02,12.5,36,3.0975979447364805,11.946353816986086,11.305010113029775,10.976882847257896,12.915824786714277
23-03-14-02,12.5,36,3.1052813589572903,11.931753873825075,11.282294923610024,10.962282904096885,12.901224843553265
23-03-14-02,12.5,36,3.11791188120842,11.910945796966553,11.258910355919594,10.941474827238363,12.880416766694744
23-03-14-02,12.5,36,3.1218857824802395,11.885105323791503,11.238177191747187,10.915634354063313,12.854576293519694
23-03-14-02,12.5,36,3.1212307214736943,11.868906068801879,11.220676219059028,10.899435099073688,12.83837703853007
23-03-14-02,12.5,36,3.1132669329643257,11.827537107467652,11.202690457208178,10.858066137739462,12.797008077195843
23-03-14-02,12.5,36,3.112493938207627,11.79222550392151,11.171755981617011,10.822754534193319,12.7616964736497
23-03-14-02,12.5,36,3.1310802340507515,11.744155311584473,11.136875461300752,10.774684341856283,12.713626281312663
23-03-14-02,12.5,36,3.1461300313472753,11.695212793350219,11.112094763158657,10.725741823622029,12.66468376307841
23-03-14-02,12.5,36,3.1505905926227573,11.656976079940797,11.085961846105532,10.687505110212607,12.626447049668988
23-03-14-02,12.5,36,3.150656700134278,11.623380231857297,11.055469950412915,10.653909262129106,12.592851201585487
23-03-14-02,12.5,36,3.160205858945847,11.580121421813963,11.022924270127561,10.610650452085773,12.549592391542154
23-03-14-02,12.5,36,3.166912585496903,11.538499975204466,10.995140528494415,10.569029005476276,12.507970944932657
23-03-14-02,12.5,36,3.163251090049744,11.493766736984252,10.970537478487879,10.524295767256062,12.463237706712443
23-03-14-02,12.5,36,3.163739693164826,11.446180200576782,10.941824341844718,10.476709230848591,12.415651170304972
23-03-14-02,12.5,36,3.1867349505424505,11.415942192077637,10.902864795443778,10.446471222349446,12.385413161805827
23-03-14-02,12.5,36,3.1955488920211796,11.393792724609375,10.872666410578544,10.424321754881184,12.363263694337565
23-03-14-02,12.5,36,3.1903436839580537,11.388963603973387,10.845388820479208,10.419492634245197,12.358434573701578
23-03-14-02,12.5,36,3.2093254625797276,11.375113105773925,10.814587230344731,10.405642136045735,12.344584075502116
23-03-14-02,12.5,36,3.2248099148273472,11.363894319534301,10.792833239734419,10.394423349806111,12.333365289262492
23-03-14-02,12.5,36,3.230012822151185,11.354295444488525,10.77542808603185,10.384824474760334,12.323766414216715
23-03-14-02,12.5,36,3.228123050928116,11.344946193695067,10.754175691567562,10.375475223966877,12.314417163423258
23-03-14-02,12.5,36,3.2271685123443605,11.327581930160523,10.729697842797801,10.358110960432333,12.297052899888714
23-03-14-02,12.5,36,3.233637583255768,11.305468368530274,10.703317400358145,10.335997398802084,12.274939338258465
23-03-14-02,12.5,36,3.2600980639457706,11.270401525497435,10.676649225240867,10.300930555769245,12.239872495225626
23-03-14-02,12.5,36,3.2620488286018374,11.23053731918335,10.664981582447183,10.26106634945516,12.20000828891154
23-03-14-02,12.5,36,3.263820189237595,11.181121015548706,10.648482279592526,10.211650045820516,12.150591985276897
23-03-14-02,12.5,36,3.267392557859421,11.122321557998658,10.630433018033596,10.152850588270468,12.091792527726849
23-03-14-02,12.5,36,3.2640282750129708,11.074705553054809,10.605730708524906,10.105234583326618,12.044176522783
23-03-14-02,12.5,36,3.26887732744217,11.028558540344239,10.579437585676272,10.059087570616049,11.99802951007243
23-03-14-02,12.5,36,3.284193348884583,10.976172637939456,10.548768869010619,10.006701668211265,11.945643607667646
23-03-14-02,12.5,36,3.290621185302735,10.933257293701173,10.523924335500293,9.963786323972982,11.902728263429363
23-03-14-02,12.5,36,3.29459342956543,10.887392234802245,10.505577247483451,9.917921265074055,11.856863204530436
23-03-14-02,12.5,36,3.3021213173866273,10.842571592330934,10.483422286845602,9.873100622602744,11.812042562059125
23-03-14-02,12.5,36,3.2902097523212435,10.806618976593018,10.459943914130493,9.837148006864828,11.776089946321209
23-03-14-02,12.5,36,3.304870367050171,10.747736406326295,10.424221857849057,9.778265436598105,11.717207376054485
23-03-14-02,12.5,36,3.31078639626503,10.704761695861816,10.400254308413555,9.735290726133625,11.674232665590006
23-03-14-02,12.5,36,3.332217746973038,10.672836542129517,10.374806929269859,9.703365572401326,11.642307511857707
23-03-14-02,12.5,36,3.332966774702073,10.641089057922363,10.361630110480393,9.671618088194172,11.610560027650553
23-03-14-02,12.5,36,3.3498854756355287,10.590200901031494,10.341893557263482,9.620729931303304,11.559671870759685
23-03-14-02,12.5,36,3.3501701235771177,10.550355863571166,10.33427332856086,9.580884893842976,11.519826833299357
23-03-14-02,12.5,36,3.3392706811428075,10.507471418380737,10.325417534837957,9.538000448652546,11.476942388108927
23-03-14-02,12.5,36,3.3537101984024047,10.480112886428833,10.306344222106086,9.510641916700642,11.449583856157023
23-03-14-02,12.5,36,3.3651779413223273,10.458216619491578,10.288139981459734,9.488745649763388,11.427687589219769
23-03-14-02,12.5,36,3.3864506721496586,10.443283367156983,10.27809678994839,9.473812397428793,11.412754336885174
23-03-14-02,12.5,36,3.3693947732448586,10.446401023864746,10.275583558534452,9.476930054136556,11.415871993592937
23-03-14-02,12.5,36,3.379676306247712,10.436945199966432,10.260691756124448,9.467474230238242,11.406416169694623
23-03-14-02,12.5,36,3.3680114746093754,10.422646236419679,10.247678355877657,9.453175266691488,11.39211720614787
23-03-14-02,12.5,36,3.386941456794739,10.41936922073364,10.229636263060549,9.44989825100545,11.388840190461831
23-03-14-02,12.5,36,3.370731639862061,10.416208505630493,10.223121387214876,9.446737535902303,11.385679475358684
23-03-14-02,12.5,36,3.374429100751877,10.385919284820558,10.204061357034742,9.416448315092367,11.355390254548748
23-03-14-02,12.5,36,3.3916300654411318,10.361584424972536,10.185667947916897,9.392113455244345,11.331055394700726
23-03-14-02,12.5,36,3.404151242971421,10.339201498031617,10.173559583343362,9.369730528303426,11.308672467759807
23-03-14-02,12.5,36,3.393009793758393,10.308572244644168,10.169815390248372,9.339101274915977,11.278043214372358
23-03-14-02,12.5,36,3.393467873334885,10.254406356811524,10.156359781726772,9.284935387083333,11.223877326539714
23-03-14-02,12.5,36,3.4109793484210975,10.189274454116822,10.147651558592214,9.219803484388631,11.158745423845012
23-03-14-02,12.5,36,3.4162110149860387,10.144824028015138,10.1456437354646,9.175353058286948,11.114294997743329
23-03-14-02,12.5,36,3.418499368429184,10.125647735595704,10.143136809666377,9.156176765867514,11.095118705323895
23-03-14-02,12.5,36,3.4052087783813474,10.077911710739137,10.135880412593023,9.108440741010947,11.047382680467328
23-03-14-02,12.5,36,3.4242238223552706,10.030744171142576,10.120376342089669,9.061273201414386,11.000215140870766
23-03-14-02,12.5,36,3.4261514782905573,10.01183066368103,10.110539317838956,9.04235969395284,10.98130163340922
23-03-14-02,12.5,36,3.4258797347545626,9.986657524108889,10.097028900809644,9.017186554380698,10.95612849383708
23-03-14-02,12.5,36,3.4147467374801637,9.964394330978394,10.08331217266535,8.994923361250203,10.933865300706584
23-03-14-02,12.5,36,3.431157183647157,9.953641748428346,10.06496611560469,8.984170778700156,10.923112718156537
23-03-14-02,12.5,36,3.41804890036583,9.956809473037719,10.045653237427043,8.987338503309529,10.92628044276591
23-03-14-02,12.5,36,3.416678613424301,9.982178020477296,10.020064857043698,9.012707050749105,10.951648990205486
23-03-14-02,12.5,36,3.423356187343597,9.997986602783202,9.994069944264577,9.028515633055012,10.967457572511393
23-03-14-02,12.5,36,3.4393134236335756,9.991477632522585,9.965430389121927,9.022006662794395,10.960948602250776
23-03-14-02,12.5,36,3.449632781744004,9.97725133895874,9.94174894201473,9.007780369230549,10.94672230868693
23-03-14-02,12.5,36,3.4526258230209352,9.96091103553772,9.921569053663926,8.99144006580953,10.93038200526591
23-03-14-02,12.5,36,3.4653571486473087,9.919291448593139,9.900094284348803,8.949820478864948,10.88876241832133
23-03-14-02,12.5,36,3.4656849980354307,9.862045383453369,9.887075177879424,8.892574413725178,10.83151635318156
23-03-14-02,12.5,36,3.46782032251358,9.798365449905395,9.87190031805821,8.828894480177205,10.767836419633586
23-03-14-02,12.5,36,3.4877340018749234,9.731647539138795,9.849864852434546,8.762176569410604,10.701118508866985
23-03-14-02,12.5,36,3.4927972912788396,9.680862379074096,9.837072028859208,8.711391409345906,10.650333348802286
23-03-14-02,12.5,36,3.492572927474976,9.630084228515624,9.82539316542615,8.660613258787434,10.599555198243815
23-03-14-02,12.5,36,3.507600247859955,9.59007053375244,9.810717648032796,8.62059956402425,10.55954150348063
23-03-14-02,12.5,36,3.50940603017807,9.536292886734008,9.805730289612649,8.566821917005818,10.505763856462199
23-03-14-02,12.5,36,3.5095804452896115,9.491848182678224,9.80385979943874,8.522377212950033,10.461319152406414
23-03-14-02,12.5,36,3.51664223074913,9.456705951690676,9.795986171296924,8.487234981962485,10.426176921418866
23-03-14-02,12.5,36,3.5041732549667355,9.43134527206421,9.792382715708609,8.46187430233602,10.4008162417924
23-03-14-02,12.5,36,3.5110393106937403,9.412091302871705,9.776075338533843,8.442620333143514,10.381562272599895
23-03-14-02,12.5,36,3.5342561364173886,9.388224649429322,9.758604275562815,8.418753679701132,10.357695619157512
23-03-14-02,12.5,36,3.5264690756797794,9.365777778625487,9.754346066896169,8.396306808897297,10.335248748353678
23-03-14-02,12.5,36,3.5282430648803706,9.329458665847778,9.750104928945833,8.359987696119587,10.298929635575968
23-03-14-02,12.5,36,3.5372476994991304,9.289256715774535,9.738193884590347,8.319785746046344,10.258727685502725
23-03-14-02,12.5,36,3.5227863967418673,9.238750219345093,9.730259813645407,8.269279249616902,10.208221189073283
23-03-14-02,12.5,36,3.5150894582271577,9.206736516952516,9.718583347784865,8.237265547224325,10.176207486680706
23-03-14-02,12.5,36,3.5336610674858098,9.194049739837647,9.699407850512372,8.224578770109456,10.163520709565837
23-03-14-02,12.5,36,3.5276672601699834,9.197132635116576,9.6933644333262,8.227661665388386,10.166603604844767
23-03-14-02,12.5,36,3.554309076070786,9.20032196044922,9.67922117703135,8.230850990721029,10.16979293017741
23-03-14-02,12.5,36,3.5650813579559335,9.201811838150025,9.679054258032801,8.232340868421835,10.171282807878216
23-03-14-02,12.5,36,3.5474538624286662,9.198644399642944,9.682876659943256,8.229173429914754,10.168115369371135
23-03-14-02,12.5,36,3.5395425796508797,9.19308171272278,9.67511483060785,8.22361074299459,10.16255268245097
23-03-14-02,12.5,36,3.5653099656105045,9.18236861228943,9.659320941538788,8.21289764256124,10.15183958201762
23-03-14-02,12.5,36,3.5619868516922004,9.168290662765504,9.654310830155467,8.198819693037313,10.137761632493694
23-03-14-02,12.5,36,3.5589760422706607,9.137966680526734,9.646906598760788,8.168495710798544,10.107437650254925
23-03-14-02,12.5,36,3.5746823251247406,9.090281438827514,9.634354923029086,8.120810469099323,10.059752408555704
23-03-14-02,12.5,36,3.552419835329056,9.043985223770141,9.622725018026802,8.07451425404195,10.013456193498332
23-03-14-02,12.5,36,3.5717690289020543,8.983452558517456,9.599415961882755,8.013981588789266,9.952923528245647
23-03-14-02,12.5,36,3.554831606149674,8.928913879394532,9.588688503175408,7.959442909666342,9.898384849122722
23-03-14-02,12.5,36,3.55308445096016,8.871655368804932,9.567344353610943,7.902184399076742,9.841126338533122
23-03-14-02,12.5,36,3.571824228763581,8.824007463455201,9.545987736669398,7.854536493727012,9.793478433183392
23-03-14-02,12.5,36,3.5892926633358004,8.778531646728515,9.52750293208725,7.809060677000326,9.748002616456706
23-03-14-02,12.5,36,3.581188827753068,8.736395502090454,9.517101255533348,7.766924532362265,9.705866471818645
23-03-14-02,12.5,36,3.585461246967316,8.690304565429686,9.49980938713215,7.720833595701497,9.659775535157877
23-03-14-02,12.5,36,3.598910582065583,8.667810201644897,9.479586390427514,7.698339231916708,9.637281171373088
23-03-14-02,12.5,36,3.612053126096726,8.651948833465577,9.458741559315186,7.682477863737387,9.621419803193767
23-03-14-02,12.5,36,3.6271278560161595,8.618144989013672,9.441157282969964,7.648674019285482,9.587615958741862
23-03-14-02,12.5,36,3.606135821342469,8.60573344230652,9.427934478739646,7.63626247257833,9.57520441203471
23-03-14-02,12.5,36,3.623207426071168,8.62183313369751,9.404413189476504,7.652362163969321,9.591304103425701
23-03-14-02,12.5,36,3.6214170515537267,8.64251790046692,9.382434258612761,7.673046930738731,9.61198887019511
23-03-14-02,12.5,36,3.6315585076808934,8.662869215011597,9.356128164896818,7.693398245283407,9.632340184739787
23-03-14-02,12.5,36,3.623010569810867,8.700905656814575,9.334551594652673,7.731434687086385,9.670376626542765
23-03-14-02,12.5,36,3.6373593449592594,8.751628732681276,9.310272240911493,7.782157762953086,9.721099702409466
23-03-14-02,12.5,36,3.6515673995018005,8.791077518463137,9.294998505199729,7.821606548734947,9.760548488191327
23-03-14-02,12.5,36,3.667741441726685,8.834048652648928,9.279477531810134,7.864577682920738,9.803519622377118
23-03-14-02,12.5,36,3.6704327821731573,8.887825155258179,9.272063901931196,7.9183541855299895,9.85729612498637
23-03-14-02,12.5,36,3.6712677597999575,8.950140857696534,9.26494723538406,7.980669887968344,9.919611827424724
23-03-14-02,12.5,36,3.6844362020492554,8.997388277053831,9.256404492704542,8.027917307325641,9.966859246782022
23-03-14-02,12.5,36,3.6971177577972414,9.01649161338806,9.250385626660933,8.04702064365987,9.985962583116251
23-03-14-02,12.5,36,3.710213148593903,9.035765466690064,9.247246125330147,8.066294496961874,10.005236436418254
23-03-14-02,12.5,36,3.704503512382508,9.056191883087159,9.246937653650267,8.086720913358969,10.02566285281535
23-03-14-02,12.5,36,3.704863357543946,9.050427064895631,9.24444995638362,8.08095609516744,10.019898034623822
23-03-14-02,12.5,36,3.688827246427537,9.031318149566651,9.239687825925605,8.06184717983846,10.000789119294842
23-03-14-02,12.5,36,3.704398304224015,9.047424278259278,9.227908767937112,8.077953308531088,10.016895247987469
23-03-14-02,12.5,36,3.6930182874202733,9.029854879379274,9.219159762094062,8.060383909651083,9.999325849107464
23-03-14-02,12.5,36,3.694733738899232,8.990296087265016,9.205894640708841,8.020825117536825,9.959767056993206
23-03-14-02,12.5,36,3.7005028605461123,8.9440096950531,9.191449817742955,7.974538725324911,9.913480664781291
23-03-14-02,12.5,36,3.705158388614655,8.887951469421388,9.17858993406435,7.918480499693199,9.857422439149579
23-03-14-02,12.5,36,3.707982671260834,8.834002161026001,9.161867848771527,7.864531191297812,9.803473130754192
23-03-14-02,12.5,36,3.7112866401672364,8.792455673217775,9.146777191697067,7.822984703489586,9.761926642945966
23-03-14-02,12.5,36,3.7131501257419592,8.77544231414795,9.13315068420654,7.805971344419761,9.74491328387614
23-03-14-02,12.5,36,3.72146292924881,8.778162860870363,9.116317231670362,7.808691891142174,9.747633830598554
23-03-14-02,12.5,36,3.7297770678997044,8.802164125442506,9.097532203057787,7.832693155714316,9.771635095170696
23-03-14-02,12.5,36,3.7350286126136782,8.80845150947571,9.07542648855941,7.83898053974752,9.7779224792039
23-03-14-02,12.5,36,3.7393481731414795,8.833808870315552,9.057149841223083,7.864337900587363,9.803279840043743
23-03-14-02,12.5,36,3.7453123450279238,8.87206160545349,9.039227315347338,7.902590635725301,9.841532575181681
23-03-14-02,12.5,36,3.7456237196922304,8.919806785583496,9.021556198925595,7.950335815855307,9.889277755311687
23-03-14-02,12.5,36,3.7642885208129884,8.975966806411742,9.001376885992196,8.006495836683552,9.945437776139933
23-03-14-02,12.5,36,3.7613429665565494,9.017342061996459,8.987153862459744,8.047871092268268,9.98681303172465
23-03-14-02,12.5,36,3.7594939768314366,9.05557291030884,8.974425293827828,8.08610194058065,10.02504388003703
23-03-14-02,12.5,36,3.773006653785706,9.05863949775696,8.958564584412748,8.08916852802877,10.028110467485151
23-03-14-02,12.5,36,3.7887940347194675,9.018801469802856,8.945103029911309,8.049330500074666,9.988272439531046
23-03-14-02,12.5,36,3.8097806930541993,8.972751731872558,8.935597278255104,8.003280762144367,9.942222701600748
23-03-14-02,12.5,36,3.8011020123958588,8.937521238327026,8.931381003131756,7.968050268598836,9.906992208055216
23-03-14-02,12.5,36,3.804302650690079,8.912316226959229,8.924077757491442,7.942845257231039,9.88178719668742
23-03-14-02,12.5,36,3.8095952272415166,8.900942659378051,8.914521177297905,7.931471689649862,9.870413629106242
23-03-14-02,12.5,36,3.8192705988883975,8.89544234275818,8.908084558219143,7.9259713730299906,9.86491331248637
23-03-14-02,12.5,36,3.816472101211548,8.87628450393677,8.903722462735386,7.90681353420858,9.84575547366496
23-03-14-02,12.5,36,3.807867163419724,8.869733476638794,8.894656425878573,7.900262506910605,9.839204446366985
23-03-14-02,12.5,36,3.8176149189472204,8.860167646408081,8.877476332308062,7.890696676679892,9.829638616136272
23-03-14-02,12.5,36,3.822638839483262,8.841006088256837,8.85930982945311,7.871535118528647,9.810477057985027
23-03-14-02,12.5,36,3.82404072880745,8.84718747138977,8.843239620151603,7.87771650166158,9.81665844111796
23-03-14-02,12.5,36,3.825529402494431,8.839125108718873,8.824941442614083,7.869654138990684,9.808596078447064
23-03-14-02,12.5,36,3.8283294022083285,8.803046894073486,8.809994160376066,7.833575924345296,9.772517863801676
23-03-14-02,12.5,36,3.8401052832603457,8.777335453033448,8.794308042191588,7.807864483305258,9.746806422761638
23-03-14-02,12.5,36,3.8337010741233826,8.745616722106934,8.778995849416669,7.776145752378745,9.715087691835125
23-03-14-02,12.5,36,3.8356688976287843,8.714303398132325,8.761501194332087,7.744832428404135,9.683774367860515
23-03-14-02,12.5,36,3.850689309835434,8.704961156845092,8.738248433190712,7.735490187116903,9.674432126573283
23-03-14-02,12.5,36,3.8729926228523253,8.68490972518921,8.72268176206897,7.71543875546102,9.6543806949174
23-03-14-02,12.5,36,3.8870100677013393,8.660038223266602,8.712755620047846,7.690567253538412,9.629509192994792
23-03-14-02,12.5,36,3.88406851887703,8.628034677505495,8.706124845546759,7.658563707777305,9.597505647233685
23-03-14-02,12.5,36,3.8942475914955144,8.607103719711304,8.695889224865299,7.637632749983115,9.576574689439495
23-03-14-02,12.5,36,3.882695579528809,8.583602418899536,8.691483205853054,7.614131449171347,9.553073388627727
23-03-14-02,12.5,36,3.888487386703492,8.597576942443848,8.678676284551322,7.628105972715658,9.567047912172038
23-03-14-02,12.5,36,3.8992571175098423,8.583391847610473,8.666831269342918,7.6139208778822836,9.552862817338664
23-03-14-02,12.5,36,3.9011843621730806,8.561157693862915,8.661753546414653,7.591686724134726,9.530628663591106
23-03-14-02,12.5,36,3.926133441925049,8.516712846755981,8.656774507571136,7.547241877027791,9.486183816484171
23-03-14-02,12.5,36,3.9112612843513492,8.465762033462523,8.659277141714556,7.496291063734334,9.435233003190714
23-03-14-02,12.5,36,3.9119019925594336,8.419037189483642,8.656303576377587,7.449566219755453,9.388508159211833
23-03-14-02,12.5,36,3.913129669427872,8.400466060638427,8.655083068112706,7.430995090910238,9.369937030366618
23-03-14-02,12.5,36,3.9244953632354735,8.416552591323853,8.650498813559636,7.447081621595664,9.386023561052044
23-03-14-02,12.5,36,3.911635237932205,8.431341648101807,8.650375770138126,7.461870678373617,9.400812617829997
23-03-14-02,12.5,36,3.933398103713989,8.445848608016968,8.64027124872183,7.4763776382887785,9.415319577745159
23-03-14-02,12.5,36,3.9354988574981693,8.435274696350099,8.640320830521455,7.4658037266219095,9.40474566607829
23-03-14-02,12.5,36,3.9193762540817265,8.418988037109376,8.637520321968676,7.449517067381186,9.388459006837566
23-03-14-02,12.5,36,3.9209345579147343,8.41880693435669,8.626805186784061,7.4493359646285,9.38827790408488
23-03-14-02,12.5,36,3.916141813993455,8.431490993499756,8.610295934003464,7.462020023771566,9.400961963227946
23-03-14-02,12.5,36,3.9231022655963907,8.4403507232666,8.595463159828801,7.470879753538411,9.409821692994791
23-03-14-02,12.5,36,3.916754305362702,8.453123474121094,8.577744283762543,7.4836525043929045,9.422594443849285
23-03-14-02,12.5,36,3.931443721055985,8.436019849777223,8.55824660069538,7.466548880049033,9.405490819505413
23-03-14-02,12.5,36,3.9249884843826295,8.436043596267702,8.548558345819272,7.466572626539512,9.405514565995892
23-03-14-02,12.5,36,3.9522475183010104,8.418585538864138,8.536712515436216,7.449114569135948,9.388056508592328
23-03-14-02,12.5,36,3.9331982493400575,8.397362470626833,8.534282719545825,7.427891500898643,9.366833440355023
23-03-14-02,12.5,36,3.9468204438686367,8.369747734069826,8.520906710431749,7.400276764341636,9.339218703798016
23-03-14-02,12.5,36,3.9626899659633636,8.372356300354005,8.511154152660769,7.402885330625815,9.341827270082195
23-03-14-02,12.5,36,3.988233733177185,8.355966644287111,8.505487921582779,7.386495674558922,9.325437614015302
23-03-14-02,12.5,36,3.976292741298676,8.339311771392824,8.506891268727715,7.369840801664634,9.308782741121014
23-03-14-02,12.5,36,3.9955436050891877,8.318584899902346,8.505430955259804,7.349113930174156,9.288055869630536
23-03-14-02,12.5,36,3.9963277637958527,8.31222713470459,8.506766019539489,7.342756164976401,9.281698104432781
23-03-14-02,12.5,36,3.97085525393486,8.31222098350525,8.501036876158686,7.342750013777061,9.281691953233441
23-03-14-02,12.5,36,3.973113095760345,8.277310066223146,8.487135367100601,7.307839096494956,9.246781035951336
23-03-14-02,12.5,36,3.962170070409775,8.245218353271486,8.468268053799287,7.275747383543297,9.214689322999677
23-03-14-02,12.5,36,3.987930417060853,8.245138101577759,8.450219991026612,7.275667131849569,9.214609071305949
23-03-14-02,12.5,36,3.986884105205536,8.257951908111574,8.435143191921293,7.288480938383384,9.227422877839764
23-03-14-02,12.5,36,3.9860768699646,8.241392135620119,8.421796241386108,7.271921165891929,9.21086310534831
23-03-14-02,12.5,36,3.982402005195618,8.216507244110108,8.404601186963097,7.2470362743819186,9.185978213838299
23-03-14-02,12.5,36,3.9823378348350533,8.21733651161194,8.384575174816359,7.24786554188375,9.18680748134013
23-03-14-02,12.5,36,3.989970531463624,8.21636438369751,8.357520918596865,7.24689341396932,9.1858353534257
23-03-14-02,12.5,36,4.020473478635153,8.197670888900758,8.33263008796126,7.228199919172568,9.167141858628948
23-03-14-02,12.5,36,4.029140572150549,8.197324562072755,8.316426333870623,7.227853592344565,9.166795531800945
23-03-14-02,12.5,36,4.052843169768652,8.213185214996338,8.297343766508844,7.243714245268149,9.182656184724529
23-03-14-02,12.5,36,4.037836842139562,8.226240921020507,8.287077840510783,7.256769951292317,9.195711890748697
23-03-14-02,12.5,36,4.051917473872503,8.219691753387451,8.26835965621995,7.250220783659262,9.189162723115642
23-03-14-02,12.5,36,4.043365178902945,8.213461446762086,8.253160245256174,7.243990477033896,9.182932416490276
23-03-14-02,12.5,36,4.0591710348924,8.210288143157959,8.234336519823195,7.240817173429769,9.179759112886149
23-03-14-02,12.5,36,4.067650903066,8.208582973480226,8.217572644841423,7.2391120037520365,9.178053943208416
23-03-14-02,12.5,36,4.098570303916931,8.189519977569581,8.2049793952023,7.220049007841392,9.158990947297772
23-03-14-02,12.5,36,4.09711288690567,8.18054738044739,8.198190141157918,7.2110764107192,9.15001835017558
23-03-14-02,12.5,36,4.090743755499522,8.17201910018921,8.192370225681668,7.202548130461021,9.1414900699174
23-03-14-02,12.5,36,4.112651150623957,8.153322172164916,8.181828195232692,7.183851202436727,9.122793141893107
23-03-14-02,12.5,36,4.097895033359528,8.13419795036316,8.175423943382896,7.16472698063497,9.10366892009135
23-03-14-02,12.5,36,4.120149240493775,8.130862998962403,8.163227108383527,7.1613920292342135,9.100333968690594
23-03-14-02,12.5,36,4.1190171794096635,8.137298583984375,8.149248253636085,7.167827614256185,9.106769553712565
23-03-14-02,12.5,36,4.126432843605677,8.143509864807129,8.139260254244054,7.174038895078939,9.11298083453532
23-03-14-02,12.5,36,4.133656938473384,8.14348111152649,8.12509908808251,7.174010141798301,9.112952081254681
23-03-14-02,12.5,36,4.123582878510158,8.164083480834961,8.110063623127363,7.194612511106771,9.133554450563151
23-03-14-02,12.5,36,4.1290503907203675,8.179649591445925,8.090609623831437,7.210178621717735,9.149120561174115
23-03-14-02,12.5,36,4.123185728788377,8.174243116378785,8.071280873723737,7.204772146650595,9.143714086106975
23-03-14-02,12.5,36,4.138087251186372,8.18538680076599,8.048545460779817,7.2159158310378,9.15485777049418
23-03-14-02,12.5,36,4.141627624034882,8.180313205718994,8.03156067346644,7.210842235990804,9.149784175447184
23-03-14-02,12.5,36,4.1530237571398425,8.183289098739625,8.015928644517915,7.213818129011435,9.152760068467815
23-03-14-02,12.5,36,4.184319590727489,8.199723243713379,8.002358000467007,7.230252273985189,9.16919421344157
23-03-14-02,12.5,36,4.164594633579255,8.19319396018982,7.997564485784762,7.2237229904616305,9.16266492991801
23-03-14-02,12.5,36,4.191696418523788,8.180603742599487,7.985235736345577,7.211132772871298,9.150074712327678
23-03-14-02,12.5,36,4.203325560887655,8.177268075942994,7.979819524129534,7.207797106214804,9.146739045671184
23-03-14-02,12.5,36,4.213726926644643,8.175308618545532,7.976784916596314,7.205837648817343,9.144779588273723
23-03-14-02,12.5,36,4.218887294133505,8.170166358947753,7.97674161643668,7.200695389219564,9.139637328675944
23-03-14-02,12.5,36,4.228975515365601,8.178262338638305,7.98349313268966,7.2087913689101155,9.147733308366496
23-03-14-02,12.5,36,4.2171974587440495,8.178240594863892,7.989091368611102,7.2087696251357025,9.147711564592083
23-03-14-02,12.5,36,4.214456646442414,8.18629566192627,7.991981738181773,7.21682469219808,9.15576663165446
23-03-14-02,12.5,36,4.216493258476258,8.167471704483033,7.995115701120047,7.198000734754843,9.136942674211223
23-03-14-02,12.5,36,4.206879630088807,8.134998664855958,7.999841604257348,7.165527695127769,9.104469634584149
23-03-14-02,12.5,36,4.222546049356461,8.11422992706299,8.001908263814498,7.1447589573348,9.08370089679118
23-03-14-02,12.5,36,4.217315060297649,8.093529567718505,8.001611348434144,7.124058597990316,9.063000537446696
23-03-14-02,12.5,36,4.217727808554968,8.079131469726564,8.00052730999686,7.109660499998374,9.048602439454754
23-03-14-02,12.5,36,4.21393269499143,8.043177938461303,8.00268042601893,7.073706968733114,9.012648908189494
23-03-14-02,12.5,36,4.186980207761129,8.019913530349733,7.999892816406285,7.050442560621543,8.989384500077923
23-03-14-02,12.5,36,4.202329516410828,8.000595331192017,7.987069351854195,7.031124361463827,8.970066300920207
23-03-14-02,12.5,36,4.203481243848801,7.98948040008545,7.9786443299852,7.02000943035726,8.95895136981364
23-03-14-02,12.5,36,4.1996117719014485,7.976819944381714,7.968770694802172,7.0073489746535245,8.946290914109904
23-03-14-02,12.5,36,4.194129247268041,7.973422479629517,7.958109792707863,7.003951509901327,8.942893449357706
23-03-14-02,12.5,36,4.197118162711462,7.976647710800171,7.942373805015055,7.007176741071982,8.946118680528361
23-03-14-02,12.5,36,4.223965177536011,7.967300033569337,7.928154329889928,6.997829063841148,8.936771003297528
23-03-14-02,12.5,36,4.222486662467321,7.965526485443117,7.923785377348777,6.996055515714928,8.934997455171308
23-03-14-02,12.5,36,4.2074968870480856,7.9575706958770756,7.914679540788201,6.988099726148886,8.927041665605266
23-03-14-02,12.5,36,4.227237587769827,7.963781976699829,7.904381151658278,6.994311006971639,8.933252946428018
23-03-14-02,12.5,36,4.2480765755971275,7.957121801376342,7.897454133097142,6.9876508316481525,8.926592771104533
23-03-14-02,12.5,36,4.24258204460144,7.956346750259399,7.893744608900729,6.98687578053121,8.92581771998759
23-03-14-02,12.5,36,4.250778088569642,7.95475516319275,7.888546911443773,6.98528419346456,8.92422613292094
23-03-14-02,12.5,36,4.250620525678,7.956268215179444,7.883022089192765,6.986797245451254,8.925739184907634
23-03-14-02,12.5,36,4.269701963265738,7.961068296432497,7.87413198620716,6.991597326704308,8.930539266160688
23-03-14-02,12.5,36,4.26538408001264,7.9481600761413596,7.871392951413685,6.97868910641317,8.91763104586955
23-03-14-02,12.5,36,4.244979957739512,7.9508205413818365,7.864749997244218,6.981349571653647,8.920291511110026
23-03-14-02,12.5,36,4.266528628269832,7.949025249481203,7.8569671891493,6.979554279753013,8.918496219209393
23-03-14-02,12.5,36,4.256968007485072,7.952149772644044,7.852937780827833,6.982678802915855,8.921620742372234
23-03-14-02,12.5,36,4.260732388893763,7.936087989807129,7.840267089596447,6.96661702007894,8.90555895953532
23-03-14-02,12.5,36,4.266144089301427,7.932612991333008,7.8301742683340265,6.963142021604819,8.902083961061198
23-03-14-02,12.5,36,4.267871145804723,7.9238864421844495,7.81573004476127,6.95441547245626,8.893357411912639
23-03-14-02,12.5,36,4.277793496449788,7.917003822326661,7.796229100995484,6.947532852598472,8.886474792054852
23-03-14-02,12.5,36,4.294285841385523,7.902592134475709,7.779649455485826,6.9331211647475195,8.8720631042039
23-03-14-02,12.5,36,4.28318593064944,7.881800794601441,7.761002383195811,6.912329824873251,8.851271764329631
23-03-14-02,12.5,36,4.298178823391597,7.862711763381958,7.7422040720315,6.893240793653768,8.832182733110148
23-03-14-02,12.5,36,4.283029605547588,7.851927709579467,7.727918088244785,6.8824567398512775,8.821398679307658
23-03-14-02,12.5,36,4.286363192001979,7.847994947433471,7.704215302742198,6.878523977705282,8.81746591716166
23-03-14-02,12.5,36,4.319739689032237,7.854498052597047,7.685013480123482,6.885027082868858,8.823969022325237
23-03-14-02,12.5,36,4.310662374893824,7.8753767967224135,7.671203750141301,6.905905826994224,8.844847766450604
23-03-14-02,12.5,36,4.3382369697093965,7.885139751434328,7.654649375045958,6.915668781706138,8.854610721162517
23-03-14-02,12.5,36,4.365966206789016,7.885133457183839,7.6507781106076305,6.915662487455649,8.85460442691203
23-03-14-02,12.5,36,4.361316132545472,7.867302703857423,7.655011648253092,6.897831734129233,8.836773673585613
23-03-14-02,12.5,36,4.389336377382278,7.848174190521242,7.65367883769157,6.878703220793052,8.817645160249432
23-03-14-02,12.5,36,4.378449738025665,7.838457012176514,7.660210112933252,6.8689860424483244,8.807927981904704
23-03-14-02,12.5,36,4.37072194814682,7.825857067108155,7.655365721762221,6.856386097379965,8.795328036836345
23-03-14-02,12.5,36,4.403942948579789,7.806877183914184,7.646570131085188,6.837406214185995,8.776348153642374
23-03-14-02,12.5,36,4.383895504474641,7.768047523498536,7.644472159230981,6.798576553770347,8.737518493226727
23-03-14-02,12.5,36,4.390637421607972,7.715220165252687,7.635061543252201,6.745749195524497,8.684691134980877
23-03-14-02,12.5,36,4.39555413722992,7.671987390518189,7.624260862680223,6.702516420789999,8.641458360246379
23-03-14-02,12.5,36,4.358039546012879,7.627591753005981,7.611538048222344,6.658120783277791,8.59706272273417
23-03-14-02,12.5,36,4.344230312108993,7.611345291137696,7.583451684986259,6.641874321409507,8.580816260865886
23-03-14-02,12.5,36,4.368193709850312,7.591409254074097,7.549943067651391,6.621938284345908,8.560880223802288
23-03-14-02,12.5,36,4.355500090122223,7.59167447090149,7.525954587407824,6.6222035011733,8.56114544062968
23-03-14-02,12.5,36,4.403793013095855,7.588812160491944,7.496807681945111,6.6193411907637545,8.558283130220135
23-03-14-02,12.5,36,4.416795122623443,7.594939327239992,7.477713462380903,6.625468357511802,8.564410296968182
23-03-14-02,12.5,36,4.415021967887879,7.584634637832641,7.461329506739981,6.615163668104452,8.554105607560832
23-03-14-02,12.5,36,4.433570313453674,7.584439945220947,7.440680221642039,6.614968975492758,8.553910914949137
23-03-14-02,12.5,36,4.447957164049148,7.592699003219606,7.4204216449612685,6.623228033491416,8.562169972947796
23-03-14-02,12.5,36,4.463421493768693,7.589610958099366,7.404140832889975,6.620139988371176,8.559081927827556
23-03-14-02,12.5,36,4.5080772101879125,7.592895126342774,7.391351078207457,6.623424156614584,8.562366096070964
23-03-14-02,12.5,36,4.523259317874908,7.580356407165528,7.385681298722145,6.6108854374373385,8.549827376893719
23-03-14-02,12.5,36,4.496303981542587,7.572530937194824,7.3887958892744905,6.603059967466635,8.542001906923014
23-03-14-02,12.5,36,4.511220425367355,7.553143644332886,7.384183247462835,6.5836726746046965,8.522614614061077
23-03-14-02,12.5,36,4.506969887018204,7.530798768997192,7.38346354414505,6.5613277992690024,8.500269738725382
23-03-14-02,12.5,36,4.505589807033539,7.528272914886475,7.386514694928628,6.558801945158286,8.497743884614666
23-03-14-02,12.5,36,4.527482169866562,7.535482692718506,7.386725873115819,6.566011722990316,8.504953662446695
23-03-14-02,12.5,36,4.54488598704338,7.551369524002076,7.389999950191915,6.581898554273886,8.520840493730265
23-03-14-02,12.5,36,4.53757796883583,7.573351192474366,7.396346804155683,6.603880222746176,8.542822162202556
23-03-14-02,12.5,36,4.534036248922349,7.586012077331544,7.399238036852459,6.6165411076033545,8.555483047059735
23-03-14-02,12.5,36,4.5397688329219825,7.5921119213104244,7.3993810280773005,6.622640951582235,8.561582891038615
23-03-14-02,12.5,36,4.505927741527558,7.5951690673828125,7.398159944395015,6.625698097654623,8.564640037111003
23-03-14-02,12.5,36,4.52190288901329,7.591914653778077,7.387863233565852,6.6224436840498875,8.561385623506267
23-03-14-02,12.5,36,4.515222358703613,7.598592710494995,7.380654452282663,6.629121740766806,8.568063680223185
23-03-14-02,12.5,36,4.490124464035034,7.608162546157837,7.370180273135882,6.638691576429648,8.577633515886028
23-03-14-02,12.5,36,4.504419672489166,7.585166931152345,7.355263727777518,6.615695961424155,8.554637900880534
23-03-14-02,12.5,36,4.509230697154999,7.561039352416993,7.341038162818201,6.591568382688804,8.530510322145183
23-03-14-02,12.5,36,4.509354782104492,7.527638769149782,7.330399222488136,6.558167799421592,8.497109738877972
23-03-14-02,12.5,36,4.521374678611756,7.491150999069214,7.318541931708454,6.521680029341025,8.460621968797405
23-03-14-02,12.5,36,4.533233320713044,7.470428037643433,7.310814795247352,6.500957067915244,8.439899007371624
23-03-14-02,12.5,36,4.546656739711762,7.451316261291505,7.303471606048927,6.481845291563316,8.420787231019695
23-03-14-02,12.5,36,4.563781559467317,7.437429141998292,7.302591217421133,6.4679581722701025,8.406900111726483
23-03-14-02,12.5,36,4.562549531459809,7.440439796447754,7.302080870135425,6.470968826719565,8.409910766175944
23-03-14-02,12.5,36,4.574352425336838,7.42889256477356,7.298029164389561,6.45942159504537,8.39836353450175
23-03-14-02,12.5,36,4.573812770843506,7.414337825775147,7.293125601128843,6.444866856046957,8.383808795503336
23-03-14-02,12.5,36,4.584714901447296,7.416110658645631,7.279959571415697,6.4466396889174415,8.38558162837382
23-03-14-02,12.5,36,4.56913046836853,7.417645311355592,7.271729424240784,6.448174341627403,8.387116281083783
23-03-14-02,12.5,36,4.576229214668275,7.420277023315431,7.258544981170717,6.450806053587241,8.38974799304362
23-03-14-02,12.5,36,4.564964044094086,7.415570783615113,7.245813343645981,6.446099813886923,8.385041753343303
23-03-14-02,12.5,36,4.574871873855591,7.407515430450441,7.2291861302976095,6.438044460722251,8.37698640017863
23-03-14-02,12.5,36,4.55163843035698,7.407690238952637,7.212701572513923,6.438219269224447,8.377161208680826
23-03-14-02,12.5,36,4.566690474748612,7.408831357955933,7.189929141050361,6.439360388227743,8.378302327684123
23-03-14-02,12.5,36,4.585743641853332,7.397800254821778,7.167348275630808,6.4283292850935885,8.367271224549969
23-03-14-02,12.5,36,4.602612316608429,7.386766433715821,7.145501451012684,6.417295463987632,8.35623740344401
23-03-14-02,12.5,36,4.65051538348198,7.386873579025268,7.130138094040278,6.417402609297079,8.356344548753459
23-03-14-02,12.5,36,4.6325892388820655,7.375671100616455,7.123439995702948,6.406200130888266,8.345142070344645
23-03-14-02,12.5,36,4.645774519443512,7.366301965713502,7.108965994279546,6.3968309959853125,8.335772935441693
23-03-14-02,12.5,36,4.650440955162048,7.358953428268433,7.0942806228631525,6.389482458540243,8.328424397996622
23-03-14-02,12.5,36,4.661881124973298,7.360305118560792,7.081377750709339,6.390834148832602,8.329776088288982
23-03-14-02,12.5,36,4.671385174989701,7.360460329055788,7.067177647970139,6.390989359327598,8.329931298783977
23-03-14-02,12.5,36,4.684640908241272,7.347392606735231,7.0534606081414175,6.3779216370070415,8.31686357646342
23-03-14-02,12.5,36,4.699475437402725,7.334889793395997,7.038812015487417,6.365418823667808,8.304360763124187
23-03-14-02,12.5,36,4.715229552984238,7.328249788284302,7.027129220035434,6.358778818556113,8.297720758012492
23-03-14-02,12.5,36,4.69358668923378,7.312314891815186,7.018099338572159,6.342843922086996,8.281785861543376
23-03-14-02,12.5,36,4.69058433175087,7.285344886779785,7.00009596655118,6.315873917051595,8.254815856507975
23-03-14-02,12.5,36,4.719372057914733,7.263075542449951,6.97866747038561,6.293604572721762,8.232546512178141
23-03-14-02,12.5,36,4.734374362230301,7.243996381759644,6.9640785772872515,6.274525412031455,8.213467351487834
23-03-14-02,12.5,36,4.728265589475631,7.210968303680421,6.948515790232983,6.241497333952231,8.180439273408611
23-03-14-02,12.5,36,4.748116630315781,7.160244655609131,6.929410733641004,6.1907736858809415,8.12971562533732
23-03-14-02,12.5,36,4.754985409975053,7.114026832580567,6.913695317120382,6.1445558628523775,8.083497802308758
23-03-14-02,12.5,36,4.774550896883011,7.0729471206665036,6.898021906070236,6.103476150938314,8.042418090394694
23-03-14-02,12.5,36,4.771366089582442,7.047145557403565,6.888110581047259,6.077674587675375,8.016616527131754
23-03-14-02,12.5,36,4.7709800720214846,7.018690538406372,6.876906341069425,6.049219568678183,7.988161508134562
23-03-14-02,12.5,36,4.805014097690583,7.006093454360962,6.863191267250167,6.0366224846327725,7.975564424089152
23-03-14-02,12.5,36,4.8236389636993415,6.996517896652222,6.854772958584216,6.027046926924032,7.965988866380411
23-03-14-02,12.5,36,4.810269099473954,6.986961507797241,6.853233764980537,6.017490538069051,7.95643247752543
23-03-14-02,12.5,36,4.83208789229393,6.964098358154297,6.849030868311829,5.994627388426108,7.933569327882487
23-03-14-02,12.5,36,4.84846596121788,6.962201356887818,6.851136416495184,5.992730387159629,7.931672326616008
23-03-14-02,12.5,36,4.847383958101273,6.96723976135254,6.854639269940736,5.997768791624351,7.93671073108073
23-03-14-02,12.5,36,4.854268592596055,6.968626928329469,6.8525479153866735,5.999155958601279,7.938097898057658
23-03-14-02,12.5,36,4.8373743951320645,6.9814344406127935,6.852716560637433,6.011963470884604,7.950905410340983
23-03-14-02,12.5,36,4.842411655187607,6.959358930587769,6.848961626417572,5.98988796085958,7.928829900315959
23-03-14-02,12.5,36,4.858218038082122,6.940317821502686,6.844850317018966,5.970846851774496,7.909788791230875
23-03-14-02,12.5,36,4.8589460253715515,6.9177979946136485,6.841078695694396,5.948327024885459,7.887268964341838
23-03-14-02,12.5,36,4.833486968278884,6.8956937313079845,6.835734890168327,5.926222761579795,7.865164701036174
23-03-14-02,12.5,36,4.83710476756096,6.875090503692628,6.824980290940103,5.905619533964439,7.844561473420818
23-03-14-02,12.5,36,4.818634909391403,6.862976360321046,6.815136097947567,5.893505390592856,7.832447330049235
23-03-14-02,12.5,36,4.825975900888443,6.837277793884278,6.801791161373295,5.867806824156088,7.806748763612467
23-03-14-02,12.5,36,4.86090286374092,6.817730283737182,6.787445573933838,5.848259314008993,7.787201253465372
23-03-14-02,12.5,36,4.853178864717483,6.805305862426758,6.7802090767123655,5.835834892698569,7.774776832154948
23-03-14-02,12.5,36,4.861601227521897,6.776825952529908,6.765756941150307,5.807354982801718,7.7462969222580975
23-03-14-02,12.5,36,4.869003212451935,6.761046409606934,6.749680066597206,5.791575439878744,7.730517379335123
23-03-14-02,12.5,36,4.8827569603919985,6.751639509201049,6.7363508101471865,5.78216853947286,7.721110478929239
23-03-14-02,12.5,36,4.893794226646423,6.742398977279663,6.726506665106103,5.7729280075514735,7.711869947007853
23-03-14-02,12.5,36,4.903396052122117,6.739011955261231,6.718274503970278,5.769540985533041,7.70848292498942
23-03-14-02,12.5,36,4.901114827394486,6.742461633682251,6.7038898360988135,5.772990663954062,7.711932603410441
23-03-14-02,12.5,36,4.905155044794084,6.742429876327515,6.6830763652349905,5.772958906599325,7.711900846055705
23-03-14-02,12.5,36,4.919380635023118,6.742690086364746,6.656759026903948,5.7732191166365565,7.712161056092936
23-03-14-02,12.5,36,4.908245545625687,6.739575433731079,6.634742022588655,5.770104464002889,7.7090464034592685
23-03-14-02,12.5,36,4.948315984010697,6.739649391174317,6.61449792724588,5.770178421446127,7.7091203609025065
23-03-14-02,12.5,36,4.968010371923447,6.7424961090087905,6.604403715391401,5.773025139280601,7.71196707873698
23-03-14-02,12.5,36,4.957171761989594,6.729503202438355,6.598107114547563,5.760032232710166,7.698974172166545
23-03-14-02,12.5,36,4.947931838035584,6.704063129425049,6.58361033618526,5.734592159696859,7.673534099153239
23-03-14-02,12.5,36,4.948419153690338,6.688068437576295,6.563265638699724,5.718597467848105,7.657539407304484
23-03-14-02,12.5,36,4.999954700469971,6.665939426422121,6.541742294565429,5.696468456693931,7.63541039615031
23-03-14-02,12.5,36,5.04184365272522,6.629104614257813,6.527221924089572,5.659633644529624,7.598575583986003
23-03-14-02,12.5,36,5.084610211849213,6.600384378433229,6.520024699105908,5.630913408705039,7.569855348161418
23-03-14-02,12.5,36,5.069510662555695,6.566933727264406,6.5182546192689585,5.597462757536216,7.536404696992595
23-03-14-02,12.5,36,5.045399188995362,6.531983184814454,6.513841407539165,5.562512215086264,7.501454154542643
23-03-14-02,12.5,36,5.016866981983186,6.487344360351563,6.501896029945255,5.5178733906233735,7.456815330079753
23-03-14-02,12.5,36,5.010880684852601,6.452490663528444,6.482291319240987,5.483019693800254,7.421961633256633
23-03-14-02,12.5,36,5.056491947174073,6.431887578964235,6.4594042838111685,5.462416609236046,7.401358548692425
23-03-14-02,12.5,36,5.087857472896577,6.412519454956056,6.441532011055352,5.443048485227866,7.381990424684245
23-03-14-02,12.5,36,5.096696293354035,6.380442380905152,6.429839385556053,5.410971411176963,7.349913350633342
23-03-14-02,12.5,36,5.101009011268617,6.345300149917604,6.418926354735985,5.375829180189414,7.314771119645793
23-03-14-02,12.5,36,5.092232739925384,6.31344337463379,6.408044252601371,5.3439724049056005,7.28291434436198
23-03-14-02,12.5,36,5.097106754779816,6.27512140274048,6.392604604871513,5.30565043301229,7.244592372468669
23-03-14-02,12.5,36,5.1006044268608095,6.244807434082032,6.380071678156885,5.275336464353843,7.214278403810222
23-03-14-02,12.5,36,5.1296217203140255,6.216055440902711,6.36143395639968,5.246584471174521,7.1855264106309
23-03-14-02,12.5,36,5.154992830753326,6.200028991699219,6.345433804167085,5.23055802197103,7.169499961427409
23-03-14-02,12.5,36,5.172437071800232,6.186006546020509,6.332461642167565,5.216535576292319,7.155477515748698
23-03-14-02,12.5,36,5.183907151222229,6.171733903884888,6.317744670745414,5.202262934156699,7.141204873613078
23-03-14-02,12.5,36,5.171496438980102,6.162106847763062,6.301839654190244,5.1926358780348725,7.131577817491252
23-03-14-02,12.5,36,5.174918377399444,6.140092992782593,6.28012172307057,5.1706220230544035,7.109563962510783
23-03-14-02,12.5,36,5.179121887683868,6.13360390663147,6.256274939362685,5.164132936903281,7.10307487635966
23-03-14-02,12.5,36,5.203337621688843,6.1429883480072025,6.231802389228182,5.173517378279013,7.112459317735392
23-03-14-02,12.5,36,5.18713071346283,6.157364702224732,6.20647448112295,5.187893732496542,7.126835671952922
23-03-14-02,12.5,36,5.235619592666626,6.173118925094605,6.1737787847252825,5.2036479553664154,7.142589894822795
23-03-14-02,12.5,36,5.246292316913605,6.191050815582275,6.148585236583835,5.221579845854086,7.160521785310465
23-03-14-02,12.5,36,5.250036501884461,6.197612285614014,6.1213623351135835,5.228141315885824,7.167083255342203
23-03-14-02,12.5,36,5.281098413467407,6.192438411712647,6.093049593080559,5.222967441984458,7.161909381440837
23-03-14-02,12.5,36,5.301938271522522,6.179657936096192,6.07062442602018,5.210186966368003,7.149128905824382
23-03-14-02,12.5,36,5.333112609386443,6.160707807540894,6.051532460174135,5.1912368378127045,7.130178777269084
23-03-14-02,12.5,36,5.353009724617004,6.154263925552368,6.036634711784295,5.184792955824179,7.123734895280558
23-03-14-02,12.5,36,5.362261772155763,6.132036209106446,6.024315456732272,5.162565239378257,7.101507178834636
23-03-14-02,12.5,36,5.394513547420503,6.100346660614014,6.012207283964539,5.130875690885825,7.069817630342204
23-03-14-02,12.5,36,5.434741735458375,6.067089414596558,6.006420311134656,5.097618444868369,7.036560384324748
23-03-14-02,12.5,36,5.427652907371521,6.038641977310181,6.002865430365511,5.069171007581992,7.008112947038371
23-03-14-02,12.5,36,5.454944705963134,6.005217504501343,5.994619123551843,5.035746534773153,6.9746884742295325
23-03-14-02,12.5,36,5.467549526691436,5.973331117630005,5.987444435749827,5.003860147901816,6.942802087358195
23-03-14-02,12.5,36,5.453849077224731,5.938556098937988,5.977803604858081,4.969085129209798,6.908027068666177
23-03-14-02,12.5,36,5.449372732639312,5.909975337982178,5.963408963084952,4.940504368253988,6.879446307710367
23-03-14-02,12.5,36,5.448673629760742,5.884633541107177,5.946683832875032,4.915162571378987,6.854104510835366
23-03-14-02,12.5,36,5.448846232891083,5.862405824661255,5.929236314066113,4.892934854933065,6.831876794389444
23-03-14-02,12.5,36,5.456684207916259,5.843380165100097,5.906669738178753,4.873909195371907,6.8128511348282865
23-03-14-02,12.5,36,5.439743089675903,5.830714988708497,5.882195845403641,4.861244018980307,6.800185958436686
23-03-14-02,12.5,36,5.4627708196640015,5.813041305541993,5.85237464664659,4.843570335813803,6.782512275270182
23-03-14-02,12.5,36,5.492873525619507,5.790748071670532,5.82932481604295,4.821277101942343,6.760219041398722
23-03-14-02,12.5,36,5.512047302722932,5.771318292617798,5.811602103860668,4.801847322889609,6.740789262345988
23-03-14-02,12.5,36,5.544743204116822,5.747371530532837,5.798447342738349,4.777900560804647,6.716842500261026
23-03-14-02,12.5,36,5.569262194633485,5.729728174209596,5.7860811911679155,4.760257204481406,6.699199143937785
23-03-14-02,12.5,36,5.583639740943909,5.717081737518312,5.774657045838934,4.747610767790122,6.686552707246501
23-03-14-02,12.5,36,5.588818204402924,5.702624273300171,5.7631025205165445,4.7331533035719815,6.672095243028361
23-03-14-02,12.5,36,5.631091380119324,5.680588960647583,5.751507524170089,4.711117990919393,6.650059930375773
23-03-14-02,12.5,36,5.655133628845215,5.667999601364136,5.742885182083046,4.698528631635947,6.637470571092326
23-03-14-02,12.5,36,5.681809103488922,5.656706285476685,5.7341570111451565,4.687235315748495,6.626177255204874
23-03-14-02,12.5,36,5.649697494506836,5.639263772964478,5.726690203107818,4.669792803236288,6.6087347426926675
23-03-14-02,12.5,36,5.63693790435791,5.6265382289886485,5.710222236525943,4.657067259260459,6.596009198716838
23-03-14-02,12.5,36,5.619003748893737,5.614539098739625,5.686949000115282,4.6450681290114355,6.584010068467815
23-03-14-02,12.5,36,5.646051204204559,5.60344033241272,5.656219169326201,4.633969362684531,6.57291130214091
23-03-14-02,12.5,36,5.6633383393287655,5.5860360145568855,5.629259761075434,4.616565044828696,6.555506984285075
23-03-14-02,12.5,36,5.679143011569977,5.566704225540161,5.6050135897378714,4.597233255811972,6.536175195268351
23-03-14-02,12.5,36,5.6847828269004825,5.5619843959808355,5.578537532106283,4.592513426252646,6.531455365709025
23-03-14-02,12.5,36,5.702976512908935,5.568240594863892,5.549485570515193,4.598769625135702,6.537711564592081
23-03-14-02,12.5,36,5.728327095508575,5.564854431152343,5.522170602260336,4.595383461424153,6.534325400880532
23-03-14-02,12.5,36,5.74474015235901,5.547415494918823,5.495748202301652,4.577944525190634,6.516886464647013
23-03-14-02,12.5,36,5.788663256168366,5.531456708908081,5.470335947595315,4.5619857391798915,6.500927678636271
23-03-14-02,12.5,36,5.834037733078004,5.524914693832398,5.447027323014322,4.555443724104208,6.494385663560587
23-03-14-02,12.5,36,5.88002588748932,5.508917140960693,5.426778959992468,4.539446171232504,6.478388110688883
23-03-14-02,12.5,36,5.875659859180452,5.505602073669434,5.409069530361924,4.536131103941244,6.475073043397623
23-03-14-02,12.5,36,5.8701313018798835,5.499002122879029,5.388254477100242,4.529531153150839,6.468473092607218
23-03-14-02,12.5,36,5.90624384880066,5.5023609638214115,5.363292678318169,4.532889994093222,6.471831933549601
23-03-14-02,12.5,36,5.934898364543915,5.4864256381988525,5.345595811967607,4.516954668470663,6.455896607927042
23-03-14-02,12.5,36,5.938715100288391,5.470399045944213,5.327075139700623,4.500928076216024,6.439870015672403
23-03-14-02,12.5,36,5.957454442977905,5.4495709419250495,5.30691941888078,4.48009997219686,6.419041911653239
23-03-14-02,12.5,36,5.9656932830810545,5.433771657943726,5.287919519819342,4.464300688215537,6.403242627671916
23-03-14-02,12.5,36,5.992858493328095,5.4306800365448,5.265723752497273,4.46120906681661,6.400151006272989
23-03-14-02,12.5,36,6.012629270553589,5.405305194854737,5.246579040055884,4.4358342251265475,6.374776164582927
23-03-14-02,12.5,36,6.037352037429809,5.382530164718629,5.226564967820272,4.413059194990439,6.352001134446819
23-03-14-02,12.5,36,6.060918354988098,5.3541432380676275,5.209045234127175,4.384672268339438,6.323614207795817
23-03-14-02,12.5,36,6.092859029769898,5.32568964958191,5.195442462604556,4.35621867985372,6.295160619310099
23-03-14-02,12.5,36,6.064289963245392,5.2907292366027825,5.183424390611966,4.321258266874593,6.260200206330972
23-03-14-02,12.5,36,6.101363575458527,5.271697854995727,5.164522600217874,4.302226885267538,6.241168824723917
23-03-14-02,12.5,36,6.12026892900467,5.246241331100464,5.147339197997291,4.276770361372274,6.2157123008286534
23-03-14-02,12.5,36,6.129053938388825,5.2210709095001215,5.132629611098488,4.251599939771932,6.190541879228311
23-03-14-02,12.5,36,6.167025828361512,5.196985816955566,5.117044814328525,4.2275148472273765,6.166456786683756
23-03-14-02,12.5,36,6.166968798637391,5.155500698089599,5.108664435259776,4.18602972836141,6.124971667817789
23-03-14-02,12.5,36,6.19546195268631,5.123629617691041,5.097736012024156,4.154158647962851,6.09310058741923
23-03-14-02,12.5,36,6.197803664207459,5.097957086563111,5.094017089343482,4.128486116834922,6.067428056291301
23-03-14-02,12.5,36,6.1856364011764535,5.059736108779908,5.089007984940618,4.090265139051718,6.029207078508097
23-03-14-02,12.5,36,6.203548240661622,5.030928468704223,5.080412975180254,4.061457498976034,6.000399438432413
23-03-14-02,12.5,36,6.238466751575471,4.998882007598877,5.069795181439779,4.0294110378706876,5.968352977327067
23-03-14-02,12.5,36,6.2605555891990665,4.973536777496338,5.0649456594635645,4.004065807768148,5.943007747224527
23-03-14-02,12.5,36,6.256729686260224,4.954428005218506,5.06183763825991,3.984957035490316,5.923898974946695
23-03-14-02,12.5,36,6.2739652633667,4.9273162364959715,5.056326482172243,3.957845266767782,5.896787206224161
23-03-14-02,12.5,36,6.245017421245575,4.897322273254395,5.053233421821087,3.9278513035262055,5.866793242982585
23-03-14-02,12.5,36,6.268882441520692,4.876272535324097,5.040415519637233,3.9068015655959076,5.845743505052287
23-03-14-02,12.5,36,6.230113613605499,4.853555641174316,5.030750617117429,3.884084671446127,5.823026610902506
23-03-14-02,12.5,36,6.244545793533326,4.828440294265747,5.012236178538987,3.858969324537558,5.797911263993937
23-03-14-02,12.5,36,6.265902352333069,4.812356767654419,4.99484255716022,3.84288579792623,5.781827737382609
23-03-14-02,12.5,36,6.303178775310516,4.784003505706787,4.975026428511511,3.8145325359785973,5.7534744754349765
23-03-14-02,12.5,36,6.284036409854889,4.761281719207763,4.957726600169563,3.7918107494795734,5.730752688935953
23-03-14-02,12.5,36,6.289829540252685,4.734578838348388,4.936009292418742,3.7651078686201984,5.704049808076578
23-03-14-02,12.5,36,6.308705449104309,4.714106588363648,4.913914414948136,3.744635618635458,5.683577558091837
23-03-14-02,12.5,36,6.303165364265443,4.698329620361328,4.89275228908907,3.7288586506331383,5.667800590089517
23-03-14-02,12.5,36,6.366368675231934,4.688842182159425,4.870497637386013,3.719371212431235,5.658313151887614
23-03-14-02,12.5,36,6.360525894165039,4.675763683319092,4.854347780725531,3.7062927135909023,5.6452346530472814
23-03-14-02,12.5,36,6.405749893188476,4.66292890548706,4.838321830612665,3.693457935758871,5.63239987521525
23-03-14-02,12.5,36,6.409807431697846,4.653074684143067,4.828976380654863,3.683603714414877,5.622545653871256
23-03-14-02,12.5,36,6.455225932598115,4.638710203170777,4.818287906476624,3.669239233442587,5.608181172898966
23-03-14-02,12.5,36,6.469168055057526,4.632167139053346,4.809705268190442,3.662696169325156,5.601638108781535
23-03-14-02,12.5,36,6.492468917369843,4.610580549240113,4.80706851384049,3.641109579511923,5.580051518968302
23-03-14-02,12.5,36,6.502154648303986,4.579849252700806,4.802759788320934,3.6103782829726168,5.549320222428996
23-03-14-02,12.5,36,6.5125552177429205,4.5365484428405765,4.800579531777986,3.567077473112387,5.506019412568766
23-03-14-02,12.5,36,6.517527532577515,4.50460340499878,4.794369435350518,3.53513243527059,5.474074374726969
23-03-14-02,12.5,36,6.5228061318397526,4.475733537673951,4.785859395560114,3.506262567945761,5.44520450740214
23-03-14-02,12.5,36,6.515599584579468,4.459190053939821,4.778244033929698,3.4897190842116315,5.428661023668011
23-03-14-02,12.5,36,6.496374666690827,4.443965864181519,4.76756649268213,3.474494894453329,5.413436833909708
23-03-14-02,12.5,36,6.513632416725159,4.41861276626587,4.747138887138996,3.4491417965376803,5.388083735994059
23-03-14-02,12.5,36,6.539068615436555,4.401238775253296,4.727544965511049,3.431767805525107,5.370709744981486
23-03-14-02,12.5,36,6.494864479700725,4.38845009803772,4.71405612663438,3.4189791283095303,5.3579210677659095
23-03-14-02,12.5,36,6.534671107927958,4.383310041427612,4.691953001514321,3.4138390716994227,5.352781011155802
23-03-14-02,12.5,36,6.523507432142893,4.377037534713745,4.670498755419932,3.4075665649855553,5.3465085044419345
23-03-14-02,12.5,36,6.573662785689036,4.370884761810302,4.6446375792357415,3.4014137920821126,5.340355731538492
23-03-14-02,12.5,36,6.60148142973582,4.361450395584106,4.627932157071903,3.391979425855917,5.330921365312296
23-03-14-02,12.5,36,6.597943774859111,4.345550260543823,4.61149794831105,3.3760792908156336,5.315021230272013
23-03-14-02,12.5,36,6.621080843607585,4.323076210021972,4.589790614461896,3.353605240293782,5.292547179750161
23-03-14-02,12.5,36,6.699085764090221,4.295412025451659,4.571463282442585,3.3259410557234697,5.264882995179849
23-03-14-02,12.5,36,6.708473245302836,4.276617822647094,4.564239012840942,3.3071468529189048,5.246088792375284
23-03-14-02,12.5,36,6.673104063669841,4.246050395965576,4.556530049979511,3.2765794262373866,5.215521365693766
23-03-14-02,12.5,36,6.714435267448426,4.217396154403686,4.541454977126403,3.2479251846754966,5.186867124131876
23-03-14-02,12.5,36,6.749026346206666,4.184276609420777,4.530636170906204,3.214805639692587,5.153747579148966
23-03-14-02,12.5,36,6.782322156429291,4.153294305801392,4.526262806831623,3.1838233360732024,5.122765275529582
23-03-14-02,12.5,36,6.740975463390351,4.127661600112916,4.5222145535901825,3.158190630384726,5.097132569841105
23-03-14-02,12.5,36,6.76675502061844,4.101995935440064,4.51349813075762,3.132524965711874,5.071466905168253
23-03-14-02,12.5,36,6.817020499706269,4.07047890663147,4.505847093248169,3.1010079369032804,5.0399498763596595
23-03-14-02,12.5,36,6.806223070621491,4.0446021842956545,4.5013060909032845,3.075131214567465,5.014073154023844
23-03-14-02,12.5,36,6.772313940525056,4.022966222763062,4.49191460755318,3.053495253034872,4.992437192491251
23-03-14-02,12.5,36,6.786757826805115,4.006732206344605,4.476003836823972,3.0372612366164153,4.9762031760727945
23-03-14-02,12.5,36,6.826234197616578,3.9991300106048584,4.459471807104476,3.029659040876669,4.968600980333048
23-03-14-02,12.5,36,6.824664866924287,3.9899507045745852,4.445258997230943,3.0204797348463956,4.959421674302775
23-03-14-02,12.5,36,6.793598115444185,3.988329219818115,4.4302698533767995,3.0188582500899255,4.957800189546305
23-03-14-02,12.5,36,6.823781180381776,3.9890849590301514,4.408993123551478,3.019613989301962,4.958555928758341
23-03-14-02,12.5,36,6.829999053478242,3.9890163803100585,4.389668209559802,3.019545410581869,4.958487350038248
23-03-14-02,12.5,36,6.845139873027803,3.989382591247559,4.367958957652634,3.0199116215193693,4.958853560975749
23-03-14-02,12.5,36,6.863785243034363,3.995413246154785,4.3479425837474075,3.0259422764265955,4.964884215882975
23-03-14-02,12.5,36,6.9031535506248485,3.994100093841553,4.3301864494042555,3.0246291241133636,4.963571063569743
23-03-14-02,12.5,36,6.93651568889618,3.9974430561065675,4.315695617021793,3.027972086378378,4.9669140258347575
23-03-14-02,12.5,36,6.9578338384628315,3.9943116664886475,4.304533574320236,3.024840696760458,4.963782636216838
23-03-14-02,12.5,36,6.97393138408661,3.9878308773040776,4.293216264822558,3.018359907575888,4.957301847032268
23-03-14-02,12.5,36,6.980487298965455,3.976076793670655,4.282401007009683,3.0066058239424653,4.945547763398845
23-03-14-02,12.5,36,7.014832723140717,3.958482074737549,4.263013276618094,2.9890111050093595,4.927953044465739
23-03-14-02,12.5,36,7.025341987609862,3.9282709598541263,4.243598213899824,2.9587999901259368,4.897741929582316
23-03-14-02,12.5,36,7.057080578804018,3.9030144214630123,4.2229826386714535,2.9335434517348227,4.872485391191202
23-03-14-02,12.5,36,7.054718363285066,3.8799572944641114,4.199326461978575,2.910486324735922,4.849428264192301
23-03-14-02,12.5,36,7.049895226955416,3.840499305725098,4.175410676133686,2.8710283359969084,4.809970275453288
23-03-14-02,12.5,36,7.055553698539735,3.807222175598145,4.144624981904987,2.837751205869955,4.776693145326335
23-03-14-02,12.5,36,7.054196774959565,3.770403242111206,4.112257369330377,2.8009322723830166,4.739874211839396
23-03-14-02,12.5,36,7.077556800842285,3.7417357921600343,4.074133664659888,2.7722648224318447,4.711206761888224
23-03-14-02,12.5,36,7.088578224182129,3.7036193847656254,4.032160225752262,2.7341484150374358,4.673090354493815
23-03-14-02,12.5,36,7.187669956684113,3.662888860702515,3.987770609166137,2.6934178909743256,4.632359830430705
23-03-14-02,12.5,36,7.22342973947525,3.6280915260314948,3.949094120176409,2.658620556303305,4.597562495759685
23-03-14-02,12.5,36,7.247428822517396,3.6118309020996096,3.914210878615344,2.64235993237142,4.581301871827799
23-03-14-02,12.5,36,7.313869059085846,3.5799291133880624,3.8739739535294477,2.610458143659873,4.549400083116252
23-03-14-02,12.5,36,7.314285016059875,3.54799394607544,3.8388724369665463,2.5785229763472506,4.51746491580363
23-03-14-02,12.5,36,7.38577276468277,3.5301277160644533,3.7933578793560176,2.5606567463362637,4.499598685792643
23-03-14-02,12.5,36,7.409509444236755,3.5048520088195807,3.7551975397774866,2.535381039091391,4.474322978547771
23-03-14-02,12.5,36,7.473159456253052,3.483129148483277,3.7177443881882097,2.5136581787550876,4.452600118211467
23-03-14-02,12.5,36,7.542242252826692,3.4512306976318365,3.692183579888795,2.481759727903647,4.420701667360026
23-03-14-02,12.5,36,7.582031977176667,3.4294788265228275,3.682134586251964,2.460007856794638,4.398949796251017
23-03-14-02,12.5,36,7.622505009174348,3.416916074752808,3.681938944334676,2.4474451050246184,4.386387044480998
23-03-14-02,12.5,36,7.61656894683838,3.398671236038208,3.6926547508395955,2.4292002663100183,4.3681422057663974
23-03-14-02,12.5,36,7.70517737865448,3.367200269699097,3.7051372805799425,2.3977292999709072,4.336671239427287
23-03-14-02,12.5,36,7.715777564048767,3.3449171447753905,3.7382565800896996,2.375446175047201,4.31438811450358
23-03-14-02,12.5,36,7.841106946468353,3.3106541061401367,3.7743130018341846,2.341183136411947,4.280125075868327
23-03-14-02,12.5,36,7.829739553928375,3.2728539848327634,3.833281106053951,2.3033830151045738,4.242324954560953
23-03-14-02,12.5,36,7.846801490783691,3.2438955688476563,3.8987261085707408,2.2744245991194667,4.213366538575846
23-03-14-02,12.5,36,7.7712535293897,3.2433469390869143,3.9624633681359915,2.2738759693587247,4.212817908815104
23-03-14-02,12.5,36,7.658988467057546,3.2465413188934322,4.022200709521719,2.2770703491652426,4.216012288621622
23-03-14-02,12.5,36,7.584297286669413,3.2629768371582033,4.067212735932941,2.2935058674300137,4.232447806886393
23-03-14-02,12.5,36,7.4988663307825725,3.2831287384033208,4.099665222574609,2.313657768675131,4.252599708131511
23-03-14-02,12.5,36,7.4729372255007425,3.3139268875122077,4.129398957886284,2.344455917784018,4.283397857240398
23-03-14-02,12.5,36,7.325926589171091,3.3647273540496827,4.152116245181985,2.395256384321493,4.334198323777873
23-03-14-02,12.5,36,7.303302227656047,3.4251657485961915,4.157102908306102,2.455694778868002,4.3946367183243815
23-03-14-02,12.5,36,7.1669815103213,3.5013646602630617,4.162533314151441,2.531893690534872,4.470835629991251
23-03-14-02,12.5,36,7.087220820585888,3.5871615886688235,4.151599520353385,2.617690618940634,4.5566325583970135
23-03-14-02,12.5,36,7.120606156984967,3.673372507095337,4.130238779587112,2.7039015373671473,4.6428434768235265
23-03-14-02,12.5,36,7.0963233995437625,3.72756085395813,4.11515114345402,2.7580898842299404,4.69703182368632
23-03-14-02,12.5,36,7.152830080986024,3.7816429138183594,4.08810642957314,2.81217194409017,4.751113883546549
23-03-14-02,12.5,36,7.219639054934184,3.8250675201416016,4.071388540032221,2.855596550413412,4.794538489869791
23-03-14-02,12.5,36,7.168448154131572,3.8647277355194096,4.061315091155729,2.89525676579122,4.8341987052476
23-03-14-02,12.5,36,7.219973746935527,3.9013771533966066,4.038257156756986,2.931906183668417,4.870848123124796
23-03-14-02,12.5,36,7.270826265017192,3.9236529350280764,4.020731189375349,2.954181965299887,4.8931239047562665
23-03-14-02,12.5,36,7.2435355869929,3.9363375663757325,4.003212798322862,2.966866596647543,4.9058085361039225
23-03-14-02,12.5,36,7.286435712973278,3.9393000125885016,3.982554642206612,2.969829042860312,4.908770982316692
23-03-14-02,12.5,36,7.319742557207743,3.9200580596923835,3.9645166492385044,2.950587089964194,4.889529029420573
23-03-14-02,12.5,36,7.284822460810343,3.8976990222930916,3.9474872670763346,2.928228052564902,4.867169992021282
23-03-14-02,12.5,36,7.39262035369873,3.871946096420289,3.925556287662908,2.9024751266920994,4.8414170661484786
23-03-14-02,12.5,36,7.335984735488891,3.8430604934692387,3.9122035350022344,2.873589523741049,4.812531463197429
23-03-14-02,12.5,36,7.3305353260040285,3.817675638198853,3.8874551201740664,2.8482046684706632,4.787146607927043
23-03-14-02,12.5,36,7.423126459121704,3.787604284286499,3.861482888430944,2.8181333145583096,4.757075254014689
23-03-14-02,12.5,36,7.414212167263032,3.754310131072998,3.843738454241669,2.7848391613448085,4.723781100801188
23-03-14-02,12.5,36,7.4665991059939065,3.716151094436646,3.8236930217575513,2.7466801247084565,4.685622064164836
23-03-14-02,12.5,36,7.474029850165049,3.6717448711395266,3.8085768065600725,2.702273901411337,4.641215840867717
23-03-14-02,12.5,36,7.488632435003916,3.63064513206482,3.7919360229512606,2.6611741623366303,4.6001161017930094
23-03-14-02,12.5,36,7.511513191858928,3.6148717403411865,3.7728807879161588,2.645400770612997,4.584342710069376
23-03-14-02,12.5,36,7.531490189234416,3.592620849609375,3.755792617275903,2.6231498798811854,4.562091819337565
23-03-14-02,12.5,36,7.544303208986919,3.567391347885132,3.737380507092434,2.5979203781569424,4.536862317613322
23-03-14-02,12.5,36,7.617525722185771,3.545447158813477,3.7218828860591446,2.5759761890852872,4.514918128541667
23-03-14-02,12.5,36,7.626073950131735,3.5263279438018795,3.711856141895259,2.55685697407369,4.495798913530069
23-03-14-02,12.5,36,7.6266202481587735,3.501082849502563,3.6989376375686436,2.5316118797743736,4.470553819230753
23-03-14-02,12.5,36,7.644265464146932,3.48036003112793,3.6869378830300734,2.5108890613997406,4.44983100085612
23-03-14-02,12.5,36,7.64080368200938,3.46117000579834,3.670580780201328,2.4916990360701505,4.43064097552653
23-03-14-02,12.5,36,7.666343719164531,3.4484753608703618,3.6574459189308888,2.479004391142172,4.417946330598552
23-03-14-02,12.5,36,7.709963649908703,3.435855674743653,3.639554273789145,2.4663847050154635,4.405326644471843
23-03-14-02,12.5,36,7.7103962365786245,3.4167899608612067,3.628993254565844,2.447318991133017,4.386260930589397
23-03-14-02,12.5,36,7.74684545437495,3.4039607048034672,3.610613175951185,2.4344897350752777,4.373431674531657
23-03-14-02,12.5,36,7.725429505507153,3.388082885742188,3.5957189759686674,2.4186119160139983,4.357553855470377
23-03-14-02,12.5,36,7.7355732790629075,3.3689407825469972,3.5713896568162573,2.3994698128188077,4.338411752275187
23-03-14-02,12.5,36,7.778876762390137,3.343492412567139,3.5442828937586697,2.3740214428389494,4.312963382295329
23-03-14-02,12.5,36,7.768431493441264,3.3272901535034185,3.514069068526434,2.357819183775229,4.296761123231608
23-03-14-02,12.5,36,7.839115688006084,3.3099125862121586,3.4832440541084764,2.340441616483969,4.279383555940348
23-03-14-02,12.5,36,7.796620628039043,3.2973233699798588,3.454937545763993,2.327852400251669,4.266794339708048
23-03-14-02,12.5,36,7.880724298159282,3.2847241401672362,3.417692791177787,2.3152531704390467,4.254195109895426
23-03-14-02,12.5,36,7.8364950489997875,3.263048601150513,3.383250127542222,2.2935776314223233,4.2325195708787025
23-03-14-02,12.5,36,7.932598335742951,3.2376567363739017,3.3327243556650146,2.268185766645712,4.207127706102091
23-03-14-02,12.5,36,7.927429330348969,3.2057561874389653,3.291385314445065,2.2362852177107757,4.175227157167155
23-03-14-02,12.5,36,8.022495218118031,3.1770528316497804,3.2386835057525376,2.207581861921591,4.14652380137797
23-03-14-02,12.5,36,8.068336685498556,3.145480298995972,3.1917462286111453,2.1760093292677825,4.114951268724162
23-03-14-02,12.5,36,8.1545045932134,3.1074377059936524,3.1419871045215837,2.137966736265463,4.0769086757218425
23-03-14-02,12.5,36,8.151140427589418,3.0683289527893067,3.091817036502817,2.098857983061117,4.037799922517497
23-03-14-02,12.5,36,8.194551849365235,3.0237253189086912,3.0264807878753426,2.0542543491805016,3.993196288636881
23-03-14-02,12.5,36,8.265695691108704,2.9791398525238035,2.9645360494257877,2.009668882795614,3.948610822251993
23-03-14-02,12.5,36,8.320697822570802,2.921821975708008,2.897551805353868,1.9523510059798186,3.8912929454361977
23-03-14-02,12.5,36,8.490658241907756,2.8732538223266606,2.8275600463181565,1.903782852598471,3.84272479205485
23-03-14-02,12.5,36,8.472162014643352,2.816135501861573,2.764629330147213,1.8466645321333832,3.7856064715897624
23-03-14-02,12.5,36,8.626730825106304,2.765437602996826,2.698114147162281,1.7959666332686366,3.7349085727250158
23-03-14-02,12.5,36,8.653751056989035,2.7081494808197024,2.6375920323406885,1.7386785110915128,3.677620450547892
23-03-14-02,12.5,36,8.7483819659551,2.6461385250091554,2.5708252001445,1.6766675552809658,3.615609494737345


==> flow_dat_23-09-08-001.csv <==
Versuch,Concentration,Aging,Druck (bar),Flow,Flow_pred,lowerBound,upperBound
23-09-08-001,25.0,37,0.3029413686529734,11.796514949798585,6.8906452057923575,6.963629326011035,16.629400573586135
23-09-08-001,25.0,37,0.4475387544767,19.230389842987062,9.744291382516769,14.397504219199512,24.063275466774613
23-09-08-001,25.0,37,0.6818063755170441,26.481190929412843,13.18228678377535,21.648305305625293,31.314076553200394
23-09-08-001,25.0,37,0.888381090015173,33.39932432174683,14.746543771384262,28.56643869795928,38.23220994553438
23-09-08-001,25.0,37,1.0154177322983742,35.96404537200928,16.529717974603706,31.13115974822173,40.79693099579683
23-09-08-001,25.0,37,1.0993365108966828,34.56100830078125,18.20639987071013,29.728122676993703,39.3938939245688
23-09-08-001,25.0,37,1.1460848033428193,27.736554756164555,19.389364739373452,22.903669132377004,32.569440379952106
23-09-08-001,25.0,37,1.1374517560005188,24.858816375732427,20.21659649921122,20.025930751944877,29.691701999519978
23-09-08-001,25.0,37,1.1419278770685195,22.68082489013672,20.831988629553578,17.84793926634917,27.51371051392427
23-09-08-001,25.0,37,1.1958740830421448,21.41184539794922,21.369366243707933,16.57895977416167,26.244731021736772
23-09-08-001,25.0,37,1.2456893235445021,19.80513782501221,22.017238480727343,14.97225220122466,24.63802344879976
23-09-08-001,25.0,37,1.2833820402622222,24.20382957458496,22.650369195182037,19.37094395079741,29.036715198372512
23-09-08-001,25.0,37,1.3052636086940765,24.571960258483887,23.13662010988383,19.739074634696337,29.404845882271438
23-09-08-001,25.0,37,1.3068490207195282,24.49758911132813,23.442126280270546,19.664703487540578,29.33047473511568
23-09-08-001,25.0,37,1.3333812832832337,23.95025390625,23.665360229292833,19.11736828246245,28.783139530037552
23-09-08-001,25.0,37,1.337627971172333,23.26242069244385,23.82315061434184,18.4295350686563,28.0953063162314
23-09-08-001,25.0,37,1.355826562643051,22.816928291320806,24.116402312085917,17.984042667533256,27.649813915108357
23-09-08-001,25.0,37,1.3583606541156767,22.779065513610846,24.28371163543997,17.946179889823295,27.611951137398396
23-09-08-001,25.0,37,1.4160517036914826,22.389372730255126,24.490844830086903,17.556487106467575,27.222258354042676
23-09-08-001,25.0,37,1.396377956867218,22.089219722747803,24.64172541114544,17.256334098960252,26.922105346535353
23-09-08-001,25.0,37,1.4198555201292038,22.169686946868897,24.828455839100503,17.336801323081346,27.002572570656447
23-09-08-001,25.0,37,1.4176438182592392,22.21394033432007,24.782803373118867,17.38105471053252,27.046825958107622
23-09-08-001,25.0,37,1.4387297540903092,22.015932369232182,24.87836447581215,17.18304674544463,26.848817993019733
23-09-08-001,25.0,37,1.3957619011402131,21.78798494338989,24.941901681926684,16.95509931960234,26.62087056717744
23-09-08-001,25.0,37,1.4414336740970612,21.60681610107422,25.018568954166625,16.77393047728667,26.43970172486177
23-09-08-001,25.0,37,1.4524230688810351,21.11207342147827,25.032315292331493,16.27918779769072,25.944959045265822
23-09-08-001,25.0,37,1.4571890980005262,20.695187759399417,25.178005416602073,15.862302135611866,25.528073383186968
23-09-08-001,25.0,37,1.4460037797689438,20.60284366607666,25.23568544896346,15.769958042289108,25.43572928986421
23-09-08-001,25.0,37,1.4689865469932557,21.093473911285404,25.29672898785578,16.260588287497853,25.926359535072955
23-09-08-001,25.0,37,1.4745704114437106,21.45969715118408,25.382534463885264,16.62681152739653,26.29258277497163
23-09-08-001,25.0,37,1.490176498889923,22.083834171295166,25.5404197928059,17.250948547507615,26.916719795082717
23-09-08-001,25.0,37,1.5149640142917633,21.949911689758302,25.688583061077953,17.11702606597075,26.782797313545853
23-09-08-001,25.0,37,1.5647188425064087,21.449671840667726,25.828353674709973,16.616786216880175,26.282557464455277
23-09-08-001,25.0,37,1.6062946856021882,20.815320396423342,25.95848949933299,15.982434772635791,25.648206020210893
23-09-08-001,25.0,37,1.6072979390621187,20.171803092956544,26.063617108170032,15.338917469168994,25.004688716744095
23-09-08-001,25.0,37,1.63379824757576,19.744852924346922,26.091722220423186,14.911967300559372,24.577738548134473
23-09-08-001,25.0,37,1.6536439299583436,20.114095973968507,26.079857688974506,15.281210350180956,24.946981597756057
23-09-08-001,25.0,37,1.602596777677536,20.560292243957523,26.050086359725785,15.727406620169972,25.393177867745074
23-09-08-001,25.0,37,1.5882670998573303,20.917074680328373,25.973940032042073,16.084189056540822,25.749960304115923
23-09-08-001,25.0,37,1.5661368399858473,21.395144462585453,25.893124575738227,16.562258838797902,26.228030086373003
23-09-08-001,25.0,37,1.5328246057033539,21.554797554016115,25.863106200617477,16.721911930228565,26.387683177803666
23-09-08-001,25.0,37,1.536080104112625,21.399607086181643,25.858295135704417,16.566721462394092,26.232492709969193
23-09-08-001,25.0,37,1.5625226914882662,21.38357620239258,25.883998072102568,16.55069057860503,26.21646182618013
23-09-08-001,25.0,37,1.5816952109336853,21.428225898742674,25.959116512497317,16.595340274955124,26.261111522530225
23-09-08-001,25.0,37,1.6007231920957565,21.390083885192873,26.00408730066127,16.557198261405322,26.222969508980423
23-09-08-001,25.0,37,1.631590747833252,21.40238199234009,26.04657995787291,16.56949636855254,26.23526761612764
23-09-08-001,25.0,37,1.5866303801536563,21.322515678405765,26.074815498070926,16.489630054618214,26.155401302193315
23-09-08-001,25.0,37,1.6246485054492952,20.991746807098394,26.103945045108624,16.158861183310844,25.824632430885945
23-09-08-001,25.0,37,1.627380681037903,20.654191875457766,26.084192116471435,15.821306251670215,25.487077499245316
23-09-08-001,25.0,37,1.6618458867073063,20.732075500488282,26.086161578438794,15.899189876700731,25.564961124275833
23-09-08-001,25.0,37,1.5965678215026857,20.48372926712036,26.079875718719826,15.65084364333281,25.31661489090791
23-09-08-001,25.0,37,1.5893914401531222,19.993110752105714,26.08091568977427,15.160225128318164,24.825996375893265
23-09-08-001,25.0,37,1.6129523754119874,19.78434562683106,26.064183127089553,14.951460003043508,24.61723125061861
23-09-08-001,25.0,37,1.6295150935649871,19.379978656768802,26.08528886204305,14.547093032981252,24.212864280556353
23-09-08-001,25.0,37,1.6221879124641418,18.88099393844605,26.108256839521,14.0481083146585,23.7138795622336
23-09-08-001,25.0,37,1.6345070779323576,19.079131221771245,26.05884900775645,14.246245597983695,23.912016845558796
23-09-08-001,25.0,37,1.6280733197927475,19.408712482452398,25.97727591853762,14.575826858664847,24.241598106239948
23-09-08-001,25.0,37,1.548300486803055,19.823932743072515,25.908593329998425,14.991047119284964,24.656818366860065
23-09-08-001,25.0,37,1.526177138090134,20.470346260070805,25.874531113169663,15.637460636283254,25.303231883858356
23-09-08-001,25.0,37,1.5344605624675753,20.410009002685552,25.875874137390102,15.577123378898001,25.242894626473102
23-09-08-001,25.0,37,1.5784909307956696,19.86108627319336,25.957320442974293,15.028200649405811,24.693971896980912
23-09-08-001,25.0,37,1.630860534310341,19.578836631774905,26.066467150570986,14.745951007987355,24.411722255562456
23-09-08-001,25.0,37,1.7035085618495942,19.435366344451907,26.165646094287677,14.602480720664357,24.268251968239458
23-09-08-001,25.0,37,1.7455763816833496,19.298096179962158,26.214692563922647,14.465210556174608,24.13098180374971
23-09-08-001,25.0,37,1.7874190211296082,19.361991691589356,26.227700833364253,14.529106067801806,24.194877315376907
23-09-08-001,25.0,37,1.8561850905418396,19.29275093078613,26.219784624334558,14.45986530699858,24.12563655457368
23-09-08-001,25.0,37,1.8733798801898955,19.171556568145753,26.20119672413423,14.338670944358203,24.004442191933304
23-09-08-001,25.0,37,1.8653183341026305,19.177450561523436,26.18332541040742,14.344564937735885,24.010336185310987
23-09-08-001,25.0,37,1.8927618920803069,18.989634704589847,26.18775056204834,14.156749080802296,23.822520328377397
23-09-08-001,25.0,37,1.8928685426712035,18.69352140426636,26.185340713961285,13.860635780478809,23.52640702805391
23-09-08-001,25.0,37,1.831551444530487,18.54032106399536,26.179653671953858,13.70743544020781,23.37320668778291
23-09-08-001,25.0,37,1.8836661219596862,18.884833717346194,26.17692293276129,14.051948093558643,23.717719341133744
23-09-08-001,25.0,37,1.8897530913352967,18.579868698120116,26.16170084076151,13.746983074332565,23.412754321907666
23-09-08-001,25.0,37,1.903215402364731,18.306333446502684,26.107389877299294,13.473447822715134,23.139219070290235
23-09-08-001,25.0,37,1.945793467760086,18.774224281311035,26.05218931853082,13.941338657523485,23.607109905098586
23-09-08-001,25.0,37,2.019916880130768,19.182094860076905,25.982183461768717,14.349209236289354,24.014980483864456
23-09-08-001,25.0,37,2.04846311211586,18.605529499053958,25.89824770868994,13.772643875266407,23.43841512284151
23-09-08-001,25.0,37,2.086879688501358,18.825512409210205,25.844212370164136,13.992626785422654,23.658398032997756
23-09-08-001,25.0,37,2.1255348682403565,18.8880558013916,25.79404479562079,14.055170177604051,23.720941425179152
23-09-08-001,25.0,37,2.086966133117676,18.45859136581421,25.740897326149028,13.62570574202666,23.29147698960176
23-09-08-001,25.0,37,2.136352586746216,18.459238815307618,25.67986510379898,13.626353191520067,23.29212443909517
23-09-08-001,25.0,37,2.166378533840179,18.380059146881106,25.652255617736284,13.547173523093555,23.212944770668656
23-09-08-001,25.0,37,2.2145902037620546,18.204719638824464,25.588772692663508,13.371834015036914,23.037605262612015
23-09-08-001,25.0,37,2.182990729808808,18.113502502441406,25.58046730966305,13.280616878653856,22.946388126228957
23-09-08-001,25.0,37,2.2194068491458894,18.164346885681155,25.56778549369519,13.331461261893605,22.997232509468706
23-09-08-001,25.0,37,2.1538332104682922,17.65378475189209,25.53994622428258,12.82089912810454,22.48667037567964
23-09-08-001,25.0,37,2.191985523700714,17.831283760070804,25.453664302642768,12.998398136283253,22.664169383858354
23-09-08-001,25.0,37,2.267142868041992,17.37290124893189,25.338245353539,12.540015625144338,22.20578687271944
23-09-08-001,25.0,37,2.3423844814300536,17.134070205688477,25.092270333301652,12.301184581900927,21.966955829476028
23-09-08-001,25.0,37,2.421141904592514,16.780770206451418,24.81009158446445,11.947884582663868,21.61365583023897
23-09-08-001,25.0,37,2.568256604671478,16.994504928588867,24.606221006496988,12.161619304801317,21.827390552376418
23-09-08-001,25.0,37,2.644076859951019,16.45062074661255,24.407308800297958,11.617735122825,21.2835063704001
23-09-08-001,25.0,37,2.590771454572678,16.411744308471683,24.20317544838277,11.578858684684132,21.244629932259233
23-09-08-001,25.0,37,2.6420865833759306,16.421040058135986,24.06661623928128,11.588154434348436,21.253925681923537
23-09-08-001,25.0,37,2.711354631185532,16.36344394683838,23.97869226817686,11.53055832305083,21.19632957062593
23-09-08-001,25.0,37,2.749538069963455,15.696814155578613,23.689727238285194,10.863928531791064,20.52969977936616
23-09-08-001,25.0,37,2.7574041783809666,15.996118927001955,23.33868924776583,11.163233303214405,20.829004550789506
23-09-08-001,25.0,37,2.9470606088638305,15.62691993713379,22.960617188587563,10.794034313346241,20.45980556092134
23-09-08-001,25.0,37,3.0546646118164062,15.3977108001709,22.465099080694884,10.564825176383351,20.23059642395845
23-09-08-001,25.0,37,3.137497103214264,15.143003940582275,21.852580297158333,10.310118316794725,19.975889564369826
23-09-08-001,25.0,37,3.2846837997436524,14.886254882812501,21.34821706474045,10.05336925902495,19.719140506600052
23-09-08-001,25.0,37,3.4036123514175416,14.484451389312746,20.843516254112345,9.651565765525195,19.317337013100296
23-09-08-001,25.0,37,3.454894995689392,14.529022979736329,20.321586199677146,9.696137355948778,19.36190860352388
23-09-08-001,25.0,37,3.5492382645606995,14.532192993164063,19.945218910460497,9.699307369376513,19.365078616951614
23-09-08-001,25.0,37,3.6406296372413633,14.274289798736573,19.56408093145195,9.441404174949025,19.107175422524122
23-09-08-001,25.0,37,3.6426211237907413,13.981137943267823,19.14114942737736,9.148252319480275,18.814023567055372
23-09-08-001,25.0,37,3.763570773601532,13.717912673950195,18.721610872024204,8.885027050162645,18.550798297737746
23-09-08-001,25.0,37,3.8548420667648315,12.950032424926759,18.285007929950144,8.11714680113921,17.782918048714308
23-09-08-001,25.0,37,3.9481225490570067,12.096715450286867,17.751223797482442,7.263829826499317,16.929601074074416
23-09-08-001,25.0,37,4.060716044902802,12.023474979400635,17.305297367214823,7.190589355613086,16.856360603188186
23-09-08-001,25.0,37,4.1611077904701235,11.892844676971436,16.8794274941678,7.059959053183886,16.725730300758986
23-09-08-001,25.0,37,4.20255526304245,11.592313957214355,16.467529906519523,6.759428333426805,16.425199581001905
23-09-08-001,25.0,37,4.281832766532898,11.548128032684327,16.03932196870656,6.715242408896777,16.381013656471875
23-09-08-001,25.0,37,4.370510792732239,11.46549425125122,15.607277387402402,6.632608627463671,16.29837987503877
23-09-08-001,25.0,37,4.5160585165023805,11.13453826904297,15.104954273413917,6.3016526452554205,15.96742389283052
23-09-08-001,25.0,37,4.636334502696991,10.921200656890868,14.569176883071632,6.088315033103318,15.754086280678418
23-09-08-001,25.0,37,4.771024429798127,10.75661458969116,14.052283061572322,5.923728965903611,15.589500213478711
23-09-08-001,25.0,37,4.910544697443645,10.422573852539065,13.705153330035206,5.589688228751515,15.255459476326614
23-09-08-001,25.0,37,4.995190025965373,10.145831394195557,13.400013448789585,5.312945770408008,14.978717017983108
23-09-08-001,25.0,37,4.942657353083293,9.623540496826173,13.171406611686612,4.790654873038624,14.456426120613724
23-09-08-001,25.0,37,5.024861075083415,9.815016174316407,13.004582736827691,4.982130550528857,14.647901798103955
23-09-08-001,25.0,37,5.071587595939637,9.588146495819093,12.849600880211527,4.755260872031543,14.421032119606643
23-09-08-001,25.0,37,5.137950032552084,9.832188606262207,12.535168019882612,4.999302982474657,14.665074230049758
23-09-08-001,25.0,37,5.212356446584066,9.71982364654541,12.218498212408614,4.886938022757861,14.552709270332961
23-09-08-001,25.0,37,5.392534246444702,9.73528881072998,11.882996060228443,4.90240318694243,14.56817443451753
23-09-08-001,25.0,37,5.49207811832428,9.387695121765137,11.523727994461344,4.554809497977588,14.220580745552688
23-09-08-001,25.0,37,5.577558299700419,9.18364393234253,11.173816863024399,4.350758308554981,14.016529556130081
23-09-08-001,25.0,37,5.69642979780833,8.710502548217773,10.88751234742632,3.8776169244302237,13.543388172005322
23-09-08-001,25.0,37,5.769568028450013,8.566210384368897,10.601643087142754,3.7333247605813478,13.399096008156448
23-09-08-001,25.0,37,5.869686964352926,8.471853370666505,10.310295061976213,3.638967746878955,13.304738994454056
23-09-08-001,25.0,37,5.984804921150207,8.219703407287598,10.05093410667457,3.3868177835000486,13.052589031075147
23-09-08-001,25.0,37,6.095087227821351,8.161755561828613,9.77621027391503,3.3288699380410636,12.994641185616164
23-09-08-001,25.0,37,6.171151250203452,8.114847087860108,9.500515999704001,3.281961464072558,12.947732711647657
23-09-08-001,25.0,37,6.286794934272766,8.019563484191895,9.21533644910605,3.1866778604043455,12.852449107979446
23-09-08-001,25.0,37,6.405916409492493,7.776494407653809,8.89308639949234,2.9436087838662592,12.609380031441358
23-09-08-001,25.0,37,6.561975730260214,7.786742210388184,8.539554070430466,2.953856586600634,12.619627834175734
23-09-08-001,25.0,37,6.778830083211264,7.62966953277588,8.143004111678891,2.7967839089883304,12.462555156563429
23-09-08-001,25.0,37,6.948133683204651,7.346141395568848,7.742695430542884,2.5132557717812984,12.179027019356397
23-09-08-001,25.0,37,7.206258726119995,7.159423027038574,7.348519548096435,2.3265374032510246,11.992308650826125
23-09-08-001,25.0,37,7.373422074317933,7.095679721832275,6.985484584222622,2.2627940980447256,11.928565345619825
23-09-08-001,25.0,37,7.56422302722931,6.684642086029053,6.652168394807987,1.8517564622415037,11.517527709816603
23-09-08-001,25.0,37,7.760301399230958,6.32719617843628,6.458533437521987,1.49431055464873,11.160081802223829
23-09-08-001,25.0,37,7.890922975540162,6.159973583221436,6.3506369201379265,1.3270879594338867,10.992859207008987
23-09-08-001,25.0,37,7.766019964218141,6.0067761039733885,6.323194305122327,1.1738904801858387,10.839661727760937
23-09-08-001,25.0,37,7.689866828918458,5.767985973358154,6.350508793862682,0.9351003495706047,10.600871597145705
23-09-08-001,25.0,37,7.646563434600831,5.752497539520263,6.360059667833636,0.9196119157327134,10.585383163307814
23-09-08-001,25.0,37,7.675458550453186,5.597739601135254,6.205339038730928,0.7648539773477046,10.430625224922803
23-09-08-001,25.0,37,7.85976923306783,5.5013532638549805,5.9002509090880615,0.6684676400674308,10.334238887642531
23-09-08-001,25.0,37,8.295439751942952,5.347639656066894,5.456186625441999,0.5147540322793445,10.180525279854443
23-09-08-001,25.0,37,8.80375735759735,5.259160690307618,4.167616998539566,0.4262750665200681,10.092046314095168
23-09-08-001,25.0,37,9.40455334663391,5.230559043884277,2.9374835024670993,0.39767342009672735,10.063444667671828


==> flow_dat_23-09-08-002.csv <==
Versuch,Concentration,Aging,Druck (bar),Flow,Flow_pred,lowerBound,upperBound
23-09-08-002,15.0,8,0.1941990514285862,15.367630004882812,12.642250220733867,12.150201593320933,18.585058416444692
23-09-08-002,15.0,8,0.34608923783525825,22.454108619689944,17.70287513283248,19.236680208128064,25.671537031251823
23-09-08-002,15.0,8,0.5134064792655408,27.939389419555663,22.382140242513387,24.721961007993784,31.156817831117543
23-09-08-002,15.0,8,0.6675782083533705,32.68347015380859,23.963814275784543,29.466041742246713,35.900898565370476
23-09-08-002,15.0,8,0.8867076948285103,31.047412490844728,23.790502965297392,27.82998407928285,34.26484090240661
23-09-08-002,15.0,8,1.1057282239198685,28.14721212387085,22.65338140938796,24.92978371230897,31.36464053543273
23-09-08-002,15.0,8,1.1294019728899003,26.438823223114017,21.721237918142478,23.221394811552138,29.656251634675897
23-09-08-002,15.0,8,1.21794051527977,26.70661268234253,21.15249171192939,23.48918427078065,29.92404109390441
23-09-08-002,15.0,8,1.2797713816165923,26.879198169708253,20.922399075162662,23.661769758146374,30.096626581270133
23-09-08-002,15.0,8,1.2929924130439758,26.339677333831787,20.687042807694795,23.122248922269907,29.557105745393667
23-09-08-002,15.0,8,1.2737623661756516,27.580714416503906,20.596783984571612,24.363286004942026,30.798142828065785
23-09-08-002,15.0,8,1.3016895234584809,27.098903274536134,20.587985660661907,23.881474862974255,30.316331686098014
23-09-08-002,15.0,8,1.2842287540435793,26.200606155395512,20.53653145280369,22.983177743833632,29.41803456695739
23-09-08-002,15.0,8,1.2862461119890216,24.91226749420166,20.42275906060086,21.69483908263978,28.12969590576354
23-09-08-002,15.0,8,1.3309054046869278,24.431656265258795,20.27820950952749,21.214227853696915,27.649084676820674
23-09-08-002,15.0,8,1.3575954437255862,23.912167167663576,20.15607246633161,20.694738756101696,27.129595579225455
23-09-08-002,15.0,8,1.408304139971733,23.7139217376709,20.009145961866096,20.49649332610902,26.93135014923278
23-09-08-002,15.0,8,1.3742631882429124,23.38234519958496,19.931647690992186,20.16491678802308,26.59977361114684
23-09-08-002,15.0,8,1.3945803433656692,23.48859615325928,19.870674736634726,20.2711677416974,26.70602456482116
23-09-08-002,15.0,8,1.3880786567926406,23.534171676635744,19.853738188480367,20.316743265073864,26.751600088197623
23-09-08-002,15.0,8,1.4025884062051772,22.7286678314209,19.77614305567682,19.51123941985902,25.94609624298278
23-09-08-002,15.0,8,1.4208018720149993,22.3181399345398,19.739432480247128,19.10071152297792,25.53556834610168
23-09-08-002,15.0,8,1.431522849202156,22.62365655899048,19.680253389645976,19.4062281474286,25.84108497055236
23-09-08-002,15.0,8,1.4216703414916994,22.502546024322513,19.645095769886204,19.285117612760633,25.719974435884392
23-09-08-002,15.0,8,1.4317481100559235,22.011420822143556,19.637115210010183,18.793992410581676,25.228849233705436
23-09-08-002,15.0,8,1.428531077504158,21.708537483215334,19.637121539601623,18.491109071653455,24.925965894777214
23-09-08-002,15.0,8,1.4266905635595322,22.132219791412354,19.560026732230668,18.914791379850474,25.349648202974233
23-09-08-002,15.0,8,1.4315178602933885,22.01814908981323,19.528269158006974,18.800720678251352,25.23557750137511
23-09-08-002,15.0,8,1.478530067205429,22.021812915802002,19.482791331207387,18.804384504240122,25.23924132736388
23-09-08-002,15.0,8,1.4551736116409302,22.314245796203615,19.405640708348265,19.096817384641735,25.531674207765494
23-09-08-002,15.0,8,1.4620760291814805,22.731413841247562,19.32654479105274,19.513985429685683,25.948842252809442
23-09-08-002,15.0,8,1.4835862070322037,22.390544891357425,19.376772113103183,19.173116479795546,25.607973302919305
23-09-08-002,15.0,8,1.4898418098688126,22.176554679870605,19.372771619506256,18.959126268308726,25.393983091432485
23-09-08-002,15.0,8,1.4414925515651702,22.067790603637697,19.370659358119855,18.850362192075817,25.285219015199576
23-09-08-002,15.0,8,1.4581238508224488,22.030470275878905,19.43737114205108,18.813041864317025,25.247898687440784
23-09-08-002,15.0,8,1.4636337101459502,21.886276435852047,19.458571053652996,18.668848024290167,25.103704847413926
23-09-08-002,15.0,8,1.4343918442726136,21.424443912506103,19.372893224384253,18.207015500944223,24.641872324067982
23-09-08-002,15.0,8,1.474216428399086,20.73690576553345,19.3505177350264,17.51947735397157,23.95433417709533
23-09-08-002,15.0,8,1.5046522259712218,20.13196392059326,19.320182592624867,16.91453550903138,23.34939233215514
23-09-08-002,15.0,8,1.4746213763952254,20.133798980712893,19.2529321221008,16.916370569151013,23.351227392274772
23-09-08-002,15.0,8,1.4859954804182052,20.417776107788086,19.201570364638787,17.200347696226206,23.635204519349966
23-09-08-002,15.0,8,1.483983227610588,20.936650943756106,19.16890957689695,17.719222532194227,24.154079355317986
23-09-08-002,15.0,8,1.5120612651109695,21.426926708221437,19.030780916826632,18.209498296659557,24.644355119783317
23-09-08-002,15.0,8,1.5287032991647722,21.93466129302979,18.89882543056704,18.71723288146791,25.15208970459167
23-09-08-002,15.0,8,1.5763216614723208,21.96042938232422,18.752953378493967,18.743000970762342,25.1778577938861
23-09-08-002,15.0,8,1.5831316351890565,21.9606559753418,18.750773697368423,18.74322756377992,25.17808438690368
23-09-08-002,15.0,8,1.5913589239120485,21.965428733825686,18.748742378030155,18.748000322263806,25.182857145387565
23-09-08-002,15.0,8,1.5136668890714646,21.929992389678958,18.822329153198925,18.71256397811708,25.147420801240838
23-09-08-002,15.0,8,1.5301982432603838,21.76576910018921,18.893671416881325,18.54834068862733,24.98319751175109
23-09-08-002,15.0,8,1.522171261906624,21.753226947784427,19.028813564723087,18.535798536222547,24.970655359346306
23-09-08-002,15.0,8,1.5306401640176774,21.90947713851929,18.959224022452624,18.69204872695741,25.12690555008117
23-09-08-002,15.0,8,1.4918902784585955,21.885677433013917,18.995134000467843,18.668249021452038,25.103105844575797
23-09-08-002,15.0,8,1.5648852467536927,21.417814922332763,18.984913628347584,18.200386510770883,24.635243333894643
23-09-08-002,15.0,8,1.5037548750638963,21.255471324920656,18.983038438931544,18.038042913358776,24.472899736482535
23-09-08-002,15.0,8,1.5296958655118944,21.275005245208742,18.89090816660544,18.057576833646863,24.492433656770622
23-09-08-002,15.0,8,1.5320205301046375,21.055090999603273,18.909350102591006,17.837662588041393,24.272519411165153
23-09-08-002,15.0,8,1.5597203671932223,20.953242015838622,18.829761915706538,17.735813604276743,24.170670427400502
23-09-08-002,15.0,8,1.5513170182704927,21.555046463012694,18.835530954694004,18.337618051450814,24.772474874574574
23-09-08-002,15.0,8,1.5623412162065509,21.598645877838138,18.80430257267599,18.381217466276258,24.816074289400017
23-09-08-002,15.0,8,1.5254486054182055,21.227241611480714,18.808719188958754,18.009813199918835,24.444670023042594
23-09-08-002,15.0,8,1.5550022035837174,20.8535382270813,18.783776187145207,17.636109815519422,24.07096663864318
23-09-08-002,15.0,8,1.5564710140228273,20.68803234100342,18.698300521190994,17.47060392944154,23.9054607525653
23-09-08-002,15.0,8,1.5696675777435303,19.99699945449829,18.53793303339623,16.77957104293641,23.21442786606017
23-09-08-002,15.0,8,1.6252152144908907,19.099963188171387,18.490649163171955,15.882534776609507,22.317391599733266
23-09-08-002,15.0,8,1.6434389293193816,18.82317409515381,18.37365731059494,15.60574568359193,22.04060250671569
23-09-08-002,15.0,8,1.589784473180771,18.225122451782227,18.30528861224951,15.007694040220347,21.442550863344106
23-09-08-002,15.0,8,1.6425377249717714,18.044347000122073,18.424060710370938,14.826918588560194,21.261775411683953
23-09-08-002,15.0,8,1.6199565768241884,18.661789798736574,18.53626950168188,15.444361387174695,21.879218210298454
23-09-08-002,15.0,8,1.537840235233307,19.566515064239503,18.514423875850014,16.349086652677624,22.783943475801383
23-09-08-002,15.0,8,1.560890853404999,19.978468608856204,18.546829753681976,16.761040197294324,23.195897020418084
23-09-08-002,15.0,8,1.6058521151542666,20.727103042602543,18.46393646513306,17.509674631040664,23.944531454164423
23-09-08-002,15.0,8,1.618690359592438,20.5013165473938,18.14148875964115,17.28388813583192,23.71874495895568
23-09-08-002,15.0,8,1.6810116946697238,19.55913763046265,17.83430016466866,16.34170921890077,22.77656604202453
23-09-08-002,15.0,8,1.7759821494420374,18.98246669769287,17.62155406095649,15.765038286130991,22.19989510925475
23-09-08-002,15.0,8,1.7880269153912864,18.262928581237794,17.48682563822805,15.045500169675915,21.480356992799674
23-09-08-002,15.0,8,1.7630860431989035,18.575043582916262,17.517699946736933,15.357615171354382,21.79247199447814
23-09-08-002,15.0,8,1.7180582567056022,18.909252071380617,17.745854385881906,15.691823659818738,22.126680482942497
23-09-08-002,15.0,8,1.6582491381963096,19.444431247711183,18.0660060800298,16.227002836149303,22.661859659273063
23-09-08-002,15.0,8,1.6072071039676668,19.705818309783936,18.363048627630025,16.488389898222056,22.923246721345816
23-09-08-002,15.0,8,1.5513530313968662,19.622941627502442,18.56456488528989,16.405513215940562,22.84037003906432
23-09-08-002,15.0,8,1.5438418010870618,19.1996830368042,18.622578084328072,15.98225462524232,22.41711144836608
23-09-08-002,15.0,8,1.5695648006598157,19.305428924560548,18.52154668018279,16.08800051299867,22.522857336122428
23-09-08-002,15.0,8,1.6155466131369276,19.453605651855472,18.261613472273087,16.236177240293593,22.671034063417352
23-09-08-002,15.0,8,1.6816068820158643,19.303807067871098,17.945863817167055,16.08637865630922,22.521235479432978
23-09-08-002,15.0,8,1.743042432467143,19.233393001556397,17.676475446381225,16.015964589994518,22.450821413118277
23-09-08-002,15.0,8,1.7770728480815887,19.51621541976929,17.523021598692953,16.29878700820741,22.733643831331168
23-09-08-002,15.0,8,1.7685442090034487,19.511165142059326,17.50777975069565,16.293736730497447,22.728593553621206
23-09-08-002,15.0,8,1.728772568702698,19.425744533538822,17.54156250647197,16.208316121976942,22.6431729451007
23-09-08-002,15.0,8,1.6928596615791323,19.255927085876465,17.592580452035214,16.038498674314585,22.473355497438344
23-09-08-002,15.0,8,1.7179691255092624,19.883017826080323,17.672172283229905,16.665589414518443,23.100446237642203
23-09-08-002,15.0,8,1.739021673202515,19.578188419342045,17.705142261923378,16.360760007780165,22.795616830903924
23-09-08-002,15.0,8,1.7093802654743198,19.37123546600342,17.637232746666168,16.15380705444154,22.5886638775653
23-09-08-002,15.0,8,1.7043513679504396,18.658866691589356,17.664090929405322,15.441438280027477,21.876295103151236
23-09-08-002,15.0,8,1.7431771242618563,19.175638675689697,17.811953350278095,15.958210264127818,22.393067087251577
23-09-08-002,15.0,8,1.698096665143967,19.19505186080933,17.821886589113866,15.97762344924745,22.41248027237121
23-09-08-002,15.0,8,1.6298152625560762,18.863071632385257,17.84655032168078,15.645643220823377,22.080500043947136
23-09-08-002,15.0,8,1.7020328652858738,18.01962537765503,17.930539492675205,14.802196966093149,21.23705378921691
23-09-08-002,15.0,8,1.6861284923553468,18.737407283782957,17.900164838278613,15.519978872221078,21.954835695344837
23-09-08-002,15.0,8,1.6809886884689331,18.154744224548338,17.716228445430538,14.937315812986458,21.372172636110218
23-09-08-002,15.0,8,1.7205746185779571,17.294962100982666,17.59667579360087,14.077533689420786,20.512390512544545
23-09-08-002,15.0,8,1.7658965182304383,17.37897174835205,17.38906145410147,14.16154333679017,20.59640015991393
23-09-08-002,15.0,8,1.7910454710324608,18.0794478225708,17.220889292350442,14.86201941100892,21.29687623413268
23-09-08-002,15.0,8,1.8414068849881493,17.393593788146973,17.087702604652545,14.176165376585093,20.611022199708852
23-09-08-002,15.0,8,1.8061998339494072,17.98285934448242,17.029897610811634,14.765430932920541,21.2002877560443
23-09-08-002,15.0,8,1.8202306361993157,18.560390396118166,17.01385219240994,15.342961984556286,21.777818807680045
23-09-08-002,15.0,8,1.809299656947454,18.186923904418947,17.06769409478517,14.969495492857067,21.404352315980827
23-09-08-002,15.0,8,1.803121301730474,18.19966718673706,16.992115895884794,14.98223877517518,21.41709559829894
23-09-08-002,15.0,8,1.8005935509999593,18.34892698287964,16.932872262631513,15.13149857131776,21.56635539444152
23-09-08-002,15.0,8,1.8637625356515248,17.49763387680054,16.827890426203435,14.280205465238659,20.715062288362418
23-09-08-002,15.0,8,1.86547332127889,17.74395124435425,16.696878336777353,14.52652283279237,20.96137965591613
23-09-08-002,15.0,8,1.8896949740250908,17.61416913986206,16.513892917091937,14.39674072830018,20.83159755142394
23-09-08-002,15.0,8,1.9036262583732604,17.620352096557617,16.46412573715872,14.402923684995738,20.837780508119497
23-09-08-002,15.0,8,1.9420898032188418,17.740088424682618,16.41611099092874,14.522660013120738,20.957516836244498
23-09-08-002,15.0,8,1.9023849856853485,17.98596015930176,16.39031560413438,14.768531747739882,21.20338857086364
23-09-08-002,15.0,8,1.9027524888515475,17.82093647003174,16.38823968994732,14.60350805846986,21.03836488159362
23-09-08-002,15.0,8,1.9098664009571076,18.013696269989012,16.4662348337494,14.796267858427132,21.23112468155089
23-09-08-002,15.0,8,1.9052532160282138,17.852247600555422,16.50294176486887,14.634819188993543,21.069676012117302
23-09-08-002,15.0,8,1.8807361924648287,17.28339080810547,16.536341484460067,14.06596239654359,20.50081921966735
23-09-08-002,15.0,8,1.8738352143764498,17.64034996032715,16.59955626502268,14.42292154876527,20.85777837188903
23-09-08-002,15.0,8,1.8767562890052796,17.251624488830565,16.642634505345576,14.034196077268685,20.469052900392445
23-09-08-002,15.0,8,1.8607553601264955,17.635013008117674,16.65473649237622,14.417584596555795,20.852441419679554
23-09-08-002,15.0,8,1.8717415130138395,17.31578426361084,16.652213862478018,14.098355852048961,20.53321267517272
23-09-08-002,15.0,8,1.8713741755485533,17.74564924240112,16.616890810214663,14.528220830839242,20.963077653963
23-09-08-002,15.0,8,1.8757861053943634,17.18009801864624,16.48634864500167,13.962669607084361,20.39752643020812
23-09-08-002,15.0,8,1.9042593812942505,17.57844482421875,16.435031290582653,14.36101641265687,20.79587323578063
23-09-08-002,15.0,8,1.9635325169563294,17.233967933654785,16.34739416505402,14.016539522092906,20.451396345216665
23-09-08-002,15.0,8,1.9117228388786318,17.392880210876466,16.189851305391535,14.175451799314587,20.610308622438346
23-09-08-002,15.0,8,1.940124434232712,17.306747684478758,16.07933289860712,14.089319272916878,20.524176096040637
23-09-08-002,15.0,8,2.001613968610764,17.601035594940186,16.07630994327633,14.383607183378306,20.818464006502065
23-09-08-002,15.0,8,1.9929749965667725,16.89818599700928,15.976264229143734,13.680757585447399,20.115614408571158
23-09-08-002,15.0,8,1.9659812927246096,17.090914516448976,15.88917729855602,13.873486104887096,20.308342928010855
23-09-08-002,15.0,8,1.992179044087728,16.838459758758546,15.913039474679454,13.621031347196666,20.055888170320426
23-09-08-002,15.0,8,2.01115890343984,16.94371669769287,15.898812662982428,13.726288286130991,20.16114510925475
23-09-08-002,15.0,8,1.981953523953756,16.794362716674804,15.79540229148409,13.576934305112925,20.011791128236684
23-09-08-002,15.0,8,2.004751889308294,17.126330566406253,15.669365476712672,13.908902154844373,20.343758977968132
23-09-08-002,15.0,8,2.052210633357366,16.686257858276367,15.531234371118389,13.468829446714487,19.903686269838246
23-09-08-002,15.0,8,2.100117206970851,16.374638099670413,15.311412239713228,13.157209688108534,19.592066511232293
23-09-08-002,15.0,8,2.131772774855296,16.097223110198975,15.102841964076067,12.879794698637095,19.314651521760855
23-09-08-002,15.0,8,2.175103615919749,15.774292583465579,14.927948831145903,12.5568641719037,18.99172099502746
23-09-08-002,15.0,8,2.190832900206248,15.709361858367922,14.795460963909184,12.491933446806042,18.926790269929803
23-09-08-002,15.0,8,2.212785433928172,15.813462638854983,14.69513770678216,12.596034227293103,19.030891050416862
23-09-08-002,15.0,8,2.224964578151703,16.127759628295898,14.625244823637,12.910331216734019,19.345188039857778
23-09-08-002,15.0,8,2.2277762067317965,15.988876991271972,14.566183957336598,12.771448579710093,19.206305402833852
23-09-08-002,15.0,8,2.2438249289989476,16.19700077056885,14.576781899176643,12.97957235900697,19.41442918213073
23-09-08-002,15.0,8,2.249482887983322,15.677810077667239,14.567026656124444,12.46038166610536,18.89523848922912
23-09-08-002,15.0,8,2.202382332086563,15.55866786956787,14.531343344614864,12.34123945800599,18.77609628112975
23-09-08-002,15.0,8,2.2347403109073642,15.549367656707764,14.47807285569732,12.331939245145884,18.766796068269645
23-09-08-002,15.0,8,2.2640772700309753,15.590115776062014,14.438483419045033,12.372687364500134,18.807544187623893
23-09-08-002,15.0,8,2.2993470549583437,15.371209087371826,14.276294435470714,12.153780675809946,18.588637498933707
23-09-08-002,15.0,8,2.2906885206699372,15.41920446395874,14.123420872258436,12.20177605239686,18.636632875520622
23-09-08-002,15.0,8,2.3739784395694734,15.108069992065431,13.971969369244581,11.890641580503551,18.32549840362731
23-09-08-002,15.0,8,2.401122180223465,14.790343952178956,13.894836476434211,11.572915540617077,18.007772363740838
23-09-08-002,15.0,8,2.4338381206989292,14.863229370117187,13.751349625402732,11.645800958555308,18.08065778167907
23-09-08-002,15.0,8,2.385339066982269,14.782949638366699,13.699369354170965,11.565521226804819,18.000378049928578
23-09-08-002,15.0,8,2.45523672858874,14.753800106048583,13.655775815575117,11.536371694486704,17.971228517610463
23-09-08-002,15.0,8,2.4354726771513624,15.196493339538575,13.654166229242374,11.979064927976696,18.413921751100457
23-09-08-002,15.0,8,2.4538082102934524,15.098196887969973,13.529450021388374,11.880768476408093,18.315625299531852
23-09-08-002,15.0,8,2.4357971553007767,14.899264755249025,13.435848982178191,11.681836343687145,18.116693166810904
23-09-08-002,15.0,8,2.5409346326192224,14.590573825836184,13.289116177596226,11.373145414274305,17.808002237398064
23-09-08-002,15.0,8,2.577828556696574,14.692334976196289,13.135847662263425,11.47490656463441,17.90976338775817
23-09-08-002,15.0,8,2.6301604175567626,14.138187732696535,12.915636752486966,10.920759321134655,17.355616144258416
23-09-08-002,15.0,8,2.6615247249603273,14.142666854858398,12.77562133471322,10.925238443296518,17.360095266420277
23-09-08-002,15.0,8,2.741219863891602,14.134981346130372,12.645091540974411,10.917552934568493,17.352409757692254
23-09-08-002,15.0,8,2.744530266125997,14.44375810623169,12.50377108851674,11.226329694669811,17.66118651779357
23-09-08-002,15.0,8,2.772548013528189,14.395603370666505,12.349716373192425,11.178174959104625,17.613031782228386
23-09-08-002,15.0,8,2.8513570165634157,14.41115655899048,12.246273586513677,11.193728147428601,17.62858497055236
23-09-08-002,15.0,8,2.9101965824762983,14.362977085113526,12.132029256136839,11.145548673551646,17.580405496675407
23-09-08-002,15.0,8,2.9131186882654827,14.133348903656007,12.01811703750489,10.915920492094127,17.350777315217886
23-09-08-002,15.0,8,2.935904149214427,13.50528518676758,11.95077713752598,10.2878567752057,16.72271359832946
23-09-08-002,15.0,8,2.966902522246043,13.035611934661867,11.887495728423154,9.818183523099988,16.25304034622375
23-09-08-002,15.0,8,2.969195346037547,12.816346759796145,11.777212427599636,9.598918348234266,16.033775171358027
23-09-08-002,15.0,8,3.0245286583900457,12.786630115509036,11.621834983506231,9.569201703947156,16.004058527070917
23-09-08-002,15.0,8,3.117174122333527,12.51482454299927,11.462430121076546,9.29739613143739,15.73225295456115
23-09-08-002,15.0,8,3.2326981759071356,12.690776538848876,11.244372890751698,9.473348127286997,15.908204950410756
23-09-08-002,15.0,8,3.2765062069892887,12.691437492370607,11.038486337910072,9.474009080808727,15.908865903932487
23-09-08-002,15.0,8,3.403204653263092,12.42736135482788,10.866639776399984,9.209932943266,15.64478976638976
23-09-08-002,15.0,8,3.44218606710434,11.975159511566163,10.712780067636242,8.757731100004284,15.192587923128043
23-09-08-002,15.0,8,3.4742362062136336,11.951178703308106,10.54017843861376,8.733750291746226,15.168607114869985
23-09-08-002,15.0,8,3.5632911793390916,11.77271266937256,10.430550298455906,8.55528425781068,14.990141080934439
23-09-08-002,15.0,8,3.6543723098437,11.635375328063967,10.296248355926569,8.417946916502087,14.852803739625847
23-09-08-002,15.0,8,3.6473688475290937,11.443631572723389,10.152212460788979,8.226203161161509,14.661059984285268
23-09-08-002,15.0,8,3.7460878483454385,11.525786705017092,10.031107428706793,8.308358293455212,14.743215116578972
23-09-08-002,15.0,8,3.803307230472565,11.251632614135744,9.909304415313814,8.034204202573864,14.469061025697624
23-09-08-002,15.0,8,3.8437603433926903,11.073754806518556,9.777266164850978,7.856326394956676,14.291183218080436
23-09-08-002,15.0,8,3.9413103206952416,11.015707397460938,9.678873049502059,7.798278985899058,14.233135809022817
23-09-08-002,15.0,8,3.958636802832286,11.04444190979004,9.57914736334887,7.82701349822816,14.26187032135192
23-09-08-002,15.0,8,3.9804022494951883,10.767680282592774,9.483005280883564,7.550251871030895,13.985108694154654
23-09-08-002,15.0,8,4.042884117762248,10.840755958557128,9.431351978603637,7.623327546995249,14.058184370119008
23-09-08-002,15.0,8,4.075896762212118,10.807473106384277,9.344529740021663,7.590044694822398,14.024901517946157
23-09-08-002,15.0,8,4.066777690251668,10.720739479064939,9.24381232197305,7.503311067503059,13.938167890626818
23-09-08-002,15.0,8,4.171006298065186,10.819618034362792,9.122478561472859,7.602189622800912,14.037046445924672
23-09-08-002,15.0,8,4.227799022197724,10.783205165863038,9.00248840061051,7.565776754301158,14.000633577424917
23-09-08-002,15.0,8,4.343533599376679,10.677679290771486,8.83768856845727,7.460250879209607,13.895107702333366
23-09-08-002,15.0,8,4.3740843534469604,10.456056156158448,8.679520805494278,7.2386277445965685,13.673484567720328
23-09-08-002,15.0,8,4.4778114557266235,10.331257476806643,8.522454199636332,7.113829065244763,13.548685888368523
23-09-08-002,15.0,8,4.568520331382752,10.01598533630371,8.417917448570082,6.798556924741831,13.23341374786559
23-09-08-002,15.0,8,4.624082005023957,9.70273199081421,8.29016951026988,6.48530357925233,12.920160402376089
23-09-08-002,15.0,8,4.6082146525383,9.306006717681885,8.182928776920335,6.088578306120006,12.523435129243765
23-09-08-002,15.0,8,4.6986368894577035,9.080180740356447,8.10055537799574,5.862752328794567,12.297609151918326
23-09-08-002,15.0,8,4.7514179944992065,9.029630756378175,8.021226704360382,5.812202344816296,12.247059167940055
23-09-08-002,15.0,8,4.779297924041749,8.854620838165284,7.909491481572759,5.637192426603404,12.072049249727163
23-09-08-002,15.0,8,4.827539157867432,8.951166343688966,7.830988915523439,5.733737932127086,12.168594755250846
23-09-08-002,15.0,8,4.8950722217559814,9.04916410446167,7.754161389536541,5.831735692899791,12.26659251602355
23-09-08-002,15.0,8,4.900585174560547,8.943186378479004,7.655314941176338,5.725757966917124,12.160614790040883
23-09-08-002,15.0,8,4.949442791938782,8.740175914764404,7.577412631382067,5.522747503202524,11.957604326326283
23-09-08-002,15.0,8,5.034590792655945,8.786677837371826,7.513283512564838,5.5692494258099465,12.004106248933706
23-09-08-002,15.0,8,5.028895449638367,8.607264804840089,7.427817053289088,5.389836393278209,11.824693216401968
23-09-08-002,15.0,8,5.061113309860231,8.512261104583741,7.373054291261997,5.294832693021862,11.729689516145621
23-09-08-002,15.0,8,5.122111225128174,8.519539833068848,7.351727308316746,5.302111421506968,11.736968244630727
23-09-08-002,15.0,8,5.091431832313537,8.427117061614991,7.285487750268227,5.209688650053112,11.644545473176871
23-09-08-002,15.0,8,5.089962768554688,8.151704692840577,7.210372762377898,4.934276281278697,11.369133104402456
23-09-08-002,15.0,8,5.2011581659317025,7.842412948608399,7.118784437343261,4.624984537046519,11.05984136017028
23-09-08-002,15.0,8,5.256723928451539,7.800710678100586,6.995306767499462,4.583282266538706,11.018139089662466
23-09-08-002,15.0,8,5.36123116016388,7.580645942687989,6.849288079891321,4.363217531126109,10.798074354249868
23-09-08-002,15.0,8,5.413920617103577,7.32915029525757,6.7442672109826844,4.11172188369569,10.54657870681945
23-09-08-002,15.0,8,5.471660685539247,7.24636287689209,6.644626302993653,4.0289344653302095,10.46379128845397
23-09-08-002,15.0,8,5.476181292533875,7.425386810302735,6.582154865813832,4.207958398740855,10.642815221864614
23-09-08-002,15.0,8,5.51806423664093,7.374969577789307,6.512892640143221,4.157541166227427,10.592397989351188
23-09-08-002,15.0,8,5.525377225875856,7.381840896606446,6.452873823744142,4.164412485044567,10.599269308168326
23-09-08-002,15.0,8,5.5962888479232795,7.295998764038087,6.385006697569011,4.078570352476207,10.513427175599967
23-09-08-002,15.0,8,5.629940295219422,7.414062023162843,6.292044755288634,4.196633611600962,10.631490434724723
23-09-08-002,15.0,8,5.655255079269409,7.194098567962648,6.182721394548984,3.976670156400768,10.411526979524528
23-09-08-002,15.0,8,5.764041113853455,6.924097537994386,6.0634219263769795,3.7066691264325056,10.141525949556266
23-09-08-002,15.0,8,5.814978432655335,6.844143390655518,5.910568334943759,3.6267149790936375,10.061571802217397
23-09-08-002,15.0,8,5.913406682014466,6.844078159332276,5.732006244744152,3.626649747770396,10.061506570894156
23-09-08-002,15.0,8,6.037689995765686,6.642527961730957,5.571281422741632,3.4250995501690773,9.859956373292837
23-09-08-002,15.0,8,6.132967567443849,6.588750171661378,5.395479897536692,3.3713217600994976,9.806178583223257
23-09-08-002,15.0,8,6.195834422111512,6.47155351638794,5.228785119969882,3.2541251048260595,9.68898192794982
23-09-08-002,15.0,8,6.289132046699525,6.40149621963501,5.089408763162355,3.1840678080731295,9.61892463119689
23-09-08-002,15.0,8,6.365234065055848,6.258018779754639,4.9434208603853165,3.0405903681927593,9.475447191316519
23-09-08-002,15.0,8,6.417493987083437,6.07386589050293,4.787230807039139,2.8564374789410496,9.29129430206481
23-09-08-002,15.0,8,6.533648371696472,5.94045124053955,4.635969107853495,2.7230228289776703,9.15787965210143
23-09-08-002,15.0,8,6.626989912986756,6.066612339019776,4.48206950348309,2.849183927457896,9.284040750581656
23-09-08-002,15.0,8,6.709548163414002,6.149395179748536,4.303319731306948,2.931966768186656,9.366823591310416
23-09-08-002,15.0,8,6.795898771286011,6.097933387756348,4.112987382209981,2.880504976194468,9.315361799318229
23-09-08-002,15.0,8,6.921766185760498,6.149200916290284,3.914634481727432,2.931772504728404,9.366629327852165
23-09-08-002,15.0,8,7.077760481834412,6.2539346694946305,3.685216713672447,3.0365062579327504,9.471363081056511
23-09-08-002,15.0,8,7.200557971000672,6.040440559387208,2.852410181652465,2.823012147825328,9.257868970949088
23-09-08-002,15.0,8,7.383237934112549,5.8531127929687505,2.063421876736649,2.6356843814068704,9.070541204530631


==> flow_dat_23-09-08-003.csv <==
Versuch,Concentration,Aging,Druck (bar),Flow,Flow_pred,lowerBound,upperBound
23-09-08-003,15.0,7,0.37611489463597536,14.40028238296509,15.747479738901658,12.018023820675804,16.782540945254375
23-09-08-003,15.0,7,0.45445920024067166,21.24154558181763,20.576457140505614,18.859287019528345,23.623804144106913
23-09-08-003,15.0,7,0.6166067817248404,27.894755458831785,25.1436384203551,25.5124968965425,30.27701402112107
23-09-08-003,15.0,7,0.8198615521192552,33.28359203338623,24.577086856120058,30.901333471096944,35.665850595675515
23-09-08-003,15.0,7,0.9957021668553354,33.4457010269165,23.50050640380654,31.06344246462722,35.82795958920579
23-09-08-003,15.0,7,1.0405792400240899,32.64006042480469,22.6071783648538,30.257801862515404,35.022318987093975
23-09-08-003,15.0,7,1.131831967830658,32.21320953369141,22.06133453853463,29.830950971402128,34.5954680959807
23-09-08-003,15.0,7,1.1676569938659669,31.280642509460453,21.722498274062573,28.89838394717117,33.66290107174974
23-09-08-003,15.0,7,1.2011462599039078,29.956139945983892,21.45758108830997,27.57388138369461,32.33839850827318
23-09-08-003,15.0,7,1.2413815021514893,28.265527725219727,21.280291341893033,25.883269162930443,30.64778628750901
23-09-08-003,15.0,7,1.233351641893387,27.334069633483885,21.131970313349438,24.9518110711946,29.71632819577317
23-09-08-003,15.0,7,1.2617386400699617,26.286539268493655,20.965510114277574,23.90428070620437,28.66879783078294
23-09-08-003,15.0,7,1.2765606045722961,25.426610183715823,20.83401486603811,23.04435162142654,27.808868746005107
23-09-08-003,15.0,7,1.3236415207386019,25.4164981842041,20.646180307988086,23.034239621914818,27.798756746493385
23-09-08-003,15.0,7,1.3382610738277436,25.377333641052246,20.50989845007522,22.995075078762962,27.75959220334153
23-09-08-003,15.0,7,1.3717557549476624,24.865807342529298,20.326096704899633,22.483548780240014,27.24806590481858
23-09-08-003,15.0,7,1.3621974110603334,24.544790267944336,20.245181413676235,22.162531705655052,26.92704883023362
23-09-08-003,15.0,7,1.4120646536350252,24.232494163513184,20.182620882701723,21.8502356012239,26.614752725802468
23-09-08-003,15.0,7,1.3833128988742829,23.98411388397217,20.129888385080996,21.601855321682887,26.366372446261455
23-09-08-003,15.0,7,1.3843960821628571,24.17545566558838,20.02977601843246,21.793197103299097,26.557714227877664
23-09-08-003,15.0,7,1.4106248438358306,23.866153335571294,19.98098752760019,21.48389477328201,26.248411897860578
23-09-08-003,15.0,7,1.435970199108124,23.356070137023927,19.92013819208164,20.973811574734643,25.73832869931321
23-09-08-003,15.0,7,1.4479829132556916,23.5334415435791,19.817962762234732,21.151182981289818,25.915700105868385
23-09-08-003,15.0,7,1.428147652745247,23.10044860839844,19.775725110835868,20.718190046109157,25.482707170687725
23-09-08-003,15.0,7,1.4596347093582154,22.333317375183107,19.759896912504104,19.951058812893823,24.71557593747239
23-09-08-003,15.0,7,1.4417250514030457,22.158383560180667,19.79595707446171,19.776124997891383,24.54064212246995
23-09-08-003,15.0,7,1.4476175129413604,22.20920562744141,19.739661016859333,19.826947065152126,24.591464189730694
23-09-08-003,15.0,7,1.421440327167511,22.238521957397467,19.707945256300313,19.856263395108183,24.62078051968675
23-09-08-003,15.0,7,1.4695589929819106,22.391666793823248,19.679627335510656,20.009408231533964,24.77392535611253
23-09-08-003,15.0,7,1.482940125465393,22.712917327880866,19.61256790356464,20.330658765591583,25.09517589017015
23-09-08-003,15.0,7,1.4625527501106264,22.736724185943608,19.466886218749316,20.354465623654324,25.11898274823289
23-09-08-003,15.0,7,1.4968905925750735,22.517153835296632,19.362228917736974,20.13489527300735,24.899412397585916
23-09-08-003,15.0,7,1.528461575508118,22.2214430809021,19.336364193145457,19.839184518612818,24.603701643191386
23-09-08-003,15.0,7,1.546314322948456,22.14157133102417,19.251907879122054,19.759312768734887,24.523829893313454
23-09-08-003,15.0,7,1.5019246727228166,22.25458631515503,19.20136129631541,19.872327752865747,24.636844877444315
23-09-08-003,15.0,7,1.5245395660400392,22.44086322784424,19.2185610020291,20.058604665554956,24.823121790133523
23-09-08-003,15.0,7,1.5339461386203765,22.461609077453613,19.299015288009166,20.07935051516433,24.843867639742896
23-09-08-003,15.0,7,1.515857070684433,22.27027130126953,19.248362252982822,19.888012738980247,24.652529863558815
23-09-08-003,15.0,7,1.4873373419046403,21.830880546569823,19.19350915042334,19.44862198428054,24.213139108859107
23-09-08-003,15.0,7,1.539048606157303,21.437440109252933,19.237841225269083,19.05518154696365,23.819698671542216
23-09-08-003,15.0,7,1.564693108201027,21.156846427917483,19.275331395378004,18.7745878656282,23.539104990206766
23-09-08-003,15.0,7,1.501450261473656,20.78868455886841,19.28679236742083,18.406425996579127,23.170943121157695
23-09-08-003,15.0,7,1.4883536279201508,20.721986389160158,19.38681170825575,18.339727826870874,23.10424495144944
23-09-08-003,15.0,7,1.4789205849170686,20.951327705383303,19.578480751981715,18.56906914309402,23.333586267672587
23-09-08-003,15.0,7,1.4656734585762023,21.206378173828124,19.632480798240085,18.82411961153884,23.588636736117408
23-09-08-003,15.0,7,1.4240273535251617,21.331353092193602,19.646699649996357,18.94909452990432,23.713611654482886
23-09-08-003,15.0,7,1.4617916464805603,21.62153720855713,19.648230260290433,19.239278646267845,24.003795770846413
23-09-08-003,15.0,7,1.4779115468263626,21.930436420440675,19.635074779896357,19.54817785815139,24.31269498272996
23-09-08-003,15.0,7,1.4777962911128997,22.091901111602784,19.496779536487644,19.7096425493135,24.474159673892068
23-09-08-003,15.0,7,1.4753406780958176,22.129918384552003,19.455178296737365,19.74765982226272,24.512176946841286
23-09-08-003,15.0,7,1.5256235498189927,22.184020614624025,19.38969723472994,19.80176205233474,24.56627917691331
23-09-08-003,15.0,7,1.4923519122600557,22.136188888549803,19.26556780877345,19.75393032626052,24.518447450839087
23-09-08-003,15.0,7,1.5259500944614413,21.885769844055176,19.169986374665235,19.503511281765892,24.26802840634446
23-09-08-003,15.0,7,1.5687618887424473,21.774455451965334,19.152901656529405,19.39219688967605,24.156714014254618
23-09-08-003,15.0,7,1.5454306608438495,21.838417625427248,19.02589495174818,19.456159063137964,24.22067618771653
23-09-08-003,15.0,7,1.5381373232603077,21.782900161743168,18.95663589087329,19.400641599453884,24.16515872403245
23-09-08-003,15.0,7,1.5853554522991185,21.530417556762696,19.00156246780005,19.148158994473413,23.91267611905198
23-09-08-003,15.0,7,1.5766338447729749,21.452759666442873,18.929964526984566,19.07050110415359,23.835018228732157
23-09-08-003,15.0,7,1.5358866647879283,21.4213599395752,18.837948187304413,19.039101377285917,23.803618501864484
23-09-08-003,15.0,7,1.597782188256582,21.217286605834964,18.752901878636326,18.83502804354568,23.599545168124248
23-09-08-003,15.0,7,1.6054207034905754,21.148344421386724,18.684449552961546,18.76608585909744,23.530602983676008
23-09-08-003,15.0,7,1.6474772699673972,21.588441467285154,18.50293087223838,19.20618290499587,23.970700029574438
23-09-08-003,15.0,7,1.6266422478357951,21.776424407958984,18.39835710265249,19.3941658456697,24.158682970248268
23-09-08-003,15.0,7,1.66855544368426,21.588974475860596,18.351863951843917,19.206715913571312,23.97123303814988
23-09-08-003,15.0,7,1.6741766703128813,21.538456821441653,18.39835739036119,19.15619825915237,23.920715383730936
23-09-08-003,15.0,7,1.639377305905024,21.522842502593996,18.371057862473336,19.14058394030471,23.90510106488328
23-09-08-003,15.0,7,1.6135199646155038,21.32854385375977,18.4278534782851,18.946285291470485,23.710802416049052
23-09-08-003,15.0,7,1.6465810517470043,21.17579154968262,18.426808232571126,18.793532987393338,23.558050111971905
23-09-08-003,15.0,7,1.627063540617625,20.86651668548584,18.33868046780286,18.484258123196557,23.248775247775125
23-09-08-003,15.0,7,1.6749409794807435,20.75156593322754,18.218003642171993,18.369307370938255,23.133824495516823
23-09-08-003,15.0,7,1.7038225849469502,20.187737045288088,18.12215415945651,17.805478482998804,22.569995607577372
23-09-08-003,15.0,7,1.7017303586006167,19.689343986511233,17.935066109584994,17.30708542422195,22.071602548800517
23-09-08-003,15.0,7,1.7167168211936954,19.74007926940918,17.87715427991278,17.357820707119895,22.122337831698463
23-09-08-003,15.0,7,1.7642169666290284,19.730503139495852,17.846663583006425,17.348244577206568,22.112761701785136
23-09-08-003,15.0,7,1.717354857126872,19.721043453216552,17.820530713904745,17.33878489092727,22.103302015505836
23-09-08-003,15.0,7,1.726193063656489,20.398839473724365,17.841519543222372,18.01658091143508,22.78109803601365
23-09-08-003,15.0,7,1.7208959084749222,20.862380695343017,17.924244713986482,18.480122133053733,23.2446392576323
23-09-08-003,15.0,7,1.7013279308875402,20.69923662185669,17.89116569369499,18.316978059567408,23.081495184145975
23-09-08-003,15.0,7,1.7033644594748814,21.039432468414308,17.8384543906153,18.657173906125024,23.42169103070359
23-09-08-003,15.0,7,1.741667850613594,20.5433115196228,17.76197345771128,18.161052957333517,22.925570081912085
23-09-08-003,15.0,7,1.765031573176384,19.91307022094727,17.667314321798436,17.530811658657985,22.295328783236553
23-09-08-003,15.0,7,1.7772879600524902,19.709194869995116,17.60725503437529,17.326936307705832,22.0914534322844
23-09-08-003,15.0,7,1.7709888676802317,19.83728549957275,17.617815190472484,17.455026937283467,22.219544061862035
23-09-08-003,15.0,7,1.747488499879837,19.64994876861572,17.623472598483616,17.267690206326435,22.032207330905003
23-09-08-003,15.0,7,1.7338971229394278,20.012051677703855,17.57318389857677,17.62979311541457,22.39431023999314
23-09-08-003,15.0,7,1.7608505030473074,19.786304664611816,17.455582007648836,17.404046102322532,22.1685632269011
23-09-08-003,15.0,7,1.8147355337937674,19.49703550338745,17.252781418343716,17.114776941098167,21.879294065676735
23-09-08-003,15.0,7,1.859069706996282,19.020020923614503,17.028587768994814,16.63776236132522,21.402279485903787
23-09-08-003,15.0,7,1.8999770224094392,19.11330858230591,16.853367127659,16.731050020016625,21.495567144595192
23-09-08-003,15.0,7,1.9022455513477325,19.116679439544676,16.77430314602938,16.734420877255392,21.49893800183396
23-09-08-003,15.0,7,1.892666107416153,19.6611155128479,16.765072587746534,17.278856950558616,22.043374075137184
23-09-08-003,15.0,7,1.874508418639501,19.851757488250737,16.8024171772523,17.469498925961453,22.23401605054002
23-09-08-003,15.0,7,1.8660933383305869,19.70805397033692,16.81922866802423,17.325795408047636,22.090312532626204
23-09-08-003,15.0,7,1.8712829180558523,19.732653121948243,16.77958365564103,17.35039455965896,22.114911684237526
23-09-08-003,15.0,7,1.889269138177236,19.682876377105714,16.67094091778716,17.30061781481643,22.065134939394998
23-09-08-003,15.0,7,1.9234502681096397,19.623613948822022,16.534260775127976,17.24135538653274,22.005872511111306
23-09-08-003,15.0,7,1.9592819023132324,19.464293689727786,16.397699647968476,17.082035127438502,21.84655225201707
23-09-08-003,15.0,7,1.97292076587677,19.615724716186524,16.277513557480138,17.23346615389724,21.997983278475807
23-09-08-003,15.0,7,1.9783106648921964,19.506346969604493,16.303786157108036,17.12408840731521,21.888605531893777
23-09-08-003,15.0,7,1.984047482808431,19.661279182434082,16.459497463174266,17.2790206201448,22.043537744723366
23-09-08-003,15.0,7,1.9029981406529746,19.46881736755371,16.646102641941102,17.086558805264428,21.851075929842995
23-09-08-003,15.0,7,1.8387722365061443,19.175646247863767,16.80801953699847,16.793387685574483,21.55790481015305
23-09-08-003,15.0,7,1.8283211485544841,19.48957176208496,16.99243458122359,17.107313199795676,21.871830324374244
23-09-08-003,15.0,7,1.851995779673259,19.363476276397705,17.035585420042267,16.98121771410842,21.74573483868699
23-09-08-003,15.0,7,1.8403437868754071,19.085986232757566,16.918668179921937,16.703727670468282,21.46824479504685
23-09-08-003,15.0,7,1.8698298136393232,18.86563081741333,16.769401452875222,16.483372255124046,21.247889379702613
23-09-08-003,15.0,7,1.9285820722579956,19.490598678588867,16.747785898101974,17.108340116299583,21.87285724087815
23-09-08-003,15.0,7,1.9431308996677399,19.231165695190434,16.68671665723228,16.84890713290115,21.613424257479718
23-09-08-003,15.0,7,1.8684284842014312,19.139735984802247,16.599428042844536,16.757477422512963,21.52199454709153
23-09-08-003,15.0,7,1.8868390099207561,19.012767906188966,16.620600718022672,16.630509343899682,21.39502646847825
23-09-08-003,15.0,7,1.9374818984667461,19.235488243103028,16.649417333895613,16.853229680813744,21.61774680539231
23-09-08-003,15.0,7,1.9120406651496888,18.478203220367433,16.49503859863366,16.09594465807815,20.860461782656717
23-09-08-003,15.0,7,1.9204801762104036,18.1091716003418,16.356354756671585,15.726913038052514,20.491430162631083
23-09-08-003,15.0,7,1.9897232532501223,18.140666027069095,16.27034529517246,15.75840746477981,20.52292458935838
23-09-08-003,15.0,7,1.9965329070885978,18.122290706634523,16.143868549820127,15.740032144345237,20.504549268923807
23-09-08-003,15.0,7,2.006707944472631,17.994437313079835,16.049617576652366,15.61217875079055,20.37669587536912
23-09-08-003,15.0,7,2.013289789756139,18.601132965087892,16.019035100670106,16.21887440279861,20.983391527377176
23-09-08-003,15.0,7,1.9957029565175375,18.843343448638915,16.007819544149996,16.46108488634963,21.2256020109282
23-09-08-003,15.0,7,2.014817727009455,18.516363887786866,16.009346126522246,16.134105325497583,20.89862245007615
23-09-08-003,15.0,7,2.005728404124578,18.53941610336304,15.986681298113188,16.157157541073754,20.921674665652322
23-09-08-003,15.0,7,2.0054521902402245,18.626600627899172,15.892115283916853,16.24434206560989,21.008859190188456
23-09-08-003,15.0,7,2.032153206666311,18.228344230651857,15.811134299206524,15.846085668362571,20.61060279294114
23-09-08-003,15.0,7,2.0751535530885064,18.34436471939087,15.73005741159556,15.962106157101585,20.726623281680155
23-09-08-003,15.0,7,2.0835471785068513,18.211357593536377,15.639065506699946,15.829099031247091,20.59361615582566
23-09-08-003,15.0,7,2.0740645861625673,18.378064727783205,15.568900163414092,15.995806165493919,20.76032329007249
23-09-08-003,15.0,7,2.0823778903484347,18.31168022155762,15.533336874384652,15.929421659268334,20.693938783846903
23-09-08-003,15.0,7,2.092295801639557,18.171710681915286,15.552677900063635,15.789452119626,20.55396924420457
23-09-08-003,15.0,7,2.1063309629758202,18.143217182159425,15.496034673960969,15.76095861987014,20.52547574444871
23-09-08-003,15.0,7,2.066802051862081,18.23323497772217,15.464961462836179,15.850976415432884,20.615493540011453
23-09-08-003,15.0,7,2.124064073165258,18.096409130096436,15.40127836443406,15.71415056780715,20.47866769238572
23-09-08-003,15.0,7,2.109737983544668,17.829711055755617,15.343768224061137,15.447452493466331,20.2119696180449
23-09-08-003,15.0,7,2.14954594095548,18.326290321350097,15.192192850463252,15.944031759060811,20.70854888363938
23-09-08-003,15.0,7,2.15854256272316,17.96509246826172,15.116181194427748,15.582833905972434,20.347351030551003
23-09-08-003,15.0,7,2.204839020967484,17.835715579986573,14.964874996296212,15.453457017697287,20.217974142275857
23-09-08-003,15.0,7,2.194716489315033,17.641307640075684,14.907860050550699,15.259049077786399,20.023566202364968
23-09-08-003,15.0,7,2.253170436620713,17.60765371322632,14.842763679053428,15.225395150937034,19.989912275515604
23-09-08-003,15.0,7,2.2033538937568666,17.18984052658081,14.799097362143863,14.807581964291524,19.572099088870093
23-09-08-003,15.0,7,2.2207136154174805,17.012396926879884,14.713679453711558,14.630138364590598,19.394655489169168
23-09-08-003,15.0,7,2.2479796489079793,17.378655128479004,14.77594520314525,14.996396566189718,19.760913690768287
23-09-08-003,15.0,7,2.2799615784486136,17.240645771026614,14.746452303992784,14.858387208737328,19.622904333315898
23-09-08-003,15.0,7,2.1918777509530387,17.370950775146486,14.728668885274402,14.9886922128572,19.75320933743577
23-09-08-003,15.0,7,2.232260714371999,17.288754901885987,14.708851941451037,14.906496339596702,19.67101346417527
23-09-08-003,15.0,7,2.238334844907125,17.539469013214113,14.691318829303302,15.157210450924827,19.921727575503397
23-09-08-003,15.0,7,2.2681476616859437,17.266864681243895,14.48587654664885,14.88460611895461,19.64912324353318
23-09-08-003,15.0,7,2.298337725798289,17.04488754272461,14.272690644222248,14.662628980435324,19.427146105013893
23-09-08-003,15.0,7,2.4091811148325606,17.042027091979982,14.042349367197774,14.659768529690696,19.424285654269266
23-09-08-003,15.0,7,2.468476637999217,16.85280595779419,13.827940067431408,14.470547395504903,19.235064520083473
23-09-08-003,15.0,7,2.4976691095034282,16.797857151031494,13.630078933047571,14.415598588742208,19.180115713320777
23-09-08-003,15.0,7,2.5149648276964824,16.67601781845093,13.510358954632025,14.293759256161644,19.058276380740214
23-09-08-003,15.0,7,2.5311146545410157,16.80868030548096,13.42420254591341,14.426421743191673,19.190938867770242
23-09-08-003,15.0,7,2.559462916851044,16.697096786499024,13.328956352382212,14.314838224209739,19.079355348788308
23-09-08-003,15.0,7,2.580577468872071,16.53189468383789,13.27175881950176,14.149636121548605,18.914153246127174
23-09-08-003,15.0,7,2.6255471467971807,16.280655956268312,13.235903362285548,13.898397393979026,18.662914518557596
23-09-08-003,15.0,7,2.5912587940692906,16.261593341827396,13.200738190172354,13.87933477953811,18.64385190411668
23-09-08-003,15.0,7,2.579030030965805,16.16742162704468,13.16256259004476,13.785163064755393,18.549680189333962
23-09-08-003,15.0,7,2.607584291696549,15.974098949432374,13.13519657747104,13.591840387143089,18.356357511721658
23-09-08-003,15.0,7,2.633833020925522,16.204268627166748,13.07954786444792,13.822010064877462,18.58652718945603
23-09-08-003,15.0,7,2.6648896753787996,15.9874666595459,12.96562811743827,13.605208097256615,18.369725221835186
23-09-08-003,15.0,7,2.67034467458725,15.795838584899904,12.851256907523899,13.413580022610619,18.178097147189188
23-09-08-003,15.0,7,2.744663739204407,15.39130767822266,12.75065740209161,13.009049115933374,17.773566240511943
23-09-08-003,15.0,7,2.7777468442916873,15.212390575408936,12.653675761658453,12.83013201311965,17.59464913769822
23-09-08-003,15.0,7,2.7854230642318725,15.040289363861085,12.530064127450334,12.6580308015718,17.42254792615037
23-09-08-003,15.0,7,2.8141758322715758,15.27316198348999,12.432479617408086,12.890903421200704,17.655420545779275
23-09-08-003,15.0,7,2.8641274809837345,15.040285778045655,12.333253105852682,12.65802721575637,17.42254434033494
23-09-08-003,15.0,7,2.9035454869270327,15.171003913879396,12.202214115662974,12.78874535159011,17.55326247616868
23-09-08-003,15.0,7,2.9429415822029115,15.298980159759521,12.090400444302633,12.916721597470236,17.681238722048807
23-09-08-003,15.0,7,3.008093070983887,14.791951198577882,11.951276959468345,12.409692636288597,17.174209760867168
23-09-08-003,15.0,7,3.005725634098053,14.559364051818848,11.812462257998364,12.177105489529563,16.941622614108134
23-09-08-003,15.0,7,3.1124939441680906,14.558481140136719,11.661239399487474,12.176222577847433,16.940739702426004
23-09-08-003,15.0,7,3.1565488696098325,14.560311222076416,11.549452005521907,12.17805265978713,16.942569784365702
23-09-08-003,15.0,7,3.225478458404541,14.091524486541749,11.409852314834534,11.709265924252463,16.473783048831034
23-09-08-003,15.0,7,3.2199626803398136,14.146494274139405,11.308462881185472,11.76423571185012,16.52875283642869
23-09-08-003,15.0,7,3.272943353652954,13.933274250030518,11.207330035747047,11.551015687741232,16.315532812319802
23-09-08-003,15.0,7,3.3124755501747134,13.888235912323,11.131514357288983,11.505977350033714,16.270494474612285
23-09-08-003,15.0,7,3.359359451135,14.02621801376343,11.00173838432486,11.643959451474144,16.408476576052713
23-09-08-003,15.0,7,3.379934128125509,14.281400661468508,10.859175653643863,11.899142099179222,16.663659223757794
23-09-08-003,15.0,7,3.4884666522343957,14.252830581665041,10.707995184215052,11.870572019375755,16.635089143954325
23-09-08-003,15.0,7,3.5739106615384424,14.215382366180421,10.56734159257692,11.833123803891135,16.597640928469705
23-09-08-003,15.0,7,3.6360160072644554,14.279673099517824,10.426058877910647,11.897414537228538,16.66193166180711
23-09-08-003,15.0,7,3.6633223652839666,13.550983428955078,10.323532731156128,11.168724866665793,15.933241991244364
23-09-08-003,15.0,7,3.6869164347648624,13.168513011932374,10.248375641892421,10.786254449643089,15.55077157422166
23-09-08-003,15.0,7,3.7149347901344303,12.875017261505128,10.180775317586848,10.492758699215843,15.257275823794414
23-09-08-003,15.0,7,3.7419608712196357,12.802427101135255,10.094198398624691,10.420168538845969,15.18468566342454
23-09-08-003,15.0,7,3.788794136047364,12.522238254547121,9.975796389796795,10.139979692257835,14.904496816836406
23-09-08-003,15.0,7,3.8607224225997925,12.265864276885987,9.84190615841987,9.883605714596701,14.648122839175272
23-09-08-003,15.0,7,3.9595642924308785,11.845832347869873,9.688453077954804,9.463573785580587,14.228090910159159
23-09-08-003,15.0,7,4.025448691844941,11.862642002105712,9.54143863052941,9.480383439816427,14.244900564394998
23-09-08-003,15.0,7,4.100393652915955,11.485831260681154,9.39500688912825,9.103572698391869,13.86808982297044
23-09-08-003,15.0,7,4.134116399288178,11.06835165023804,9.292145274027325,8.686093087948754,13.450610212527325
23-09-08-003,15.0,7,4.2078497290611265,11.213144874572755,9.191636540690482,8.83088631228347,13.595403436862041
23-09-08-003,15.0,7,4.2048687696456915,11.442431831359864,9.095370647580461,9.060173269070578,13.82469039364915
23-09-08-003,15.0,7,4.2667755603790285,11.085593605041504,8.992301978117073,8.703335042752219,13.46785216733079
23-09-08-003,15.0,7,4.333117389678955,10.914156246185303,8.902234193571942,8.531897683896018,13.296414808474589
23-09-08-003,15.0,7,4.384213793277741,10.69779624938965,8.754670893846237,8.315537687100365,13.080054811678936
23-09-08-003,15.0,7,4.427473652362823,10.435010719299317,8.620731272475489,8.052752157010032,12.817269281588603
23-09-08-003,15.0,7,4.566410577297211,10.192821979522705,8.497647955359085,7.8105634172334195,12.57508054181199
23-09-08-003,15.0,7,4.596024119853974,9.996518325805663,8.37021582531066,7.614259763516378,12.378776888094949
23-09-08-003,15.0,7,4.636760222911835,10.075267696380616,8.251747547578427,7.69300913409133,12.457526258669901
23-09-08-003,15.0,7,4.699667239189148,10.310668945312502,8.178303955440299,7.928410383023216,12.692927507601787
23-09-08-003,15.0,7,4.721294713020325,10.424154853820802,8.09750863874559,8.041896291531517,12.806413416110088
23-09-08-003,15.0,7,4.749400043487549,10.374547290802003,8.004425283393013,7.992288728512717,12.756805853091288
23-09-08-003,15.0,7,4.7977135181427,10.195330238342287,7.9111174193500595,7.813071676053001,12.577588800631572
23-09-08-003,15.0,7,4.869730353355408,10.208355045318603,7.794862964175996,7.826096483029318,12.590613607607889
23-09-08-003,15.0,7,4.933854961395264,9.817112159729003,7.708012721947039,7.434853597439718,12.199370722018289
23-09-08-003,15.0,7,5.013681149482727,9.259894752502442,7.620149169670014,6.877636190213156,11.642153314791727
23-09-08-003,15.0,7,4.967764520645142,9.024109840393066,7.546607756573241,6.641851278103781,11.406368402682352
23-09-08-003,15.0,7,5.019070959091187,9.26319923400879,7.4843053003043325,6.880940671719504,11.645457796298075
23-09-08-003,15.0,7,5.05540041923523,8.846123027801514,7.43814742603637,6.463864465512229,11.2283815900908
23-09-08-003,15.0,7,5.0914469957351685,8.53421630859375,7.309997270970921,6.151957746304465,10.916474870883036
23-09-08-003,15.0,7,5.130693387985229,8.80797529220581,7.18346960117835,6.425716729916525,11.190233854495096
23-09-08-003,15.0,7,5.2933067083358765,8.842168235778809,7.044461031994743,6.459909673489523,11.224426798068095
23-09-08-003,15.0,7,5.341066169738769,8.51094274520874,6.885733771509468,6.128684182919454,10.893201307498025
23-09-08-003,15.0,7,5.409828400611877,8.3898193359375,6.701541317916708,6.007560773648214,10.772077898226785
23-09-08-003,15.0,7,5.497062373161316,8.408666038513184,6.571536688461754,6.026407476223898,10.79092460080247
23-09-08-003,15.0,7,5.602655839920044,8.319426727294921,6.423436524298316,5.937168165005636,10.701685289584207
23-09-08-003,15.0,7,5.627589201927186,8.070896816253663,6.284970190114877,5.688638253964378,10.453155378542949
23-09-08-003,15.0,7,5.722969055175782,8.242788219451905,6.173984256689884,5.860529657162619,10.62504678174119
23-09-08-003,15.0,7,5.767715430259706,8.192058277130128,6.128136628305464,5.8097997148408425,10.574316839419414
23-09-08-003,15.0,7,5.784541893005372,8.30050678253174,6.066550470801369,5.918248220242454,10.682765344821025
23-09-08-003,15.0,7,5.721511864662171,8.150677299499511,6.015506631454953,5.768418737210226,10.532935861788797
23-09-08-003,15.0,7,5.787572646141053,8.093276023864746,5.979729574860006,5.7110174615754605,10.475534586154032
23-09-08-003,15.0,7,5.856074929237366,7.975406455993652,5.90087677141758,5.5931478937043675,10.357665018282937
23-09-08-003,15.0,7,5.861122536659241,7.815903282165528,5.771174907419919,5.433644719876243,10.198161844454813
23-09-08-003,15.0,7,5.991192054748536,7.385695552825928,5.652433402323789,5.003436990536644,9.767954115115213
23-09-08-003,15.0,7,6.061531734466554,7.0448003768920895,5.559252130109668,4.662541814602804,9.427058939181375
23-09-08-003,15.0,7,6.099723768234254,7.0416566848754885,5.420018668624079,4.659398122586204,9.423915247164773
23-09-08-003,15.0,7,6.101496767997742,6.850408172607422,5.313737060183746,4.468149610318138,9.232666734896707
23-09-08-003,15.0,7,6.229310035705567,6.831070518493653,5.186173255452756,4.448811956204368,9.213329080782938
23-09-08-003,15.0,7,6.273737716674805,7.018722724914552,5.034040470220679,4.636464162625266,9.400981287203837
23-09-08-003,15.0,7,6.40295376777649,7.324905967712404,4.841621753520482,4.942647405423118,9.70716453000169
23-09-08-003,15.0,7,6.509062719345093,7.21031255722046,4.665503173326057,4.8280539949311745,9.592571119509746
23-09-08-003,15.0,7,6.621589469909669,7.060642147064209,4.489473782829218,4.678383584774924,9.442900709353495
23-09-08-003,15.0,7,6.709452247619629,6.8121708869934094,4.322157938077921,4.429912324704125,9.194429449282694
23-09-08-003,15.0,7,6.755490922927857,6.771243953704835,4.156915514038269,4.3889853914155506,9.15350251599412
23-09-08-003,15.0,7,6.865827155113221,6.557434272766114,3.990907784851583,4.175175710476829,8.9396928350554
23-09-08-003,15.0,7,6.9709453105926515,6.483980655670166,3.8368328699788243,4.1017220933808805,8.866239217959452
23-09-08-003,15.0,7,7.091341876983643,6.735531520843507,3.6738646873247394,4.353272958554221,9.117790083132792
23-09-08-003,15.0,7,7.148969054222107,6.987528705596924,3.5239277908084135,4.605270143307639,9.36978726788621
23-09-08-003,15.0,7,7.223687291145325,6.948920345306396,3.3786859166953844,4.566661783017111,9.331178907595682
23-09-08-003,15.0,7,7.301525497436523,6.885351848602294,3.2123572964031855,4.503093286313009,9.26761041089158
23-09-08-003,15.0,7,7.3985322475433355,6.6136053085327156,2.999873487124242,4.23134674624343,8.995863870822001
23-09-08-003,15.0,7,7.591840529441834,6.224523067474366,2.731357257316752,3.842264505185081,8.60678162976365
23-09-08-003,15.0,7,7.801495075225831,5.979333400726319,2.480486777613787,3.597074838437034,8.361591963015604
23-09-08-003,15.0,7,8.072031688690187,5.798177719116211,2.401307616600514,3.415919156826926,8.180436281405497
23-09-08-003,15.0,7,8.101210713386536,5.635609817504883,2.57609353008777,3.253351255215598,8.017868379794168
23-09-08-003,15.0,7,7.643232536315917,5.528322887420655,2.990605622613051,3.1460643251313702,7.910581449709941
23-09-08-003,15.0,7,7.066791796684265,5.487841701507569,3.653311065370178,3.1055831392182838,7.870100263796854
23-09-08-003,15.0,7,6.576743149757386,5.350918292999268,4.4404422740467435,2.9686597307099825,7.733176855288553
23-09-08-003,15.0,7,6.126374554634094,5.347695350646973,4.992173867144357,2.9654367883576875,7.729953912936258
23-09-08-003,15.0,7,5.821188592910767,5.129773235321046,5.273830712396326,2.7475146730317612,7.512031797610332
23-09-08-003,15.0,7,6.073391628265381,4.9867627143859865,5.311985297800819,2.6045041520967014,7.369021276675271
23-09-08-003,15.0,7,6.283804726600647,5.097923755645752,5.120645488732722,2.715665193356467,7.4801823179350375
23-09-08-003,15.0,7,6.472286081314087,5.71561975479126,4.732806390445475,3.333361192501975,8.097878317080545
23-09-08-003,15.0,7,6.6445147514343255,6.132324886322021,4.41397748500598,3.7500663240327357,8.514583448611306
23-09-08-003,15.0,7,6.870117616653443,6.633925437927247,4.121621328548001,4.251666875637962,9.016184000216532
23-09-08-003,15.0,7,6.946677875518799,7.2642560005188,3.868082254732075,4.881997438229515,9.646514562808084
23-09-08-003,15.0,7,7.09786274433136,7.445728969573975,3.645696279157165,5.06347040728469,9.82798753186326
23-09-08-003,15.0,7,7.188189601898194,7.076367759704591,3.4630802774449796,4.694109197415306,9.458626321993876
23-09-08-003,15.0,7,7.281709599494934,6.755373001098634,3.227077240815257,4.373114438809349,9.137631563387918
23-09-08-003,15.0,7,7.404534316062927,6.648188209533692,2.947747383544203,4.265929647244407,9.030446771822977
23-09-08-003,15.0,7,7.653012776374816,6.3390346527099615,2.621425488575497,3.9567760904206764,8.721293214999246
23-09-08-003,15.0,7,7.9637627601623535,6.204814910888672,2.248559422455087,3.8225563485993868,8.587073473177957
23-09-08-003,15.0,7,8.230783295631408,5.864141750335693,1.8238770191236766,3.481883188046408,8.246400312624978
23-09-08-003,15.0,7,8.515058732032777,5.603095436096191,1.430040249333859,3.2208368738069058,7.9853539983854755
23-09-08-003,15.0,7,8.879689812660217,5.159665775299073,1.0605169747178473,2.777407213009788,7.541924337588359
23-09-08-003,15.0,7,9.089947938919067,5.0488898277282726,0.6962642033403914,2.6666312654389874,7.431148390017558
23-09-08-003,15.0,7,9.418982362747192,4.9412847518920895,0.41012089202256946,2.5590261896028044,7.323543314181375


==> flow_dat_23-09-08-004.csv <==
Versuch,Concentration,Aging,Druck (bar),Flow,Flow_pred,lowerBound,upperBound
23-09-08-004,12.5,30,0.31145266890525813,10.928013324737549,5.119511300062725,8.417285743853643,13.438740905621454
23-09-08-004,12.5,30,0.45258879587054246,18.35192384719849,9.022403876168568,15.841196266314583,20.862651428082394
23-09-08-004,12.5,30,0.5888494096696376,25.466929149627685,13.179248483980455,22.95620156874378,27.97765673051159
23-09-08-004,12.5,30,0.8106876652687787,31.82933921813965,16.048870612935076,29.318611637255746,34.34006679902355
23-09-08-004,12.5,30,0.9472130201756953,34.52590770721436,18.652767861907975,32.015180126330456,37.03663528809826
23-09-08-004,12.5,30,1.1314996242523194,33.52926464080811,20.347310330616338,31.018537059924203,36.03999222169201
23-09-08-004,12.5,30,1.1606820195913314,31.371560668945314,20.49669482642503,28.86083308806141,33.882288249829216
23-09-08-004,12.5,30,1.2345688074827197,30.177707290649415,20.33570128449494,27.66697970976551,32.68843487153332
23-09-08-004,12.5,30,1.2383179903030397,29.1524471282959,20.20585777191305,26.641719547411995,31.663174709179806
23-09-08-004,12.5,30,1.3079040229320527,28.533292579650883,20.0275170256081,26.022564998766978,31.04402016053479
23-09-08-004,12.5,30,1.308569100499153,27.80427017211914,19.928829104742636,25.293542591235234,30.314997753003045
23-09-08-004,12.5,30,1.3828710317611694,27.971279525756838,19.791726605709073,25.460551944872932,30.482007106640744
23-09-08-004,12.5,30,1.3528548598289492,26.802167129516604,19.7072291493413,24.2914395486327,29.31289471040051
23-09-08-004,12.5,30,1.3975524067878724,26.47805213928223,19.59789389664197,23.967324558398325,28.988779720166136
23-09-08-004,12.5,30,1.4015811562538147,25.922847747802734,19.570709452234873,23.41212016691883,28.43357532868664
23-09-08-004,12.5,30,1.4279435932636262,25.446276855468753,19.43477792761801,22.935549274584847,27.95700443635266
23-09-08-004,12.5,30,1.4116052448749543,24.917983818054203,19.365564420620924,22.407256237170298,27.42871139893811
23-09-08-004,12.5,30,1.4928330779075623,25.277931404113772,19.26678472067956,22.767203823229867,27.788658984997678
23-09-08-004,12.5,30,1.4680781900882722,25.41408290863037,19.19129264258395,22.903355327746464,27.924810489514275
23-09-08-004,12.5,30,1.5004581987857821,24.91131935119629,19.052733858004302,22.400591770312385,27.422046932080196
23-09-08-004,12.5,30,1.5024796783924104,23.96091012954712,19.044574631024407,21.450182548663214,26.471637710431025
23-09-08-004,12.5,30,1.5466955602169037,23.87463312149048,18.965291127655245,21.363905540606574,26.385360702374385
23-09-08-004,12.5,30,1.500657218694687,23.56247091293335,18.947583520179816,21.051743332049444,26.073198493817255
23-09-08-004,12.5,30,1.5435116767883301,23.12916784286499,18.91889992163005,20.618440261981085,25.639895423748897
23-09-08-004,12.5,30,1.517257446050644,22.920484256744384,18.945492932848957,20.40975667586048,25.43121183762829
23-09-08-004,12.5,30,1.5295237243175508,23.20406227111816,18.877590130794793,20.693334690234256,25.714789852002067
23-09-08-004,12.5,30,1.5220100224018096,23.089761543273923,18.874611770312793,20.579033962390017,25.60048912415783
23-09-08-004,12.5,30,1.5638099908828735,23.041676902771,18.850532374119425,20.530949321887093,25.552404483654904
23-09-08-004,12.5,30,1.5462524235248567,22.88283462524414,18.819281838531367,20.372107044360234,25.393562206128045
23-09-08-004,12.5,30,1.5397194802761076,22.836485767364508,18.804284926542277,20.325758186480602,25.347213348248413
23-09-08-004,12.5,30,1.5583052277565004,22.301319980621336,18.831063413971002,19.79059239973743,24.812047561505242
23-09-08-004,12.5,30,1.5359936475753784,21.55924587249756,18.813663558903695,19.048518291613654,24.069973453381465
23-09-08-004,12.5,30,1.5392995953559876,20.759829711914062,18.789326183907633,18.249102131030156,23.270557292797967
23-09-08-004,12.5,30,1.5621442914009094,20.46758508682251,18.814054363223768,17.956857505938604,22.978312667706415
23-09-08-004,12.5,30,1.5620081424713133,20.626610183715826,18.760893083734317,18.11588260283192,23.13733776459973
23-09-08-004,12.5,30,1.5355875879526137,21.489970779418947,18.70319204863769,18.97924319853504,24.000698360302852
23-09-08-004,12.5,30,1.5843240469694138,22.117401409149174,18.713984769268915,19.60667382826527,24.62812899003308
23-09-08-004,12.5,30,1.591541948914528,22.8754958152771,18.694065928613632,20.364768234393196,25.386223396161007
23-09-08-004,12.5,30,1.552310527364413,22.587569332122808,18.60596012560961,20.076841751238902,25.098296913006713
23-09-08-004,12.5,30,1.57996291021506,21.91183004379273,18.577154634473143,19.401102462908824,24.422557624676635
23-09-08-004,12.5,30,1.6147737006346385,20.994626998901367,18.573863918243788,18.48389941801746,23.505354579785273
23-09-08-004,12.5,30,1.6097885886828105,20.287577819824218,18.523223926011926,17.776850238940312,22.798305400708124
23-09-08-004,12.5,30,1.5944598595301311,19.742621898651123,18.536316685908993,17.231894317767217,22.25334947953503
23-09-08-004,12.5,30,1.5978189259767532,20.230221176147463,18.622762505605987,17.719493595263557,22.74094875703137
23-09-08-004,12.5,30,1.5681890040636064,20.804344940185548,18.682742769039013,18.293617359301642,23.315072521069453
23-09-08-004,12.5,30,1.5371257215738299,21.341847896575928,18.75830619889269,18.831120315692022,23.852575477459833
23-09-08-004,12.5,30,1.556207033991814,21.834335803985596,18.7671056736372,19.32360822310169,24.3450633848695
23-09-08-004,12.5,30,1.5257525205612184,22.235731887817384,18.713389020450194,19.725004306933478,24.74645946870129
23-09-08-004,12.5,30,1.5900226920843126,22.305742835998537,18.586899903623678,19.79501525511463,24.816470416882442
23-09-08-004,12.5,30,1.6158544311920802,22.53131618499756,18.458695275710667,20.020588604113655,25.042043765881466
23-09-08-004,12.5,30,1.6493243859211604,22.726247978210452,18.263263769387144,20.215520397326546,25.236975559094358
23-09-08-004,12.5,30,1.6683917568127316,22.3565354347229,18.150726318835744,19.845807853838995,24.867263015606806
23-09-08-004,12.5,30,1.6970262722174327,21.570064258575442,18.039648414529047,19.059336677691537,24.080791839459348
23-09-08-004,12.5,30,1.686766643921534,20.907298564910892,18.00459341087295,18.396570984026987,23.418026145794798
23-09-08-004,12.5,30,1.7098847842216491,20.26383247375488,18.013527245581244,17.753104892870976,22.774560054638787
23-09-08-004,12.5,30,1.6789623558521272,19.763575172424318,18.08917526179328,17.252847591540412,22.274302753308223
23-09-08-004,12.5,30,1.6608410716056825,19.45210304260254,18.181615875905827,16.941375461718636,21.962830623486447
23-09-08-004,12.5,30,1.6330913245677947,19.39444913864136,18.282729181128246,16.883721557757454,21.905176719525265
23-09-08-004,12.5,30,1.6077648937702178,19.212561321258548,18.286253229114838,16.701833740374642,21.723288902142453
23-09-08-004,12.5,30,1.624520879983902,18.980360412597655,18.268853949464933,16.46963283171375,21.49108799348156
23-09-08-004,12.5,30,1.676006591320038,18.865326404571533,18.197586394142128,16.354598823687628,21.37605398545544
23-09-08-004,12.5,30,1.6755147993564607,18.98849792480469,18.09149707101756,16.477770343920785,21.499225505688596
23-09-08-004,12.5,30,1.6933891395727796,18.807289600372314,18.00115279840991,16.29656201948841,21.31801718125622
23-09-08-004,12.5,30,1.6981180719534557,18.845948600769045,18.022887656391546,16.33522101988514,21.35667618165295
23-09-08-004,12.5,30,1.7009908847014108,18.9961820602417,18.039005385580314,16.485454479357795,21.506909641125606
23-09-08-004,12.5,30,1.6576606384913126,18.813753986358645,18.058081623350652,16.30302640547474,21.32448156724255
23-09-08-004,12.5,30,1.6619263283411663,18.544130420684816,18.027008508128766,16.03340283980091,21.05485800156872
23-09-08-004,12.5,30,1.677460231781006,18.891254615783694,18.09997325708404,16.38052703489979,21.4019821966676
23-09-08-004,12.5,30,1.7237082910537722,19.145813846588137,18.07879549905217,16.63508626570423,21.656541427472042
23-09-08-004,12.5,30,1.6395160150527954,18.859503269195557,18.052818280358217,16.34877568831165,21.370230850079462
23-09-08-004,12.5,30,1.6755388271808624,18.8033938407898,18.03873580252664,16.292666259905893,21.314121421673704
23-09-08-004,12.5,30,1.6837749552726746,19.56170654296875,18.10235884173724,17.050978962084844,22.072434123852656
23-09-08-004,12.5,30,1.6892329871654512,19.92781820297241,17.999939914425628,17.417090622088505,22.438545783856316
23-09-08-004,12.5,30,1.6709245920181275,19.810096263885498,17.929942305312977,17.299368683001592,22.320823844769404
23-09-08-004,12.5,30,1.725220674276352,20.516071987152102,17.897778965916714,18.005344406268197,23.026799568036008
23-09-08-004,12.5,30,1.733390706777573,21.10267656326294,17.906833254668197,18.591948982379034,23.613404144146845
23-09-08-004,12.5,30,1.7104580616950988,21.01750991821289,17.86579707480844,18.506782337328985,23.528237499096797
23-09-08-004,12.5,30,1.6816728349526724,21.1389448928833,17.88974911194977,18.628217311999393,23.649672473767204
23-09-08-004,12.5,30,1.705140798886617,21.59599925994873,17.916791811869736,19.085271679064824,24.106726840832636
23-09-08-004,12.5,30,1.7055403168996175,21.572645015716553,17.89988470590587,19.061917434832647,24.08337259660046
23-09-08-004,12.5,30,1.7112485881646475,21.1355340385437,17.810697214085632,18.624806457659794,23.646261619427605
23-09-08-004,12.5,30,1.7243352254231772,20.8937070274353,17.753431769963672,18.382979446551396,23.404434608319207
23-09-08-004,12.5,30,1.7548716366291046,20.39889310836792,17.667897890948776,17.888165527484013,22.909620689251824
23-09-08-004,12.5,30,1.751892912387848,19.677434158325195,17.59441795161131,17.16670657744129,22.1881617392091
23-09-08-004,12.5,30,1.7749956548213959,19.376186180114747,17.543251068843382,16.86545859923084,21.886913760998652
23-09-08-004,12.5,30,1.7708885947863262,19.676784477233888,17.589092175830558,17.166056896349982,22.187512058117793
23-09-08-004,12.5,30,1.7657837347189584,19.77417865753174,17.651964774843723,17.263451076647833,22.284906238415644
23-09-08-004,12.5,30,1.7175861672560375,20.2680192565918,17.729966056431444,17.757291675707894,22.778746837475705
23-09-08-004,12.5,30,1.7005038754145305,20.861227474212647,17.785604411941296,18.35049989332874,23.371955055096553
23-09-08-004,12.5,30,1.711750538746516,20.94057451248169,17.79366159823492,18.429846931597783,23.451302093365594
23-09-08-004,12.5,30,1.725884381532669,20.907637500762945,17.673708072280615,18.39690991987904,23.41836508164685
23-09-08-004,12.5,30,1.7593075144290924,20.650057697296145,17.575106464025723,18.13933011641224,23.16078527818005
23-09-08-004,12.5,30,1.813936607837677,19.85760583877564,17.485396589105747,17.346878257891735,22.368333419659546
23-09-08-004,12.5,30,1.7805693840980532,19.81838321685791,17.41308407577766,17.307655635974005,22.329110797741816
23-09-08-004,12.5,30,1.7843416905403138,19.989737606048585,17.386286599574607,17.47901002516468,22.50046518693249
23-09-08-004,12.5,30,1.78420933842659,20.063241863250735,17.393040081837054,17.55251428236683,22.57396944413464
23-09-08-004,12.5,30,1.7807812619209291,20.375214672088624,17.265123258528842,17.86448709120472,22.88594225297253
23-09-08-004,12.5,30,1.8086073923110964,20.29238090515137,17.184712896077265,17.781653324267463,22.803108486035274
23-09-08-004,12.5,30,1.8809785127639773,19.69716796875,17.192939830505004,17.186440387866096,22.207895549633907
23-09-08-004,12.5,30,1.8477208435535433,18.978324508666994,17.24484391887008,16.467596927783088,21.4890520895509
23-09-08-004,12.5,30,1.7776457428932189,19.034242057800295,17.342554013760708,16.52351447691639,21.5449696386842
23-09-08-004,12.5,30,1.7390087366104126,19.085379753112793,17.5437091010968,16.574652172228888,21.5961073339967
23-09-08-004,12.5,30,1.7302586793899537,19.151605472564697,17.631952141151622,16.64087789168079,21.662333053448602
23-09-08-004,12.5,30,1.721391171216965,19.349277725219725,17.528999418295097,16.83855014433582,21.86000530610363
23-09-08-004,12.5,30,1.778092948595683,19.40208362579346,17.294551351296207,16.891356044909553,21.912811206677365
23-09-08-004,12.5,30,1.8587509409586591,19.469568290710452,17.00917040460693,16.958840709826546,21.980295871594357
23-09-08-004,12.5,30,1.9233382896582285,19.295518531799317,16.684857387697743,16.78479095091541,21.806246112683223
23-09-08-004,12.5,30,1.9541928486029305,19.710308494567872,16.429464319006815,17.199580913683967,22.221036075451778
23-09-08-004,12.5,30,1.975711001555125,19.83399663925171,16.250596106748393,17.323269058367803,22.344724220135614
23-09-08-004,12.5,30,1.9766432738304138,19.894174022674562,16.162475726503477,17.383446441790657,22.404901603558468
23-09-08-004,12.5,30,1.996447664499283,19.73203660964966,16.16057790400289,17.221309028765756,22.242764190533567
23-09-08-004,12.5,30,1.9909133195877076,19.902385292053225,16.248762826899927,17.39165771116932,22.41311287293713
23-09-08-004,12.5,30,1.9556479990482332,19.90700519561768,16.388654182283844,17.396277614733773,22.417732776501584
23-09-08-004,12.5,30,1.9080004155635835,19.705939273834232,16.61121096092478,17.195211692950327,22.216666854718138
23-09-08-004,12.5,30,1.868943977355957,19.923574771881107,16.82321017284683,17.4128471909972,22.434302352765013
23-09-08-004,12.5,30,1.8245857119560243,19.936461200714113,16.942870619536812,17.425733619830208,22.44718878159802
23-09-08-004,12.5,30,1.8271999776363375,19.857427158355716,16.935540569035776,17.34669957747181,22.36815473923962
23-09-08-004,12.5,30,1.8633708397547406,19.66070901870728,16.871080585211367,17.149981437823374,22.171436599591186
23-09-08-004,12.5,30,1.913648778597514,19.531443519592287,16.84097781553806,17.02071593870838,22.042171100476192
23-09-08-004,12.5,30,1.918761140505473,19.619677009582524,16.8566497880447,17.10894942869862,22.13040459046643
23-09-08-004,12.5,30,1.8481606090068818,19.444179191589356,16.914239479873693,16.93345161070545,21.95490677247326
23-09-08-004,12.5,30,1.814870747327805,19.233750095367434,17.019190915082277,16.723022514483528,21.74447767625134
23-09-08-004,12.5,30,1.8183218212922414,19.062509784698484,17.1614387965405,16.55178220381458,21.57323736558239
23-09-08-004,12.5,30,1.8321731098492942,19.512649974822995,17.12154625877077,17.00192239393909,22.0233775557069
23-09-08-004,12.5,30,1.8080477126439412,19.45632307052612,16.966426769504334,16.945595489642216,21.967050651410027
23-09-08-004,12.5,30,1.8791819083690644,19.137907905578615,16.85578512749261,16.62718032469471,21.64863548646252
23-09-08-004,12.5,30,1.935304950475693,19.001043720245363,16.824787008339012,16.490316139361457,21.51177130112927
23-09-08-004,12.5,30,1.9044467329978945,19.408579158782956,16.645374259410808,16.89785157789905,21.91930673966686
23-09-08-004,12.5,30,1.856395882368088,19.106911468505857,16.60162230121098,16.59618388762195,21.617639049389762
23-09-08-004,12.5,30,1.9473158645629887,18.67709140777588,16.620827144771063,16.166363826891974,21.187818988659785
23-09-08-004,12.5,30,1.9129784095287328,18.891338481903077,16.51615469110042,16.38061090101917,21.402066062786982
23-09-08-004,12.5,30,1.9205411660671239,18.829896011352538,16.37757912351316,16.319168430468633,21.340623592236444
23-09-08-004,12.5,30,1.984806971549988,18.282522239685058,16.3675708886091,15.771794658801152,20.793249820568963
23-09-08-004,12.5,30,1.9632763016223909,18.16527780532837,16.25334017644415,15.654550224444463,20.676005386212275
23-09-08-004,12.5,30,1.954991400241852,18.630482139587404,16.154483658279386,16.119754558703498,21.14120972047131
23-09-08-004,12.5,30,2.000597500801087,18.17083740234375,16.203078329349484,15.660109821459844,20.681564983227656
23-09-08-004,12.5,30,1.9963487029075624,18.432083129882812,16.1253108590335,15.921355548998907,20.942810710766718
23-09-08-004,12.5,30,1.947571647167206,18.69769678115845,16.117247439051333,16.186969200274543,21.208424362042354
23-09-08-004,12.5,30,2.022822934389114,18.358241844177247,16.096139977845628,15.847514263293341,20.868969425061152
23-09-08-004,12.5,30,1.9611727356910709,18.42943983078003,16.114291423945183,15.918712249896124,20.940167411663936
23-09-08-004,12.5,30,2.016757011413574,18.534945487976074,16.008570463861936,16.02421790709217,21.04567306885998
23-09-08-004,12.5,30,1.9824526190757754,17.914720916748045,16.041870828048083,15.40399333586414,20.42544849763195
23-09-08-004,12.5,30,2.028544998168946,18.173377132415773,15.978019731739785,15.662649551531867,20.68410471329968
23-09-08-004,12.5,30,1.997327971458435,18.400765800476076,15.974449458555089,15.89003821959217,20.911493381359982
23-09-08-004,12.5,30,2.010064870119095,18.10642147064209,15.937052601968482,15.595693889758184,20.617149051525995
23-09-08-004,12.5,30,2.019490784406662,18.28816690444946,15.937402168041283,15.777439323565556,20.798894485333367
23-09-08-004,12.5,30,2.0110813438892365,18.33528165817261,15.844213415400914,15.824554077288706,20.846009239056517
23-09-08-004,12.5,30,2.0282770216465,18.161260223388673,15.691339972067261,15.650532642504768,20.67198780427258
23-09-08-004,12.5,30,2.0687586963176727,18.121142959594728,15.607386285146067,15.610415378710822,20.631870540478634
23-09-08-004,12.5,30,2.1276731491088867,18.241811752319336,15.421447080096938,15.73108417143543,20.75253933320324
23-09-08-004,12.5,30,2.0839251577854156,18.296001434326172,15.333280522605369,15.785273853442266,20.806729015210077
23-09-08-004,12.5,30,2.1544372737407684,18.35111246109009,15.258561565743197,15.840384880206184,20.861840041973995
23-09-08-004,12.5,30,2.0960142076015473,18.321897125244142,15.252458880564436,15.811169544360236,20.832624706128048
23-09-08-004,12.5,30,2.126428240537644,18.32373046875,15.150245065581547,15.813002887866094,20.834458049633906
23-09-08-004,12.5,30,2.132410385211309,18.450763320922853,15.139649617216918,15.940035740038947,20.96149090180676
23-09-08-004,12.5,30,2.1631986339886984,18.28876991271973,15.030409907782342,15.778042331835824,20.799497493603635
23-09-08-004,12.5,30,2.162717016537984,18.443402767181396,15.002868129167494,15.932675186297491,20.954130348065302
23-09-08-004,12.5,30,2.18100810845693,18.050852565765382,14.995672294775886,15.540124984881476,20.561580146649288
23-09-08-004,12.5,30,2.147841735680898,18.45272644042969,14.991792494979403,15.941998859545784,20.963454021313595
23-09-08-004,12.5,30,2.1380029034614565,18.132077293395994,15.012128609155335,15.621349712512089,20.6428048742799
23-09-08-004,12.5,30,2.166234905719757,18.089655475616457,14.972512199812247,15.578927894732551,20.600383056500362
23-09-08-004,12.5,30,2.1468406689167026,17.983610706329348,14.84588958614805,15.472883125445442,20.494338287213253
23-09-08-004,12.5,30,2.2122974367936457,18.06536569595337,14.731474788365343,15.554638115069466,20.576093276837277
23-09-08-004,12.5,30,2.247936236461004,18.106870555877684,14.656091775843478,15.596142974993779,20.61759813676159
23-09-08-004,12.5,30,2.228039614756902,17.919393329620362,14.489658717292492,15.408665748736457,20.430120910504268
23-09-08-004,12.5,30,2.2257695122559866,17.91763484954834,14.456654693069295,15.406907268664433,20.428362430432244
23-09-08-004,12.5,30,2.2790882333119713,17.954190406799313,14.519574692091092,15.443462825915407,20.46491798768322
23-09-08-004,12.5,30,2.2386096024513247,18.024637565612792,14.446070285526101,15.513909984728887,20.535365146496698
23-09-08-004,12.5,30,2.197813254594803,17.53760133743286,14.330359000405487,15.026873756548955,20.048328918316766
23-09-08-004,12.5,30,2.287347131967545,17.62987316131592,14.294589640018316,15.119145580432015,20.140600742199826
23-09-08-004,12.5,30,2.3197167932987215,17.494961719512943,14.246132697501386,14.984234138629038,20.00568930039685
23-09-08-004,12.5,30,2.3083771765232086,17.444457626342775,14.131593609559461,14.93373004545887,19.95518520722668
23-09-08-004,12.5,30,2.27771093249321,17.26467332839966,14.194133485446745,14.753945747515754,19.775400909283565
23-09-08-004,12.5,30,2.2897667646408086,17.145982933044436,14.355381218014957,14.63525535216053,19.656710513928342
23-09-08-004,12.5,30,2.2368023276329043,17.056580829620366,14.462611593851234,14.54585324873646,19.56730841050427
23-09-08-004,12.5,30,2.1896787226200103,16.70647773742676,14.423922349775722,14.195750156542854,19.217205318310665
23-09-08-004,12.5,30,2.2215926349163055,16.7356315612793,14.33136159330441,14.224903980395393,19.246359142163204
23-09-08-004,12.5,30,2.3093885481357574,16.701646900177003,14.103612355902467,14.190919319293098,19.21237448106091
23-09-08-004,12.5,30,2.36677628159523,16.705606842041018,13.737324449554285,14.194879261157112,19.216334422924923
23-09-08-004,12.5,30,2.42683499455452,16.7549391746521,13.421096658549294,14.244211593768195,19.265666755536007
23-09-08-004,12.5,30,2.497758150100708,16.87907667160034,13.181915735452808,14.368349090716436,19.389804252484247
23-09-08-004,12.5,30,2.4888392806053163,16.939337253570557,13.002751842563878,14.428609672686651,19.450064834454462
23-09-08-004,12.5,30,2.517710626125336,16.785747528076172,12.877893290829617,14.275019947192266,19.296475108960077
23-09-08-004,12.5,30,2.525750839710236,16.735212421417238,12.822476674813885,14.224484840533332,19.245940002301143
23-09-08-004,12.5,30,2.5401716351509096,16.577328586578368,12.720783696496461,14.066601005694462,19.088056167462273
23-09-08-004,12.5,30,2.5493863940238954,16.417402267456055,12.631921039788525,13.90667468657215,18.92812984833996
23-09-08-004,12.5,30,2.584427654743195,16.04173278808594,12.579216605754091,13.531005207202035,18.552460368969847
23-09-08-004,12.5,30,2.602601027488709,16.3571270942688,12.550933485729502,13.846399513384895,18.867854675152707
23-09-08-004,12.5,30,2.5757696032524113,16.273599243164064,12.52052593663799,13.762871662280158,18.78432682404797
23-09-08-004,12.5,30,2.567066407203675,15.808846664428712,12.508553130814498,13.298119083544806,18.319574245312616
23-09-08-004,12.5,30,2.578510093688965,15.90500421524048,12.487644236564545,13.394276634356574,18.415731796124383
23-09-08-004,12.5,30,2.5961111068725593,15.954186058044435,12.417415141825499,13.44345847716053,18.46491363892834
23-09-08-004,12.5,30,2.6233440399169927,15.74364824295044,12.305601254683632,13.232920662066535,18.254375823834344
23-09-08-004,12.5,30,2.6453185379505157,15.540242671966553,12.17518793501764,13.029515091082647,18.05097025285046
23-09-08-004,12.5,30,2.6788122594356536,15.750360488891602,12.14385377210023,13.239632908007696,18.261088069775507
23-09-08-004,12.5,30,2.710975021123886,15.859333419799807,12.137564651682643,13.348605838915901,18.370061000683712
23-09-08-004,12.5,30,2.627166712284088,15.723750972747803,12.075126924372393,13.213023391863898,18.234478553631707
23-09-08-004,12.5,30,2.6296456813812252,15.351370239257815,12.016910435160598,12.840642658373909,17.86209782014172
23-09-08-004,12.5,30,2.710353809595108,15.440393829345705,11.967360858908915,12.9296662484618,17.95112141022961
23-09-08-004,12.5,30,2.7409761011600495,15.539141750335695,11.734237163016292,13.02841416945179,18.0498693312196
23-09-08-004,12.5,30,2.765069848299027,15.325090885162355,11.468653140419875,12.81436330427845,17.83581846604626
23-09-08-004,12.5,30,2.88516480922699,15.296838855743408,11.25238147825043,12.786111274859502,17.80756643662731
23-09-08-004,12.5,30,2.9289278268814085,15.274576091766358,11.042742460688633,12.763848510882452,17.78530367265026
23-09-08-004,12.5,30,2.96603137254715,15.352263736724852,10.839356552005235,12.841536155840947,17.862991317608756
23-09-08-004,12.5,30,2.994913136959076,15.237888622283936,10.727269557378095,12.72716104140003,17.748616203167842
23-09-08-004,12.5,30,3.0160558700561526,14.906758117675784,10.625234817086412,12.396030536791878,17.417485698559688
23-09-08-004,12.5,30,3.0316124677658083,14.569125652313234,10.593312577582333,12.058398071429329,17.079853233197138
23-09-08-004,12.5,30,3.0666717410087587,14.604710483551028,10.553975988927562,12.093982902667122,17.115438064434933
23-09-08-004,12.5,30,3.0087787389755247,14.456441974639894,10.496285982664507,11.945714393755988,16.9671695555238
23-09-08-004,12.5,30,3.049117600917816,14.399386310577395,10.399892155085045,11.88865872969349,16.9101138914613
23-09-08-004,12.5,30,3.0978633999824527,14.485780906677247,10.347878641510347,11.975053325793342,16.99650848756115
23-09-08-004,12.5,30,3.1734338045120243,14.729545211791992,10.204060829568789,12.218817630908086,17.240272792675896
23-09-08-004,12.5,30,3.143392968177796,14.732669448852539,10.146800276494762,12.221941867968633,17.243397029736443
23-09-08-004,12.5,30,3.2224491238594055,14.637725257873534,10.187168204942921,12.126997676989628,17.14845283875744
23-09-08-004,12.5,30,3.1326033115386966,14.448283767700193,10.428408379097483,11.937556186816288,16.9590113485841
23-09-08-004,12.5,30,3.040046447515488,14.428898620605468,10.718643139417777,11.918171039721562,16.93962620148937
23-09-08-004,12.5,30,2.8455116331577304,14.42605218887329,11.05814767927716,11.915324607989385,16.936779769757194
23-09-08-004,12.5,30,2.7665380477905277,14.058333492279052,11.229915528481557,11.547605911395147,16.569061073162956
23-09-08-004,12.5,30,2.7677235603332524,13.7046555519104,11.255828204523386,11.193927971026495,16.215383132794305
23-09-08-004,12.5,30,2.8976458549499515,13.492398262023928,11.014501621855356,10.981670681140022,16.00312584290783
23-09-08-004,12.5,30,3.004332679510117,13.139148902893067,10.589489720133102,10.628421322009162,15.649876483776973
23-09-08-004,12.5,30,3.1735684454441073,12.398424053192139,10.131260458185196,9.887696472308233,14.909151634076045
23-09-08-004,12.5,30,3.367173445224762,11.78398847579956,9.7487324625349,9.273260894915655,14.294716056683466
23-09-08-004,12.5,30,3.4307402014732364,10.669948196411134,9.413577335000664,8.159220615527229,13.18067577729504
23-09-08-004,12.5,30,3.497969675064087,10.239990234375,9.164947722473844,7.729262653491094,12.750717815258906
23-09-08-004,12.5,30,3.5688694000244143,10.039155578613283,9.04958353392634,7.528427997729377,12.549883159497188
23-09-08-004,12.5,30,3.6324926733970644,10.340951442718506,8.935046891508382,7.8302238618346,12.851679023602411
23-09-08-004,12.5,30,3.5936056137084966,11.052640056610109,8.855931026409525,8.541912475726203,13.563367637494014
23-09-08-004,12.5,30,3.666355872154236,11.94359121322632,8.790028087542222,9.432863632342414,14.454318794110225
23-09-08-004,12.5,30,3.6644931674003605,12.17583703994751,8.70662334882424,9.665109459063604,14.686564620831415
23-09-08-004,12.5,30,3.713140118122101,12.439608478546143,8.566652489935699,9.928880897662237,14.950336059430049
23-09-08-004,12.5,30,3.8252595186233522,12.121476459503175,8.46033367116992,9.610748878619269,14.63220404038708
23-09-08-004,12.5,30,3.9220529317855837,11.687661266326904,8.330271979489092,9.176933685442998,14.19838884721081
23-09-08-004,12.5,30,3.921535634994507,11.659079360961915,8.191514675905138,9.14835178007801,14.16980694184582
23-09-08-004,12.5,30,3.981588757038117,11.6464994430542,8.105857369857132,9.135771862170294,14.157227023938106
23-09-08-004,12.5,30,4.063764262199402,11.369639396667482,8.048671333336895,8.858911815783577,13.880366977551388
23-09-08-004,12.5,30,4.047798705101013,11.487260627746583,7.95896165022272,8.976533046862677,13.997988208630488
23-09-08-004,12.5,30,4.075541841983795,11.360198307037354,7.877716932535653,8.849470726153449,13.87092588792126
23-09-08-004,12.5,30,4.167553412914276,11.266969871520995,7.82766137258024,8.75624229063709,13.777697452404901
23-09-08-004,12.5,30,4.209902727603913,11.174560546875,7.744552206602004,8.663832965991094,13.685288127758906
23-09-08-004,12.5,30,4.207106137275696,11.02964515686035,7.650497067157332,8.518917575976445,13.540372737744256
23-09-08-004,12.5,30,4.28908178806305,10.800409126281739,7.592585908805422,8.289681545397833,13.311136707165645
23-09-08-004,12.5,30,4.35395576953888,10.69837646484375,7.533083625429141,8.187648883959845,13.209104045727656
23-09-08-004,12.5,30,4.3420119285583505,10.82417964935303,7.463186810265053,8.313452068469124,13.334907230236935
23-09-08-004,12.5,30,4.392480802536011,10.683660221099855,7.409310286942694,8.172932640215949,13.19438780198376
23-09-08-004,12.5,30,4.422660779953003,10.529427337646485,7.360576940278284,8.01869975676258,13.04015491853039
23-09-08-004,12.5,30,4.459018015861512,10.259105014801026,7.279348334278523,7.7483774339171205,12.769832595684932
23-09-08-004,12.5,30,4.510903406143189,10.188959598541262,7.191134832317094,7.678232017657356,12.699687179425167
23-09-08-004,12.5,30,4.607162725925446,9.893234252929688,7.101952135641888,7.382506672045782,12.403961833813593
23-09-08-004,12.5,30,4.686454331874848,9.607479572296143,7.008204556799541,7.096751991412237,12.118207153180048
23-09-08-004,12.5,30,4.722917318344116,9.6330096244812,6.922969319417213,7.122282043597295,12.143737205365106
23-09-08-004,12.5,30,4.778938269615174,9.69665107727051,6.865575365408406,7.185923496386604,12.207378658154415
23-09-08-004,12.5,30,4.805092930793763,9.738335609436035,6.844073071960801,7.22760802855213,12.24906319031994
23-09-08-004,12.5,30,4.8080842137336735,9.326856994628905,6.822417717483789,6.816129413744999,11.83758457551281
23-09-08-004,12.5,30,4.762094080448151,9.087948417663574,6.809387198569235,6.577220836779668,11.59867599854748
23-09-08-004,12.5,30,4.799817681312561,8.947603511810303,6.797281279519666,6.436875930926398,11.458331092694209
23-09-08-004,12.5,30,4.8256803274154665,8.912565422058107,6.769835595611248,6.401837841174201,11.423293002942012
23-09-08-004,12.5,30,4.848771524429322,8.577749061584473,6.7063084593012805,6.067021480700568,11.088476642468379
23-09-08-004,12.5,30,4.9078057408332825,8.813134574890137,6.654176793353004,6.3024069940062315,11.323862155774043
23-09-08-004,12.5,30,4.993832266330719,8.803255462646485,6.5898549097055055,6.292527881762579,11.31398304353039
23-09-08-004,12.5,30,4.990750432014465,8.676011180877687,6.509660041071648,6.165283599993781,11.186738761761593
23-09-08-004,12.5,30,5.063683295249939,8.599313449859618,6.446109983968428,6.088585868975713,11.110041030743524
23-09-08-004,12.5,30,5.148634243011474,8.43704767227173,6.394194770866878,5.926320091387824,10.947775253155635
23-09-08-004,12.5,30,5.146820139884949,8.383295059204102,6.310580100699415,5.872567478320196,10.894022640088007
23-09-08-004,12.5,30,5.191455101966858,8.19545946121216,6.263654140100297,5.684731880328254,10.706187042096065
23-09-08-004,12.5,30,5.312053465843201,8.307001304626466,6.23629668686046,5.79627372374256,10.817728885510371
23-09-08-004,12.5,30,5.244189739227296,8.063393497467041,6.180033619855896,5.552665916583136,10.574121078350947
23-09-08-004,12.5,30,5.254691433906556,8.171634578704834,6.127511053684648,5.660906997820929,10.68236215958874
23-09-08-004,12.5,30,5.366687297821046,8.209496784210206,6.123112658953001,5.6987692033263,10.720224365094111
23-09-08-004,12.5,30,5.397830748558045,8.30193214416504,6.083738380458281,5.791204563281134,10.812659725048945
23-09-08-004,12.5,30,5.3294029474258435,8.165048217773439,6.037450845468666,5.654320636889533,10.675775798657344
23-09-08-004,12.5,30,5.399503993988038,8.201764011383059,6.0270894960844785,5.691036430499153,10.712491592266964
23-09-08-004,12.5,30,5.4378639459609985,8.125491428375245,6.022484718310675,5.614763847491339,10.63621900925915
23-09-08-004,12.5,30,5.407917475700379,7.982165050506593,6.035677888544698,5.471437469622687,10.492892631390498
23-09-08-004,12.5,30,5.41620044708252,7.943786716461182,6.124548804889953,5.4330591355772775,10.454514297345087
23-09-08-004,12.5,30,5.277485573291779,7.740451240539551,6.307629360252795,5.229723659655646,10.251178821423457
23-09-08-004,12.5,30,5.05395336151123,7.670160770416259,6.469554790668317,5.159433189532354,10.180888351300164
23-09-08-004,12.5,30,4.7440440416336065,7.580817890167236,6.63785172209307,5.07009030928333,10.091545471051141
23-09-08-004,12.5,30,4.7926462411880495,7.307095241546631,6.710378194792463,4.796367660662726,9.817822822430536
23-09-08-004,12.5,30,4.777300190925599,7.250049591064453,6.642735385501909,4.7393220101805476,9.760777171948359
23-09-08-004,12.5,30,4.999327623844147,7.225025939941406,6.402788917501135,4.714298359057501,9.73575352082531
23-09-08-004,12.5,30,5.315361070632935,7.164804267883301,6.163499096660982,4.654076686999396,9.675531848767205
23-09-08-004,12.5,30,5.66847369670868,6.843898487091065,5.893012925371628,4.33317090620716,9.35462606797497
23-09-08-004,12.5,30,5.72197949886322,6.576217174530029,5.661134192983548,4.065489593646124,9.086944755413935
23-09-08-004,12.5,30,5.833466029167176,6.510303211212158,5.497437915507872,3.9995756303282533,9.021030792096063
23-09-08-004,12.5,30,5.925912165641785,6.494211673736572,5.4800833266096625,3.983484092852667,9.004939254620478
23-09-08-004,12.5,30,5.984692168235779,6.449871826171876,5.559098493662856,3.9391442452879706,8.960599407055781
23-09-08-004,12.5,30,5.739930665493011,6.618032741546631,5.735286315751539,4.107305160662726,9.128760322430535
23-09-08-004,12.5,30,5.401334393024444,6.93030881881714,5.980639981095697,4.419581237933235,9.441036399701044
23-09-08-004,12.5,30,5.126490128040313,6.875168323516847,6.314272745985316,4.364440742632942,9.385895904400751
23-09-08-004,12.5,30,4.949139451980591,6.7288641929626465,6.56085809228228,4.218136612078741,9.239591773846552
23-09-08-004,12.5,30,4.682008147239686,6.640020847320557,6.688429665148221,4.129293266436651,9.150748428204462
23-09-08-004,12.5,30,4.782116103172303,6.71685962677002,6.729527990087587,4.206132045886115,9.227587207653926
23-09-08-004,12.5,30,4.911306214332581,6.716127490997315,6.735918288065341,4.20539991011341,9.22685507188122
23-09-08-004,12.5,30,4.971244923273723,6.410904979705811,6.642692708711129,3.900177398821906,8.921632560589716
23-09-08-004,12.5,30,4.925514928499858,6.483216190338135,6.593977487694937,3.97248860945423,8.99394377122204
23-09-08-004,12.5,30,5.019768263498942,6.1676130294799805,6.578269743406365,3.6568854485960753,8.678340610363886
23-09-08-004,12.5,30,4.95958774248759,5.855425643920898,6.559187847364887,3.344698063036993,8.366153224804803
23-09-08-004,12.5,30,4.969409836928049,5.73946180343628,6.477714209454015,3.2287342225523745,8.250189384320185
23-09-08-004,12.5,30,5.04277382850647,5.9846529006958,6.429864703921819,3.473925319811895,8.495380481579705
23-09-08-004,12.5,30,5.23480663061142,5.981546974182129,6.343079963373995,3.4708193932982243,8.492274555066034
23-09-08-004,12.5,30,5.202509498596191,5.856166744232178,6.267994513577061,3.345439163348273,8.366894325116084
23-09-08-004,12.5,30,5.291613817214966,5.764120483398438,6.20026232278312,3.2533929025145327,8.274848064282343
23-09-08-004,12.5,30,5.256120419502259,5.264389724731445,6.167763323234645,2.75366214384754,7.77511730561535
23-09-08-004,12.5,30,5.304058504104615,4.6237443161010745,6.1113108480013345,2.1130167352171694,7.13447189698498
23-09-08-004,12.5,30,5.362602043151855,4.0350053024292,6.103446042926377,1.5242777215452947,6.545732883313105
23-09-08-004,12.5,30,5.424902665615082,4.316635150909424,6.046736931530978,1.8059075700255192,6.827362731793329
23-09-08-004,12.5,30,5.322580289840698,4.730387134552003,5.971110493471584,2.2196595536680976,7.2411147154359075
23-09-08-004,12.5,30,5.481165409088135,5.19997844696045,5.89468460883253,2.6892508660765446,7.710706027844354
23-09-08-004,12.5,30,5.607346189022065,5.43855037689209,5.766070571436728,2.927822796008185,7.949277957775996
23-09-08-004,12.5,30,5.67125004529953,5.701174259185791,5.487387483327531,3.190446678301886,8.211901840069697
23-09-08-004,12.5,30,5.953157389163971,5.593138885498047,5.167400262654213,3.082411304614142,8.103866466381952
23-09-08-004,12.5,30,6.486093580722809,5.5711164474487305,4.813208984762101,3.0603888665648253,8.081844028332636
23-09-08-004,12.5,30,6.845524835586549,5.272531986236572,4.4254682828509,2.761804405352667,7.783259567120478
23-09-08-004,12.5,30,7.143668818473817,5.441762714385987,4.055745242492875,2.9310351335020814,7.952490295269891
23-09-08-004,12.5,30,7.374420022964479,5.579277591705322,3.759683781566111,3.068550010821417,8.090005172589228
23-09-08-004,12.5,30,7.615326166152954,5.417194919586182,3.521532711768052,2.9064673387022766,7.927922500470087
23-09-08-004,12.5,30,7.869460320472717,5.1045026779174805,3.304838765151401,2.5937750970335753,7.615230258801386
23-09-08-004,12.5,30,7.989536547660827,5.190629863739014,3.0996992000027896,2.679902282855109,7.70135744462292
23-09-08-004,12.5,30,8.224697589874268,5.114955348968506,2.8939383758638892,2.6042277680846007,7.625682929852411
23-09-08-004,12.5,30,8.436021423339845,4.963328380584717,2.7207425324690973,2.452600799700812,7.474055961468622
23-09-08-004,12.5,30,8.737471795082092,5.086467380523683,2.5153774036982006,2.5757397996397775,7.597194961407588
23-09-08-004,12.5,30,8.851731944084166,5.020176792144777,2.316159267246158,2.5094492112608715,7.530904373028681
23-09-08-004,12.5,30,9.227960753440858,4.93265609741211,2.1025528186124256,2.421928516528205,7.443383678296016
23-09-08-004,12.5,30,9.51438844203949,4.8650835990905765,1.608871218795406,2.3543560182066714,7.375811179974482
23-09-08-004,12.5,30,9.968106746673584,4.614767360687257,1.1332715354749823,2.1040397798033514,7.125494941571162


==> flow_dat_23-09-11-003.csv <==
Versuch,Concentration,Aging,Druck (bar),Flow,Flow_pred,lowerBound,upperBound
23-09-11-003,12.5,6,0.10480896681547161,9.86310739517212,5.05405102500901,7.763743895022873,11.962470895321367
23-09-11-003,12.5,6,0.08236460259067824,16.710357570648195,7.009891264544413,14.610994070498949,18.80972107079744
23-09-11-003,12.5,6,0.08037270551430992,23.711803150177005,10.38217668357176,21.61243965002776,25.81116665032625
23-09-11-003,12.5,6,0.14599534330773167,30.361441040039068,13.982638471036895,28.262077539889823,32.46080454018831
23-09-11-003,12.5,6,0.24253465944784694,34.76693115234375,18.44425949159317,32.667567652194506,36.866294652492996
23-09-11-003,12.5,6,0.3229183644900331,34.3978609085083,22.761890458598355,32.298497408359054,36.497224408657544
23-09-11-003,12.5,6,0.37562061126518526,34.12852592468262,25.725739872704278,32.029162424533375,36.227889424831865
23-09-11-003,12.5,6,0.36118897453125104,33.870845031738284,26.651436291454836,31.77148153158904,35.97020853188753
23-09-11-003,12.5,6,0.30418007850821593,33.9790735244751,27.367714533048023,31.879710024325853,36.07843702462434
23-09-11-003,12.5,6,0.2793514806049643,33.81979179382324,27.468058505201576,31.720428293673997,35.91915529397249
23-09-11-003,12.5,6,0.3686823815573007,33.17023830413818,27.26110963592966,31.070874803988936,35.269601804287426
23-09-11-003,12.5,6,0.49151132558472455,33.122995376586914,27.930534131807907,31.02363187643767,35.22235887673616
23-09-11-003,12.5,6,0.6326079688966275,32.54362163543701,29.34693097623793,30.444258135287768,34.64298513558626
23-09-11-003,12.5,6,0.691153483837843,31.874688720703126,29.38561590468291,29.77532522055388,33.97405222085237
23-09-11-003,12.5,6,0.6487496674060823,31.36894454956055,29.493124974348426,29.269581049411304,33.4683080497098
23-09-11-003,12.5,6,0.5330530881881714,30.833941841125494,29.072729622481027,28.73457834097625,32.93330534127474
23-09-11-003,12.5,6,0.4233648793771863,30.276130485534672,27.557688972519827,28.176766985385427,32.37549398568392
23-09-11-003,12.5,6,0.32316424567252394,30.215350341796878,26.048403647431307,28.115986841647633,32.31471384194612
23-09-11-003,12.5,6,0.270675309933722,29.93244438171387,24.39394031956158,27.833080881564626,32.03180788186312
23-09-11-003,12.5,6,0.2757510861381888,29.763208007812505,22.64814635775121,27.66384450766326,31.86257150796175
23-09-11-003,12.5,6,0.284883770160377,29.995995712280276,21.903542810845014,27.89663221213103,32.09535921242952
23-09-11-003,12.5,6,0.2905513454228639,29.986759185791016,22.526625107080285,27.88739568564177,32.08612268594026
23-09-11-003,12.5,6,0.2911814261227846,29.99349803924561,23.13559279801227,27.894134539096363,32.09286153939485
23-09-11-003,12.5,6,0.2950578361749649,30.25775985717773,24.17738869284947,28.158396357028487,32.35712335732698
23-09-11-003,12.5,6,0.29980230592191215,30.299342536926268,25.366252644833512,28.199979036777023,32.39870603707551
23-09-11-003,12.5,6,0.3300211738795042,30.305572700500488,26.71449053056179,28.206209200351243,32.404936200649736
23-09-11-003,12.5,6,0.34673737175762653,30.362572288513185,28.10937692979766,28.26320878836394,32.46193578866243
23-09-11-003,12.5,6,0.35925922729074955,30.254363822937012,29.369093177544777,28.155000322787767,32.35372732308626
23-09-11-003,12.5,6,0.3723298154771328,30.244705009460453,30.212827141299943,28.14534150931121,32.3440685096097
23-09-11-003,12.5,6,0.37045032158493996,29.939131164550783,30.672227353688832,27.83976766440154,32.03849466470003
23-09-11-003,12.5,6,0.41908037252724173,29.815350151062013,30.71413423598342,27.715986650912768,31.914713651211258
23-09-11-003,12.5,6,0.4879530180245638,29.564179801940924,30.33984132650742,27.46481630179168,31.66354330209017
23-09-11-003,12.5,6,0.5645371351391077,29.48761253356934,29.702772934855705,27.388249033420095,31.586976033718585
23-09-11-003,12.5,6,0.6476612854748964,29.255349540710455,28.716824943366237,27.15598604056121,31.3547130408597
23-09-11-003,12.5,6,0.7496774706989526,29.40516242980957,27.83206429413848,27.305798929660327,31.504525929958817
23-09-11-003,12.5,6,0.7922943681478501,29.347409820556642,27.25863419025857,27.248046320407397,31.446773320705887
23-09-11-003,12.5,6,0.7885873571038245,29.532249641418456,27.037900429855732,27.43288614126921,31.6316131415677
23-09-11-003,12.5,6,0.7580414608120919,29.665884590148924,27.224378633182134,27.56652108999968,31.76524809029817
23-09-11-003,12.5,6,0.7254237353801729,29.82322940826416,27.78633146152611,27.723865908114917,31.922592908413407
23-09-11-003,12.5,6,0.679198881983757,29.816583251953126,28.50158411749995,27.71721975180388,31.91594675210237
23-09-11-003,12.5,6,0.5909427262842656,29.73369026184082,29.233325359179297,27.634326761691575,31.833053761990065
23-09-11-003,12.5,6,0.5427041336894035,29.567988395690918,29.961015662335985,27.468624895541673,31.667351895840163
23-09-11-003,12.5,6,0.5161598511040211,29.19836311340332,30.450714669927066,27.098999613254076,31.297726613552566
23-09-11-003,12.5,6,0.490724391490221,29.092272949218753,30.368744350893827,26.992909449069508,31.191636449367998
23-09-11-003,12.5,6,0.5273856572806835,29.070443344116217,29.86864333108869,26.971079843966972,31.169806844265462
23-09-11-003,12.5,6,0.6157058700919151,28.94353179931641,29.054115444885927,26.844168299167166,31.042895299465656
23-09-11-003,12.5,6,0.7006191320717334,29.022899436950684,27.987912261838105,26.92353593680144,31.12226293709993
23-09-11-003,12.5,6,0.7949306458234787,29.06104545593262,27.003219447512098,26.961681955783376,31.160408956081866
23-09-11-003,12.5,6,0.8858262494206429,28.99036674499512,26.295636913724938,26.891003244845876,31.089730245144366
23-09-11-003,12.5,6,0.9033926188945771,28.859922981262212,25.886487903208753,26.760559481112967,30.959286481411457
23-09-11-003,12.5,6,0.9129602104425432,28.891069221496583,25.780803290324847,26.791705721347338,30.990432721645828
23-09-11-003,12.5,6,0.8885716348886491,28.706892585754396,25.950774494588817,26.60752908560515,30.80625608590364
23-09-11-003,12.5,6,0.8474774986505509,28.66263198852539,26.311308406717067,26.563268488376146,30.761995488674636
23-09-11-003,12.5,6,0.7975279122591019,28.545287132263184,26.955775131735066,26.44592363211394,30.64465063241243
23-09-11-003,12.5,6,0.7286651834845543,28.485855674743654,27.717132148158317,26.38649217459441,30.5852191748929
23-09-11-003,12.5,6,0.6352947488427162,28.470425605773926,28.543051380898042,26.37106210562468,30.56978910592317
23-09-11-003,12.5,6,0.5869305372238159,28.466574668884277,29.381916162582364,26.367211168735032,30.565938169033522
23-09-11-003,12.5,6,0.5453394219279291,28.371184730529787,30.003283906760153,26.271821230380542,30.470548230679032
23-09-11-003,12.5,6,0.5101061180233956,28.38984546661377,30.23602490212781,26.290481966464526,30.489208966763016
23-09-11-003,12.5,6,0.5282525449991227,28.238704490661625,30.262337205556566,26.13934099051238,30.33806799081087
23-09-11-003,12.5,6,0.5648198738694191,28.15925331115723,30.126509543781093,26.059889811007984,30.258616811306474
23-09-11-003,12.5,6,0.579087170958519,28.142072296142583,29.86373252715897,26.042708795993338,30.241435796291828
23-09-11-003,12.5,6,0.5859265476465225,28.05722522735596,29.54341664724519,25.957861727206716,30.156588727505206
23-09-11-003,12.5,6,0.5900660812854767,28.050754165649415,29.216394469296077,25.95139066550017,30.15011766579866
23-09-11-003,12.5,6,0.624907211959362,27.967906951904297,28.808887700050295,25.868543451755052,30.067270452053542
23-09-11-003,12.5,6,0.6658982947468759,27.98976631164551,28.306871115707953,25.890402811496266,30.089129811794756
23-09-11-003,12.5,6,0.7113415151834488,28.029247283935547,27.659202960061087,25.929883783786302,30.128610784084792
23-09-11-003,12.5,6,0.7582097828388215,27.96074867248535,27.118943751451475,25.861385172336107,30.060112172634597
23-09-11-003,12.5,6,0.8326363235712053,27.798843955993657,26.724699969751377,25.699480455844412,29.898207456142902
23-09-11-003,12.5,6,0.8364210888743402,27.853185081481936,26.48300874027942,25.75382158133269,29.95254858163118
23-09-11-003,12.5,6,0.8269870191812516,27.811811828613283,26.38369572430765,25.71244832846404,29.91117532876253
23-09-11-003,12.5,6,0.814967404305935,27.575754547119143,26.524977767653617,25.476391046969898,29.675118047268388
23-09-11-003,12.5,6,0.802916643023491,27.598335456848147,26.667289232734962,25.498971956698902,29.697698956997392
23-09-11-003,12.5,6,0.7660381332039834,27.556860351562502,26.75511269759952,25.457496851413257,29.656223851711747
23-09-11-003,12.5,6,0.7688009887933732,27.496302223205568,26.789126579366364,25.396938723056323,29.595665723354813
23-09-11-003,12.5,6,0.7848605245351792,27.26659812927246,26.80383482362456,25.167234629123215,29.365961629421705
23-09-11-003,12.5,6,0.798605301976204,27.21922016143799,26.73912012169607,25.119856661288743,29.318583661587233
23-09-11-003,12.5,6,0.79596666097641,27.222370147705078,26.758438418387605,25.123006647555833,29.321733647854323
23-09-11-003,12.5,6,0.7951896429061891,27.250737190246582,26.90944808475039,25.151373690097337,29.350100690395827
23-09-11-003,12.5,6,0.7604501426219942,27.065756607055665,27.180253324990147,24.96639310690642,29.16512010720491
23-09-11-003,12.5,6,0.7216133862733842,27.20922718048096,27.49405528808726,25.109863680331713,29.308590680630203
23-09-11-003,12.5,6,0.6883581668138505,27.13981990814209,27.883986124540172,25.040456407992846,29.239183408291336
23-09-11-003,12.5,6,0.6715185493230821,27.12370319366455,28.167734612054907,25.024339693515305,29.223066693813795
23-09-11-003,12.5,6,0.6458448305726051,26.99973964691162,28.33692804379476,24.900376146762376,29.099103147060866
23-09-11-003,12.5,6,0.6550869300961494,27.12087936401367,28.399627058557776,25.021515863864426,29.220242864162916
23-09-11-003,12.5,6,0.6613015279173852,27.070221519470216,28.319943640092983,24.97085801932097,29.16958501961946
23-09-11-003,12.5,6,0.6667606934905053,27.022085380554202,28.13488403247272,24.922721880404957,29.121448880703447
23-09-11-003,12.5,6,0.6995012119412423,26.859451103210453,27.952360864768345,24.76008760306121,28.9588146033597
23-09-11-003,12.5,6,0.7096690818667413,26.841612052917483,27.713991136356846,24.74224855276824,28.94097555306673
23-09-11-003,12.5,6,0.7194896399974824,26.656814002990725,27.373021607763146,24.55745050284148,28.75617750313997
23-09-11-003,12.5,6,0.7492765337228775,26.55832214355469,27.014448718147,24.458958643405445,28.657685643703935
23-09-11-003,12.5,6,0.8021410912275315,26.51997241973877,26.576830164355258,24.420608919589526,28.619335919888016
23-09-11-003,12.5,6,0.8586916387081147,26.55235404968262,26.077625069447816,24.452990549533375,28.651717549831865
23-09-11-003,12.5,6,0.9197980642318726,26.4486442565918,25.617060404039464,24.349280756442553,28.548007756741043
23-09-11-003,12.5,6,0.9750123977661134,26.331851005554203,25.2795763704663,24.232487505404958,28.431214505703448
23-09-11-003,12.5,6,0.9990000396966936,26.162598609924316,25.117905370446152,24.06323510977507,28.26196211007356
23-09-11-003,12.5,6,0.9962189793586732,26.207132148742676,25.15188319272236,24.10776864859343,28.30649564889192
23-09-11-003,12.5,6,0.9539988577365877,26.08902854919434,25.36235917887369,23.989665049045094,28.188392049343584
23-09-11-003,12.5,6,0.8995798319578172,25.984514808654787,25.65177802129114,23.88515130850554,28.08387830880403
23-09-11-003,12.5,6,0.8499579429626466,26.123907852172852,25.915762839043808,24.024544352023607,28.223271352322097
23-09-11-003,12.5,6,0.8277389317750932,26.09125843048096,26.054314335003006,23.991894930331714,28.190621930630204
23-09-11-003,12.5,6,0.8386419594287873,26.094791793823244,25.97129503004266,23.995428293674,28.19415529397249
23-09-11-003,12.5,6,0.8713546395301819,26.120278358459473,25.73263433223065,24.020914858310228,28.219641858608718
23-09-11-003,12.5,6,0.9501872986555101,26.015095710754395,25.435088486207917,23.91573221060515,28.11445921090364
23-09-11-003,12.5,6,0.9937021374702454,25.928630447387697,25.226165359823604,23.82926694723845,28.02799394753694
23-09-11-003,12.5,6,1.0045004695653916,25.847073554992676,25.12599554733759,23.74771005484343,27.94643705514192
23-09-11-003,12.5,6,0.9599997043609619,25.709449768066406,25.227243116620897,23.61008626791716,27.80881326821565
23-09-11-003,12.5,6,0.9299614757299424,25.601194381713867,25.378701224947037,23.501830881564622,27.700557881863112
23-09-11-003,12.5,6,0.8890201508998872,25.59499797821045,25.499235826576268,23.495634478061206,27.694361478359696
23-09-11-003,12.5,6,0.898556074500084,25.38196907043457,25.53596529487738,23.282605570285327,27.481332570583817
23-09-11-003,12.5,6,0.9266116201877594,25.40727767944336,25.506370043354217,23.307914179294116,27.506641179592606
23-09-11-003,12.5,6,0.9367808371782305,25.255495262146,25.395564215576613,23.156131761996754,27.354858762295244
23-09-11-003,12.5,6,0.9484209209680559,25.15511341094971,25.299995440651273,23.055749910800465,27.254476911098955
23-09-11-003,12.5,6,0.9562721759080889,25.078779029846192,25.2896507783718,22.979415529696947,27.178142529995437
23-09-11-003,12.5,6,0.9570648819208146,25.031097221374516,25.272810229020973,22.93173372122527,27.13046072152376
23-09-11-003,12.5,6,0.9329728305339814,24.811686515808105,25.25297693375305,22.71232301565886,26.91105001595735
23-09-11-003,12.5,6,0.9473302304744722,24.728561782836916,25.194004513902758,22.62919828268767,26.82792528298616
23-09-11-003,12.5,6,0.9610737144947052,24.790641403198247,25.176687518941595,22.691277903049002,26.890004903347492
23-09-11-003,12.5,6,0.9949394077062608,24.66940269470215,25.094206996477,22.570039194552905,26.768766194851395
23-09-11-003,12.5,6,0.9682333052158355,24.558237075805668,24.95310870308864,22.458873575656423,26.657600575954913
23-09-11-003,12.5,6,0.9858874112367629,24.619065856933602,24.800266524100593,22.519702356784357,26.718429357082847
23-09-11-003,12.5,6,1.041811951994896,24.42479267120362,24.728043584081693,22.325429171054374,26.524156171352864
23-09-11-003,12.5,6,1.0655522108078004,24.204791450500494,24.54288500466798,22.10542795035125,26.30415495064974
23-09-11-003,12.5,6,1.0447578638792037,24.19187049865723,24.385927632213846,22.092506998507986,26.291233998806476
23-09-11-003,12.5,6,1.097194492816925,24.24028587341309,24.32407774173302,22.140922373263844,26.339649373562334
23-09-11-003,12.5,6,1.0962089717388155,24.12060241699219,24.286553430191475,22.021238916842947,26.219965917141437
23-09-11-003,12.5,6,1.086284375190735,23.983623504638675,24.205522384167015,21.88426000448943,26.08298700478792
23-09-11-003,12.5,6,1.0928743511438372,23.977916908264163,24.190724374793827,21.878553408114918,26.077280408413408
23-09-11-003,12.5,6,1.1034910023212432,23.843982696533203,24.17581761153133,21.744619196383958,25.943346196682448
23-09-11-003,12.5,6,1.108158987760544,23.858377075195314,24.12763350077883,21.75901357504607,25.95774057534456
23-09-11-003,12.5,6,1.1072467178106309,23.690309143066408,24.099053477361746,21.590945642917163,25.789672643215653
23-09-11-003,12.5,6,1.1220148891210557,23.70934352874756,24.067244019668813,21.609980028598315,25.808707028896805
23-09-11-003,12.5,6,1.1140601307153704,23.454733657836915,24.04678294401336,21.35537015768767,25.55409715798616
23-09-11-003,12.5,6,1.1272605746984483,23.225630378723142,23.980737301629915,21.126266878573897,25.324993878872387
23-09-11-003,12.5,6,1.1234538286924363,23.009248352050783,23.963472861458303,20.909884851901538,25.108611852200028
23-09-11-003,12.5,6,1.1571104168891906,23.095656394958496,23.920219502438854,20.99629289480925,25.19501989510774
23-09-11-003,12.5,6,1.1350247859954836,22.926803970336916,23.878981446973263,20.82744047018767,25.02616747048616
23-09-11-003,12.5,6,1.1466869771480561,23.03706207275391,23.821925742494983,20.937698572604663,25.136425572903153
23-09-11-003,12.5,6,1.1585991322994234,23.256552314758302,23.82760990741539,21.157188814609057,25.355915814907547
23-09-11-003,12.5,6,1.1668622076511386,22.852514934539794,23.774075565642484,20.75315143439055,24.95187843468904
23-09-11-003,12.5,6,1.1527613848447802,22.506660747528077,23.71868454371336,20.407297247378832,24.606024247677322
23-09-11-003,12.5,6,1.175988844037056,22.793186473846436,23.669409825174885,20.69382297369719,24.89254997399568
23-09-11-003,12.5,6,1.1893470019102097,22.501168727874756,23.620357217754275,20.40180522772551,24.600532228024
23-09-11-003,12.5,6,1.1967304199934006,21.909184741973874,23.53075782297583,19.80982124182463,24.00854824212312
23-09-11-003,12.5,6,1.2049689203500749,21.775550079345702,23.436336238547845,19.676186579196457,23.874913579494947
23-09-11-003,12.5,6,1.2223937094211579,21.889186477661134,23.382011273262133,19.78982297751189,23.98854997781038
23-09-11-003,12.5,6,1.2501641631126403,21.685501098632812,23.33691101618233,19.586137598483568,23.784864598782057
23-09-11-003,12.5,6,1.2319985508918765,21.6282096862793,23.296649827662574,19.528846186130053,23.727573186428543
23-09-11-003,12.5,6,1.232194423675537,21.53583211898804,23.244196886997187,19.436468618838795,23.635195619137285
23-09-11-003,12.5,6,1.2367059707641603,21.593680286407473,23.244450837878055,19.494316786258228,23.693043786556718
23-09-11-003,12.5,6,1.2640683591365813,21.52632780075073,23.217218825632244,19.426964300601487,23.625691300899977
23-09-11-003,12.5,6,1.2499621003866195,21.37031850814819,23.157790099780744,19.270955007998946,23.469682008297436
23-09-11-003,12.5,6,1.2536342471837998,21.52927122116089,23.143732652606236,19.429907721011645,23.628634721310135
23-09-11-003,12.5,6,1.2796002596616745,21.878938007354737,23.176689876213924,19.779574507205492,23.978301507503982
23-09-11-003,12.5,6,1.2478729724884032,21.613921451568604,23.1579960992113,19.51455795141936,23.71328495171785
23-09-11-003,12.5,6,1.2378154665231704,21.102639770507814,23.130454896013852,19.00327627035857,23.20200327065706
23-09-11-003,12.5,6,1.2648831188678742,20.558242034912112,23.134299451494357,18.458878534762867,22.657605535061357
23-09-11-003,12.5,6,1.275664034485817,19.85138568878174,23.01896700680696,17.752022188632495,21.950749188930985
23-09-11-003,12.5,6,1.2765136867761613,19.593966579437257,22.910547243197055,17.494603079288012,21.693330079586502
23-09-11-003,12.5,6,1.3407873272895814,19.94762535095215,22.824735821187737,17.848261850802906,22.046988851101396
23-09-11-003,12.5,6,1.3248874962329864,20.18245496749878,22.74210971811998,18.083091467349536,22.281818467648026
23-09-11-003,12.5,6,1.3341172456741333,20.414926242828372,22.679493563463105,18.315562742679127,22.514289742977617
23-09-11-003,12.5,6,1.3424691647291183,20.686113166809083,22.672551727903823,18.586749666659838,22.785476666958328
23-09-11-003,12.5,6,1.327067568898201,20.819841384887695,22.60754816643864,18.72047788473845,22.91920488503694
23-09-11-003,12.5,6,1.3464365333318709,20.7878737449646,22.544970756553617,18.688510244815355,22.887237245113845
23-09-11-003,12.5,6,1.3778388202190401,20.72390327453613,22.413565752943647,18.624539774386886,22.823266774685376
23-09-11-003,12.5,6,1.3851491987705231,20.53942165374756,22.204567822296845,18.440058153598315,22.638785153896805
23-09-11-003,12.5,6,1.4499599635601044,20.59618263244629,22.047433029476547,18.496819132297045,22.695546132595535
23-09-11-003,12.5,6,1.4980214834213257,20.39818210601807,21.908336805041763,18.298818605868824,22.497545606167314
23-09-11-003,12.5,6,1.475052583217621,19.75178546905518,21.801227266860284,17.652421968905934,21.851148969204424
23-09-11-003,12.5,6,1.4918102622032166,19.462004470825196,21.811989298563304,17.36264097067595,21.56136797097444
23-09-11-003,12.5,6,1.4729268908500672,19.26388921737671,21.90041618447864,17.164525717227466,21.363252717525956
23-09-11-003,12.5,6,1.4411347985267642,18.974481868743897,21.977499483501518,16.875118368594652,21.073845368893142
23-09-11-003,12.5,6,1.425536358356476,19.086172771453857,22.05165640141454,16.98680927130461,21.1855362716031
23-09-11-003,12.5,6,1.411854434013367,19.509641933441163,22.078149961325497,17.410278433291918,21.609005433590408
23-09-11-003,12.5,6,1.431016904115677,19.551199150085452,22.092297365420798,17.451835649936207,21.650562650234697
23-09-11-003,12.5,6,1.4512042105197906,19.685430049896244,22.086290007725264,17.586066549747,21.78479355004549
23-09-11-003,12.5,6,1.4295340806245806,19.373847484588627,22.039872236596594,17.27448398443938,21.47321098473787
23-09-11-003,12.5,6,1.4304615676403047,19.253889083862305,21.987349286813743,17.15452558371306,21.35325258401155
23-09-11-003,12.5,6,1.4499097764492035,19.189609909057616,21.90927684527375,17.09024640890837,21.28897340920686
23-09-11-003,12.5,6,1.4740839898586273,19.348665904998782,21.767778253178157,17.249302404849537,21.448029405148027
23-09-11-003,12.5,6,1.5151618957519533,19.253124618530276,21.63873955773836,17.15376111838103,21.35248811867952
23-09-11-003,12.5,6,1.545372399687767,19.39325695037842,21.489269516542308,17.293893450229174,21.492620450527664
23-09-11-003,12.5,6,1.5361326545476914,19.242502212524414,21.4015151017662,17.14313871237517,21.34186571267366
23-09-11-003,12.5,6,1.5720830649137498,19.323581314086912,21.36142500402117,17.224217813937667,21.422944814236157
23-09-11-003,12.5,6,1.5458513230085371,18.888199138641358,21.29590385460128,16.788835638492113,20.987562638790603
23-09-11-003,12.5,6,1.5478918939828874,18.857128143310547,21.19471622463087,16.757764643161302,20.956491643459792
23-09-11-003,12.5,6,1.5985972732305527,19.023006248474122,21.105841088557987,16.923642748324877,21.122369748623367
23-09-11-003,12.5,6,1.6182572424411776,18.893857955932617,20.957857638224617,16.794494455783372,20.993221456081862
23-09-11-003,12.5,6,1.6438694775104523,18.231727409362794,20.822259759799053,16.13236390921355,20.33109090951204
23-09-11-003,12.5,6,1.6653940677642824,18.55688123703003,20.726473956609595,16.457517736880785,20.656244737179275
23-09-11-003,12.5,6,1.6574899852275848,18.50250520706177,20.583950929729458,16.403141706912525,20.601868707211015
23-09-11-003,12.5,6,1.6755614817142488,17.986969757080082,20.50271781629337,15.887606256930836,20.086333257229327
23-09-11-003,12.5,6,1.7319065272808074,17.910692596435545,20.401452600876347,15.811329096286299,20.01005609658479
23-09-11-003,12.5,6,1.7086382508277895,18.1717080116272,20.30181984463387,16.072344511477954,20.271071511776444
23-09-11-003,12.5,6,1.7456408739089966,17.732155036926272,20.202370838348997,15.632791536777026,19.831518537075517
23-09-11-003,12.5,6,1.7365845918655398,17.68166627883911,20.186397634831483,15.582302778689863,19.781029778988355
23-09-11-003,12.5,6,1.7542122840881347,17.68799457550049,20.130293670739064,15.588631075351243,19.787358075649735
23-09-11-003,12.5,6,1.7444769144058225,17.560889911651614,20.107417184628318,15.461526411502367,19.66025341180086
23-09-11-003,12.5,6,1.752860003709793,17.30906867980957,20.009766261827377,15.209705179660324,19.408432179958815
23-09-11-003,12.5,6,1.7635811269283295,17.49794511795044,19.966759085553853,15.398581617801193,19.597308618099685
23-09-11-003,12.5,6,1.8128530561923981,17.433883953094483,19.847785303632392,15.334520452945236,19.533247453243728
23-09-11-003,12.5,6,1.787825232744217,17.499996757507326,19.684201040744654,15.400633257358079,19.59936025765657
23-09-11-003,12.5,6,1.8371084868907928,17.397945499420167,19.521869365642058,15.29858199927092,19.497308999569412
23-09-11-003,12.5,6,1.8796486377716064,17.554568195343016,19.436918959874603,15.45520469519377,19.65393169549226
23-09-11-003,12.5,6,1.8891785383224486,17.30498914718628,19.33488460319452,15.205625647037033,19.404352647335525
23-09-11-003,12.5,6,1.8783494889736174,17.171356201171875,19.385546173579023,15.071992701022628,19.27071970132112
23-09-11-003,12.5,6,1.866734606027603,16.980565738677978,19.486787413270886,14.881202238528731,19.079929238827223
23-09-11-003,12.5,6,1.7978669106960297,17.034815025329593,19.578772488605434,14.935451525180346,19.134178525478838
23-09-11-003,12.5,6,1.8015250384807588,16.683438777923584,19.637325333265466,14.584075277774337,18.78280227807283
23-09-11-003,12.5,6,1.8183437526226047,16.63571262359619,19.573404323742608,14.536349123446945,18.735076123745436
23-09-11-003,12.5,6,1.8332789063453676,16.397179126739506,19.310738362679416,14.297815626590259,18.49654262688875
23-09-11-003,12.5,6,1.9157169640064238,16.295965862274173,19.06349483477542,14.196602362124926,18.395329362423418
23-09-11-003,12.5,6,1.999394917488098,16.233691692352295,18.847297665184037,14.134328192203048,18.33305519250154
23-09-11-003,12.5,6,1.991213512420654,16.269713401794434,18.648743272707264,14.170349901645187,18.36907690194368
23-09-11-003,12.5,6,1.9840679943561554,16.26964702606201,18.60746436260601,14.170283525912764,18.369010526211255
23-09-11-003,12.5,6,1.9853406429290772,16.307783317565917,18.65337288933233,14.20841981741667,18.407146817715162
23-09-11-003,12.5,6,1.9472434639930727,16.43512487411499,18.621160064039344,14.335761373965743,18.534488374264235
23-09-11-003,12.5,6,1.9643572568893433,16.048122024536134,18.497360735866824,13.948758524386887,18.14748552468538
23-09-11-003,12.5,6,2.015821486711502,15.825253200531005,18.34435935806373,13.725889700381758,17.92461670068025
23-09-11-003,12.5,6,2.078933227062225,15.547426414489745,18.090956754075407,13.448062914340499,17.64678991463899
23-09-11-003,12.5,6,2.1028097331523896,15.451758098602294,17.828641701725623,13.352394598453047,17.55112159875154
23-09-11-003,12.5,6,2.142165780067444,15.375321578979493,17.598620320814064,13.275958078830246,17.47468507912874
23-09-11-003,12.5,6,2.1668450236320496,15.521885776519778,17.521069111539006,13.42252227637053,17.621249276669023
23-09-11-003,12.5,6,2.1947598099708556,15.652447414398194,17.39564940795743,13.553083914248948,17.75181091454744
23-09-11-003,12.5,6,2.1391926169395448,15.62177667617798,17.274949086115903,13.522413176028733,17.721140176327225
23-09-11-003,12.5,6,2.201558309793472,15.468958568572997,17.206856588124293,13.36959506842375,17.568322068722242
23-09-11-003,12.5,6,2.2385370016098025,15.214064025878907,17.145552864662555,13.11470052572966,17.313427526028153
23-09-11-003,12.5,6,2.221271920204163,15.048608207702639,16.913084904852997,12.949244707553392,17.147971707851884
23-09-11-003,12.5,6,2.244296061992645,14.892477035522461,16.734461532699886,12.793113535373214,16.991840535671706
23-09-11-003,12.5,6,2.3286308646202087,14.669549560546876,16.57331934127382,12.57018606039763,16.76891306069612
23-09-11-003,12.5,6,2.350074899196625,14.434168338775635,16.32708902751499,12.334804838626388,16.53353183892488
23-09-11-003,12.5,6,2.3747822403907777,14.558144760131837,16.11813981554171,12.45878125998259,16.657508260281084
23-09-11-003,12.5,6,2.4320625305175785,14.297467231750488,15.995351399844745,12.198103731601242,16.396830731899733
23-09-11-003,12.5,6,2.4238889018694563,14.256057071685792,15.887640358670504,12.156693571536545,16.355420571835037
23-09-11-003,12.5,6,2.437380341688792,14.593721866607666,15.780507276326917,12.49435836645842,16.69308536675691
23-09-11-003,12.5,6,2.4464245716730755,14.7906964302063,15.710328506634974,12.691332930057053,16.890059930355545
23-09-11-003,12.5,6,2.4722543398539227,14.472616767883302,15.628916054774704,12.373253267734055,16.571980268032547
23-09-11-003,12.5,6,2.497770337263743,14.574369335174563,15.538668835902492,12.475005835025316,16.673732835323808
23-09-11-003,12.5,6,2.4999539732933043,14.635195827484132,15.440544032893813,12.535832327334886,16.734559327633377
23-09-11-003,12.5,6,2.5227898836135867,14.434506511688236,15.365300175480762,12.335143011538989,16.533870011837482
23-09-11-003,12.5,6,2.5401687502861026,14.400087261199953,15.351396652461764,12.300723761050707,16.4994507613492
23-09-11-003,12.5,6,2.54493602514267,14.441246795654298,15.280342025554082,12.34188329550505,16.540610295803543
23-09-11-003,12.5,6,2.511161243915558,14.285309028625491,15.225541118148266,12.185945528476244,16.384672528774736
23-09-11-003,12.5,6,2.5699133515357975,14.042904281616211,15.180852332463623,11.943540781466965,16.142267781765458
23-09-11-003,12.5,6,2.5773470997810364,14.042365550994875,15.12669438207936,11.943002050845628,16.14172905114412
23-09-11-003,12.5,6,2.5850696563720703,14.134874439239503,14.9853070373485,12.035510939090257,16.23423793938875
23-09-11-003,12.5,6,2.599739372730255,14.290792465209961,14.891057430797073,12.191428965060714,16.390155965359206
23-09-11-003,12.5,6,2.6553309559822087,14.519358730316164,14.817748534282881,12.419995230166917,16.61872223046541
23-09-11-003,12.5,6,2.6686126947402955,14.334720611572267,14.735851077478392,12.23535711142302,16.434084111721514
23-09-11-003,12.5,6,2.6539208471775053,13.803419208526613,14.657199742054468,11.704055708377366,15.90278270867586
23-09-11-003,12.5,6,2.6714049398899076,13.448703002929687,14.610381480412759,11.34933950278044,15.548066503078934
23-09-11-003,12.5,6,2.683468645811081,13.08896999359131,14.551310975870845,10.989606493442063,15.188333493740556
23-09-11-003,12.5,6,2.706627386808395,12.602077674865722,14.46451098676182,10.502714174716475,14.701441175014969
23-09-11-003,12.5,6,2.734293192625046,12.461838340759275,14.377881716803778,10.362474840610028,14.561201840908522
23-09-11-003,12.5,6,2.7504693388938906,12.589261722564697,14.284729670998628,10.48989822241545,14.688625222713943
23-09-11-003,12.5,6,2.769013583660126,12.854179573059083,14.199261341616314,10.754816072909836,14.95354307320833
23-09-11-003,12.5,6,2.789646911621094,12.857214832305909,14.137834179133602,10.757851332156662,14.956578332455155
23-09-11-003,12.5,6,2.805398190021515,13.111624145507815,14.041878951482314,11.012260645358568,15.210987645657061
23-09-11-003,12.5,6,2.805997478961945,13.439479064941406,13.970840640055602,11.340115564792159,15.538842565090652
23-09-11-003,12.5,6,2.865399122238159,13.289777755737305,13.937859440722756,11.190414255588058,15.389141255886551
23-09-11-003,12.5,6,2.8543351531028747,13.184959602355958,13.94511908650687,11.085596102206711,15.284323102505205
23-09-11-003,12.5,6,2.8292073249816894,13.146948051452638,13.96838698831868,11.047584551303391,15.246311551601885
23-09-11-003,12.5,6,2.7967398524284364,13.118436527252197,14.046357053512248,11.01907302710295,15.217800027401443
23-09-11-003,12.5,6,2.7784144401550295,12.953253936767577,14.097432612743047,10.85389043661833,15.052617436916824
23-09-11-003,12.5,6,2.771331894397736,12.892696380615236,14.082533126113132,10.79333288046599,14.992059880764483
23-09-11-003,12.5,6,2.7924923419952394,12.405539131164552,13.961368945916982,10.306175631015305,14.504902631313799
23-09-11-003,12.5,6,2.8474318861961367,12.290731143951417,13.775916603930769,10.19136764380217,14.390094644100664
23-09-11-003,12.5,6,2.948189127445221,12.077652168273927,13.547380087629683,9.97828866812468,14.177015668423174
23-09-11-003,12.5,6,3.013479554653168,12.153562831878663,13.289490007102886,10.054199331729416,14.25292633202791
23-09-11-003,12.5,6,3.064765632152558,12.357947444915771,13.062448281362487,10.258583944766524,14.457310945065018
23-09-11-003,12.5,6,3.132482707500458,12.275110244750977,12.95588560549613,10.17574674460173,14.374473744900223
23-09-11-003,12.5,6,3.1539117217063906,12.379992198944093,12.90498185631181,10.280628698794846,14.47935569909334
23-09-11-003,12.5,6,3.0941430330276494,12.347924995422364,12.878243072683944,10.248561495273117,14.44728849557161
23-09-11-003,12.5,6,3.0843499422073366,11.867378997802735,12.880732124579062,9.768015497653488,13.966742497951982
23-09-11-003,12.5,6,3.1027194976806642,11.674885082244874,12.885789036577892,9.575521582095627,13.77424858239412
23-09-11-003,12.5,6,3.1288605690002442,11.932809448242189,12.773905559893755,9.833445948092942,14.032172948391436
23-09-11-003,12.5,6,3.1464779734611517,11.528467369079591,12.623964935152166,9.429103868930344,13.627830869228838
23-09-11-003,12.5,6,3.2607251644134525,11.305865478515628,12.48921393927849,9.206501978366381,13.405228978664875
23-09-11-003,12.5,6,3.3095880150794983,11.429948902130128,12.367574248525287,9.330585401980882,13.529312402279375
23-09-11-003,12.5,6,3.305921113491059,11.39619083404541,12.237658101484028,9.296827333896163,13.495554334194656
23-09-11-003,12.5,6,3.3138289213180543,11.287612438201904,12.185301231549346,9.188248938052658,13.386975938351151
23-09-11-003,12.5,6,3.3463287830352786,11.500978088378908,12.13892115026062,9.401614588229661,13.600341588528154
23-09-11-003,12.5,6,3.3433770298957826,11.472230815887452,12.076450240546752,9.372867315738205,13.571594316036698
23-09-11-003,12.5,6,3.3842145562171937,11.37713270187378,12.007854156423926,9.277769201724533,13.476496202023027
23-09-11-003,12.5,6,3.406819188594818,11.313014316558839,11.938081247807453,9.213650816409592,13.412377816708085
23-09-11-003,12.5,6,3.425209867954254,11.214075565338135,11.894158007027098,9.114712065188888,13.313439065487382
23-09-11-003,12.5,6,3.4611700534820553,11.061636829376221,11.86376915900121,8.962273329226974,13.161000329525468
23-09-11-003,12.5,6,3.414987170696258,10.985408878326414,11.833414476383673,8.886045378177167,13.08477237847566
23-09-11-003,12.5,6,3.4343528985977176,10.996326541900634,11.776187633179216,8.896963041751388,13.095690042049881
23-09-11-003,12.5,6,3.4573406815528873,10.833685398101805,11.74542788068514,8.734321897952558,12.933048898251052
23-09-11-003,12.5,6,3.5219131469726563,10.757490348815917,11.634645884778338,8.65812684866667,12.856853848965164
23-09-11-003,12.5,6,3.5134126782417296,10.75457239151001,11.562845684745426,8.655208891360763,12.853935891659257
23-09-11-003,12.5,6,3.604500222206116,11.01230764389038,11.488426448423452,8.912944143741134,13.111671144039628
23-09-11-003,12.5,6,3.55662161509196,10.740302753448486,11.447853095962142,8.640939253299239,12.839666253597732
23-09-11-003,12.5,6,3.5852085153261823,10.55917911529541,11.37271099152666,8.459815615146164,12.658542615444658
23-09-11-003,12.5,6,3.5924911419550583,10.574739074707033,11.344384127791518,8.475375574557786,12.67410257485628
23-09-11-003,12.5,6,3.6450345317522688,10.262890434265138,11.217803831282223,8.163526934115891,12.362253934414385
23-09-11-003,12.5,6,3.654923442999522,10.04621171951294,11.086753212865812,7.946848219363693,12.145575219662186
23-09-11-003,12.5,6,3.7845092058181766,10.233879089355469,10.957769014249301,8.134515589206222,12.333242589504716
23-09-11-003,12.5,6,3.8234218716621404,10.61232261657715,10.82972511959775,8.512959116427902,12.711686116726396
23-09-11-003,12.5,6,3.827322864532471,10.49862756729126,10.698261807024197,8.399264067142013,12.597991067440507
23-09-11-003,12.5,6,3.8815609931945803,10.663687419891358,10.626011918290224,8.564323919742112,12.763050920040605
23-09-11-003,12.5,6,3.8986134290695196,10.412567138671875,10.56733555069418,8.313203638522628,12.511930638821122
23-09-11-003,12.5,6,3.9210772633552553,10.033566284179688,10.481377397246895,7.934202784030441,12.132929784328935
23-09-11-003,12.5,6,3.935034060478211,9.84924545288086,10.441793954525899,7.749881952731613,11.948608953030107
23-09-11-003,12.5,6,3.9919374465942385,9.533804798126221,10.368757374298047,7.434441297976974,11.633168298275468
23-09-11-003,12.5,6,3.957553315162659,9.441477870941162,10.317981199947292,7.342114370791915,11.540841371090409
23-09-11-003,12.5,6,4.040327155590058,9.571755695343018,10.246088261809469,7.4723921951937715,11.671119195492265
23-09-11-003,12.5,6,4.01962902545929,9.622866439819335,10.190942751305961,7.523502939670088,11.722229939968582
23-09-11-003,12.5,6,4.075565624237061,9.292767906188965,10.065676012850888,7.193404406039718,11.392131406338212
23-09-11-003,12.5,6,4.100620400905609,9.423292636871338,9.974946977805903,7.323929136722091,11.522656137020585
23-09-11-003,12.5,6,4.205985820293426,9.006134605407716,9.828137666684961,6.9067711052584695,11.105498105556963
23-09-11-003,12.5,6,4.221940028667451,8.767082405090333,9.693060157398225,6.667718904941086,10.86644590523958
23-09-11-003,12.5,6,4.315225505828858,8.601791381835938,9.533452987799658,6.502427881686691,10.701154881985184
23-09-11-003,12.5,6,4.349637877941132,8.699653816223144,9.397593869872777,6.600290316073897,10.79901731637239
23-09-11-003,12.5,6,4.427049338817596,8.430307388305666,9.24885575961434,6.330943888156419,10.529670888454913
23-09-11-003,12.5,6,4.487369728088379,8.770887851715088,9.127087463071389,6.671524351565841,10.870251351864335
23-09-11-003,12.5,6,4.531276440620423,8.679172897338868,8.97828548148113,6.579809397189621,10.778536397488114
23-09-11-003,12.5,6,4.570809626579285,8.839310932159425,8.85054233832596,6.739947432010178,10.938674432308671
23-09-11-003,12.5,6,4.6644799470901495,8.39366970062256,8.737039816885508,6.294306200473313,10.493033200771807
23-09-11-003,12.5,6,4.699218201637268,8.672597980499267,8.610425450870764,6.5732344803500204,10.771961480648514
23-09-11-003,12.5,6,4.730509662628174,8.564829254150391,8.49007268114113,6.465465754001144,10.664192754299638
23-09-11-003,12.5,6,4.804283285140991,8.440516090393068,8.395304120018665,6.341152590243821,10.539879590542315
23-09-11-003,12.5,6,4.831260490417481,8.301090431213378,8.28577974679929,6.201726931064131,10.400453931362625
23-09-11-003,12.5,6,4.871021270751953,8.475907230377198,8.162183732776112,6.376543730227951,10.575270730526444
23-09-11-003,12.5,6,4.9391525983810425,8.151284980773926,8.05741115647721,6.05192148062468,10.250648480923173
23-09-11-003,12.5,6,5.002521300315857,8.05560121536255,7.95163610715801,5.9562377152133035,10.154964715511797
23-09-11-003,12.5,6,5.036067390441895,7.854379749298097,7.835777155546149,5.75501624914885,9.953743249447344
23-09-11-003,12.5,6,5.065886950492859,7.767453002929689,7.739085453557327,5.668089502780443,9.866816503078935
23-09-11-003,12.5,6,5.129236507415771,7.617901325225832,7.641884219457451,5.518537825076585,9.717264825375079
23-09-11-003,12.5,6,5.155582308769226,7.503268146514893,7.538198127119799,5.403904646365646,9.60263164666414
23-09-11-003,12.5,6,5.221346020698547,7.404590606689453,7.421158994412771,5.305227106540206,9.5039541068387
23-09-11-003,12.5,6,5.270338344573974,7.611964988708496,7.320593582461656,5.51260148855925,9.711328488857742
23-09-11-003,12.5,6,5.3313738822937005,7.433020305633545,7.202630521209947,5.333656805484299,9.532383805782791
23-09-11-003,12.5,6,5.35825207233429,7.455426406860352,7.099261579764683,5.356062906711106,9.554789907009598
23-09-11-003,12.5,6,5.425295877456666,7.356696796417236,6.981951041848869,5.257333296267989,9.456060296566482
23-09-11-003,12.5,6,5.458702516555786,7.11109914779663,6.84813475160833,5.011735647647384,9.210462647945876
23-09-11-003,12.5,6,5.541231775283814,7.047467136383057,6.708129271772663,4.94810363623381,9.146830636532304
23-09-11-003,12.5,6,5.6425518989563,7.050462913513185,6.556847049366284,4.951099413363938,9.149826413662431
23-09-11-003,12.5,6,5.684800481796264,6.967263793945312,6.395528300700153,4.867900293796065,9.066627294094559
23-09-11-003,12.5,6,5.78067271709442,6.894041633605957,6.253315423800659,4.79467813345671,8.993405133755203
23-09-11-003,12.5,6,5.839204955101013,6.910376071929932,6.14267176782802,4.811012571780685,9.009739572079178
23-09-11-003,12.5,6,5.87849760055542,6.662379169464112,6.016492992787944,4.563015669314865,8.761742669613358
23-09-11-003,12.5,6,5.906489634513855,6.643022060394288,5.91570594923347,4.543658560245042,8.742385560543534
23-09-11-003,12.5,6,5.98752293586731,6.592344188690186,5.806628579433938,4.492980688540939,8.691707688839433
23-09-11-003,12.5,6,6.023983430862427,6.624015998840333,5.674156751957348,4.524652498691086,8.72337949898958
23-09-11-003,12.5,6,6.104301595687867,6.658722209930421,5.508354254978012,4.559358709781174,8.758085710079667
23-09-11-003,12.5,6,6.202663516998292,6.704998970031739,5.322672045726847,4.605635469882493,8.804362470180985
23-09-11-003,12.5,6,6.315147662162781,6.631140518188476,5.121430358071487,4.5317770180392305,8.730504018337722
23-09-11-003,12.5,6,6.450436902046205,6.60278377532959,4.949825639701066,4.5034202751803445,8.702147275478836
23-09-11-003,12.5,6,6.528851795196533,6.322778034210206,4.8012034760494915,4.223414534060959,8.422141534359453
23-09-11-003,12.5,6,6.536891055107117,5.99521894454956,4.695544756948758,3.8958554444003135,8.094582444698807
23-09-11-003,12.5,6,6.580315351486206,5.732541847229005,4.63295833219108,3.6331783470797583,7.831905347378251
23-09-11-003,12.5,6,6.585445404052735,5.673224544525147,4.567856566155649,3.5738610443759007,7.772588044674393
23-09-11-003,12.5,6,6.612093997001648,5.383741092681885,4.444070280777619,3.2843775925326386,7.483104592831131
23-09-11-003,12.5,6,6.698732066154481,5.45090045928955,4.312304490455476,3.351536959140304,7.550263959438796
23-09-11-003,12.5,6,6.863533902168275,5.55142879486084,4.116920551970665,3.4520652947115935,7.650792295010087
23-09-11-003,12.5,6,6.9305584907531745,5.5832181930542,3.897708386989242,3.4838546929049534,7.682581693203446
23-09-11-003,12.5,6,7.111506175994873,5.411479854583741,3.655237466935154,3.3121163544344943,7.510843354732987
23-09-11-003,12.5,6,7.207456374168396,5.548111438751222,3.4540303043240215,3.4487479386019753,7.6474749389004675
23-09-11-003,12.5,6,7.369316482543946,5.662480258941652,3.2350920380268016,3.5631167587924053,7.7618437590908975
23-09-11-003,12.5,6,7.42946002483368,5.513991737365724,3.03684961768578,3.4146282372164776,7.61335523751497
23-09-11-003,12.5,6,7.555873012542725,5.564761447906495,2.827294682992111,3.4653979477572485,7.664124948055742
23-09-11-003,12.5,6,7.692712283134461,5.408657455444337,2.6623207870742274,3.309293955295091,7.508020955593583
23-09-11-003,12.5,6,7.83467242717743,5.100038623809816,2.459026969151162,3.0006751236605695,7.199402123959063
23-09-11-003,12.5,6,7.871941375732423,4.740598011016846,2.269744948621908,2.6412345108676,6.839961511166093
23-09-11-003,12.5,6,8.063703584671021,4.633731937408447,2.106834307708202,2.5343684372592006,6.733095437557694
23-09-11-003,12.5,6,8.159258222579957,4.559292125701905,1.9349341125009363,2.4599286255526587,6.658655625851152
23-09-11-003,12.5,6,8.222548079490661,4.453967571258545,1.7403595944974528,2.3546040711092986,6.553331071407792
23-09-11-003,12.5,6,8.413664937019348,4.3869647026062015,1.5466610535883336,2.287601202456955,6.486328202755448
23-09-11-003,12.5,6,8.539098620414734,4.402828216552734,1.3276278434194888,2.303464716403488,6.502191716701981
23-09-11-003,12.5,6,8.759839844703675,4.261054515838623,1.0464113842872194,2.1616910156893767,6.36041801598787
23-09-11-003,12.5,6,8.976671886444093,3.890046215057373,0.7990411686514897,1.7906827149081268,5.9894097152066195
23-09-11-003,12.5,6,9.329080438613893,3.934579181671143,0.524191574717791,1.8352156815218965,6.033942681820389
23-09-11-003,12.5,6,9.424942970275879,3.8458654403686525,0.3073183531084315,1.7465019402194062,5.945228940517898
23-09-11-003,12.5,6,9.734442234039307,3.632883453369141,0.14423495859925986,1.5335199532198946,5.732246953518388
23-09-11-003,12.5,6,9.891656398773193,3.6747977256774904,0.06185941733942216,1.575434225528244,5.774161225826736


==> flow_dat_23-09-11-004.csv <==
Versuch,Concentration,Aging,Druck (bar),Flow,Flow_pred,lowerBound,upperBound
23-09-11-004,12.5,10,0.259830378787592,14.74667558670044,13.739553995184611,12.270873954644184,17.222477218756698
23-09-11-004,12.5,10,0.3709689595270902,21.30523195266724,19.587862420764527,18.82943032061098,23.781033584723495
23-09-11-004,12.5,10,0.4182245992589742,26.871817874908448,25.115077769323946,24.39601624285219,29.347619506964705
23-09-11-004,12.5,10,0.5676624678540975,31.401137351989746,27.325760082914723,28.92533571993349,33.87693898404601
23-09-11-004,12.5,10,0.702410540357232,30.909427070617678,27.788885931187327,28.43362543856142,33.385228702673935
23-09-11-004,12.5,10,0.7511778563261032,30.188553428649904,27.404968014798186,27.712751796593647,32.664355060706164
23-09-11-004,12.5,10,0.7486811295151711,30.274259376525876,26.88134795944807,27.79845774446962,32.750061008582136
23-09-11-004,12.5,10,0.8666837856173516,30.824063873291013,26.703257040199265,28.348262241234757,33.29986550534727
23-09-11-004,12.5,10,0.7950966030359269,31.199720764160155,26.46161280314862,28.723919132103898,33.675522396216415
23-09-11-004,12.5,10,0.7829112499952317,30.33359298706055,26.295163728813225,27.85779135500429,32.80939461911681
23-09-11-004,12.5,10,0.8772550016641618,29.284617233276368,26.477227329817776,26.80881560122011,31.760418865332625
23-09-11-004,12.5,10,0.8317104294896127,28.272459411621096,26.316601287802904,25.79665777956484,30.748261043677353
23-09-11-004,12.5,10,0.7706185102462769,27.32975463867188,26.068587180092337,24.853953006615622,29.805556270728136
23-09-11-004,12.5,10,0.8832076385617258,26.992183685302738,26.144129319502074,24.51638205324648,29.467985317358995
23-09-11-004,12.5,10,0.9213588684797288,27.116634750366213,26.045082529982455,24.640833118309956,29.59243638242247
23-09-11-004,12.5,10,0.8344844982028008,27.115858268737796,25.744062889093062,24.64005663668154,29.591659900794053
23-09-11-004,12.5,10,0.8881281703710556,26.541897583007817,25.71466807463222,24.06609595095156,29.017699215064074
23-09-11-004,12.5,10,0.9387023687362672,26.831939506530766,25.70503271020581,24.35613787447451,29.307741138587023
23-09-11-004,12.5,10,0.9007929056882858,26.886497497558594,25.570864935834457,24.410695865502337,29.36229912961485
23-09-11-004,12.5,10,0.9273549571633339,26.605753326416018,25.53846567530264,24.12995169435976,29.081554958472275
23-09-11-004,12.5,10,0.9124473243951797,26.730520248413086,25.549746349892274,24.25471861635683,29.206321880469343
23-09-11-004,12.5,10,0.9076618850231171,26.957538986206057,25.401444597831713,24.4817373541498,29.433340618262314
23-09-11-004,12.5,10,0.9316030412912369,27.095440864562992,25.356582563557073,24.619639232506735,29.57124249661925
23-09-11-004,12.5,10,0.9950014412403108,26.531833076477053,25.17014195416772,24.056031444420796,29.00763470853331
23-09-11-004,12.5,10,0.9557581871747971,26.766280746459962,24.976701200255494,24.290479114403706,29.24208237851622
23-09-11-004,12.5,10,1.0332358092069627,26.772433662414553,24.851456998982073,24.296632030358296,29.24823529447081
23-09-11-004,12.5,10,1.0326849758625032,26.937649154663088,24.843291634216534,24.46184752260683,29.413450786719345
23-09-11-004,12.5,10,1.0128810107707977,26.52167301177979,24.651187191321707,24.045871379723533,28.997474643836046
23-09-11-004,12.5,10,1.0004033416509628,26.784859085083013,24.551633267263547,24.309057453026757,29.26066071713927
23-09-11-004,12.5,10,1.0840996295213698,26.859484863281253,24.455410434555915,24.383683231224996,29.33528649533751
23-09-11-004,12.5,10,1.1013239473104477,26.57638721466065,24.360030971956427,24.100585582604392,29.052188846716906
23-09-11-004,12.5,10,1.0984544515609742,26.57068862915039,24.253057040476435,24.094886997094132,29.046490261206646
23-09-11-004,12.5,10,1.0775309056043627,26.501600074768067,24.25363073162801,24.02579844271181,28.977401706824324
23-09-11-004,12.5,10,1.0726142168045045,26.140229415893554,24.27322503686756,23.664427783837297,28.61603104794981
23-09-11-004,12.5,10,1.083704733848572,25.86356391906738,24.25248795266409,23.387762287011125,28.339365551123638
23-09-11-004,12.5,10,1.0877899825572968,25.94447250366211,24.174472093835472,23.468670871605852,28.420274135718365
23-09-11-004,12.5,10,1.1128261029720308,25.53057231903076,24.115134283933774,23.054770686974503,28.006373951087017
23-09-11-004,12.5,10,1.1315720945596697,25.60362968444824,24.09164018314296,23.127828052391983,28.079431316504497
23-09-11-004,12.5,10,1.1135754197835923,25.72716236114502,24.04120791659387,23.251360729088763,28.202963993201276
23-09-11-004,12.5,10,1.0999179810285569,25.49777297973633,24.03415118935963,23.021971347680072,27.973574611792586
23-09-11-004,12.5,10,1.1227360486984255,25.50323238372803,24.048473903957287,23.027430751671773,27.979034015784286
23-09-11-004,12.5,10,1.1177306294441223,25.51457862854004,24.01770249926078,23.038776996483783,27.990380260596297
23-09-11-004,12.5,10,1.1215871930122376,25.250497055053714,23.963499522464673,22.774695422997457,27.72629868710997
23-09-11-004,12.5,10,1.1350139558315278,25.02829685211182,23.897944711126662,22.55249522005556,27.504098484168075
23-09-11-004,12.5,10,1.1376225292682647,25.09848918914795,23.804141508601948,22.622687557091695,27.574290821204208
23-09-11-004,12.5,10,1.1686559587717056,24.808356857299806,23.72983977730897,22.33255522524355,27.284158489356063
23-09-11-004,12.5,10,1.1835106372833253,24.63747138977051,23.684933627700048,22.161669757714254,27.113273021826767
23-09-11-004,12.5,10,1.173657786846161,24.920974731445312,23.636157987856457,22.445173099389056,27.39677636350157
23-09-11-004,12.5,10,1.1665101110935212,24.691208267211916,23.706642975510114,22.21540663515566,27.167009899268173
23-09-11-004,12.5,10,1.1718650877475738,25.025308227539064,23.80698809849848,22.549506595482807,27.50110985959532
23-09-11-004,12.5,10,1.1193039029836656,25.177512359619143,23.873305146090708,22.701710727562887,27.6533139916754
23-09-11-004,12.5,10,1.1131838351488113,25.24478359222412,23.913802831163423,22.768981960167864,27.720585224280377
23-09-11-004,12.5,10,1.1271501809358597,24.925538063049316,23.976001424590947,22.44973643099306,27.401339695105573
23-09-11-004,12.5,10,1.1380953758955004,25.122447967529297,24.00015169302788,22.64664633547304,27.598249599585554
23-09-11-004,12.5,10,1.1282490164041519,24.688869667053225,23.98062394440137,22.21306803499697,27.164671299109482
23-09-11-004,12.5,10,1.1025408148765565,24.351140213012698,23.950164991355123,21.87533858095644,26.826941845068955
23-09-11-004,12.5,10,1.1267734766006472,24.45531349182129,23.887968699597213,21.979511859765033,26.931115123877547
23-09-11-004,12.5,10,1.1484462380409242,24.45545768737793,23.860680296445828,21.979656055321673,26.931259319434186
23-09-11-004,12.5,10,1.181811475753784,24.484289360046386,23.763014700501092,22.00848772799013,26.960090992102643
23-09-11-004,12.5,10,1.1473281204700472,24.268955039978028,23.645020950321186,21.79315340792177,26.744756672034285
23-09-11-004,12.5,10,1.1707906842231752,24.51135807037354,23.570841399323612,22.035556438317283,26.987159702429796
23-09-11-004,12.5,10,1.2098504304885866,24.145676994323736,23.63869250971434,21.66987536226748,26.621478626379993
23-09-11-004,12.5,10,1.2007556259632113,24.180743408203128,23.638741611999457,21.70494177614687,26.656545040259385
23-09-11-004,12.5,10,1.134143552184105,24.082129096984865,23.615012165490498,21.606327464928608,26.55793072904112
23-09-11-004,12.5,10,1.1472938925027847,24.421628952026367,23.718978390200892,21.94582731997011,26.897430584082624
23-09-11-004,12.5,10,1.1875423580408095,24.081448173522947,23.814351139597335,21.60564654146669,26.557249805579204
23-09-11-004,12.5,10,1.1365656554698944,24.332837104797363,23.750881449124847,21.857035472741106,26.80863873685362
23-09-11-004,12.5,10,1.1336164593696594,24.275629234313968,23.654763342384697,21.79982760225771,26.751430866370224
23-09-11-004,12.5,10,1.1787176400423052,24.386904144287108,23.676154676176274,21.91110251223085,26.862705776343365
23-09-11-004,12.5,10,1.215166872739792,24.055832862854004,23.576329538715132,21.580031230797747,26.53163449491026
23-09-11-004,12.5,10,1.172438731789589,24.235018157958987,23.4356004714942,21.75921652590273,26.710819790015243
23-09-11-004,12.5,10,1.206909567117691,24.129765129089357,23.37844598702827,21.6539634970331,26.605566761145614
23-09-11-004,12.5,10,1.2330186396837235,24.170887756347657,23.411144080998454,21.6950861242914,26.646689388403914
23-09-11-004,12.5,10,1.2192296624183656,23.88743591308594,23.333112685899934,21.411634281029684,26.363237545142198
23-09-11-004,12.5,10,1.1919678002595901,23.954243659973148,23.32249316590725,21.47844202791689,26.430045292029405
23-09-11-004,12.5,10,1.22775918841362,24.01937427520752,23.36838347108245,21.543572643151265,26.49517590726378
23-09-11-004,12.5,10,1.214454907178879,23.88542747497559,23.328475588848615,21.409625842919333,26.361229107031846
23-09-11-004,12.5,10,1.2003765791654588,23.86963405609131,23.30134485006587,21.393832424035054,26.345435688147568
23-09-11-004,12.5,10,1.2477059841156009,23.68122253417969,23.328275151786297,21.205420902123432,26.157024166235946
23-09-11-004,12.5,10,1.2112097829580308,23.751116180419924,23.28870964290772,21.275314548363667,26.22691781247618
23-09-11-004,12.5,10,1.2085975795984267,23.63629989624024,23.230864465751445,21.160498264183982,26.112101528296495
23-09-11-004,12.5,10,1.2426610589027405,23.70974006652832,23.2626612642615,21.233938434472062,26.185541698584576
23-09-11-004,12.5,10,1.2415551841259003,23.604365158081052,23.17663770503598,21.128563526024795,26.08016679013731
23-09-11-004,12.5,10,1.2250053822994234,23.5260103225708,23.115358436813906,21.050208690514545,26.00181195462706
23-09-11-004,12.5,10,1.2726818472146988,23.488130378723145,23.09867440099691,21.01232874666689,25.963932010779402
23-09-11-004,12.5,10,1.2522984117269516,23.218991088867188,23.09594845694937,20.74318945681093,25.694792720923445
23-09-11-004,12.5,10,1.2545984506607057,23.225364303588865,23.100327191586384,20.74956267153261,25.701165935645122
23-09-11-004,12.5,10,1.2435034185647964,23.19063320159912,23.10271824270492,20.714831569542863,25.666434833655376
23-09-11-004,12.5,10,1.2218867510557176,23.1386775970459,23.10455555047521,20.66287596498964,25.614479229102155
23-09-11-004,12.5,10,1.2709639817476273,23.106988334655764,23.12666155268229,20.631186702599507,25.58278996671202
23-09-11-004,12.5,10,1.2509830087423324,23.021528434753417,23.076005640568926,20.54572680269716,25.497330066809674
23-09-11-004,12.5,10,1.2387870043516158,22.874757385253908,22.989596743488676,20.39895575319765,25.350559017310164
23-09-11-004,12.5,10,1.2798289597034453,22.979803848266602,23.027026494770197,20.504002216210345,25.45560548032286
23-09-11-004,12.5,10,1.283752793073654,23.29540786743164,23.03686152903572,20.81960623537538,25.771209499487895
23-09-11-004,12.5,10,1.2441418945789338,23.424635124206542,23.030118596092347,20.948833492150285,25.9004367562628
23-09-11-004,12.5,10,1.2439475625753404,23.646105766296387,23.08673870959596,21.17030413424013,26.121907398352644
23-09-11-004,12.5,10,1.2436055332422258,23.384766769409183,23.142564938888146,20.908965137352926,25.86056840146544
23-09-11-004,12.5,10,1.2392415910959245,23.203648567199707,23.12700526867815,20.72784693514345,25.679450199255964
23-09-11-004,12.5,10,1.243706539273262,22.82158584594727,23.076481318956056,20.34578421389101,25.297387478003525
23-09-11-004,12.5,10,1.255277019739151,22.647470283508298,23.006472968718533,20.17166865145204,25.123271915564555
23-09-11-004,12.5,10,1.2801804929971696,22.822330284118653,22.9523720326087,20.346528652062396,25.29813191617491
23-09-11-004,12.5,10,1.2938667625188829,22.871193122863772,22.883584718102014,20.395391490807516,25.34699475492003
23-09-11-004,12.5,10,1.2780171424150466,22.985730743408205,22.863710376392625,20.509929111351948,25.46153237546446
23-09-11-004,12.5,10,1.2930883854627608,23.340996551513676,22.83963069249056,20.86519491945742,25.816798183569933
23-09-11-004,12.5,10,1.269531065225601,23.000919628143315,22.786011764359294,20.525117996087058,25.47672126019957
23-09-11-004,12.5,10,1.2975254356861117,22.672968006134038,22.705387922050917,20.19716637407778,25.148769638190295
23-09-11-004,12.5,10,1.332630604505539,22.85104608535767,22.617546427441034,20.375244453301413,25.326847717413926
23-09-11-004,12.5,10,1.3362496209144594,22.3419041633606,22.481773046707318,19.866102531304342,24.817705795416856
23-09-11-004,12.5,10,1.3566956651210789,22.139768314361575,22.357648032284253,19.66396668230532,24.615569946417832
23-09-11-004,12.5,10,1.3677480947971346,22.516384506225588,22.36553182613354,20.04058287416933,24.992186138281845
23-09-11-004,12.5,10,1.3876132798194885,22.603047752380373,22.345860606767683,20.127246120324116,25.07884938443663
23-09-11-004,12.5,10,1.3269178789854053,22.596737480163576,22.410270337472163,20.12093584810732,25.072539112219832
23-09-11-004,12.5,10,1.350531104207039,22.991353225708007,22.4740672486416,20.51555159365175,25.467154857764264
23-09-11-004,12.5,10,1.3099995046854018,23.159354591369627,22.60341724489685,20.68355295931337,25.635156223425884
23-09-11-004,12.5,10,1.321427118778229,22.741799507141113,22.623371186013767,20.265997875084857,25.21760113919737
23-09-11-004,12.5,10,1.2937575697898869,22.76725746154785,22.715672357308797,20.291455829491593,25.243059093604106
23-09-11-004,12.5,10,1.312477865815163,22.85667816162109,22.712620535204913,20.380876529564834,25.332479793677347
23-09-11-004,12.5,10,1.2837677806615833,22.60517307281494,22.722873706117184,20.129371440758682,25.080974704871196
23-09-11-004,12.5,10,1.3122051060199738,22.115290889739992,22.659759431794434,19.639489257683735,24.59109252179625
23-09-11-004,12.5,10,1.314009091258049,22.30613536834717,22.636909990301664,19.830333736290914,24.781937000403428
23-09-11-004,12.5,10,1.3394076257944107,22.356567192077637,22.534813872153574,19.88076556002138,24.832368824133894
23-09-11-004,12.5,10,1.3290151834487918,22.001589012146,22.45691904278555,19.525787380089742,24.477390644202256
23-09-11-004,12.5,10,1.3576517403125765,21.63890657424927,22.395238516827234,19.163104942193012,24.114708206305526
23-09-11-004,12.5,10,1.3687307387590408,21.827256698608405,22.363616261596334,19.35145506655215,24.303058330664662
23-09-11-004,12.5,10,1.3587456107139588,21.947965259552007,22.331845165063648,19.47216362749575,24.423766891608263
23-09-11-004,12.5,10,1.3623872458934785,21.523264999389653,22.310482218530662,19.047463367333396,23.99906663144591
23-09-11-004,12.5,10,1.35207197368145,21.244456501007082,22.304191563666663,18.768654868950826,23.72025813306334
23-09-11-004,12.5,10,1.3732038706541063,21.40535385131836,22.263612936545815,18.929552219262103,23.881155483374616
23-09-11-004,12.5,10,1.3733134835958483,21.641172409057617,22.23600882104556,19.16537077700136,24.116974041113874
23-09-11-004,12.5,10,1.3883136391639708,21.593591880798343,22.14869344974854,19.117790248742086,24.0693935128546
23-09-11-004,12.5,10,1.3824991166591647,21.56657009124756,22.081610713397673,19.090768459191302,24.042371723303816
23-09-11-004,12.5,10,1.4157636225223542,21.44599256515503,22.033120096974756,18.970190933098774,23.921794197211288
23-09-11-004,12.5,10,1.4222087740898135,21.460563755035402,21.99969889513381,18.984762122979145,23.93636538709166
23-09-11-004,12.5,10,1.4087136864662173,21.372342395782475,21.936454768283607,18.896540763726218,23.84814402783873
23-09-11-004,12.5,10,1.41273672580719,21.423379611968997,21.928960340210885,18.94757797991274,23.899181244025254
23-09-11-004,12.5,10,1.4287359416484833,21.846999549865725,21.948716145935094,19.371197917809468,24.32280118192198
23-09-11-004,12.5,10,1.421249368786812,22.222575759887697,21.908911647028148,19.74677412783144,24.698377391943954
23-09-11-004,12.5,10,1.4077524155378343,22.17766170501709,21.85998141170874,19.701860072960834,24.653463337073347
23-09-11-004,12.5,10,1.4378607124090195,21.97976474761963,21.81523120021624,19.503963115563373,24.455566379675886
23-09-11-004,12.5,10,1.4485876709222796,21.744227027893068,21.714615822853897,19.26842539583681,24.220028659949325
23-09-11-004,12.5,10,1.461560317873955,21.508501052856445,21.581850148889774,19.03269942080019,23.984302684912702
23-09-11-004,12.5,10,1.4951057851314546,21.715358161926275,21.460459422066606,19.23955652987002,24.191159793982532
23-09-11-004,12.5,10,1.5051877379417422,21.903393745422367,21.36110775722588,19.42759211336611,24.379195377478624
23-09-11-004,12.5,10,1.5270783623059592,21.85208129882813,21.318314923935265,19.37627966677187,24.327882930884385
23-09-11-004,12.5,10,1.5216209824879965,21.685738277435306,21.360442382901304,19.20993664537905,24.161539909491562
23-09-11-004,12.5,10,1.4930092718203865,21.347870922088624,21.39975394089901,18.872069290032368,23.82367255414488
23-09-11-004,12.5,10,1.4641421443223952,20.911933994293214,21.5039628958509,18.436132362236958,23.38773562634947
23-09-11-004,12.5,10,1.476279199719429,20.580442142486575,21.62969495517984,18.10464051043032,23.056243774542832
23-09-11-004,12.5,10,1.4504632900158565,20.389393901824953,21.683248669338674,17.913592269768696,22.86519553388121
23-09-11-004,12.5,10,1.4292461011807125,20.440875720977786,21.59912533018626,17.96507408892153,22.916677353034043
23-09-11-004,12.5,10,1.4536604497830075,20.663393115997316,21.517258586285703,18.18759148394106,23.139194748053573
23-09-11-004,12.5,10,1.5260091179609299,20.782452869415287,21.35866108242498,18.30665123735903,23.258254501471544
23-09-11-004,12.5,10,1.5365107172727586,20.995946979522706,21.13095719510717,18.52014534746645,23.471748611578963
23-09-11-004,12.5,10,1.5671271592378617,21.06355829238892,20.878798643545835,18.587756660332662,23.539359924445176
23-09-11-004,12.5,10,1.5967060893774034,21.309060668945314,20.749222508250895,18.833259036889057,23.78486230100157
23-09-11-004,12.5,10,1.6392035245895387,21.42006988525391,20.63451573408722,18.944268253197652,23.895871517310166
23-09-11-004,12.5,10,1.6214122593402864,21.477564430236818,20.543211281638452,19.00176279818056,23.953366062293075
23-09-11-004,12.5,10,1.6209666216373446,21.40741844177246,20.487908010863404,18.931616809716203,23.883220073828717
23-09-11-004,12.5,10,1.6343389733632407,21.6302547454834,20.55211682499106,19.15445311342714,24.106056377539655
23-09-11-004,12.5,10,1.637405364116033,21.38489513397217,20.537988505572983,18.909093501915912,23.860696766028425
23-09-11-004,12.5,10,1.591949234803518,21.07727365493775,20.47997434750579,18.60147202288149,23.553075286994005
23-09-11-004,12.5,10,1.6318077508608502,20.90662651062012,20.43367942799283,18.430824878563865,23.38242814267638
23-09-11-004,12.5,10,1.6636352757612864,20.70944309234619,20.301313189609836,18.233641460289935,23.185244724402448
23-09-11-004,12.5,10,1.6683801472187043,20.39836597442627,20.017918487895532,17.922564342370013,22.874167606482526
23-09-11-004,12.5,10,1.7346432888507846,19.8392493057251,19.777639620441168,17.363447673668844,22.315050937781358
23-09-11-004,12.5,10,1.8001295053958895,19.237776927948,19.55411719549378,16.761975295891745,21.713578560004258
23-09-11-004,12.5,10,1.8082306587696078,18.781895637512207,19.295023042061697,16.30609400545595,21.257697269568464
23-09-11-004,12.5,10,1.8277062869071963,18.447270965576173,19.105470575352662,15.971469333519916,20.92307259763243
23-09-11-004,12.5,10,1.8586068864663443,18.65447883605957,19.02648034305363,16.178677204003314,21.130280468115828
23-09-11-004,12.5,10,1.873852774699529,18.90460388183594,18.960018002566947,16.428802249779682,21.380405513892196
23-09-11-004,12.5,10,1.8581655236085257,19.20575782775879,18.955223241146992,16.729956195702535,21.68155945981505
23-09-11-004,12.5,10,1.8570696167151133,19.478031311035156,18.969147862804128,17.0022296789789,21.953832943091413
23-09-11-004,12.5,10,1.8312285284201304,19.236368427276613,19.068903950176818,16.760566795220356,21.71217005933287
23-09-11-004,12.5,10,1.8483616177241007,19.05780550003052,19.093164123337875,16.58200386797426,21.533607132086775
23-09-11-004,12.5,10,1.8005199913183847,19.093303012847905,19.11221274107283,16.617501380791648,21.56910464490416
23-09-11-004,12.5,10,1.840321147839228,19.16746129989624,19.01557321026195,16.691659667839982,21.643262931952496
23-09-11-004,12.5,10,1.8430574937661488,18.752861824035644,18.961706277229656,16.277060191979388,21.2286634560919
23-09-11-004,12.5,10,1.902432722647985,19.182291355133056,18.713474565837558,16.7064897230768,21.658092987189313
23-09-11-004,12.5,10,1.8880487783749902,18.841307010650635,18.478201446184542,16.365505378594378,21.31710864270689
23-09-11-004,12.5,10,1.9842281981309258,18.48758878707886,18.252721067617866,16.011787155022603,20.963390419135116
23-09-11-004,12.5,10,2.015379135211309,17.99659112930298,18.07145441971756,15.520789497246724,20.472392761359238
23-09-11-004,12.5,10,2.0107750916481018,18.387451782226563,17.801546830627714,15.911650150170306,20.86325341428282
23-09-11-004,12.5,10,2.038433241844177,17.996176280975344,17.67930841806587,15.520374648919088,20.4719779130316
23-09-11-004,12.5,10,2.0919001281261447,18.146350231170654,17.561220683043338,15.670548599114397,20.62215186322691
23-09-11-004,12.5,10,2.0775339901447296,18.238038349151612,17.321620712222547,15.762236717095355,20.71383998120787
23-09-11-004,12.5,10,2.10652773976326,18.199841747283937,17.129269702970195,15.72404011522768,20.675643379340194
23-09-11-004,12.5,10,2.1996058503786724,17.964284286499023,17.005297845479443,15.488482654442766,20.44008591855528
23-09-11-004,12.5,10,2.1905898968378703,17.522236499786377,16.78441735363864,15.04643486773012,19.998038131842634
23-09-11-004,12.5,10,2.1912463943163556,17.04277816772461,16.55750130864952,14.566976535668353,19.518579799780866
23-09-11-004,12.5,10,2.257254687945048,16.680300807952882,16.419384924150485,14.204499175896625,19.15610244000914
23-09-11-004,12.5,10,2.2948224782943725,16.69343547821045,16.252467747757112,14.217633846154193,19.169237110266707
23-09-11-004,12.5,10,2.3185503800710046,16.34442586898804,16.022140820204143,13.868624236931783,18.820227501044297
23-09-11-004,12.5,10,2.334714921315511,17.0660382270813,15.859684950845232,14.590236595025043,19.541839859137557
23-09-11-004,12.5,10,2.3944696148236595,16.73477306365967,15.708555214050854,14.258971431603413,19.210574695715927
23-09-11-004,12.5,10,2.4046104987462362,16.778661327362062,15.569136084549648,14.302859695305806,19.25446295941832
23-09-11-004,12.5,10,2.4355375647544864,16.85226428985596,15.35734009087403,14.376462657799703,19.328065921912216
23-09-11-004,12.5,10,2.45033198595047,16.44386299133301,15.150292105954307,13.968061359276753,18.919664623389266
23-09-11-004,12.5,10,2.5438040018081662,16.08321865081787,14.908602794540363,13.607417018761613,18.559020282874126
23-09-11-004,12.5,10,2.6095542788505552,16.07543056488037,14.660836404022128,13.599628932824114,18.551232196936628
23-09-11-004,12.5,10,2.662044775485992,15.722706317901611,14.368800059762027,13.246904685845355,18.198507949957868
23-09-11-004,12.5,10,2.7077380776405335,15.404276752471924,14.133610999001412,12.928475120415667,17.880078384528183
23-09-11-004,12.5,10,2.7825422286987305,15.487105083465577,13.931542652318337,13.01130345140932,17.962906715521836
23-09-11-004,12.5,10,2.826666378974915,15.121474742889404,13.758277710883638,12.645673110833147,17.59727637494566
23-09-11-004,12.5,10,2.862452471256256,14.91952199935913,13.592583943817893,12.443720367302873,17.395323631415387
23-09-11-004,12.5,10,2.885244631767273,14.76672763824463,13.503131915834127,12.290926006188373,17.24252927030089
23-09-11-004,12.5,10,2.9281978607177734,14.543975257873537,13.435106118309903,12.06817362581728,17.019776889929794
23-09-11-004,12.5,10,2.9038947463035587,14.28282279968262,13.375763393384545,11.807021167626363,16.758624431738877
23-09-11-004,12.5,10,2.920949470996857,14.153184986114503,13.302998985588687,11.677383354058247,16.62898661817076
23-09-11-004,12.5,10,2.9464193224906925,14.17055768966675,13.28125156432707,11.694756057610492,16.646359321723008
23-09-11-004,12.5,10,2.990452909469605,14.139136505126954,13.182941572817272,11.663334873070697,16.614938137183213
23-09-11-004,12.5,10,2.9597794294357302,14.138831520080567,13.050372715580968,11.66302988802431,16.614633152136825
23-09-11-004,12.5,10,3.0494967818260195,14.310774993896487,12.903702104030064,11.83497336184023,16.786576625952744
23-09-11-004,12.5,10,3.122542715072632,14.231807041168215,12.747777773645808,11.756005409111959,16.707608673224474
23-09-11-004,12.5,10,3.17439581155777,14.224974918365481,12.502676141124509,11.749173286309224,16.70077655042174
23-09-11-004,12.5,10,3.2401409149169926,13.820138168334964,12.27712619699129,11.344336536278707,16.29593980039122
23-09-11-004,12.5,10,3.3601153850555425,13.31058855056763,12.07385621093903,10.834786918511373,15.786390182623887
23-09-11-004,12.5,10,3.432949590682984,13.059527492523195,11.876226993744645,10.583725860466938,15.535329124579452
23-09-11-004,12.5,10,3.477569246292114,12.98239860534668,11.7023088097023,10.506596973290423,15.458200237402936
23-09-11-004,12.5,10,3.5269815325737004,12.719879722595216,11.610259575327227,10.24407809053896,15.195681354651473
23-09-11-004,12.5,10,3.5564989566802976,12.681804370880128,11.548865511333098,10.206002738823871,15.157606002936385
23-09-11-004,12.5,10,3.5307948708534242,12.752282238006593,11.490549930449225,10.276480605950336,15.22808387006285
23-09-11-004,12.5,10,3.548635685443878,12.841331291198731,11.433603363471864,10.365529659142474,15.317132923254988
23-09-11-004,12.5,10,3.58900115887324,12.536553668975829,11.388572300334866,10.060752036919572,15.012355301032086
23-09-11-004,12.5,10,3.6374598304430643,12.272825717926025,11.281521862315898,9.797024085869769,14.748627349982282
23-09-11-004,12.5,10,3.644340709845225,12.339854049682618,11.16076805063155,9.864052417626361,14.815655681738875
23-09-11-004,12.5,10,3.7416299978892007,12.174606800079346,11.035360167082473,9.698805168023089,14.650408432135603
23-09-11-004,12.5,10,3.7885350624720253,11.744836807250977,10.927501267611184,9.26903517519472,14.220638439307233
23-09-11-004,12.5,10,3.8411777377128598,11.518194580078127,10.79817038000889,9.04239294802187,13.993996212134384
23-09-11-004,12.5,10,3.8561237692832946,11.411452674865723,10.71111567279579,8.935651042809466,13.88725430692198
23-09-11-004,12.5,10,3.9083113074302673,10.991764640808107,10.636956645018953,8.51596300875185,13.467566272864364
23-09-11-004,12.5,10,3.921652853488922,11.077943515777589,10.582461931599127,8.602141883721332,13.553745147833846
23-09-11-004,12.5,10,3.943031203746796,10.924917697906494,10.525196007962663,8.449116065850237,13.400719329962751
23-09-11-004,12.5,10,3.9554810643196108,10.836074352264404,10.446856668650213,8.360272720208147,13.311875984320661
23-09-11-004,12.5,10,3.976668107509613,10.85381784439087,10.344842643385068,8.378016212334613,13.329619476447126
23-09-11-004,12.5,10,4.075528872013092,10.875807952880859,10.20932906360916,8.400006320824602,13.351609584937115
23-09-11-004,12.5,10,4.14085019826889,10.521839618682861,10.066078996839341,8.046037986626605,12.997641250739118
23-09-11-004,12.5,10,4.236906337738037,10.410835933685302,9.882723487860387,7.935034301629045,12.886637565741559
23-09-11-004,12.5,10,4.267135727405549,10.5469988822937,9.72822621661325,8.071197250237443,13.022800514349957
23-09-11-004,12.5,10,4.379295980930328,10.407218170166015,9.586413254809386,7.931416538109758,12.883019802222272
23-09-11-004,12.5,10,4.418091690540314,10.225541496276856,9.469782572556145,7.749739864220599,12.701343128333113
23-09-11-004,12.5,10,4.457396745681763,10.1202223777771,9.345112829657502,7.6444207457208435,12.596024009833357
23-09-11-004,12.5,10,4.499393653869629,9.964284038543703,9.258505605378744,7.488482406487446,12.44008567059996
23-09-11-004,12.5,10,4.548916840553284,9.570384120941164,9.196088257434878,7.094582488884907,12.04618575299742
23-09-11-004,12.5,10,4.576486635208131,9.2549560546875,9.121199312681338,6.779154422631244,11.730757686743758
23-09-11-004,12.5,10,4.560376381874085,9.134302711486818,9.049951705161863,6.658501079430561,11.610104343543075
23-09-11-004,12.5,10,4.628964197635651,9.265863990783693,8.990801097722196,6.790062358727436,11.74166562283995
23-09-11-004,12.5,10,4.663170897960663,9.201915264129639,8.91971163408586,6.726113632073382,11.677716896185895
23-09-11-004,12.5,10,4.685306429862976,9.30062141418457,8.800326716429396,6.824819782128314,11.776423046240827
23-09-11-004,12.5,10,4.740957760810852,9.160716533660889,8.674245762347963,6.684914901604632,11.636518165717145
23-09-11-004,12.5,10,4.837405300140381,9.059135913848877,8.550079893289235,6.58333428179262,11.534937545905134
23-09-11-004,12.5,10,4.923205626010895,8.604101657867432,8.399094394457407,6.128300025811175,11.079903289923688
23-09-11-004,12.5,10,4.953608286380768,8.676044368743897,8.252470655449185,6.20024273668764,11.151846000800154
23-09-11-004,12.5,10,5.039748358726501,8.449869918823243,8.158402185501325,5.974068286766986,10.9256715508795
23-09-11-004,12.5,10,5.086320781707764,8.67207670211792,8.107639341653758,6.196275070061663,11.147878334174177
23-09-11-004,12.5,10,5.059497332572937,8.65592851638794,8.04673476606445,6.180126884331683,11.131730148444197
23-09-11-004,12.5,10,5.043319773674011,8.757466220855713,7.997673527382782,6.281664588799456,11.23326785291197
23-09-11-004,12.5,10,5.098088288307189,8.494448375701905,7.955406913307926,6.0186467436456486,10.970250007758162
23-09-11-004,12.5,10,5.156624913215637,8.440445137023927,7.836276042435233,5.96464350496767,10.916246769080184
23-09-11-004,12.5,10,5.1872318983078,8.177154636383056,7.661254975035629,5.7013530043267995,10.652956268439313
23-09-11-004,12.5,10,5.344944119453431,8.065553569793702,7.497926964698376,5.589751937737445,10.541355201849958
23-09-11-004,12.5,10,5.463850998878479,8.13247175216675,7.343453285564794,5.656670120110492,10.608273384223006
23-09-11-004,12.5,10,5.491415357589723,8.085319519042969,7.171686779001009,5.609517886986712,10.561121151099226
23-09-11-004,12.5,10,5.529614281654359,7.840329265594483,7.043977105958159,5.364527633538225,10.31613089765074
23-09-11-004,12.5,10,5.603151941299439,7.626653480529786,6.939748203202934,5.150851848473529,10.102455112586043
23-09-11-004,12.5,10,5.655964016914368,7.684328556060791,6.823086352506989,5.208526924004534,10.160130188117048
23-09-11-004,12.5,10,5.7189657449722295,7.518810367584229,6.6929821758411805,5.043008735527971,9.994611999640487
23-09-11-004,12.5,10,5.777658247947693,7.416812324523926,6.574439573360959,4.941010692467669,9.892613956580183
23-09-11-004,12.5,10,5.849857449531555,7.506331443786622,6.469792342153181,5.030529811730364,9.98213307584288
23-09-11-004,12.5,10,5.895958828926087,7.67188367843628,6.370471366240656,5.196082046380022,10.147685310492538
23-09-11-004,12.5,10,5.915000391006471,7.5045430183410655,6.267235633924367,5.028741386284809,9.980344650397322
23-09-11-004,12.5,10,5.965671277046203,7.329174900054933,6.165420703080928,4.853373267998675,9.80497653211119
23-09-11-004,12.5,10,6.0351279258728034,7.253661346435548,6.043684150398088,4.777859714379291,9.729462978491805
23-09-11-004,12.5,10,6.104964542388917,7.0753314971923835,5.8779038069887966,4.599529865136127,9.55113312924864
23-09-11-004,12.5,10,6.202489972114564,6.9034315109252935,5.7123847989837255,4.427629878869036,9.379233142981551
23-09-11-004,12.5,10,6.334743833541871,6.825698947906495,5.513540396135442,4.349897315850237,9.301500579962752
23-09-11-004,12.5,10,6.3863439798355115,6.615880680084229,5.279087821700223,4.140079048027971,9.091682312140486
23-09-11-004,12.5,10,6.5450913429260265,6.481464099884033,5.0205792513793925,4.005662467827776,8.957265731940291
23-09-11-004,12.5,10,6.712386846542359,6.3824409484863285,4.777997179863473,3.9066393164300712,8.858242580542585
23-09-11-004,12.5,10,6.880486845970155,6.179548645019532,4.492165201832529,3.7037470129632744,8.655350277075788
23-09-11-004,12.5,10,6.978110671043397,6.096669673919678,4.231319669629119,3.6208680418634205,8.572471305975935
23-09-11-004,12.5,10,7.153790545463563,6.026443862915039,3.9760290252360666,3.550642230858782,8.502245494971296
23-09-11-004,12.5,10,7.255673551559449,6.125162887573243,3.7179669788205745,3.6493612555169856,8.6009645196295
23-09-11-004,12.5,10,7.4221875190734865,6.14039182662964,3.4269043606863083,3.6645901945733823,8.616193458685897
23-09-11-004,12.5,10,7.615692734718324,6.221991348266602,3.1236572790268564,3.746189716210345,8.697792980322859
23-09-11-004,12.5,10,7.826582741737367,6.207552337646485,2.7385446043016515,3.7317507055902275,8.683353969702742
23-09-11-004,12.5,10,8.067908000946046,6.2173218727111825,2.3453540282562866,3.7415202406549253,8.69312350476744
23-09-11-004,12.5,10,8.471116995811464,6.061150932312012,1.9276944025322928,3.585349300255755,8.536952564368269
23-09-11-004,12.5,10,8.713989329338075,5.912345123291016,1.5109629250806065,3.4365434912347586,8.388146755347273
23-09-11-004,12.5,10,9.072351145744324,5.636182594299317,1.0765630644398456,3.16038096224306,8.111984226355574
23-09-11-004,12.5,10,9.370564508438111,5.386422729492188,0.7089870657497198,2.910621097435931,7.862224361548446
23-09-11-004,12.5,10,9.835086393356324,5.176250267028808,0.40724054430501405,2.700448634972551,7.652051899085066


==> flow_dat_23-09-11-009.csv <==
Versuch,Concentration,Aging,Druck (bar),Flow,Flow_pred,lowerBound,upperBound
23-09-11-009,6.25,24,0.2996733203530311,14.03544158935547,15.261704023072493,12.116183080615368,15.954700098095572
23-09-11-009,6.25,24,0.39087840430438514,20.009512138366702,21.169879258953987,18.0902536296266,21.928770647106806
23-09-11-009,6.25,24,0.5422697121277452,26.00381183624268,26.778218679351482,24.084553327502576,27.923070344982783
23-09-11-009,6.25,24,0.7164018915966153,30.73671798706055,28.25168436695717,28.817459478320448,32.65597649580065
23-09-11-009,6.25,24,0.9018723279237747,29.835881996154786,28.417716839092222,27.916623487414682,31.75514050489489
23-09-11-009,6.25,24,1.008284007012844,29.69385681152344,27.800745283879365,27.774598302783335,31.613115320263542
23-09-11-009,6.25,24,1.0246704056859015,29.56439838409424,27.332147216096754,27.645139875354136,31.483656892834343
23-09-11-009,6.25,24,1.0167793497443198,29.408124732971192,27.168763773882937,27.48886622423109,31.327383241711296
23-09-11-009,6.25,24,1.0091772779822348,28.905337715148928,27.110217354717243,26.986079206408824,30.82459622388903
23-09-11-009,6.25,24,1.0057186588644982,28.51066074371338,27.039057786060546,26.591402234973277,30.429919252453484
23-09-11-009,6.25,24,1.0459769874811173,27.647375106811523,26.909497187035516,25.72811659807142,29.566633615551627
23-09-11-009,6.25,24,1.070489145517349,27.11567916870117,26.7504901777891,25.196420659961067,29.034937677441274
23-09-11-009,6.25,24,1.100121797323227,26.65784225463867,26.579580467739554,24.738583745898566,28.577100763378773
23-09-11-009,6.25,24,1.1114113879203797,26.571991539001463,26.602577791505098,24.65273303026136,28.491250047741566
23-09-11-009,6.25,24,1.115583164691925,26.279350662231447,26.588073628619448,24.360092153491344,28.19860917097155
23-09-11-009,6.25,24,1.0311648261547088,26.209447860717773,26.577073565917058,24.29018935197767,28.128706369457877
23-09-11-009,6.25,24,1.0798149704933167,25.962420654296878,26.698577745871667,24.043162145556774,27.88167916303698
23-09-11-009,6.25,24,1.107167899608612,25.69770336151123,26.86399854930649,23.778444852771127,27.616961870251334
23-09-11-009,6.25,24,1.033317932486534,25.51727970123291,26.756911836015362,23.598021192492805,27.436538209973012
23-09-11-009,6.25,24,1.0092484027147293,25.32641571044922,26.743378785901502,23.407157201709115,27.245674219189322
23-09-11-009,6.25,24,1.1000379155079525,25.198292808532717,26.818031713616588,23.279034299792613,27.11755131727282
23-09-11-009,6.25,24,1.0885076294342677,25.009642295837406,26.62225745032621,23.090383787097302,26.92890080457751
23-09-11-009,6.25,24,1.0592207084099452,24.79988468170166,26.368233107833085,22.880626172961556,26.719143190441763
23-09-11-009,6.25,24,1.1586953083674114,24.837074089050294,26.312049927944752,22.91781558031019,26.756332597790397
23-09-11-009,6.25,24,1.1718829671541853,24.659724998474122,26.197519231506632,22.74046648973402,26.578983507214225
23-09-11-009,6.25,24,1.1359330356121065,24.519559478759767,26.03983817576434,22.600300970019664,26.43881798749987
23-09-11-009,6.25,24,1.1615598738193513,24.446215438842778,26.136984361599254,22.526956930102674,26.36547394758288
23-09-11-009,6.25,24,1.1600424349308014,24.50932559967041,26.237703122288476,22.590067090930308,26.428584108410515
23-09-11-009,6.25,24,1.0967587769031524,24.267399787902836,26.257296084887415,22.348141279162732,26.18665829664294
23-09-11-009,6.25,24,1.1078331768512726,24.346164894104007,26.36184846812647,22.426906385363903,26.26542340284411
23-09-11-009,6.25,24,1.123443526029587,24.163248252868655,26.403539377088833,22.24398974412855,26.08250676160876
23-09-11-009,6.25,24,1.0949110448360444,24.205170822143558,26.304356597256117,22.285912313403454,26.12442933088366
23-09-11-009,6.25,24,1.133566975593567,24.171509742736816,26.273839718857886,22.252251233996713,26.09076825147692
23-09-11-009,6.25,24,1.159984901547432,24.121096229553224,26.22256638387026,22.20183772081312,26.040354738293328
23-09-11-009,6.25,24,1.1273324996232987,24.092377281188966,26.144898460765138,22.173118772448863,26.01163578992907
23-09-11-009,6.25,24,1.1560556262731554,24.0758508682251,26.14610396022607,22.156592359484996,25.995109376965203
23-09-11-009,6.25,24,1.1445116823911667,23.856288528442388,26.11404956652492,21.937030019702284,25.77554703718249
23-09-11-009,6.25,24,1.1327988690137862,23.83347358703614,26.060194525452303,21.914215078296035,25.752732095776242
23-09-11-009,6.25,24,1.1802272176742554,23.779312705993654,26.071002015130226,21.86005419725355,25.698571214733757
23-09-11-009,6.25,24,1.1615510857105256,23.75720500946045,26.000826602039808,21.837946500720346,25.676463518200553
23-09-11-009,6.25,24,1.1492015755176546,23.696797370910648,25.951705136336543,21.777538862170545,25.61605587965075
23-09-11-009,6.25,24,1.1888624995946886,23.714120864868168,26.00987906863618,21.794862356128064,25.63337937360827
23-09-11-009,6.25,24,1.163981705904007,23.430905342102054,25.938100542658812,21.51164683336195,25.350163850842158
23-09-11-009,6.25,24,1.1434164265791575,23.335807571411138,25.86849057307051,21.416549062671034,25.25506608015124
23-09-11-009,6.25,24,1.2067152599493662,23.24320827484131,25.86638147647983,21.323949766101208,25.162466783581415
23-09-11-009,6.25,24,1.1931457738081614,23.25588832855225,25.88736023599289,21.336629819812146,25.175146837292353
23-09-11-009,6.25,24,1.1901877711216609,23.222183761596686,25.864568144434696,21.302925252856582,25.14144227033679
23-09-11-009,6.25,24,1.1506916681925456,23.29881454467774,25.95434860388954,21.379556035937636,25.218073053417843
23-09-11-009,6.25,24,1.1578779995441437,23.040371131896972,26.02379189423654,21.12111262315687,24.959629640637075
23-09-11-009,6.25,24,1.1501426835854849,22.88467655181885,26.08473013174397,20.965418043078746,24.803935060558953
23-09-11-009,6.25,24,1.149307152827581,22.98544635772705,26.078456163984683,21.066187848986946,24.904704866467153
23-09-11-009,6.25,24,1.1517152609427772,22.968744163513186,26.09383496132409,21.049485654773083,24.88800267225329
23-09-11-009,6.25,24,1.1546704443295799,22.987512474060058,26.114075460308094,21.068253965319954,24.90677098280016
23-09-11-009,6.25,24,1.1481254371007283,23.227477340698243,26.119226405100992,21.30821883195814,25.146735849438347
23-09-11-009,6.25,24,1.137279475927353,23.00128143310547,26.14284556327423,21.082022924365365,24.920539941845572
23-09-11-009,6.25,24,1.1460370004177094,22.916524772644046,26.11293057148036,20.997266263903942,24.83578328138415
23-09-11-009,6.25,24,1.1367065072059634,22.761945152282717,26.080960380525962,20.842686643542613,24.68120366102282
23-09-11-009,6.25,24,1.1735899209976197,22.473226966857908,26.030635525225577,20.553968458117804,24.39248547559801
23-09-11-009,6.25,24,1.1683733642101288,22.487541809082032,25.98330379945389,20.56828330034193,24.406800317822135
23-09-11-009,6.25,24,1.1691899448633194,22.65943321228027,25.88656903706268,20.740174703540166,24.578691721020373
23-09-11-009,6.25,24,1.1759932905435562,22.68157295227051,25.820431519700435,20.762314443530407,24.600831461010614
23-09-11-009,6.25,24,1.1978306913375854,22.85642017364502,25.693300332954195,20.937161664904917,24.775678682385124
23-09-11-009,6.25,24,1.2150949233770372,22.823143672943115,25.583177717440684,20.90388516420301,24.742402181683218
23-09-11-009,6.25,24,1.2478647881746292,22.67418851852417,25.454195029294855,20.754930009784065,24.593447027264272
23-09-11-009,6.25,24,1.2381270641088487,22.799045085906982,25.35977632195389,20.87978657716688,24.718303594647086
23-09-11-009,6.25,24,1.2564714843034746,22.512815761566166,25.2743642396228,20.593557252826063,24.43207427030627
23-09-11-009,6.25,24,1.2565740217765173,22.310593051910402,25.29784433859012,20.3913345431703,24.229851560650506
23-09-11-009,6.25,24,1.2680366708834967,22.473768539428715,25.2785427290033,20.55451003068861,24.39302704816882
23-09-11-009,6.25,24,1.2333078755935032,22.34930866241455,25.346516403301028,20.430050153674447,24.268567171154654
23-09-11-009,6.25,24,1.2500828508536022,22.06129673004151,25.445601745786703,20.142038221301405,23.980555238781612
23-09-11-009,6.25,24,1.2142721287409466,22.24569023132324,25.536920871379273,20.326431722583138,24.164948740063345
23-09-11-009,6.25,24,1.1949038616816203,22.494580917358398,25.567101514207888,20.575322408618295,24.4138394260985
23-09-11-009,6.25,24,1.2114062039057414,22.37144477844238,25.619434959859092,20.452186269702278,24.290703287182485
23-09-11-009,6.25,24,1.2145148841540019,22.641969032287598,25.609251414452675,20.722710523547494,24.5612275410277
23-09-11-009,6.25,24,1.2175801940759023,22.849818611145018,25.53997787223979,20.930560102404915,24.76907711988512
23-09-11-009,6.25,24,1.2206240852673849,22.58112621307373,25.599618159890078,20.661867704333627,24.500384721813834
23-09-11-009,6.25,24,1.2381232619285585,22.161861495971678,25.66521766197979,20.242602987231574,24.08112000471178
23-09-11-009,6.25,24,1.173962199687958,22.290087203979496,25.7825280080898,20.370828695239393,24.2093457127196
23-09-11-009,6.25,24,1.1733430886268619,22.08360927581787,25.844916681066373,20.164350767077767,24.002867784557974
23-09-11-009,6.25,24,1.1437061661481858,21.694025840759277,25.983868859344412,19.774767332019174,23.61328434949938
23-09-11-009,6.25,24,1.1815409058332442,21.825848045349122,25.978620093592866,19.90658953660902,23.745106554089226
23-09-11-009,6.25,24,1.1509348475933077,21.90595588684082,25.970631957387702,19.98669737810072,23.825214395580925
23-09-11-009,6.25,24,1.17727245926857,21.573998641967773,25.852751756242135,19.65474013322767,23.493257150707876
23-09-11-009,6.25,24,1.1783803075551986,21.459176254272464,25.86426144695848,19.53991774553236,23.378434763012567
23-09-11-009,6.25,24,1.2179356575012208,21.657602844238284,25.789896803362687,19.73834433549818,23.576861352978387
23-09-11-009,6.25,24,1.1742865204811097,21.665764770507817,25.775215220110873,19.746506261767713,23.58502327924792
23-09-11-009,6.25,24,1.197843101620674,21.56120491027832,25.706380145959674,19.641946401538217,23.480463419018424
23-09-11-009,6.25,24,1.1865158498287203,21.603776931762695,25.725381004050114,19.684518423022592,23.5230354405028
23-09-11-009,6.25,24,1.221514680981636,21.75818977355957,25.67929563237503,19.83893126481947,23.677448282299675
23-09-11-009,6.25,24,1.2060669893026352,21.884624671936034,25.65782546639914,19.96536616319593,23.803883180676138
23-09-11-009,6.25,24,1.203250356912613,21.589731025695805,25.57569805841466,19.6704725169557,23.50898953443591
23-09-11-009,6.25,24,1.2112805509567262,21.69689807891846,25.572283531540588,19.777639570178355,23.616156587658562
23-09-11-009,6.25,24,1.2378139847517013,21.794162178039556,25.589333341020595,19.874903669299453,23.71342068677966
23-09-11-009,6.25,24,1.2236413353681563,21.896435737609867,25.59036890054161,19.977177228869763,23.81569424634997
23-09-11-009,6.25,24,1.1953849246104558,21.54388298034668,25.60316042942779,19.624624471606577,23.463141489086784
23-09-11-009,6.25,24,1.2026017304261525,21.64943450927735,25.64013003859208,19.730176000537245,23.568693018017452
23-09-11-009,6.25,24,1.2032801326115925,21.705935134887696,25.732112428645415,19.786676626147592,23.6251936436278
23-09-11-009,6.25,24,1.2148084696133932,21.74932312011719,25.738628071714295,19.830064611377086,23.668581628857293
23-09-11-009,6.25,24,1.1659256831804912,21.512412109375003,25.741013752270394,19.5931536006349,23.431670618115106
23-09-11-009,6.25,24,1.1912947495778403,21.387393646240238,25.732332621705265,19.468135137500134,23.30665215498034
23-09-11-009,6.25,24,1.2011075778802236,21.216458587646486,25.73867774941682,19.297200078906382,23.13571709638659
23-09-11-009,6.25,24,1.2087113185723624,21.09646242141724,25.656847832230103,19.177203912677136,23.015720930157343
23-09-11-009,6.25,24,1.2108455522855124,21.03597146987915,25.556161870332893,19.116712961139047,22.955229978619254
23-09-11-009,6.25,24,1.2173137718439104,20.901713104248046,25.460534211026577,18.982454595507942,22.82097161298815
23-09-11-009,6.25,24,1.2540119975805284,20.9223486328125,25.387013512956337,19.003090124072397,22.841607141552604
23-09-11-009,6.25,24,1.2605466236670813,20.926626434326174,25.364292581350416,19.00736792558607,22.845884943066277
23-09-11-009,6.25,24,1.254400695761045,20.77085746765137,25.268493255851965,18.851598958911268,22.690115976391475
23-09-11-009,6.25,24,1.2250160529216132,20.831987285614016,25.305345096254285,18.912728776873912,22.75124579435412
23-09-11-009,6.25,24,1.2766129457950592,21.17568798065186,25.360487729670773,19.256429471911755,23.094946489391962
23-09-11-009,6.25,24,1.231176673769951,21.39199619293213,25.422598476041323,19.472737684192026,23.311254701672233
23-09-11-009,6.25,24,1.2263848725954691,21.354850387573244,25.376828816715115,19.43559187883314,23.274108896313347
23-09-11-009,6.25,24,1.2158383468786877,21.48189296722412,25.48170362550609,19.562634458484016,23.401151475964223
23-09-11-009,6.25,24,1.2534023265043894,21.41686315536499,25.5000462060866,19.497604646624886,23.336121664105093
23-09-11-009,6.25,24,1.2116485387086868,21.33299684524536,25.493037238496875,19.413738336505258,23.252255353985465
23-09-11-009,6.25,24,1.219759538769722,21.476216793060303,25.490596509675814,19.5569582843202,23.395475301800406
23-09-11-009,6.25,24,1.230743795633316,21.759547138214113,25.536119314935796,19.84028862947401,23.678805646954217
23-09-11-009,6.25,24,1.2173609107732775,21.75302486419678,25.52707758946429,19.833766355456678,23.672283372936885
23-09-11-009,6.25,24,1.2251696318387983,21.61712017059326,25.462931783542352,19.697861661853157,23.536378679333364
23-09-11-009,6.25,24,1.2172929376363755,21.59255027770996,25.430015030958728,19.673291768969857,23.511808786450064
23-09-11-009,6.25,24,1.259538722038269,21.52250556945801,25.34924215554277,19.603247060717905,23.441764078198112
23-09-11-009,6.25,24,1.2511494517326354,21.367774772644047,25.27939549759571,19.448516263903944,23.28703328138415
23-09-11-009,6.25,24,1.2674164801836014,21.07185573577881,25.14372147226705,19.152597227038708,22.991114244518915
23-09-11-009,6.25,24,1.2684050410985948,20.941280078887942,25.109561818091244,19.02202157014784,22.860538587628046
23-09-11-009,6.25,24,1.3010243475437164,20.6519136428833,25.069330359470687,18.732655134143197,22.571172151623404
23-09-11-009,6.25,24,1.2805608481168749,20.68944339752198,25.060223228220952,18.770184888781877,22.608701906262084
23-09-11-009,6.25,24,1.2759478360414505,21.022893905639652,25.06218175725764,19.10363539689955,22.942152414379755
23-09-11-009,6.25,24,1.2730208039283752,21.47363662719727,25.10894017548936,19.554378118457166,23.392895135937373
23-09-11-009,6.25,24,1.267199045419693,21.493040370941163,25.131826251890168,19.57378186220106,23.412298879681266
23-09-11-009,6.25,24,1.2723605394363402,21.506187915802006,25.115884312718254,19.586929407061902,23.42544642454211
23-09-11-009,6.25,24,1.2664882481098176,21.465273571014407,25.109121623777348,19.546015062274304,23.38453207975451
23-09-11-009,6.25,24,1.2857334733009338,21.331074428558352,25.104814624510006,19.41181591981825,23.250332937298456
23-09-11-009,6.25,24,1.2771773815155032,21.272342777252202,25.140471706576264,19.3530842685121,23.191601285992306
23-09-11-009,6.25,24,1.2698508739471435,21.47576951980591,25.141863833081825,19.55651101106581,23.395028028546015
23-09-11-009,6.25,24,1.2503704935312272,21.268585109710695,25.25267905934369,19.349326600970592,23.1878436184508
23-09-11-009,6.25,24,1.2656311094760895,20.88056631088257,25.347789802015612,18.961307802142468,22.799824819622675
23-09-11-009,6.25,24,1.2172159463167191,20.57140102386475,25.430886021102264,18.652142515124645,22.49065953260485
23-09-11-009,6.25,24,1.2183162778615952,20.450646114349365,25.50539375182579,18.53138760560926,22.369904623089468
23-09-11-009,6.25,24,1.218377897143364,20.626685428619382,25.617793294006088,18.70742691987928,22.545943937359485
23-09-11-009,6.25,24,1.2040149480104447,21.08480358123779,25.623007534713402,19.165545072497686,23.004062089977893
23-09-11-009,6.25,24,1.1957636147737503,21.422072696685788,25.588402891078672,19.502814187945685,23.34133120542589
23-09-11-009,6.25,24,1.213962173461914,21.444744014739992,25.596779625837193,19.52548550599989,23.364002523480096
23-09-11-009,6.25,24,1.2398349434137343,21.348823356628422,25.554369636925898,19.42956484788832,23.268081865368526
23-09-11-009,6.25,24,1.2131508320569993,21.10664863586426,25.468316731412788,19.187390127124157,23.025907144604364
23-09-11-009,6.25,24,1.230469459295273,21.05245628356934,25.415049575121042,19.133197774829238,22.971714792309445
23-09-11-009,6.25,24,1.2493667662143708,21.063802242279056,25.45190563525099,19.144543733538953,22.98306075101916
23-09-11-009,6.25,24,1.247073382139206,21.105431842803956,25.39931037468107,19.186173334063852,23.02469035154406
23-09-11-009,6.25,24,1.2169121235609057,20.89211711883545,25.39866513996562,18.972858610095347,22.811375627575554
23-09-11-009,6.25,24,1.2458527952432634,20.4588529586792,25.478139106495433,18.539594449939095,22.378111467419302
23-09-11-009,6.25,24,1.2308705776929858,19.93673257827759,25.507652265135658,18.017474069537485,21.855991087017692
23-09-11-009,6.25,24,1.1998883932828903,19.559165954589844,25.489748728034236,17.63990744584974,21.478424463329947
23-09-11-009,6.25,24,1.2287635475397112,19.677521610260012,25.532193625601362,17.75826310151991,21.596780119000115
23-09-11-009,6.25,24,1.2280646324157716,20.186117362976074,25.480503880219196,18.26685885423597,22.105375871716177
23-09-11-009,6.25,24,1.2194837152957916,20.7551908493042,25.404049320612852,18.835932340564096,22.674449358044303
23-09-11-009,6.25,24,1.2628655910491944,21.4903733253479,25.364521022059716,19.571114816607796,23.409631834088003
23-09-11-009,6.25,24,1.2474985986948015,21.64825572967529,25.3140695749305,19.728997220935188,23.567514238415395
23-09-11-009,6.25,24,1.2532671242952347,21.363680648803708,25.263074741966307,19.444422140063605,23.28293915754381
23-09-11-009,6.25,24,1.2593184918165208,20.92457399368286,25.29075059283624,19.005315484942756,22.843832502422963
23-09-11-009,6.25,24,1.2511427700519564,20.558987331390384,25.28477929463134,18.63972882265028,22.478245840130487
23-09-11-009,6.25,24,1.2457672357559204,20.34592237472534,25.275380234952088,18.426663865985237,22.265180883465444
23-09-11-009,6.25,24,1.2511922270059588,20.697079181671146,25.282761113990457,18.777820672931043,22.61633769041125
23-09-11-009,6.25,24,1.2590714126825333,21.167731189727785,25.286430358968605,19.248472680987682,23.08698969846789
23-09-11-009,6.25,24,1.2547615021467209,21.658181762695314,25.315840326087752,19.73892325395521,23.577440271435417
23-09-11-009,6.25,24,1.2488732248544694,21.874269104003908,25.296814725048947,19.955010595263804,23.79352761274401
23-09-11-009,6.25,24,1.2275148630142212,21.326266193389895,25.356090581676835,19.40700768464979,23.245524702129998
23-09-11-009,6.25,24,1.262938457727432,20.75017890930176,25.37983863334852,18.830920400561656,22.669437418041863
23-09-11-009,6.25,24,1.2223221719264985,20.203286361694335,25.338836115406885,18.28402785295423,22.12254487043444
23-09-11-009,6.25,24,1.240064260363579,19.534298801422118,25.258682005505793,17.615040292682014,21.45355731016222
23-09-11-009,6.25,24,1.2741598665714267,19.311528968811036,25.235000126835544,17.392270460070932,21.23078747755114
23-09-11-009,6.25,24,1.2770623952150346,19.665317058563232,25.084154070821235,17.74605854982313,21.584575567303336
23-09-11-009,6.25,24,1.2775118142366408,19.970923519134523,24.99720811749745,18.05166501039442,21.890182027874626
23-09-11-009,6.25,24,1.3152043908834457,20.212723445892333,25.011555958655073,18.29346493715223,22.131981954632437
23-09-11-009,6.25,24,1.2936169624328615,20.662240505218506,25.035643698400794,18.742981996478402,22.58149901395861
23-09-11-009,6.25,24,1.265329200029373,21.060145568847656,25.06102209938321,19.140887060107552,22.97940407758776
23-09-11-009,6.25,24,1.2622370034456254,21.292343902587888,25.13065566108506,19.373085393847784,23.21160241132799
23-09-11-009,6.25,24,1.2618920534849167,21.499114322662354,25.062160083202098,19.57985581392225,23.418372831402458
23-09-11-009,6.25,24,1.272585240006447,21.607030391693115,24.9285932364061,19.68777188295301,23.52628890043322
23-09-11-009,6.25,24,1.335358074307442,21.20876054763794,24.755238769613666,19.289502038897837,23.128019056378044
23-09-11-009,6.25,24,1.346880728006363,20.52123498916626,24.61240942886891,18.601976480426156,22.440493497906363
23-09-11-009,6.25,24,1.3679092913866042,19.958284091949462,24.494208336617838,18.03902558320936,21.877542600689566
23-09-11-009,6.25,24,1.349113327264786,19.239298725128172,24.564317576706827,17.32004021638807,21.158557233868276
23-09-11-009,6.25,24,1.3447125852108002,19.027867126464848,24.60172411948639,17.108608617724745,20.94712563520495
23-09-11-009,6.25,24,1.292629247903824,19.199656105041505,24.66241243403478,17.280397596301402,21.11891461378161
23-09-11-009,6.25,24,1.3241765350103378,19.457346439361572,24.617245236730337,17.53808793062147,21.376604948101676
23-09-11-009,6.25,24,1.331159493327141,19.619675731658937,24.546284187077948,17.700417222918833,21.53893424039904
23-09-11-009,6.25,24,1.3764090478420257,19.934810543060305,24.33071422245669,18.0155520343202,21.85406905180041
23-09-11-009,6.25,24,1.3875783383846283,20.12106227874756,24.181786224455006,18.201803770007455,22.040320787487662
23-09-11-009,6.25,24,1.423106449842453,20.175462055206303,24.027521038227395,18.2562035464662,22.094720563946407
23-09-11-009,6.25,24,1.41413357257843,20.194872665405274,23.98277025131749,18.27561415666517,22.114131174145378
23-09-11-009,6.25,24,1.4242412865161895,20.414206981658936,23.9584895549357,18.494948472918832,22.33346549039904
23-09-11-009,6.25,24,1.403361776471138,20.82464990615845,24.00126742737382,18.905391397418345,22.743908414898552
23-09-11-009,6.25,24,1.402194145321846,20.88825559616089,24.059769923011025,18.968997087420785,22.807514104900992
23-09-11-009,6.25,24,1.397390678524971,21.12639284133911,24.1397088268031,19.207134332599008,23.045651350079215
23-09-11-009,6.25,24,1.3789212316274646,21.320034313201905,24.215754072829547,19.4007758044618,23.23929282194201
23-09-11-009,6.25,24,1.3761406391859055,21.151493740081786,24.345036745248553,19.232235231341683,23.07075224882189
23-09-11-009,6.25,24,1.3575083523988725,20.865093612670897,24.49062828133728,18.945835103930794,22.784352121411
23-09-11-009,6.25,24,1.3240474194288254,20.83029098510742,24.563061632320156,18.911032476367318,22.749549493847525
23-09-11-009,6.25,24,1.3092509150505067,20.7895245552063,24.68476164599786,18.870266046466195,22.708783063946402
23-09-11-009,6.25,24,1.3351084470748902,20.410705947875975,24.822183597593423,18.49144743913587,22.32996445661608
23-09-11-009,6.25,24,1.3023041397333146,20.089264011383058,24.83613842866426,18.170005502642955,22.00852252012316
23-09-11-009,6.25,24,1.273763817548752,19.756836891174316,24.829865419933977,17.837578382434213,21.67609539991442
23-09-11-009,6.25,24,1.3155526260534922,19.391004753112792,24.8937802916712,17.47174624437269,21.310263261852896
23-09-11-009,6.25,24,1.3130760083595912,19.012283420562742,24.929068339375828,17.09302491182264,20.931541929302846
23-09-11-009,6.25,24,1.2961682269970576,18.93010540008545,24.857895344313043,17.010846891345345,20.849363908825552
23-09-11-009,6.25,24,1.2806956032911936,18.936347579956053,24.86796188818069,17.01708907121595,20.855606088696156
23-09-11-009,6.25,24,1.3173097173372903,18.86029300689697,24.84617965416614,16.941034498156867,20.779551515637074
23-09-11-009,6.25,24,1.3094162702560423,18.80920057296753,24.813002621110208,16.889942064227426,20.728459081707634
23-09-11-009,6.25,24,1.326335221529007,18.748931980133058,24.645301630309977,16.829673471392955,20.66819048887316
23-09-11-009,6.25,24,1.3164189606904984,18.729946804046634,24.532643150297975,16.81068829530653,20.649205312786737
23-09-11-009,6.25,24,1.3826001256704332,18.733575725555422,24.37442887442818,16.81431721681532,20.652834234295526
23-09-11-009,6.25,24,1.3855214685201647,18.67129783630371,24.198169892387227,16.752039327563608,20.590556345043815
23-09-11-009,6.25,24,1.4051472634077071,18.6655574798584,24.008084013744885,16.746298971118296,20.584815988598503
23-09-11-009,6.25,24,1.4326799780130388,18.754200553894044,23.92039078501938,16.83494204515394,20.673459062634148
23-09-11-009,6.25,24,1.4311981528997422,18.69413595199585,23.85973737912682,16.774877443255747,20.613394460735954
23-09-11-009,6.25,24,1.4353280335664749,18.65600166320801,23.86345438374948,16.736743154467906,20.575260171948113
23-09-11-009,6.25,24,1.4220040559768679,18.80580739974976,23.920770560505876,16.886548891009657,20.725065908489864
23-09-11-009,6.25,24,1.4029117584228517,18.82716293334961,23.928740666965727,16.907904424609505,20.746421442089712
23-09-11-009,6.25,24,1.3982372045516969,18.557291793823246,23.949654020700557,16.638033285083143,20.47655030256335
23-09-11-009,6.25,24,1.4264131039381027,18.60188655853272,23.993330886929193,16.682628049792616,20.521145067272823
23-09-11-009,6.25,24,1.4227724462747573,18.681182956695558,23.982771402152302,16.761924447955455,20.60044146543566
23-09-11-009,6.25,24,1.3957449972629545,18.64590997695923,23.941326771838757,16.726651468219128,20.565168485699335
23-09-11-009,6.25,24,1.409261417388916,18.55848541259766,23.99369244086457,16.639226903857555,20.477743921337762
23-09-11-009,6.25,24,1.4231503665447236,18.54859313964844,24.081133253155613,16.629334630908335,20.467851648388542
23-09-11-009,6.25,24,1.394934067130089,18.65673294067383,24.024988818039134,16.737474431933727,20.575991449413934
23-09-11-009,6.25,24,1.3701373606920244,18.553216552734376,24.006560308459655,16.633958043994273,20.47247506147448
23-09-11-009,6.25,24,1.4294906467199326,18.473811149597168,24.119126338075446,16.554552640857064,20.39306965833727
23-09-11-009,6.25,24,1.4203355818986894,18.514252853393558,24.121689630803512,16.594994344653454,20.43351136213366
23-09-11-009,6.25,24,1.355334347486496,18.96708269119263,24.08655886385592,17.047824182452526,20.886341199932733
23-09-11-009,6.25,24,1.3933909326791765,19.062896060943604,24.14146922044708,17.1436375522035,20.982154569683708
23-09-11-009,6.25,24,1.391317692399025,19.220757579803465,24.199126044306517,17.30149907106336,21.140016088543568
23-09-11-009,6.25,24,1.3964877456426623,19.561428165435792,24.05536932251266,17.64216965669569,21.480686674175896
23-09-11-009,6.25,24,1.3856534630060198,19.889194107055665,23.95980380828595,17.969935598315562,21.80845261579577
23-09-11-009,6.25,24,1.4418736040592195,19.81504669189453,23.839173303756088,17.895788183154426,21.734305200634633
23-09-11-009,6.25,24,1.4507998526096344,20.174195480346683,23.704361445504098,18.25493697160658,22.093453989086786
23-09-11-009,6.25,24,1.4637680411338807,20.543201351165774,23.520993948662568,18.62394284242567,22.462459859905877
23-09-11-009,6.25,24,1.4774237275123598,20.444291496276854,23.494530885874017,18.52503298753675,22.363550005016958
23-09-11-009,6.25,24,1.4957576513290405,20.24448051452637,23.489614903187665,18.325222005786266,22.163739023266473
23-09-11-009,6.25,24,1.4577481091022493,20.33044538497925,23.468856720346057,18.411186876239146,22.249703893719353
23-09-11-009,6.25,24,1.4537485659122467,19.990013122558594,23.4667967260405,18.07075461381849,21.909271631298697
23-09-11-009,6.25,24,1.4762176752090455,19.776848888397218,23.490330338826375,17.857590379657115,21.69610739713732
23-09-11-009,6.25,24,1.4786596179008484,19.468959903717042,23.42229240958522,17.54970139497694,21.388218412457146
23-09-11-009,6.25,24,1.481640213727951,19.350476932525634,23.34149421580349,17.43121842378553,21.269735441265738
23-09-11-009,6.25,24,1.4985581189393997,19.023094654083252,23.291220572652044,17.10383614534315,20.942353162823355
23-09-11-009,6.25,24,1.5022138684988022,18.60628538131714,23.283454355758934,16.687026872577036,20.525543890057243
23-09-11-009,6.25,24,1.506378707289696,18.329397583007815,23.342682452742313,16.41013907426771,20.248656091747918
23-09-11-009,6.25,24,1.483317384123802,18.535397243499755,23.361704217665093,16.61613873475965,20.45465575223986
23-09-11-009,6.25,24,1.4461164951324463,18.507028198242185,23.454025528569254,16.587769689502082,20.42628670698229
23-09-11-009,6.25,24,1.4871462434530258,18.87917947769165,23.539139736490988,16.959920968951547,20.798437986431754
23-09-11-009,6.25,24,1.4468359649181366,19.45774154663086,23.54718790791195,17.538483037890757,21.377000055370964
23-09-11-009,6.25,24,1.4553219735622407,19.673935317993166,23.465760974713685,17.754676809253063,21.59319382673327
23-09-11-009,6.25,24,1.4784901261329653,19.81433916091919,23.483248293226367,17.895080652179086,21.733597669659293
23-09-11-009,6.25,24,1.4949569046497346,19.912530040740968,23.336350751436843,17.993271532000865,21.83178854948107
23-09-11-009,6.25,24,1.4766574025154116,19.406244850158693,23.20522789416053,17.48698634141859,21.325503358898796
23-09-11-009,6.25,24,1.534995970129967,18.86245164871216,23.099948566934692,16.943193139972056,20.781710157452263
23-09-11-009,6.25,24,1.534016874432564,18.624004554748538,23.021393925610333,16.704746046008434,20.54326306348864
23-09-11-009,6.25,24,1.541707304120064,18.247410106658936,22.926189006289995,16.328151597918833,20.16666861539904
23-09-11-009,6.25,24,1.5421443134546282,18.301641082763673,22.910890191969713,16.38238257402357,20.220899591503777
23-09-11-009,6.25,24,1.5338101893663407,18.61344995498657,22.931078327969967,16.694191446246467,20.532708463726674
23-09-11-009,6.25,24,1.5441990405321122,19.007774448394777,23.038587589441278,17.088515939654673,20.92703295713488
23-09-11-009,6.25,24,1.521883460879326,19.271932125091553,23.066521802725514,17.35267361635145,21.191190633831656
23-09-11-009,6.25,24,1.4771529525518416,19.38095169067383,23.022815398403484,17.461693181933725,21.300210199413932
23-09-11-009,6.25,24,1.5253483533859251,18.87799701690674,23.074637873400125,16.958738508166636,20.797255525646843
23-09-11-009,6.25,24,1.5601198732852934,18.560927295684817,23.07029404741894,16.641668786944713,20.48018580442492
23-09-11-009,6.25,24,1.5130506366491319,18.15058307647705,22.901753906238188,16.231324567736948,20.069841585217155
23-09-11-009,6.25,24,1.5244931548833847,18.328020000457762,22.804451590481047,16.40876149171766,20.247278509197866
23-09-11-009,6.25,24,1.5784947007894516,18.512261867523193,22.764220323666287,16.59300335878309,20.431520376263297
23-09-11-009,6.25,24,1.5839712113142015,18.859481620788575,22.581311434495575,16.94022311204847,20.77874012952868
23-09-11-009,6.25,24,1.584402069449425,19.025613498687747,22.382510859272877,17.106354989947643,20.94487200742785
23-09-11-009,6.25,24,1.623449754714966,19.175221252441403,22.28524537022958,17.2559627437013,21.094479761181507
23-09-11-009,6.25,24,1.6447317957878114,18.513392543792726,22.244997799921713,16.594134035052623,20.43265105253283
23-09-11-009,6.25,24,1.637491446733475,18.49938497543335,22.245249065521364,16.580126466693248,20.418643484173455
23-09-11-009,6.25,24,1.6083388984203337,18.734177970886233,22.336082155213532,16.81491946214613,20.653436479626336
23-09-11-009,6.25,24,1.5842501938343048,18.783800983428957,22.551903769046042,16.864542474688854,20.70305949216906
23-09-11-009,6.25,24,1.5684523791074754,18.854682540893556,22.797072629500686,16.935424032153453,20.77394104963366
23-09-11-009,6.25,24,1.5142692357301715,18.756028747558595,22.95892220072181,16.83677023881849,20.6752872562987
23-09-11-009,6.25,24,1.4895308524370194,18.540557384490967,23.023962397095037,16.621298875750863,20.45981589323107
23-09-11-009,6.25,24,1.5107534378767016,18.193863487243654,23.01063860711035,16.27460497850355,20.113121995983757
23-09-11-009,6.25,24,1.545026794075966,18.2098726272583,22.790386662880287,16.290614118518196,20.129131135998403
23-09-11-009,6.25,24,1.5764936506748202,18.15747241973877,22.441882235189798,16.238213910998667,20.076730928478874
23-09-11-009,6.25,24,1.6474358081817628,18.1538028717041,22.091328937930225,16.234544362963998,20.073061380444205
23-09-11-009,6.25,24,1.7008448123931887,17.873481273651123,21.787944906928672,15.95422276491102,19.792739782391227
23-09-11-009,6.25,24,1.7239901304244998,18.054831790924077,21.529486589727775,16.135573282183973,19.97409029966418
23-09-11-009,6.25,24,1.7301063477993015,18.031865787506103,21.400186271175055,16.112607278766,19.951124296246206
23-09-11-009,6.25,24,1.7346276879310611,17.97222089767456,21.37481515881309,16.052962388934457,19.891479406414664
23-09-11-009,6.25,24,1.7270020782947542,18.009810733795167,21.422434209675068,16.090552225055063,19.92906924253527
23-09-11-009,6.25,24,1.7165267407894138,18.07375316619873,21.593003848038975,16.154494657458628,19.993011674938835
23-09-11-009,6.25,24,1.694551718235016,18.172443866729736,21.87290854729641,16.253185357989633,20.09170237546984
23-09-11-009,6.25,24,1.6253366470336919,18.038472175598145,22.13483759047115,16.11921366685804,19.957730684338248
23-09-11-009,6.25,24,1.563553044199944,17.933149051666263,22.338120859075147,16.01389054292616,19.852407560406366
23-09-11-009,6.25,24,1.5669903904199602,18.03291120529175,22.451499953482493,16.113652696551647,19.952169714031854
23-09-11-009,6.25,24,1.5922109097242356,18.36177806854248,22.35261293819532,16.442519559802378,20.281036577282585
23-09-11-009,6.25,24,1.6251647502183917,18.107019996643068,22.034308142107776,16.187761487902964,20.02627850538317
23-09-11-009,6.25,24,1.6858037620782853,17.79848985671997,21.675002170719203,15.879231347979868,19.717748365460075
23-09-11-009,6.25,24,1.7585714101791383,17.728210544586183,21.411130230680577,15.80895203584608,19.647469053326287
23-09-11-009,6.25,24,1.7878800034523012,17.78880043029785,21.17679216430871,15.869541921557747,19.708058939037954
23-09-11-009,6.25,24,1.754205828905106,17.75881805419922,20.984114701582612,15.839559545459117,19.678076562939324
23-09-11-009,6.25,24,1.769723039865494,17.516952323913575,21.005976535004685,15.597693815173471,19.43621083265368
23-09-11-009,6.25,24,1.805947905778885,17.39590072631836,21.05706420197669,15.476642217578256,19.315159235058463
23-09-11-009,6.25,24,1.7449231237173082,17.465940284729005,20.97312538000509,15.546681775988901,19.385198793469108
23-09-11-009,6.25,24,1.7558290690183642,17.44647903442383,20.92432490131024,15.527220525683727,19.365737543163934
23-09-11-009,6.25,24,1.806982973217964,16.91840343475342,20.939893682295796,14.999144926013315,18.837661943493522
23-09-11-009,6.25,24,1.80044062435627,17.118484783172608,20.776844078079076,15.199226274432505,19.03774329191271
23-09-11-009,6.25,24,1.796107992529869,17.58982973098755,20.63489339970991,15.670571222247446,19.509088239727653
23-09-11-009,6.25,24,1.8478635251522066,17.348702430725098,20.548871183124998,15.429443921984994,19.2679609394652
23-09-11-009,6.25,24,1.8455452620983124,17.47158136367798,20.476913318723447,15.552322854937877,19.390839872418084
23-09-11-009,6.25,24,1.8618337929248812,17.72291193008423,20.34639589645882,15.803653421344126,19.642170438824333
23-09-11-009,6.25,24,1.8461874544620516,17.446286773681642,20.240370636471877,15.527028264941539,19.365545282421746
23-09-11-009,6.25,24,1.8794086039066316,17.318959236145023,20.137685003193607,15.39970072740492,19.238217744885127
23-09-11-009,6.25,24,1.9163639426231387,17.276697349548343,20.054999056715857,15.35743884080824,19.195955858288446
23-09-11-009,6.25,24,1.9118238389492037,17.0876558303833,19.90049459275117,15.168397321643198,19.006914339123405
23-09-11-009,6.25,24,1.9153524637222292,17.313643741607667,19.780056853051576,15.394385232867563,19.23290225034777
23-09-11-009,6.25,24,1.9464152574539186,17.159377098083496,19.682761250497478,15.240118589343393,19.0786356068236
23-09-11-009,6.25,24,1.9580413699150088,17.022384452819825,19.603350867590784,15.103125944079721,18.94164296155993
23-09-11-009,6.25,24,1.980445420742035,17.05386600494385,19.50340748185316,15.134607496203746,18.973124513683953
23-09-11-009,6.25,24,1.9639616191387177,16.719535160064698,19.43772972299654,14.800276651324594,18.6387936688048
23-09-11-009,6.25,24,1.9811751127243042,16.646898078918458,19.382381090149494,14.727639570178354,18.56615658765856
23-09-11-009,6.25,24,1.9899303257465366,16.784326457977297,19.38005880141071,14.865067949237194,18.7035849667174
23-09-11-009,6.25,24,1.994805425405502,16.774919700622558,19.243689192343773,14.855661191882454,18.69417820936266
23-09-11-009,6.25,24,1.9819900453090666,16.488788509368895,19.10990723534166,14.569530000628792,18.408047018109
23-09-11-009,6.25,24,2.055492490530014,16.769052886962893,18.925782872808348,14.84979437822279,18.688311395702996
23-09-11-009,6.25,24,2.0714464485645294,16.370700931549074,18.719929310564538,14.45144242280897,18.289959440289177
23-09-11-009,6.25,24,2.1152536610762276,16.31759719848633,18.423219066515003,14.398338689746225,18.236855707226432
23-09-11-009,6.25,24,2.1355161170164747,15.747986412048341,18.274255872148785,13.828727903308238,17.667244920788445
23-09-11-009,6.25,24,2.1861722151438396,15.820699596405031,18.20327698455688,13.901441087664928,17.739958105145135
23-09-11-009,6.25,24,2.1587919990221662,15.645577812194825,18.266441416096658,13.726319303454723,17.564836320934926
23-09-11-009,6.25,24,2.120468602577845,15.626924514770508,18.325754483049995,13.707666006030404,17.54618302351061
23-09-11-009,6.25,24,2.071666878461838,15.410733890533448,18.440093949104252,13.491475381793347,17.32999239927355
23-09-11-009,6.25,24,2.0942762672901156,16.08130512237549,18.426045612705302,14.162046613635386,18.000563631115593
23-09-11-009,6.25,24,2.105762714147568,15.957974720001221,18.24478481488194,14.038716211261118,17.877233228741325
23-09-11-009,6.25,24,2.168736845254898,15.970653915405276,17.890679178280088,14.051395406665172,17.88991242414538
23-09-11-009,6.25,24,2.249886536598206,15.843686294555663,17.604809414506295,13.92442778581556,17.762944803295767
23-09-11-009,6.25,24,2.3260693073272707,15.82482442855835,17.370613284427364,13.905565919818248,17.74408293729845
23-09-11-009,6.25,24,2.2994135856628417,15.330067062377932,17.230200121361115,13.410808553637828,17.249325571118035
23-09-11-009,6.25,24,2.2732934296131138,15.384520626068115,17.18844869766845,13.465262117328013,17.303779134808217
23-09-11-009,6.25,24,2.270375019311905,15.280672645568849,17.283567112572417,13.361414136828746,17.199931154308953
23-09-11-009,6.25,24,2.2806967675685885,15.37880172729492,17.26986383480994,13.459543218554817,17.298060236035024
23-09-11-009,6.25,24,2.25507453083992,15.334198093414306,17.165211424845527,13.414939584674205,17.253456602154408
23-09-11-009,6.25,24,2.3097067296504976,15.321015071868898,17.001396899093372,13.401756563128796,17.240273580609
23-09-11-009,6.25,24,2.352209049463272,15.250187301635744,16.840045351635226,13.33092879289564,17.169445810375848
23-09-11-009,6.25,24,2.395102244615555,15.145357990264895,16.57173905327722,13.226099481524791,17.064616499004998
23-09-11-009,6.25,24,2.4041254818439484,15.180781173706057,16.387631569654417,13.261522664965955,17.10003968244616
23-09-11-009,6.25,24,2.4620528757572173,15.110984802246096,16.25766587677712,13.191726293505994,17.030243310986197
23-09-11-009,6.25,24,2.453336137533188,14.884842967987062,16.15994628749933,12.965584459246958,16.804101476727165
23-09-11-009,6.25,24,2.454747915267945,14.786008644104005,16.044780522053234,12.866750135363901,16.705267152844108
23-09-11-009,6.25,24,2.4734796404838564,15.032979869842531,16.02559735254869,13.113721361102428,16.952238378582635
23-09-11-009,6.25,24,2.497339272499085,14.730525970458986,15.948370486883565,12.811267461718884,16.649784479199088
23-09-11-009,6.25,24,2.477746069431305,14.472336387634279,15.799946170915993,12.553077878894175,16.391594896374382
23-09-11-009,6.25,24,2.517071092128754,14.392892932891847,15.757519494899984,12.473634424151744,16.31215144163195
23-09-11-009,6.25,24,2.5795660734176638,14.524259662628175,15.68833245710347,12.605001153888072,16.44351817136828
23-09-11-009,6.25,24,2.5086117088794713,14.082010173797608,15.514889256152225,12.162751665057506,16.00126868253771
23-09-11-009,6.25,24,2.5558455288410187,13.986247444152832,15.329862735032675,12.06698893541273,15.905505952892934
23-09-11-009,6.25,24,2.626724296808243,14.145512580871582,15.182824000197696,12.226254072131479,16.064771089611686
23-09-11-009,6.25,24,2.680676728487015,14.173615264892579,14.84757771695641,12.254356756152475,16.092873773632682
23-09-11-009,6.25,24,2.7136277496814727,13.994836807250977,14.538727604230484,12.075578298510873,15.91409531599108
23-09-11-009,6.25,24,2.8174773573875425,14.058150100708007,14.281312842454941,12.138891591967905,15.977408609448108
23-09-11-009,6.25,24,2.8477460741996765,13.959639930725098,14.04358035285455,12.040381421984996,15.8788984394652
23-09-11-009,6.25,24,2.8784900188446048,13.999686527252198,13.820669057153571,12.080428018512094,15.918945035992301
23-09-11-009,6.25,24,2.920966708660126,13.84719114303589,13.649398488464673,11.927932634295786,15.766449651775993
23-09-11-009,6.25,24,2.9432636976242073,13.61757860183716,13.534410682838558,11.698320093097056,15.536837110577263
23-09-11-009,6.25,24,3.004285824298859,13.45224666595459,13.435606611572572,11.532988157214486,15.371505174694693
23-09-11-009,6.25,24,2.9731830120086675,13.53497943878174,13.359277528923842,11.615720930041636,15.454237947521843
23-09-11-009,6.25,24,2.9879868626594543,13.252962112426758,13.274970907340462,11.333703603686654,15.172220621166861
23-09-11-009,6.25,24,3.00738217830658,13.348492240905763,13.257696121643441,11.42923373216566,15.267750749645867
23-09-11-009,6.25,24,3.040530300140381,13.492904376983644,13.159048048433192,11.573645868243542,15.412162885723745
23-09-11-009,6.25,24,3.0245281577110292,13.556615066528321,13.039165107013751,11.63735655778822,15.475873575268423
23-09-11-009,6.25,24,3.090088677406311,13.391312313079837,12.897545917020611,11.472053804339733,15.31057082181994
23-09-11-009,6.25,24,3.132795035839081,13.216622829437258,12.744686451534726,11.297364320697156,15.13588133817736
23-09-11-009,6.25,24,3.1823550939559935,12.968496608734132,12.514311033077627,11.049238099994028,14.887755117474235
23-09-11-009,6.25,24,3.234699070453644,12.618319129943849,12.29061959125574,10.699060621203746,14.537577638683953
23-09-11-009,6.25,24,3.3236295461654666,12.262306880950929,12.061674648476592,10.343048372210827,14.18156538969103
23-09-11-009,6.25,24,3.393004143238068,12.173256397247314,11.845840878951426,10.253997888507211,14.092514905987418
23-09-11-009,6.25,24,3.4524605631828313,12.032936668395998,11.675028893957624,10.113678159655894,13.952195177136101
23-09-11-009,6.25,24,3.4917511224746707,12.007833766937257,11.564879953097888,10.088575258197153,13.92709227567736
23-09-11-009,6.25,24,3.482892084121705,12.157573127746582,11.47969933241747,10.23831461900648,14.076831636486684
23-09-11-009,6.25,24,3.4881379604339604,12.013991546630859,11.421446040467558,10.094733037890755,13.933250055370962
23-09-11-009,6.25,24,3.523940372467041,11.743038940429686,11.38155388630943,9.823780431689585,13.662297449169788
23-09-11-009,6.25,24,3.543910169601441,11.80992364883423,11.285793809073063,9.890665140094129,13.729182157574332
23-09-11-009,6.25,24,3.555198550224304,11.4986065864563,11.19200655040558,9.579348077716197,13.417865095196401
23-09-11-009,6.25,24,3.637944769859314,11.44660406112671,11.124484938405699,9.527345552386606,13.365862569866813
23-09-11-009,6.25,24,3.6402826547622684,11.627995777130128,11.090105306951575,9.708737268390024,13.547254285870231
23-09-11-009,6.25,24,3.6343071818351746,11.446897315979003,11.048481266286672,9.527638807238901,13.366155824719105
23-09-11-009,6.25,24,3.5999215682347616,11.414546585083006,11.058432247159061,9.495288076342902,13.33380509382311
23-09-11-009,6.25,24,3.623585327466329,11.528570365905761,11.064397599384115,9.609311857165657,13.447828874645865
23-09-11-009,6.25,24,3.621280284722647,11.134947109222413,11.039169382344092,9.21568860048231,13.054205617962516
23-09-11-009,6.25,24,3.6302664836247764,10.901744842529297,10.964139556229526,8.982486333789193,12.8210033512694
23-09-11-009,6.25,24,3.677063282330831,11.041849994659424,10.93625665099713,9.122591485919322,12.961108503399526
23-09-11-009,6.25,24,3.7274987578392036,10.946831703186035,10.866311980285627,9.027573194445932,12.866090211926139
23-09-11-009,6.25,24,3.6706563472747806,10.63463201522827,10.759693177246675,8.715373506488167,12.553890523968374
23-09-11-009,6.25,24,3.7411533832550052,10.586679840087893,10.672558678820247,8.66742133134779,12.505938348827996
23-09-11-009,6.25,24,3.8162976980209353,10.377218055725098,10.611529237654317,8.457959546984995,12.296476564465202
23-09-11-009,6.25,24,3.8311355590820315,10.173463726043702,10.470933379562364,8.2542052173036,12.092722234783803
23-09-11-009,6.25,24,3.836696243286133,10.068331146240235,10.377053838328747,8.149072637500133,11.987589654980336
23-09-11-009,6.25,24,3.9234670996665955,10.096578598022461,10.277728642688594,8.177320089282357,12.015837106762564
23-09-11-009,6.25,24,3.91208598613739,10.074366188049316,10.149743248806429,8.155107679309214,11.993624696789418
23-09-11-009,6.25,24,4.002901983261109,9.96653938293457,9.974800821785342,8.047280874194467,11.885797891674674
23-09-11-009,6.25,24,4.0752587676048275,10.128601169586181,9.805365618832997,8.20934266084608,12.047859678326283
23-09-11-009,6.25,24,4.176226007938385,10.042862033843996,9.606611652420009,8.123603525103892,11.962120542584099
23-09-11-009,6.25,24,4.261616051197052,10.192979621887208,9.475833278362765,8.273721113147104,12.112238130627311
23-09-11-009,6.25,24,4.310802495479583,10.326354503631592,9.392621975795358,8.407095994891488,12.245613012371695
23-09-11-009,6.25,24,4.267504322528839,10.297790908813477,9.342739328769783,8.378532400073375,12.217049417553579
23-09-11-009,6.25,24,4.244965624809265,9.921168518066406,9.333293756183721,8.001910009326302,11.840427026806509
23-09-11-009,6.25,24,4.279966390132904,9.743057079315186,9.350667429759156,7.823798570575083,11.66231558805529
23-09-11-009,6.25,24,4.28149391412735,9.60669900894165,9.337741636812092,7.687440500201547,11.525957517681753
23-09-11-009,6.25,24,4.274039614200593,9.396194953918457,9.272281385734102,7.476936445178354,11.31545346265856
23-09-11-009,6.25,24,4.294774198532105,9.28889171600342,9.213442654527288,7.369633207263317,11.208150224743523
23-09-11-009,6.25,24,4.384244346618653,9.496962089538576,9.135422192359439,7.577703580798473,11.416220598278677
23-09-11-009,6.25,24,4.40606198310852,9.476359748840334,9.035809671628996,7.5571012401002315,11.395618257580438
23-09-11-009,6.25,24,4.449607491493225,9.4054913520813,8.898173089341816,7.486232843341198,11.324749860821402
23-09-11-009,6.25,24,4.489484179019929,9.476000118255616,8.805150056913737,7.556741609515513,11.39525862699572
23-09-11-009,6.25,24,4.59684522151947,9.50683536529541,8.7321913498412,7.587576856555308,11.426093874035512
23-09-11-009,6.25,24,4.590421676635743,9.245740699768067,8.66375264237831,7.3264821910279645,11.16499920850817
23-09-11-009,6.25,24,4.567778563499451,9.310735130310059,8.611753897850308,7.391476621569956,11.22999363905016
23-09-11-009,6.25,24,4.602611613273622,9.243266773223876,8.60022387571903,7.324008264483774,11.16252528196398
23-09-11-009,6.25,24,4.6062836170196535,9.099762439727783,8.600946599978185,7.180503930987681,11.019020948467887
23-09-11-009,6.25,24,4.62307915687561,9.11816110610962,8.56106873535225,7.198902597369517,11.037419614849721
23-09-11-009,6.25,24,4.588783550262451,9.251661777496338,8.525612186251214,7.332403268756235,11.170920286236441
23-09-11-009,6.25,24,4.658566808700562,9.026271533966064,8.444837776388843,7.107013025225961,10.945530042706167
23-09-11-009,6.25,24,4.6838177919387824,8.80416030883789,8.376180506215412,6.884901800097787,10.723418817577993
23-09-11-009,6.25,24,4.793264222145081,8.519042491912842,8.23338444377718,6.599783983172739,10.438301000652945
23-09-11-009,6.25,24,4.782105684280396,8.249262428283693,8.127839561419496,6.33000391954359,10.168520937023796
23-09-11-009,6.25,24,4.92260262966156,8.10465892791748,8.019619851260307,6.185400419177378,10.023917436657584
23-09-11-009,6.25,24,4.9065788865089415,8.148496952056885,7.959418915252929,6.229238443316782,10.067755460796988
23-09-11-009,6.25,24,4.93941570520401,8.21229690551758,7.881467503173534,6.293038396777477,10.131555414257683
23-09-11-009,6.25,24,4.936797845363617,8.258864917755128,7.865912628108569,6.339606409015025,10.17812342649523
23-09-11-009,6.25,24,4.9682629942893985,8.466652240753174,7.815783127016769,6.547393732013071,10.385910749493277
23-09-11-009,6.25,24,4.960161769390107,8.316249637603761,7.784225510340891,6.396991128863658,10.235508146343864
23-09-11-009,6.25,24,5.028118777275086,8.256727199554444,7.733956950043177,6.337468690814341,10.175985708294547
23-09-11-009,6.25,24,5.016056966781616,8.078300075531006,7.6812672251161285,6.159041566790903,9.997558584271108
23-09-11-009,6.25,24,5.05926480293274,8.154677085876465,7.614876044581712,6.235418577136362,10.073935594616568
23-09-11-009,6.25,24,5.09731912612915,8.044301490783692,7.562442380399348,6.125042982043589,9.963559999523795
23-09-11-009,6.25,24,5.122989058494568,8.048113346099854,7.461494891292119,6.128854837359751,9.967371854839957
23-09-11-009,6.25,24,5.157718348503113,7.984529342651367,7.382834277262557,6.065270833911264,9.90378785139147
23-09-11-009,6.25,24,5.267319440841675,7.991785087585449,7.306417791107766,6.072526578845347,9.911043596325552
23-09-11-009,6.25,24,5.255516457557678,7.898221111297607,7.211787809676711,5.9789626025575044,9.817479620037709
23-09-11-009,6.25,24,5.288953995704651,7.631724548339843,7.126413608991368,5.71246603959974,9.550983057079947
23-09-11-009,6.25,24,5.361938261985779,7.554256153106689,7.118817811552681,5.634997644366586,9.473514661846792
23-09-11-009,6.25,24,5.374003791809082,7.503427219390868,7.073236121911711,5.584168710650766,9.422685728130972
23-09-11-009,6.25,24,5.286594343185425,7.5802384376525875,7.024924843912977,5.660979928912485,9.49949694639269
23-09-11-009,6.25,24,5.37176251411438,7.498781452178956,7.032859658105395,5.579522943438853,9.418039960919058
23-09-11-009,6.25,24,5.41278154850006,7.401993904113771,7.02719102945489,5.482735395373668,9.321252412853873
23-09-11-009,6.25,24,5.34159746170044,7.516695079803467,6.959790470891331,5.597436571063365,9.435953588543569
23-09-11-009,6.25,24,5.388593244552613,7.47972547531128,6.930715108992486,5.560466966571178,9.398983984051384
23-09-11-009,6.25,24,5.459863448143006,7.411626167297364,6.891235433209975,5.492367658557261,9.330884676037467
23-09-11-009,6.25,24,5.446870183944704,7.4221895217895515,6.785126066379174,5.502931013049449,9.341448030529655
23-09-11-009,6.25,24,5.515502190589904,7.745157241821289,6.6873766512992905,5.825898733081186,9.664415750561393
23-09-11-009,6.25,24,5.6182111501693734,7.631258602142335,6.598467949211187,5.712000093402232,9.550517110882438
23-09-11-009,6.25,24,5.644636082649232,7.6312227439880385,6.486370597070781,5.711964235247936,9.55048125272814
23-09-11-009,6.25,24,5.694574308395387,7.587682723999023,6.39148273273993,5.668424215258921,9.506941232739127
23-09-11-009,6.25,24,5.743463691075643,7.331818771362305,6.32651177826096,5.412560262622202,9.251077280102407
23-09-11-009,6.25,24,5.7680636914571135,7.147162170410156,6.277376310734202,5.227903661670053,9.066420679150259
23-09-11-009,6.25,24,5.7925486516952525,6.999495792388917,6.232907861963758,5.080237283648814,8.91875430112902
23-09-11-009,6.25,24,5.776569585800171,6.898458099365235,6.19920489740076,4.979199590625132,8.817716608105338
23-09-11-009,6.25,24,5.814640669822694,6.61620361328125,6.1869589601162716,4.696945104541148,8.535462122021354
23-09-11-009,6.25,24,5.834859646161397,6.871277923583985,6.177958856503642,4.952019414843883,8.790536432324089
23-09-11-009,6.25,24,5.801253765424093,6.849146938323976,6.116389194298455,4.929888429583873,8.76840544706408
23-09-11-009,6.25,24,5.817002178827923,6.957725048065186,6.075066360668711,5.038466539325084,8.876983556805289
23-09-11-009,6.25,24,5.94504262606303,7.090727996826173,6.015480833574682,5.17146948808607,9.009986505566275
23-09-11-009,6.25,24,5.927861396471661,7.269020462036133,5.9475206815859405,5.3497619532960305,9.188278970776235
23-09-11-009,6.25,24,5.9990609169006355,7.2181085586547855,5.875322772224109,5.298850049914683,9.137367067394887
23-09-11-009,6.25,24,5.988005606333416,7.074906978607178,5.8615889014363285,5.155648469867075,8.994165487347281
23-09-11-009,6.25,24,6.015946075121563,6.823632774353028,5.806766200096343,4.904374265612925,8.74289128309313
23-09-11-009,6.25,24,5.983114954630535,6.652516422271729,5.770303821373487,4.733257913531626,8.57177493101183
23-09-11-009,6.25,24,6.0806142536799115,6.554912509918213,5.687307533109292,4.635654001178111,8.474171018658316
23-09-11-009,6.25,24,6.101251384417217,6.642797985076905,5.584265236943578,4.723539476336803,8.562056493817007
23-09-11-009,6.25,24,6.222257881164551,6.693391685485841,5.458158293176075,4.774133176745738,8.612650194225942
23-09-11-009,6.25,24,6.308938503265381,6.584843044281007,5.349709950501783,4.665584535540904,8.504101553021108
23-09-11-009,6.25,24,6.341691088676453,6.610430889129639,5.258648324197411,4.691172380389537,8.529689397869742
23-09-11-009,6.25,24,6.391967105865478,6.649072551727295,5.199716471274084,4.729814042987193,8.568331060467397
23-09-11-009,6.25,24,6.362533402442932,6.366054210662843,5.172696692147369,4.44679570192274,8.285312719402945
23-09-11-009,6.25,24,6.393049796422323,6.3006494140625,5.140073306536776,4.381390905322397,8.219907922802602
23-09-11-009,6.25,24,6.387671702702841,6.3754226493835455,5.1208647227635655,4.456164140643443,8.294681158123648
23-09-11-009,6.25,24,6.4372832870483405,6.368966464996339,5.054177873586503,4.449707956256236,8.28822497373644
23-09-11-009,6.25,24,6.448488316535951,6.416142158508301,4.994943447011684,4.496883649768199,8.335400667248404
23-09-11-009,6.25,24,6.559873566627503,6.467966957092286,4.912204370326982,4.548708448352183,8.387225465832389
23-09-11-009,6.25,24,6.568814636866252,6.493268795013428,4.82854270773821,4.574010286273325,8.412527303753532
23-09-11-009,6.25,24,6.634218446413676,6.42172908782959,4.736103628072073,4.502470579089487,8.340987596569693
23-09-11-009,6.25,24,6.688411474227906,6.306915378570557,4.6466289070644455,4.3876568698304546,8.22617388731066
23-09-11-009,6.25,24,6.726952862739563,5.991494464874268,4.5467703953938825,4.072235956134166,7.910752973614371
23-09-11-009,6.25,24,6.833717751502991,5.8421050071716305,4.455584383027393,3.922846498431528,7.761363515911733
23-09-11-009,6.25,24,6.875601196289063,5.793034744262695,4.363274388665506,3.873776235522592,7.712293253002797
23-09-11-009,6.25,24,6.91660270690918,5.9300731086730964,4.261688857560378,4.010814599932994,7.849331617413199
23-09-11-009,6.25,24,6.976787829399109,5.829793872833252,4.194428700843342,3.9105353640931497,7.749052381573355
23-09-11-009,6.25,24,7.047008967399597,6.050380172729492,4.106817948612381,4.131121663989389,7.969638681469594
23-09-11-009,6.25,24,7.047419619560241,6.168088665008544,4.008083610743015,4.248830156268442,8.087347173748647
23-09-11-009,6.25,24,7.157413339614869,6.119917392730714,3.897661969985337,4.200658883990611,8.039175901470816
23-09-11-009,6.25,24,7.237400722503662,5.931624469757081,3.795220985006579,4.012365961016978,7.850882978497183
23-09-11-009,6.25,24,7.340580415725709,5.9173457717895515,3.6589671307407,3.998087263049449,7.836604280529654
23-09-11-009,6.25,24,7.387969198226929,5.667852897644043,3.530915276148398,3.748594388903941,7.587111406384146
23-09-11-009,6.25,24,7.505758117039999,5.646174259185791,3.4157993802106272,3.7269157504456887,7.565432767925894
23-09-11-009,6.25,24,7.596097343762716,5.564790515899659,3.3308777453133622,3.6455320071595567,7.484049024639762
23-09-11-009,6.25,24,7.6362241204579675,5.60637882232666,3.2356457813750463,3.687120313586558,7.525637331066763
23-09-11-009,6.25,24,7.6377294715245565,5.511012344360352,3.173929771343497,3.591753835620249,7.430270853100454
23-09-11-009,6.25,24,7.725646689732869,5.56086685180664,3.142947380265603,3.6416083430665376,7.480125360546743
23-09-11-009,6.25,24,7.72720238685608,5.280346508026123,3.0911617319828046,3.3610879992860205,7.199605016766226
23-09-11-009,6.25,24,7.708069880803426,5.21897138595581,2.994228834198895,3.2997128772157076,7.138229894695913
23-09-11-009,6.25,24,7.8264939435323075,5.096991767883301,2.8826162712211794,3.1777332591431984,7.016250276623404
23-09-11-009,6.25,24,8.000688732465107,5.0300795936584475,2.726242947431895,3.110821084918345,6.94933810239855
23-09-11-009,6.25,24,8.155001152356466,5.05741771697998,2.4961906857863343,3.1381592082398777,6.976676225720083
23-09-11-009,6.25,24,8.34213489373525,5.182356243133546,2.2665533000889035,3.263097734393443,7.101614751873648
23-09-11-009,6.25,24,8.644639782905578,5.019938316345215,2.038881923854411,3.100679807605112,6.939196825085317
23-09-11-009,6.25,24,8.79349970817566,4.96732801437378,1.7954237793412267,3.048069505633677,6.886586523113882
23-09-11-009,6.25,24,9.011018896102906,4.842377796173096,1.5568867962710282,2.9231192874329937,6.761636304913199
23-09-11-009,6.25,24,9.308040356636047,4.646867675781251,1.3430960222622834,2.727609167041148,6.566126184521353
23-09-11-009,6.25,24,9.54947383403778,4.52170913696289,0.9819629722423583,2.6024506282227877,6.440967645702993
23-09-11-009,6.25,24,9.841046023368836,4.7058522987365725,0.664429107101557,2.78659378999647,6.625110807476675


==> flow_dat_23-09-11-011.csv <==
Versuch,Concentration,Aging,Druck (bar),Flow,Flow_pred,lowerBound,upperBound
23-09-11-011,12.5,9,0.2706154809892177,9.546618518829346,14.583903559658928,7.4038623927109875,11.689374644947705
23-09-11-011,12.5,9,0.36990855425596236,15.526674900054932,20.589774696801754,13.383918773936573,17.669431026173292
23-09-11-011,12.5,9,0.4605096518993378,21.59153772354126,26.519552636467814,19.4487815974229,23.734293849659622
23-09-11-011,12.5,9,0.5366658285260201,26.94484897613526,29.09168137828635,24.802092850016898,29.08760510225362
23-09-11-011,12.5,9,0.5737262796610594,28.688020133972174,29.858593666131554,26.545264007853813,30.830776260090534
23-09-11-011,12.5,9,0.548198610668381,27.92087345123291,29.777821174327197,25.77811732511455,30.06362957735127
23-09-11-011,12.5,9,0.5744786472370227,27.51288814544678,29.658476152277395,25.37013201932842,29.65564427156514
23-09-11-011,12.5,9,0.5739776126419505,27.010992050170902,29.578801173267856,24.86823592405254,29.153748176289263
23-09-11-011,12.5,9,0.5914077458654841,27.153801727294926,29.199085721984368,25.011045601176566,29.296557853413287
23-09-11-011,12.5,9,0.605545894963046,26.84815887451172,28.724729260436256,24.70540274839336,28.990915000630082
23-09-11-011,12.5,9,0.6984090173368653,25.965740432739263,28.22742994797016,23.822984306620903,28.108496558857624
23-09-11-011,12.5,9,0.7631492601459225,24.773234024047852,27.75177668739971,22.63047789792949,26.915990150166213
23-09-11-011,12.5,9,0.7732887314756711,23.97406505584717,27.469644163760613,21.83130892972881,26.11682118196553
23-09-11-011,12.5,9,0.7833142500122389,22.71444763183594,27.378227409015206,20.57169150571758,24.857203757954302
23-09-11-011,12.5,9,0.7134992327292762,22.105488967895507,27.64429025081875,19.962732841777147,24.248245094013868
23-09-11-011,12.5,9,0.7363010829687119,21.99703903198242,27.901205873960098,19.85428290586406,24.13979515810078
23-09-11-011,12.5,9,0.6543623788654804,22.066213989257815,28.338705124543456,19.923457863139454,24.208970115376175
23-09-11-011,12.5,9,0.6660067577660085,21.45635633468628,28.44859776490125,19.31360020856792,23.59911246080464
23-09-11-011,12.5,9,0.6062067997455597,21.898164653778075,28.76995572573329,19.755408527659714,24.040920779896435
23-09-11-011,12.5,9,0.6701630117495856,23.027731990814207,28.73088526762777,20.884975864695846,25.170488116932567
23-09-11-011,12.5,9,0.6112093189855416,23.71855173110962,28.635404915176817,21.57579560499126,25.86130785722798
23-09-11-011,12.5,9,0.6691054852803549,24.209183979034425,28.167418132482823,22.066427852916064,26.351940105152785
23-09-11-011,12.5,9,0.7031911735733349,25.522357177734378,27.796994137824086,23.379601051616017,27.66511330385274
23-09-11-011,12.5,9,0.7982838553686937,26.038363838195803,27.172980432617887,23.895607712077442,28.181119964314163
23-09-11-011,12.5,9,0.8362216435372829,25.880928039550785,26.69807521467236,23.738171913432424,28.023684165669145
23-09-11-011,12.5,9,0.8908642217516899,26.279552650451663,26.333553276324263,24.136796524333302,28.422308776570024
23-09-11-011,12.5,9,0.894109633564949,26.390867042541508,26.242884372397977,24.248110916423148,28.53362316865987
23-09-11-011,12.5,9,0.8804916986823081,25.524894332885744,26.230655793538503,23.382138206767383,27.667650459004104
23-09-11-011,12.5,9,0.8458973615368208,24.725627517700197,26.257478492204417,22.582871391581836,26.868383643818557
23-09-11-011,12.5,9,0.8428790009518463,24.106995391845707,26.36126307682102,21.964239265727347,26.249751517964068
23-09-11-011,12.5,9,0.8751298046608765,23.050452117919924,26.351469280802768,20.907695991801564,25.193208244038285
23-09-11-011,12.5,9,0.8350969231625399,22.159094696044924,26.204932717531218,20.016338569926564,24.301850822163285
23-09-11-011,12.5,9,0.8862407291432223,21.806061916351318,26.051522601565637,19.663305790232958,23.94881804246968
23-09-11-011,12.5,9,0.9323513591786227,21.851042060852052,25.969383877038887,19.70828593473369,23.993798186970412
23-09-11-011,12.5,9,0.9332146110137304,21.420582847595213,25.69027363741028,19.277826721476853,23.563338973713574
23-09-11-011,12.5,9,0.9244452746709189,21.69654407501221,25.505925821118495,19.55378794889385,23.83930020113057
23-09-11-011,12.5,9,1.0052741306026778,22.937428665161132,25.44226087234032,20.79467253904277,25.080184791279493
23-09-11-011,12.5,9,1.0024511020382245,23.844935131072997,25.267412621967654,21.702179004954637,25.987691257191358
23-09-11-011,12.5,9,0.9729786238074303,24.580175399780273,25.099234418333882,22.437419273661913,26.722931525898634
23-09-11-011,12.5,9,1.0479887998104096,25.709582176208496,25.04903922375515,23.566826050090135,27.852338302326856
23-09-11-011,12.5,9,1.0339187821745872,25.850827064514164,25.070100843374355,23.708070938395803,27.993583190632524
23-09-11-011,12.5,9,1.0389820036292077,24.883689155578615,24.912533912083813,22.740933029460255,27.026445281696976
23-09-11-011,12.5,9,0.9885347186028958,24.64366477966309,24.914160808890124,22.50090865354473,26.78642090578145
23-09-11-011,12.5,9,1.0788167097667853,24.172526397705084,24.91262137552919,22.029770271586724,26.315282523823445
23-09-11-011,12.5,9,1.0468816616634529,23.265581665039065,25.00526722184909,21.122825538920704,25.408337791157425
23-09-11-011,12.5,9,1.0349595897893114,22.32297607421875,24.95110241440743,20.18021994810039,24.46573220033711
23-09-11-011,12.5,9,0.9773100155095259,22.052515277862554,25.22637135925416,19.909759151744193,24.195271403980914
23-09-11-011,12.5,9,1.0245742271343867,21.175075874328616,25.469934037929033,19.032319748210256,23.317832000446977
23-09-11-011,12.5,9,0.899208287894726,20.79859214782715,25.575866655713973,18.65583602170879,22.94134827394551
23-09-11-011,12.5,9,0.890300314128399,21.52696601867676,25.54053717795627,19.3842098925584,23.66972214479512
23-09-11-011,12.5,9,0.9648334071040154,22.553936691284182,25.608416867411385,20.41118056516582,24.696692817402543
23-09-11-011,12.5,9,1.0005457326769829,23.206547756195068,25.35959909339353,21.063791630076707,25.34930388231343
23-09-11-011,12.5,9,0.9795454010367395,24.384155960083007,25.097049558451708,22.241399833964646,26.526912086201367
23-09-11-011,12.5,9,1.0606496383746467,24.90936767578125,25.0424969196799,22.76661154966289,27.05212380189961
23-09-11-011,12.5,9,1.059833421309789,24.512712478637695,25.019214572493674,22.369956352519335,26.655468604756056
23-09-11-011,12.5,9,1.0005417158206305,24.513523864746094,25.025723310553705,22.370767738627734,26.656279990864455
23-09-11-011,12.5,9,1.0160571922858557,24.375163650512697,25.224431435380193,22.232407524394336,26.517919776631057
23-09-11-011,12.5,9,0.9753007372220356,23.789512825012206,25.378172416352953,21.646756698893846,25.932268951130567
23-09-11-011,12.5,9,0.9298980861902236,23.181282920837404,25.38249054035677,21.038526794719044,25.324039046955765
23-09-11-011,12.5,9,0.9575992971658706,23.051166267395022,25.515042159046686,20.90841014127666,25.193922393513382
23-09-11-011,12.5,9,0.9976816236972809,22.42993003845215,25.52534481585569,20.287173912333788,24.57268616457051
23-09-11-011,12.5,9,0.9300890505313872,21.857000465393067,25.36090931882195,19.714244339274707,23.999756591511428
23-09-11-011,12.5,9,0.9686109155416489,21.386105270385745,25.216189348294154,19.243349144267384,23.528861396504105
23-09-11-011,12.5,9,1.0373183131217958,21.584437274932867,25.15528563583095,19.441681148814506,23.727193401051228
23-09-11-011,12.5,9,1.0536707431077958,20.96974611282349,24.949507740975736,18.82698998670513,23.11250223894185
23-09-11-011,12.5,9,1.038482913374901,21.30705728530884,24.769133949080306,19.16430115919048,23.4498134114272
23-09-11-011,12.5,9,1.0657022677361967,22.21874055862427,24.72673431768228,20.07598443250591,24.36149668474263
23-09-11-011,12.5,9,1.0899176917970181,22.94442529678345,24.784638571025344,20.80166917066509,25.08718142290181
23-09-11-011,12.5,9,1.0662174485623837,23.121581840515137,24.804078280789074,20.978825714396777,25.264337966633498
23-09-11-011,12.5,9,1.0145400665700437,24.264076423645022,24.761738300995237,22.121320297526662,26.406832549763383
23-09-11-011,12.5,9,1.0253579489886762,24.58601188659668,24.726502999885955,22.44325576047832,26.72876801271504
23-09-11-011,12.5,9,1.0948976278305054,24.21661548614502,24.71408472508903,22.07385936002666,26.35937161226338
23-09-11-011,12.5,9,1.114399191737175,24.372863388061525,24.57391247010917,22.230107261943164,26.515619514179885
23-09-11-011,12.5,9,1.0747492611408236,24.80259475708008,24.458017267200866,22.65983863096172,26.94535088319844
23-09-11-011,12.5,9,1.1104208976030352,24.424338340759277,24.512400925061762,22.281582214640917,26.567094466877638
23-09-11-011,12.5,9,1.1047475725412372,24.075976753234865,24.59938389690519,21.933220627116505,26.218732879353226
23-09-11-011,12.5,9,1.0574578672647479,23.984128761291505,24.65483150154569,21.841372635173144,26.126884887409865
23-09-11-011,12.5,9,1.0543473988771441,23.669477462768555,24.722807861124636,21.526721336650194,25.812233588886915
23-09-11-011,12.5,9,1.0368920952081684,23.24101867675781,24.81429635123972,21.09826255063945,25.38377480287617
23-09-11-011,12.5,9,1.0634415626525882,23.132389068603512,24.802992276342327,20.98963294248515,25.275145194721873
23-09-11-011,12.5,9,1.0418508112430573,23.066587257385255,24.835724128133535,20.923831131266894,25.209343383503615
23-09-11-011,12.5,9,1.0651955962181092,23.21906490325928,24.786839350789027,21.07630877714092,25.36182102937764
23-09-11-011,12.5,9,1.0321244657039643,23.01077785491944,24.812216409130833,20.86802172880108,25.1535339810378
23-09-11-011,12.5,9,1.0702366888523103,22.78785610198975,24.793098165890015,20.64509997587139,24.93061222810811
23-09-11-011,12.5,9,1.0461206138134003,22.393463516235354,24.799165558801345,20.250707390116993,24.536219642353714
23-09-11-011,12.5,9,1.0548622190952301,22.41617832183838,24.684885744351277,20.27342219572002,24.55893444795674
23-09-11-011,12.5,9,1.061038938164711,22.428669548034673,24.62724752565456,20.285913421916312,24.571425674153033
23-09-11-011,12.5,9,1.1106103211641312,22.619077491760258,24.572411206102686,20.476321365641898,24.76183361787862
23-09-11-011,12.5,9,1.110119205713272,22.703383255004884,24.504444436813802,20.560627128886523,24.846139381123244
23-09-11-011,12.5,9,1.083704361319542,23.024676704406737,24.462008937730936,20.881920578288376,25.167432830525097
23-09-11-011,12.5,9,1.1016868591308595,22.90004711151123,24.54825403265691,20.75729098539287,25.04280323762959
23-09-11-011,12.5,9,1.0902493685483932,22.862113380432127,24.64447456369493,20.719357254313767,25.004869506550488
23-09-11-011,12.5,9,1.0511441439390183,22.783771705627444,24.68522102089188,20.641015579509084,24.926527831745805
23-09-11-011,12.5,9,1.0438779801130296,22.788699531555178,24.75268564259306,20.645943405436817,24.93145565767354
23-09-11-011,12.5,9,1.0557214170694351,22.808517837524416,24.752155874969976,20.665761711406056,24.951273963642777
23-09-11-011,12.5,9,1.0552053958177567,23.047368621826173,24.68942789753097,20.904612495707813,25.190124747944534
23-09-11-011,12.5,9,1.0906159967184066,22.935652542114255,24.6079401618937,20.792896415995894,25.078408668232615
23-09-11-011,12.5,9,1.094268971681595,22.70645027160645,24.558106329444552,20.56369414548809,24.84920639772481
23-09-11-011,12.5,9,1.099873238801956,22.642773056030272,24.495022744050004,20.50001692991191,24.785529182148633
23-09-11-011,12.5,9,1.0899862855672835,22.61749820709229,24.515254036355536,20.47474208097393,24.76025433321065
23-09-11-011,12.5,9,1.098644605278969,22.573192405700688,24.50819539106329,20.430436279582327,24.71594853181905
23-09-11-011,12.5,9,1.076647788286209,22.35693197250366,24.554352114496442,20.2141758463853,24.49968809862202
23-09-11-011,12.5,9,1.0991647392511368,22.245758628845216,24.517178615765403,20.103002502726856,24.388514754963577
23-09-11-011,12.5,9,1.0680040091276168,22.24282665252686,24.53201632893945,20.100070526408498,24.38558277864522
23-09-11-011,12.5,9,1.1158200711011887,22.279339027404788,24.494747119113583,20.136582901286427,24.42209515352315
23-09-11-011,12.5,9,1.0883647888898849,22.036955451965337,24.55589384952699,19.894199325846976,24.179711578083698
23-09-11-011,12.5,9,1.1024321436882019,21.912874317169194,24.49801184565687,19.770118191050834,24.055630443287555
23-09-11-011,12.5,9,1.0570400029420854,22.030393981933596,24.52793949663362,19.887637855815235,24.173150108051956
23-09-11-011,12.5,9,1.1080248743295669,22.179707336425782,24.4410340143339,20.03695121030742,24.322463462544142
23-09-11-011,12.5,9,1.095004418492317,22.12308368682862,24.444728961289417,19.980327560710258,24.26583981294698
23-09-11-011,12.5,9,1.1490405946969986,21.760407829284674,24.28890535292655,19.617651703166313,23.903163955403034
23-09-11-011,12.5,9,1.0998657703399657,21.858718872070316,24.26376153043908,19.715962745951956,24.001474998188677
23-09-11-011,12.5,9,1.1655214995145797,21.877987289428717,24.197015988686832,19.735231163310356,24.020743415547077
23-09-11-011,12.5,9,1.1255742758512497,21.82817058563233,24.253903095865805,19.685414459513968,23.97092671175069
23-09-11-011,12.5,9,1.1416050106287003,21.398309612274172,24.234406036167492,19.25555348615581,23.541065738392533
23-09-11-011,12.5,9,1.1091984897851943,21.62065315246582,24.34964679768189,19.47789702634746,23.76340927858418
23-09-11-011,12.5,9,1.1134319692850112,21.754526138305664,24.397876750020885,19.611770012187304,23.897282264424025
23-09-11-011,12.5,9,1.0849246829748154,21.795536041259766,24.46306271880307,19.652779915141405,23.938292167378126
23-09-11-011,12.5,9,1.0919954150915145,21.579719352722165,24.54340000324437,19.436963226603805,23.722475478840526
23-09-11-011,12.5,9,1.0960859030485153,21.678761100769044,24.542991265081877,19.536004974650684,23.821517226887405
23-09-11-011,12.5,9,1.0537904918193817,21.58778400421143,24.52550011045317,19.445027878093068,23.73054013032979
23-09-11-011,12.5,9,1.1137168794870378,21.50447244644165,24.49328210640354,19.36171632032329,23.64722857256001
23-09-11-011,12.5,9,1.0970326125621797,21.49178094863892,24.457018342587897,19.34902482252056,23.63453707475728
23-09-11-011,12.5,9,1.1143878549337387,21.498531532287597,24.27871221723007,19.355775406169236,23.641287658405957
23-09-11-011,12.5,9,1.1213337272405626,21.479029083251955,24.227939303577937,19.336272957133595,23.621785209370316
23-09-11-011,12.5,9,1.1780692338943481,21.636884593963625,24.100089036882757,19.494128467845265,23.779640720081986
23-09-11-011,12.5,9,1.1493012547492982,21.694414901733403,23.99234960844993,19.551658775615042,23.837171027851763
23-09-11-011,12.5,9,1.1868530720472337,21.637646484375,23.92494367932394,19.49489035825664,23.78040261049336
23-09-11-011,12.5,9,1.1902919709682465,21.259732246398926,23.943183260189173,19.116976120280565,23.402488372517286
23-09-11-011,12.5,9,1.168743070960045,20.964109897613525,23.90591462578071,18.821353771495165,23.106866023731886
23-09-11-011,12.5,9,1.1651569336652758,20.560161495208742,23.88356253673061,18.417405369090382,22.702917621327103
23-09-11-011,12.5,9,1.1756289809942246,20.12076416015625,23.859986343056857,17.978008034037888,22.26352028627461
23-09-11-011,12.5,9,1.2027567058801654,19.970791625976563,23.79909912589256,17.828035499858203,22.113547752094924
23-09-11-011,12.5,9,1.2070798605680466,20.381405925750734,23.733413119386487,18.238649799632373,22.524162051869094
23-09-11-011,12.5,9,1.2120223462581636,20.918672847747803,23.656480004305998,18.775916721629443,23.061428973866164
23-09-11-011,12.5,9,1.2118276655673983,21.373616695404053,23.693692056003087,19.230860569285692,23.516372821522413
23-09-11-011,12.5,9,1.2304543495178224,21.609450817108154,23.767251882456783,19.466694690989794,23.752206943226515
23-09-11-011,12.5,9,1.1763096034526825,21.25614309310913,23.830592679430822,19.11338696699077,23.39889921922749
23-09-11-011,12.5,9,1.1549000561237337,20.794814586639404,23.903602982263898,18.652058460521044,22.937570712757765
23-09-11-011,12.5,9,1.1670077204704286,20.327287387847903,24.02802069233968,18.184531261729543,22.470043513966264
23-09-11-011,12.5,9,1.1599823236465454,19.74488067626953,24.01399623576299,17.60212455015117,21.887636802387892
23-09-11-011,12.5,9,1.142113932967186,19.7002498626709,23.89524140016367,17.55749373655254,21.843005988789262
23-09-11-011,12.5,9,1.1862593322992325,19.80870580673218,23.819453941134118,17.66594968061382,21.951461932850542
23-09-11-011,12.5,9,1.2394153863191606,19.770187568664554,23.69257095109471,17.627431442546193,21.912943694782914
23-09-11-011,12.5,9,1.2209164261817933,19.616909980773926,23.522574812076577,17.474153854655565,21.759666106892286
23-09-11-011,12.5,9,1.2504273831844332,19.938475513458254,23.485522342806135,17.795719387339894,22.081231639576615
23-09-11-011,12.5,9,1.2632013738155365,19.96051254272461,23.496279195752525,17.81775641660625,22.103268668842972
23-09-11-011,12.5,9,1.212647357583046,19.98346681594849,23.515269312718097,17.84071068983013,22.12622294206685
23-09-11-011,12.5,9,1.23170203268528,20.002449989318848,23.584646621869467,17.859693863200487,22.145206115437208
23-09-11-011,12.5,9,1.2073526203632354,20.31864681243897,23.67849106264145,18.17589068632061,22.46140293855733
23-09-11-011,12.5,9,1.2007703721523286,20.5187931060791,23.61609893716045,18.37603697996074,22.661549232197462
23-09-11-011,12.5,9,1.1959872096776962,20.49628944396973,23.673268190673078,18.35353331785137,22.63904557008809
23-09-11-011,12.5,9,1.2573813199996948,20.444431114196778,23.63604156173509,18.301674988078418,22.58718724031514
23-09-11-011,12.5,9,1.1908924847841265,20.480127525329593,23.5623294414752,18.337371399211232,22.622883651447953
23-09-11-011,12.5,9,1.2339745819568635,20.553323078155522,23.44945383729617,18.41056695203716,22.696079204273882
23-09-11-011,12.5,9,1.2535443603992462,20.32432737350464,23.446294028526175,18.18157124738628,22.467083499623
23-09-11-011,12.5,9,1.2769268453121185,20.01945962905884,23.255023940866838,17.87670350294048,22.1622157551772
23-09-11-011,12.5,9,1.2596559286117555,19.669205760955812,23.15989977178883,17.52644963483745,21.811961887074172
23-09-11-011,12.5,9,1.3285434871912005,19.818284225463866,23.08119264485246,17.675528099345506,21.961040351582227
23-09-11-011,12.5,9,1.3025524735450746,19.744590854644777,23.012065834077543,17.601834728526416,21.887346980763137
23-09-11-011,12.5,9,1.3104080736637118,19.59736604690552,22.93070584110392,17.45460992078716,21.74012217302388
23-09-11-011,12.5,9,1.3270127534866334,19.612726306915285,22.96105891734787,17.469970180796924,21.755482433033645
23-09-11-011,12.5,9,1.318497145175934,20.016635513305665,22.93244551972137,17.873879387187305,22.159391639424026
23-09-11-011,12.5,9,1.3065049827098847,20.159918403625486,22.927818588377516,18.017162277507126,22.302674529743847
23-09-11-011,12.5,9,1.3233156830072403,20.268095111846925,22.982796268804922,18.125338985728565,22.410851237965286
23-09-11-011,12.5,9,1.313765135407448,20.42475900650025,22.979066221387775,18.28200288038189,22.56751513261861
23-09-11-011,12.5,9,1.2871502727270125,20.669773864746098,22.98985242062176,18.527017738627737,22.81252999086446
23-09-11-011,12.5,9,1.3212062686681747,20.864078521728523,22.968858892062002,18.721322395610162,23.006834647846883
23-09-11-011,12.5,9,1.2986882865428924,20.758267593383792,22.997394991950593,18.61551146726543,22.901023719502152
23-09-11-011,12.5,9,1.3385839015245435,20.61799421310425,22.92932810003345,18.47523808698589,22.76075033922261
23-09-11-011,12.5,9,1.2930842250585555,20.485637855529784,22.931884871364275,18.342881729411424,22.628393981648145
23-09-11-011,12.5,9,1.3365333288908006,20.400052642822267,22.895332056206122,18.257296516703907,22.542808768940628
23-09-11-011,12.5,9,1.3193492382764815,20.107198333740236,22.939589518595177,17.964442207621875,22.249954459858596
23-09-11-011,12.5,9,1.3252093553543092,20.00583515167237,22.83955684725707,17.863079025554008,22.14859127779073
23-09-11-011,12.5,9,1.3064299106597899,19.802154350280762,22.899195025043547,17.659398224162402,21.944910476399123
23-09-11-011,12.5,9,1.3658132553100586,19.724688148498537,22.902284249278672,17.581932022380176,21.867444274616897
23-09-11-011,12.5,9,1.2932475179433822,19.514827537536622,22.854733289476144,17.37207141141826,21.657583663654982
23-09-11-011,12.5,9,1.317106106877327,19.161268043518067,22.734218443844444,17.018511917399707,21.304024169636428
23-09-11-011,12.5,9,1.3598378509283067,18.75386438369751,22.683924469278065,16.61110825757915,20.89662050981587
23-09-11-011,12.5,9,1.3942523390054702,18.79501132965088,22.483109549530514,16.65225520353252,20.93776745576924
23-09-11-011,12.5,9,1.4025892823934556,18.712085437774657,22.361810026365845,16.569329311656297,20.854841563893018
23-09-11-011,12.5,9,1.4397704482078553,19.028173542022706,22.3282367225245,16.885417415904346,21.170929668141067
23-09-11-011,12.5,9,1.4056001096963882,19.40878429412842,22.37297887817335,17.26602816801006,21.55154042024678
23-09-11-011,12.5,9,1.3843615442514419,19.548931789398193,22.429536079374145,17.406175663279832,21.691687915516553
23-09-11-011,12.5,9,1.3615538626909256,19.368220138549805,22.478953693234562,17.225464012431445,21.510976264668166
23-09-11-011,12.5,9,1.361242011189461,18.957964897155765,22.39512496779289,16.815208771037405,21.100721023274126
23-09-11-011,12.5,9,1.4035385459661485,18.64463939666748,22.22379040789355,16.50188327054912,20.78739552278584
23-09-11-011,12.5,9,1.4671059548854828,18.64302263259888,21.95312441866551,16.500266506480518,20.78577875871724
23-09-11-011,12.5,9,1.5100873291492465,18.89454517364502,21.667027556823026,16.75178904752666,21.03730129976338
23-09-11-011,12.5,9,1.560134220123291,18.948600482940677,21.46522080927715,16.805844356822316,21.091356609059037
23-09-11-011,12.5,9,1.5711510956287387,18.896222877502442,21.33814735607708,16.75346675138408,21.038979003620803
23-09-11-011,12.5,9,1.551737052202225,18.8903546333313,21.237028296680624,16.74759850721294,21.03311075944966
23-09-11-011,12.5,9,1.5604851365089418,18.786082363128664,21.284199480996655,16.643326237010303,20.928838489247024
23-09-11-011,12.5,9,1.5843658208847047,18.610891914367677,21.306668092071018,16.468135788249317,20.753648040486038
23-09-11-011,12.5,9,1.525476771593094,18.25864534378052,21.21917932832966,16.115889217662158,20.40140146989888
23-09-11-011,12.5,9,1.5546517074108124,18.513418865203857,21.21609029590033,16.370662739085496,20.656174991322217
23-09-11-011,12.5,9,1.6159282267093658,18.419986152648928,21.273456917582454,16.277230026530567,20.56274227876729
23-09-11-011,12.5,9,1.5627534061670303,18.25707092285156,21.133926444813614,16.1143147967332,20.39982704896992
23-09-11-011,12.5,9,1.542241820693016,17.722896766662597,21.00971617271189,15.580140640544238,19.865652892780957
23-09-11-011,12.5,9,1.627868655323982,18.096731758117677,20.95426281389736,15.953975631999318,20.239487884236038
23-09-11-011,12.5,9,1.6457137554883958,17.895041942596436,20.751008028454848,15.752285816478077,20.037798068714796
23-09-11-011,12.5,9,1.656508132815361,17.37094316482544,20.461936066828983,15.228187038707082,19.5136992909438
23-09-11-011,12.5,9,1.7114639282226565,17.28141317367554,20.294988681021913,15.13865704755718,19.4241692997939
23-09-11-011,12.5,9,1.7535981178283695,17.504158687591556,20.100744644414004,15.361402561473197,19.646914813709916
23-09-11-011,12.5,9,1.7496658384799957,17.12899675369263,19.94328032922714,14.98624062757427,19.27175287981099
23-09-11-011,12.5,9,1.7872291147708894,17.338128948211672,19.81903572388699,15.195372822093313,19.480885074330033
23-09-11-011,12.5,9,1.7712322652339938,17.462700748443606,19.716641539523742,15.319944622325247,19.605456874561966
23-09-11-011,12.5,9,1.8018133282661437,17.348538780212404,19.623427468517605,15.205782654094046,19.491294906330765
23-09-11-011,12.5,9,1.8279978215694428,17.21502571105957,19.613893857068767,15.072269584941212,19.35778183717793
23-09-11-011,12.5,9,1.8173990428447722,17.12884340286255,19.486437943100988,14.986087276744191,19.27159952898091
23-09-11-011,12.5,9,1.7941551029682161,16.992058181762697,19.33301986719465,14.849302055644339,19.134814307881058
23-09-11-011,12.5,9,1.8638606965541842,16.727262783050538,19.224706459901547,14.584506656932179,18.8700189091689
23-09-11-011,12.5,9,1.9135007202625274,16.584682559967042,19.097565299253638,14.441926433848684,18.727438686085403
23-09-11-011,12.5,9,1.9068754196166993,16.435831832885743,18.84068295441881,14.293075706767384,18.578587959004103
23-09-11-011,12.5,9,1.9099745631217957,16.458401870727542,18.635653773508825,14.315645744609183,18.601157996845902
23-09-11-011,12.5,9,1.9818678021430969,16.11471290588379,18.459127510083814,13.97195677976543,18.25746903200215
23-09-11-011,12.5,9,2.014655256271362,16.27420349121094,18.21206801984613,14.131447365092582,18.4169596173293
23-09-11-011,12.5,9,2.0443722307682037,16.05114440917969,17.841597704086386,13.908388283061333,18.193900535298052
23-09-11-011,12.5,9,2.0912098228931426,16.02798643112183,17.5520968646889,13.88523030500347,18.17074255724019
23-09-11-011,12.5,9,2.191874766349793,15.885008525848388,17.302353819485752,13.74225239973003,18.02776465196675
23-09-11-011,12.5,9,2.2055294513702393,15.73232460021973,17.142133926255056,13.589568474101371,17.87508072633809
23-09-11-011,12.5,9,2.2090444564819336,15.493502140045166,17.05572157667038,13.350746013926807,17.636258266163527
23-09-11-011,12.5,9,2.1686032652854923,15.629985237121584,17.072758918773303,13.487229111003225,17.772741363239945
23-09-11-011,12.5,9,2.1587636530399323,15.282637023925782,17.0551620791481,13.139880897807423,17.42539315004414
23-09-11-011,12.5,9,2.1781184256076815,15.101102542877198,17.049691010472895,12.95834641675884,17.243858668995557
23-09-11-011,12.5,9,2.2199788987636566,15.075170516967773,16.89367482908556,12.932414390849415,17.217926643086134
23-09-11-011,12.5,9,2.213533043861389,14.984023761749269,16.618030232577055,12.84126763563091,17.126779887867627
23-09-11-011,12.5,9,2.29850150346756,14.608905887603761,16.33334966477109,12.466149761485402,16.75166201372212
23-09-11-011,12.5,9,2.3953018844127656,14.69536828994751,16.08110173170636,12.552612163829151,16.83812441606587
23-09-11-011,12.5,9,2.4268314063549044,14.469401264190674,15.742124465994648,12.326645138072315,16.612157390309033
23-09-11-011,12.5,9,2.445196896791458,14.406140041351321,15.466216016630785,12.263383915232962,16.54889616746968
23-09-11-011,12.5,9,2.5246460795402528,14.286819076538087,15.281040822039532,12.144062950419729,16.429575202656448
23-09-11-011,12.5,9,2.5643033266067508,14.187997627258303,15.084966334718727,12.045241501139945,16.330753753376662
23-09-11-011,12.5,9,2.5822294235229495,14.08813934326172,14.90262063533197,11.94538321714336,16.23089546938008
23-09-11-011,12.5,9,2.6313203215599064,13.922598552703858,14.754292198289303,11.7798424265855,16.065354678822217
23-09-11-011,12.5,9,2.6372869610786442,13.778816986083985,14.617235373012168,11.636060859965626,15.921573112202344
23-09-11-011,12.5,9,2.6895113348960877,13.820412540435791,14.493181734322901,11.677656414317433,15.96316866655415
23-09-11-011,12.5,9,2.721049094200134,13.594108200073244,14.3735899780855,11.451352073954885,15.736864326191602
23-09-11-011,12.5,9,2.7253835916519167,13.420303058624267,14.185283793545892,11.277546932505908,15.563059184742626
23-09-11-011,12.5,9,2.774724328517914,13.487561130523682,13.991275785964298,11.344805004405323,15.63031725664204
23-09-11-011,12.5,9,2.871695625782013,13.27148609161377,13.780164982550101,11.128729965495411,15.414242217732129
23-09-11-011,12.5,9,2.941911852359772,12.959565353393554,13.520741246812138,10.816809227275195,15.102321479511913
23-09-11-011,12.5,9,3.0046584486961367,12.949948024749755,13.271421277255127,10.807191898631396,15.092704150868114
23-09-11-011,12.5,9,3.0829470038414004,12.685300827026367,13.083139607894493,10.542544700908008,14.828056953144726
23-09-11-011,12.5,9,3.1291407108306886,12.46188497543335,12.90816827813673,10.31912884931499,14.604641101551708
23-09-11-011,12.5,9,3.149682927131653,12.570061111450196,12.726745943865112,10.427304985331837,14.712817237568554
23-09-11-011,12.5,9,3.2101356148719793,12.337980365753173,12.55714860507139,10.195224239634815,14.480736491871532
23-09-11-011,12.5,9,3.293638408184052,12.089938545227051,12.393044740268031,9.947182419108692,14.23269467134541
23-09-11-011,12.5,9,3.3630369067192083,11.968524742126466,12.177914910021363,9.825768616008107,14.111280868244824
23-09-11-011,12.5,9,3.4057000041008,11.916569137573243,11.972239775124175,9.773813011454884,14.059325263691601
23-09-11-011,12.5,9,3.522302973270417,11.342121219635011,11.821096707826612,9.199365093516652,13.48487734575337
23-09-11-011,12.5,9,3.574461174011231,11.2909086227417,11.652988609213203,9.148152496623341,13.433664748860059
23-09-11-011,12.5,9,3.5655046939849857,11.151055812835693,11.46847130852028,9.008299686717335,13.293811938954052
23-09-11-011,12.5,9,3.6746754884719848,11.003388118743896,11.333195759743738,8.860631992625537,13.146144244862255
23-09-11-011,12.5,9,3.7541970610618596,10.717829704284668,11.198556167077008,8.57507357816631,12.860585830403027
23-09-11-011,12.5,9,3.783471500873566,10.764314460754393,10.992806923213358,8.621558334636035,12.907070586872752
23-09-11-011,12.5,9,3.8380985379219057,10.778591537475586,10.839612037332515,8.635835411357228,12.921347663593945
23-09-11-011,12.5,9,3.9741404294967655,10.648021888732911,10.704183619332369,8.505265762614552,12.79077801485127
23-09-11-011,12.5,9,3.983399319648743,10.75140895843506,10.556605454657067,8.608652832316702,12.89416508455342
23-09-11-011,12.5,9,4.030863952636719,10.659568691253662,10.430071647078853,8.516812565135304,12.802324817372021
23-09-11-011,12.5,9,4.087464237213135,10.510516262054445,10.352507778620911,8.367760135936086,12.653272388172804
23-09-11-011,12.5,9,4.100472438335419,9.94564962387085,10.270440789463832,7.802893497752491,12.088405749989208
23-09-11-011,12.5,9,4.137478625774384,9.826471138000489,10.18791739840265,7.68371501188213,11.969227264118848
23-09-11-011,12.5,9,4.156614172458649,9.444890785217286,10.12911568571548,7.302134659098927,11.587646911335645
23-09-11-011,12.5,9,4.206371438503266,9.406218910217286,10.04834923579386,7.263462784098927,11.548975036335644
23-09-11-011,12.5,9,4.213128793239593,9.278079128265382,9.958130020568634,7.1353230021470235,11.420835254383741
23-09-11-011,12.5,9,4.273967778682709,9.469046115875244,9.847130660737552,7.326289989756885,11.611802241993603
23-09-11-011,12.5,9,4.332526862621307,9.492299938201905,9.736751217256153,7.349543812083546,11.635056064320263
23-09-11-011,12.5,9,4.3978598594665534,9.791149520874022,9.588207502177294,7.648393394755663,11.93390564699238
23-09-11-011,12.5,9,4.447727942466736,9.421925354003907,9.442580002500828,7.279169227885548,11.564681480122266
23-09-11-011,12.5,9,4.539687561988831,9.558888244628907,9.31152178377954,7.416132118510548,11.701644370747266
23-09-11-011,12.5,9,4.596161580085755,9.683259487152101,9.168012011954811,7.540503361033743,11.82601561327046
23-09-11-011,12.5,9,4.6237944841384895,9.523063659667969,9.040024891820435,7.38030753354961,11.665819785786328
23-09-11-011,12.5,9,4.719228339195252,9.217919540405275,8.927278085236955,7.075163414286916,11.360675666523633
23-09-11-011,12.5,9,4.735210108757019,9.150618839263917,8.830533348944083,7.007862713145558,11.293374965382275
23-09-11-011,12.5,9,4.794585633277894,8.87399253845215,8.724351767229107,6.731236412333791,11.016748664570509
23-09-11-011,12.5,9,4.815575957298279,8.478893566131593,8.665708102522176,6.336137440013234,10.621649692249951
23-09-11-011,12.5,9,4.865323710441589,8.40406093597412,8.570454752237021,6.261304809855762,10.54681706209248
23-09-11-011,12.5,9,4.853053402900697,8.431119632720947,8.470071268088402,6.288363506602588,10.573875758839305
23-09-11-011,12.5,9,4.9534691095352175,8.479663753509522,8.345761256970025,6.336907627391163,10.62241987962788
23-09-11-011,12.5,9,5.02563397884369,8.38083086013794,8.213175017332983,6.238074734019582,10.5235869862563
23-09-11-011,12.5,9,5.102602076530457,8.381040000915528,8.029823728081658,6.238283874797169,10.523796127033886
23-09-11-011,12.5,9,5.172625589370727,8.24829797744751,7.885238788837953,6.105541851329152,10.39105410356587
23-09-11-011,12.5,9,5.279212307929993,8.0046893119812,7.787595250560367,5.861933185862842,10.14744543809956
23-09-11-011,12.5,9,5.290697836875916,8.071192932128906,7.733337129596397,5.928436806010547,10.213949058247264
23-09-11-011,12.5,9,5.253630042076111,8.172813606262206,7.688297003635292,6.030057480143848,10.315569732380565
23-09-11-011,12.5,9,5.2294957637786865,8.223743820190428,7.670754828663447,6.0809876940720695,10.366499946308787
23-09-11-011,12.5,9,5.2783266544342045,8.303490543365479,7.622590953422982,6.16073441724712,10.446246669483838
23-09-11-011,12.5,9,5.320558404922486,8.26521635055542,7.532946292475437,6.122460224437061,10.407972476673779
23-09-11-011,12.5,9,5.404524970054627,8.11560115814209,7.385492513862252,5.972845032023731,10.258357284260448
23-09-11-011,12.5,9,5.465635371208191,8.071347427368163,7.250123267951794,5.928591301249805,10.214103553486522
23-09-11-011,12.5,9,5.579109573364258,7.7818078994750985,7.12127330942044,5.639051773356739,9.924564025593458
23-09-11-011,12.5,9,5.59993166923523,7.6658394813537605,7.01839299325389,5.523083355235402,9.80859560747212
23-09-11-011,12.5,9,5.627289843559265,7.59873218536377,6.92158611188141,5.45597605924541,9.74148831148213
23-09-11-011,12.5,9,5.650194398562114,7.395473384857178,6.8379981986232234,5.252717258738819,9.538229510975537
23-09-11-011,12.5,9,5.697537461916606,7.254765987396241,6.739292631624046,5.1120098612778815,9.3975221135146
23-09-11-011,12.5,9,5.780525247255961,7.276976108551025,6.635522816054144,5.134219982432667,9.419732234669384
23-09-11-011,12.5,9,5.838354150454204,7.3180409431457525,6.52383775048355,5.175284817027393,9.460797069264112
23-09-11-011,12.5,9,5.878472296396891,7.195783710479737,6.400539514966832,5.053027584361377,9.338539836598096
23-09-11-011,12.5,9,5.921098899841309,7.411315441131592,6.287182094615033,5.268559315013233,9.55407156724995
23-09-11-011,12.5,9,5.997816681861877,7.324940013885498,6.17434523520786,5.182183887767138,9.467696140003858
23-09-11-011,12.5,9,6.057910466194153,7.398105812072754,6.0421761731885635,5.2553496859543944,9.540861938191114
23-09-11-011,12.5,9,6.11556556224823,7.120779991149902,5.903340516934795,4.978023865031544,9.263536117268261
23-09-11-011,12.5,9,6.204690504074097,7.007898902893067,5.784032417501734,4.865142776774707,9.150655029011427
23-09-11-011,12.5,9,6.265079236030579,6.796212673187257,5.704969011289522,4.653456547068897,8.938968799305616
23-09-11-011,12.5,9,6.294593501091004,6.714384555816651,5.620742480616032,4.571628429698292,8.857140681935011
23-09-11-011,12.5,9,6.254716753959656,6.542495727539063,5.543798912119371,4.399739601420704,8.685251853657423
23-09-11-011,12.5,9,6.3262975215911865,6.613472557067871,5.469122967708133,4.470716430949512,8.75622868318623
23-09-11-011,12.5,9,6.398480415344238,6.772940254211427,5.360829124606758,4.6301841280930685,8.915696380329786
23-09-11-011,12.5,9,6.45409529209137,6.775593280792237,5.161007854812644,4.632837154673878,8.918349406910597
23-09-11-011,12.5,9,6.57051296234131,6.72178430557251,4.926544347446754,4.57902817945415,8.86454043169087
23-09-11-011,12.5,9,6.767780280113221,6.623533630371094,4.651253440835779,4.480777504252735,8.766289756489453
23-09-11-011,12.5,9,6.935628986358643,6.553282928466798,4.312866289647373,4.410526802348439,8.696039054585157
23-09-11-011,12.5,9,7.124161314964295,6.377697658538819,3.9699155989324346,4.234941532420461,8.520453784657178
23-09-11-011,12.5,9,7.361875224113465,6.326668739318849,3.653734476676465,4.183912613200491,8.469424865437208
23-09-11-011,12.5,9,7.505619597434998,6.202239704132081,3.367844093779036,4.059483578013722,8.34499583025044
23-09-11-011,12.5,9,7.6497035980224615,6.12874116897583,3.1238740195822827,3.9859850428574712,8.27149729509419
23-09-11-011,12.5,9,7.748404407501221,5.966676807403564,2.934021568600074,3.823920681285205,8.109432933521923
23-09-11-011,12.5,9,7.832279229164124,5.810544204711914,2.739062863576662,3.667788078593555,7.953300330830274
23-09-11-011,12.5,9,7.928157424926758,5.644499874114991,2.536843158140665,3.5017437479966316,7.78725600023335
23-09-11-011,12.5,9,8.103948283195496,5.6988927841186525,2.3296731367798915,3.5561366580002933,7.841648910237012
23-09-11-011,12.5,9,8.290209174156189,5.72018222808838,2.142946544940854,3.5774261019700204,7.862938354206738
23-09-11-011,12.5,9,8.419904565811159,5.621160507202148,1.9431025461592926,3.4784043810837892,7.763916633320507
23-09-11-011,12.5,9,8.444303599993388,5.458207798004151,1.7453758916178645,3.3154516718857914,7.60096392412251
23-09-11-011,12.5,9,8.601350275675456,5.35045166015625,1.5894406522786637,3.207695534037891,7.49320778627461
23-09-11-011,12.5,9,8.799064747492473,5.025506401062012,1.4442156570761462,2.882750274943653,7.168262527180371
23-09-11-011,12.5,9,8.854539419809978,4.762366676330567,1.2139629583682663,2.6196105502122076,6.9051228024489255
23-09-11-011,12.5,9,8.961362371444702,4.705140495300293,0.8910098121186011,2.562384369181934,6.847896621418652
23-09-11-011,12.5,9,9.351984589894613,4.655396175384522,0.6209678305935412,2.5126400492661625,6.798152301502881


==> flow_dat_23-09-11-015.csv <==
Versuch,Concentration,Aging,Druck (bar),Flow,Flow_pred,lowerBound,upperBound
23-09-11-015,12.5,11,0.1846328616142273,7.6731842994689945,7.621178874110544,4.157437457368072,11.188931141569917
23-09-11-015,12.5,11,0.17522908411920066,12.192701625823975,10.362107572557276,8.676954783723053,15.708448467924898
23-09-11-015,12.5,11,0.16019898615777486,18.221096134185792,13.952413467122804,14.70534929208487,21.736842976286717
23-09-11-015,12.5,11,0.2082071280106902,22.744321632385258,16.43890687664544,19.228574790284334,26.260068474486182
23-09-11-015,12.5,11,0.2989746918901801,25.246991157531742,19.54217062510754,21.73124431543082,28.762737999632662
23-09-11-015,12.5,11,0.39521563258022063,23.73897571563721,22.774307660481576,20.223228873536286,27.254722557738134
23-09-11-015,12.5,11,0.4581668371334672,20.309477519989017,25.817019869913388,16.793730677888092,23.82522436208994
23-09-11-015,12.5,11,0.46899800468236214,18.723936939239504,28.01399324747054,15.208190097138582,22.239683781340425
23-09-11-015,12.5,11,0.5365452326834201,18.61382875442505,28.70149026136112,15.098081912324128,22.129575596525974
23-09-11-015,12.5,11,0.5278334390372038,18.492298793792727,28.835452036301916,14.976551951691805,22.00804563589365
23-09-11-015,12.5,11,0.5016283061355352,18.87660827636719,28.845638842406956,15.360861434266267,22.39235511846811
23-09-11-015,12.5,11,0.518581086024642,22.732763957977298,28.83865461776559,19.217017115876374,26.248510800078222
23-09-11-015,12.5,11,0.59070417098701,22.31610374450684,28.775025920283856,18.800356902405916,25.831850586607764
23-09-11-015,12.5,11,0.5458253975957632,22.76034965515137,28.655315124571047,19.24460281305045,26.27609649725229
23-09-11-015,12.5,11,0.5835707420483232,22.062937831878664,28.586089342002673,18.54719098977774,25.578684673979588
23-09-11-015,12.5,11,0.6166456485167147,22.08866958618164,28.557979242798684,18.57292274408072,25.604416428282562
23-09-11-015,12.5,11,0.5864776340313256,21.28084697723389,28.462595368665767,17.76510013513297,24.79659381933481
23-09-11-015,12.5,11,0.60478012310341,21.941216678619387,28.433146273163164,18.425469836518467,25.456963520720308
23-09-11-015,12.5,11,0.6052773327566683,21.294769115448002,28.35655476421472,17.77902227334708,24.810515957548922
23-09-11-015,12.5,11,0.5989670037291944,21.829946632385255,28.134384953777836,18.314199790284334,25.345693474486175
23-09-11-015,12.5,11,0.6504063977859914,22.069123764038086,28.01314047887813,18.553376921937165,25.584870606139006
23-09-11-015,12.5,11,0.68657940402627,22.325076446533203,27.94901577159433,18.80932960443228,25.840823288634127
23-09-11-015,12.5,11,0.6587173555046322,22.269971885681155,27.76635009217962,18.754225043580234,25.785718727782076
23-09-11-015,12.5,11,0.6344776369631291,21.767832317352298,27.80928543718057,18.252085475251377,25.283579159453218
23-09-11-015,12.5,11,0.6799556769430638,22.866356410980227,27.88263466086448,19.350609568879307,26.382103253081148
23-09-11-015,12.5,11,0.6317481581121683,21.715510025024418,27.892848319781695,18.199763182923498,25.23125686712534
23-09-11-015,12.5,11,0.6550861753523349,22.03528518676758,27.741363934060786,18.519538344666657,25.551032028868505
23-09-11-015,12.5,11,0.6543368950486184,20.752161312103272,27.656571576273574,17.23641447000235,24.267908154204193
23-09-11-015,12.5,11,0.6998596999794244,22.03763265609741,27.572652510299505,18.52188581399649,25.553379498198332
23-09-11-015,12.5,11,0.7171059537678957,20.465064239501952,27.52183202880866,16.949317397401032,23.980811081602873
23-09-11-015,12.5,11,0.6679791752249004,21.440369510650637,27.34250050963729,17.924622668549716,24.956116352751557
23-09-11-015,12.5,11,0.6768705848604442,19.984035015106205,27.257262778779545,16.468288173005284,23.499781857207125
23-09-11-015,12.5,11,0.732907796651125,21.1109619140625,27.21474115889191,17.595215071961576,24.626708756163424
23-09-11-015,12.5,11,0.7382307250052691,19.890617752075197,27.033234561934226,16.374870909974277,23.406364594176118
23-09-11-015,12.5,11,0.73647137619555,21.15530576705933,26.836259786133745,17.639558924958408,24.67105260916025
23-09-11-015,12.5,11,0.7487726144492627,20.14524793624878,26.729226586661163,16.629501094147855,23.660994778349703
23-09-11-015,12.5,11,0.7661785952746868,21.124167881011964,26.761864837221353,17.60842103891104,24.639914723112888
23-09-11-015,12.5,11,0.7844965696334839,20.38282218933106,26.773294161306968,16.867075347230134,23.898569031431983
23-09-11-015,12.5,11,0.7232698373496532,21.291388378143314,26.732063010850233,17.775641536042393,24.807135220244234
23-09-11-015,12.5,11,0.7312050692737102,20.223623714447022,26.73670586207559,16.707876872346098,23.739370556547946
23-09-11-015,12.5,11,0.7686450310051441,21.32396646499634,26.7761092950521,17.808219622895415,24.839713307097263
23-09-11-015,12.5,11,0.7639138109982014,21.122667179107662,26.593437094240144,17.60692033700674,24.638414021208582
23-09-11-015,12.5,11,0.7649194784462452,22.061215744018554,26.40517126084598,18.54546890191763,25.57696258611948
23-09-11-015,12.5,11,0.8128393039107323,21.042087898254398,26.30656715911567,17.526341056153477,24.557834740355318
23-09-11-015,12.5,11,0.8252571389079095,22.24797588348389,26.28542747453535,18.732229041382965,25.763722725584813
23-09-11-015,12.5,11,0.8194412335753442,21.558797721862796,26.185379458733138,18.04305087976187,25.07454456396372
23-09-11-015,12.5,11,0.7743056938052177,22.13907835006714,26.200127214986395,18.62333150796622,25.65482519216806
23-09-11-015,12.5,11,0.8161189635594687,21.136781044006348,26.240450548585756,17.621034201905424,24.652527886107272
23-09-11-015,12.5,11,0.8050236808260283,22.13359262466431,26.290696188090223,18.617845782563386,25.649339466765234
23-09-11-015,12.5,11,0.803673552175363,20.768740482330326,26.19739148884299,17.252993640229406,24.284487324431247
23-09-11-015,12.5,11,0.7929510044058165,21.13575410842896,26.22631273478052,17.620007266328038,24.65150095052988
23-09-11-015,12.5,11,0.8227804171045623,20.176395320892333,26.166421373336377,16.66064847879141,23.692142162993257
23-09-11-015,12.5,11,0.8008052822947502,21.159651947021484,26.15684911301858,17.643905104920563,24.675398789122404
23-09-11-015,12.5,11,0.8374649032950402,19.851846218109134,26.077437291568376,16.336099376008214,23.367593060210055
23-09-11-015,12.5,11,0.8087212085723877,20.90569772720337,26.09540489180742,17.38995088510245,24.421444569304292
23-09-11-015,12.5,11,0.8354162037372589,19.912392616271973,26.05117850195817,16.39664577417105,23.428139458372897
23-09-11-015,12.5,11,0.8131013825535774,20.75601598739624,26.142082367991,17.240269145295315,24.271762829497163
23-09-11-015,12.5,11,0.8243977442383765,19.637760848999026,26.16094071437111,16.122014006898105,23.153507691099946
23-09-11-015,12.5,11,0.7889491923153401,20.884930057525636,26.15807762917567,17.369183215424712,24.40067689962656
23-09-11-015,12.5,11,0.7988214286665123,20.061804027557375,26.140488845394117,16.546057185456455,23.577550869658296
23-09-11-015,12.5,11,0.837008130500714,20.838223571777345,26.23551135739746,17.322476729676424,24.353970413878265
23-09-11-015,12.5,11,0.8225746027628581,20.791409111022954,26.054888409766185,17.275662268922034,24.307155953123875
23-09-11-015,12.5,11,0.7749288163582485,21.77890005111695,25.994831903527157,18.263153209016025,25.294646893217873
23-09-11-015,12.5,11,0.889487406561772,20.55483379364014,26.05890501505042,17.03908695153922,24.07058063574106
23-09-11-015,12.5,11,0.8309866388142109,20.989081459045412,26.0805249813571,17.47333461694449,24.504828301146333
23-09-11-015,12.5,11,0.8023984469473362,21.036740379333498,26.06452588405641,17.520993537232577,24.55248722143442
23-09-11-015,12.5,11,0.8109529614448547,21.130255966186525,26.237802861305134,17.6145091240856,24.64600280828745
23-09-11-015,12.5,11,0.7829426378011703,20.255293636322023,26.294810038915692,16.7395467942211,23.771040478422947
23-09-11-015,12.5,11,0.7927128314971925,20.92381269454956,26.31589275717304,17.408065852448637,24.439559536650485
23-09-11-015,12.5,11,0.8004100392262142,21.15363391876221,26.33077669554519,17.637887076661286,24.669380760863135
23-09-11-015,12.5,11,0.791471419731776,20.340323486328128,26.230557588968253,16.824576644227207,23.85607032842905
23-09-11-015,12.5,11,0.8030925492445629,20.24723686218262,26.18132698576407,16.7314900200817,23.762983704283542
23-09-11-015,12.5,11,0.8360638878742854,20.550978908538823,26.076022531978268,17.0352320664379,24.066725750639748
23-09-11-015,12.5,11,0.8186430714527766,21.24792005538941,25.914447626664554,17.73217321328849,24.76366689749033
23-09-11-015,12.5,11,0.85820708245039,20.211612625122072,25.71331488470431,16.695865783021148,23.727359467222996
23-09-11-015,12.5,11,0.8810391160845757,21.371953697204592,25.610866994716705,17.85620685510367,24.887700539305513
23-09-11-015,12.5,11,0.9187773603200914,20.541676445007326,25.611002409612396,17.025929602906402,24.05742328710825
23-09-11-015,12.5,11,0.8956540225446226,21.402787590026858,25.600791435976397,17.887040747925937,24.918534432127778
23-09-11-015,12.5,11,0.8185703554252785,20.541955947875977,25.710957591406796,17.026209105775052,24.0577027899769
23-09-11-015,12.5,11,0.8641138785580795,21.905470275878912,25.84157504039678,18.389723433777988,25.421217117979836
23-09-11-015,12.5,11,0.8185143202046553,20.8573938369751,25.789575336839775,17.341646994874175,24.373140679076023
23-09-11-015,12.5,11,0.8413483276466529,21.78235454559326,25.59328204705118,18.26660770349234,25.29810138769418
23-09-11-015,12.5,11,0.9277583352724712,21.203472557067872,25.55296178234463,17.687725714966952,24.719219399168793
23-09-11-015,12.5,11,0.933994324207306,21.48077262878418,25.34215224590491,17.965025786683256,24.996519470885104
23-09-11-015,12.5,11,0.8879362493753432,20.94953645706177,25.30295423694155,17.43378961496085,24.465283299162692
23-09-11-015,12.5,11,0.943137936592102,20.96097330093384,25.438300274350052,17.44522645883292,24.47672014303476
23-09-11-015,12.5,11,0.8637231390178204,20.90680898666382,25.471007574998698,17.391062144562895,24.422555828764743
23-09-11-015,12.5,11,0.8467767825225989,20.033888626098637,25.413230680707674,16.518141783997713,23.54963546819956
23-09-11-015,12.5,11,0.9135383536914985,20.26698554992676,25.460150407618247,16.751238707825834,23.782732392027683
23-09-11-015,12.5,11,0.9233625116447608,19.8304993057251,25.249595013865196,16.314752463624174,23.346246147826022
23-09-11-015,12.5,11,0.9136620988945167,20.917979850769044,25.112497405879566,17.40223300866812,24.433726692869968
23-09-11-015,12.5,11,0.9954289851586025,20.463557739257812,25.211823081034222,16.94781089715689,23.979304581358733
23-09-11-015,12.5,11,0.9288590240478516,21.631128330230716,25.25027343098426,18.115381488129792,25.14687517233164
23-09-11-015,12.5,11,0.8542965837319692,21.283215122222902,25.309211901207732,17.76746828012198,24.798961964323823
23-09-11-015,12.5,11,0.8996253170569738,21.847915534973147,25.544373293981515,18.332168692872223,25.36366237707407
23-09-11-015,12.5,11,0.8779431064923605,21.154465942382817,25.51130904273672,17.638719100281897,24.670212784483738
23-09-11-015,12.5,11,0.8495862965782485,21.34808549880982,25.295393827673195,17.8323386567089,24.86383234091074
23-09-11-015,12.5,11,0.9498483354846636,20.880576152801517,25.240916952192883,17.364829310700593,24.39632299490244
23-09-11-015,12.5,11,0.9881766100724539,20.643684310913088,25.043661372699354,17.127937468812164,24.159431153014012
23-09-11-015,12.5,11,0.9334333514173826,20.856766433715823,24.80962070122235,17.341019591614902,24.372513275816743
23-09-11-015,12.5,11,1.0026797314484917,19.895052452087405,24.829835114617378,16.37930560998648,23.41079929418833
23-09-11-015,12.5,11,0.9946880578001341,20.104849548339846,24.910761626480152,16.589102706238926,23.620596390440767
23-09-11-015,12.5,11,0.936968600153923,19.8552449798584,24.84903161462511,16.33949813775748,23.370991821959322
23-09-11-015,12.5,11,0.9358636865019799,20.202063331604005,25.000761128160033,16.686316489503085,23.717810173704926
23-09-11-015,12.5,11,0.9730757582187654,19.81511531829834,25.03523323398609,16.299368476197415,23.330862160399263
23-09-11-015,12.5,11,0.9053985360264779,21.36843048095703,24.929979992349228,17.852683638856107,24.884177323057955
23-09-11-015,12.5,11,0.9720561364293099,21.080543766021727,24.839738431748152,17.564796923920802,24.59629060812265
23-09-11-015,12.5,11,1.005434487660726,21.270078468322755,24.8330442174783,17.754331626221834,24.785825310423675
23-09-11-015,12.5,11,0.9943227379520734,21.314191036224365,24.620151286425262,17.79844419412344,24.82993787832529
23-09-11-015,12.5,11,0.9774476637442906,20.739041690826415,24.601785305537,17.223294848725494,24.254788532927336
23-09-11-015,12.5,11,1.0437153198321658,20.751797847747802,24.733971725981313,17.23605100564688,24.267544689848727
23-09-11-015,12.5,11,0.9840732895334561,20.53268812179565,24.76745641554247,17.016941279694727,24.048434963896575
23-09-11-015,12.5,11,0.9200436197717984,20.997785835266114,24.780720553922958,17.48203899316519,24.51353267736704
23-09-11-015,12.5,11,0.9723397054274876,20.577622871398926,24.98361982731283,17.061876029298006,24.093369713499847
23-09-11-015,12.5,11,0.9687978117664654,21.61893814086914,25.086533613591698,18.103191298768216,25.134684982970064
23-09-11-015,12.5,11,0.911548441251119,20.84554641723633,24.95606826660211,17.32979957513541,24.361293259337252
23-09-11-015,12.5,11,0.9181521982947984,20.97390735626221,25.01555837031001,17.458160514161285,24.489654198363134
23-09-11-015,12.5,11,1.0042904924352964,20.915390815734867,25.044062055018195,17.399643973633943,24.43113765783579
23-09-11-015,12.5,11,0.9341351877649625,21.16868473052979,24.891195900304993,17.652937888428866,24.684431572630714
23-09-11-015,12.5,11,0.9503945638736089,21.06326099395752,24.766410882119793,17.547514151856596,24.579007836058445
23-09-11-015,12.5,11,1.0100867306192716,20.926450309753417,24.886403440554652,17.410703467652496,24.442197151854337
23-09-11-015,12.5,11,0.9985034480690956,21.161906204223634,24.806491389574756,17.64615936212271,24.677653046324558
23-09-11-015,12.5,11,0.9265915840864183,20.414735984802245,24.79689285186219,16.898989142701325,23.930482826903166
23-09-11-015,12.5,11,0.9857103198766708,20.713980293273927,24.90681023516835,17.198233451173003,24.22972713537485
23-09-11-015,12.5,11,0.9565623131394386,19.868560314178467,24.976171624438212,16.352813472077543,23.38430715627939
23-09-11-015,12.5,11,0.938440316617489,19.893701267242434,24.787122072540086,16.37795442514151,23.40944810934336
23-09-11-015,12.5,11,0.9532086111108463,19.976584243774415,24.757189626418302,16.460837401673494,23.492331085875335
23-09-11-015,12.5,11,1.050710197488467,20.020450248718262,24.626254163409826,16.504703406617338,23.536197090819186
23-09-11-015,12.5,11,1.0055094681183498,20.245233192443852,24.549811687568962,16.72948635034293,23.760980034544772
23-09-11-015,12.5,11,1.0432610795895259,20.13513158798218,24.58422970415906,16.619384745881256,23.650878430083104
23-09-11-015,12.5,11,0.9879016594092053,20.75918020248413,24.8847391416171,17.243433360383207,24.274927044585056
23-09-11-015,12.5,11,0.9313036040465038,20.289348907470707,24.950979850500424,16.773602065369786,23.805095749571628
23-09-11-015,12.5,11,0.8593624563018483,20.61785104751587,25.112552645950327,17.102104205414946,24.133597889616794
23-09-11-015,12.5,11,0.9620238871375721,20.520145969390867,25.102498953071365,17.004399127289943,24.03589281149179
23-09-11-015,12.5,11,0.9369863371054331,20.69535873413086,24.904765968938495,17.17961189202994,24.21110557623178
23-09-11-015,12.5,11,0.9945352749029795,20.472755699157716,24.595885359090172,16.957008857056792,23.98850254125864
23-09-11-015,12.5,11,1.0617165740331014,20.649506034851075,24.582377435536273,17.133759192750155,24.165252876951996
23-09-11-015,12.5,11,1.056399707098802,21.10874341964722,24.45581245951536,17.592996577546295,24.624490261748143
23-09-11-015,12.5,11,0.9707903783520062,20.790266933441163,24.397267574796075,17.274520091340243,24.306013775542084
23-09-11-015,12.5,11,1.0196810375650722,21.31013282775879,24.45397035660004,17.79438598565787,24.82587966985971
23-09-11-015,12.5,11,1.0336415540178616,21.084151210784913,24.528715926517133,17.568404368683993,24.599898052885834
23-09-11-015,12.5,11,1.0233499478300412,21.21994113922119,24.37867814014934,17.704194297120267,24.735687981322116
23-09-11-015,12.5,11,1.0060742642482121,20.99789571762085,24.30969652636598,17.482148875519925,24.513642559721774
23-09-11-015,12.5,11,1.071209530134996,20.421927738189698,24.320635211211965,16.906180896088777,23.93767458029062
23-09-11-015,12.5,11,1.0663605322440466,20.16344690322876,24.39259863798175,16.647700061127836,23.679193745329684
23-09-11-015,12.5,11,1.0262776090701422,19.695298004150395,24.31138192394167,16.17955116204947,23.21104484625132
23-09-11-015,12.5,11,0.9756606006622316,19.8273642539978,24.258185543990585,16.311617411896876,23.343111096098724
23-09-11-015,12.5,11,1.0608063408732415,19.507698440551756,24.294832152185556,15.991951598450834,23.02344528265268
23-09-11-015,12.5,11,1.1077931994199752,20.281647205352783,24.21866875378553,16.76590036325186,23.797394047453707
23-09-11-015,12.5,11,1.0414518669247628,20.326160717010502,23.85066841723154,16.810413874909578,23.841907559111426
23-09-11-015,12.5,11,1.0779988154768945,20.313260364532475,23.575401390442824,16.79751352243155,23.8290072066334
23-09-11-015,12.5,11,1.2284924522042273,20.354381847381593,23.53069644511942,16.838635005280672,23.870128689482513
23-09-11-015,12.5,11,1.2530855968594552,19.612502861022946,23.265699659959296,16.096756018922022,23.12824970312387
23-09-11-015,12.5,11,1.1388191521167756,19.722106647491458,22.967073371858053,16.206359805390534,23.237853489592382
23-09-11-015,12.5,11,1.2255308464169503,19.6458532333374,22.911447196016574,16.13010639123648,23.161600075438322
23-09-11-015,12.5,11,1.2877486849824589,19.92613620758057,23.041684677714265,16.410389365479645,23.441883049681493
23-09-11-015,12.5,11,1.2680852378408116,20.16497898101807,22.913892144565267,16.64923213891715,23.68072582311899
23-09-11-015,12.5,11,1.1610883230964344,20.868491077423098,22.866862129318967,17.352744235322177,24.38423791952402
23-09-11-015,12.5,11,1.228679437438647,20.892543125152592,22.93190481916761,17.376796283051668,24.408289967253516
23-09-11-015,12.5,11,1.2589700124661127,20.573256397247317,23.065237854691865,17.057509555146396,24.089003239348237
23-09-11-015,12.5,11,1.2413238507509232,20.576362895965577,23.03906461046902,17.060616053864656,24.092109738066497
23-09-11-015,12.5,11,1.173659027814865,19.66625032424927,23.046488454006873,16.150503482148345,23.181997166350193
23-09-11-015,12.5,11,1.179446243941784,19.65982446670532,23.165891209602858,16.1440776246044,23.17557130880624
23-09-11-015,12.5,11,1.223416143357754,19.45881643295288,23.336172947459072,15.943069590851957,22.974563275053804
23-09-11-015,12.5,11,1.1744720652699472,19.629620361328126,23.40395481595554,16.113873519227205,23.145367203429046
23-09-11-015,12.5,11,1.1216593936085704,20.34540252685547,23.42296545614185,16.82965568475455,23.86114936895639
23-09-11-015,12.5,11,1.1263265118002894,20.588904762268065,23.533744047495677,17.07315792016714,24.10465160436899
23-09-11-015,12.5,11,1.1661054849624635,20.423400878906254,23.484679548115384,16.907654036805333,23.939147721007174
23-09-11-015,12.5,11,1.1455050349235536,20.67490568161011,23.337419685167276,17.15915883950919,24.19065252371103
23-09-11-015,12.5,11,1.2090328246355058,19.963672828674316,23.227026239862386,16.447925986573395,23.479419670775236
23-09-11-015,12.5,11,1.224981275200844,19.69695739746094,23.106354497085253,16.181210555360018,23.212704239561866
23-09-11-015,12.5,11,1.2036567449569704,19.666163349151613,22.972479226560825,16.150416507050693,23.181910191252534
23-09-11-015,12.5,11,1.2513739436864855,19.96324110031128,23.07303034897975,16.447494258210355,23.478987942412203
23-09-11-015,12.5,11,1.2398074448108674,19.679821300506593,23.208504320857692,16.164074458405672,23.195568142607513
23-09-11-015,12.5,11,1.1384660869836807,20.402543163299562,23.220092460146752,16.886796321198638,23.918290005400486
23-09-11-015,12.5,11,1.1298442333936691,20.27468662261963,23.242616982612187,16.75893978051871,23.79043346472055
23-09-11-015,12.5,11,1.195481610298157,19.972091102600096,23.264497804808585,16.456344260499172,23.48783794470102
23-09-11-015,12.5,11,1.2353555858135223,19.78290910720825,23.093326279840316,16.26716226510733,23.298655949309172
23-09-11-015,12.5,11,1.224277877807617,19.120922470092776,22.92253088604832,15.605175627991853,22.636669312193696
23-09-11-015,12.5,11,1.2591713041067123,19.07011299133301,22.775054666156386,15.554366149232086,22.58585983343393
23-09-11-015,12.5,11,1.2500744462013247,19.226938247680664,22.699542064840042,15.711191405579742,22.742685089781588
23-09-11-015,12.5,11,1.30043044090271,19.523303890228274,22.666460551073133,16.007557048127353,23.039050732329194
23-09-11-015,12.5,11,1.289232313632965,19.957792282104492,22.676522875213152,16.442045440003568,23.473539124205416
23-09-11-015,12.5,11,1.2477735400199892,20.18881130218506,22.59894394999981,16.673064460084134,23.704558144285983
23-09-11-015,12.5,11,1.252000406384468,20.048803710937502,22.549066961245373,16.53305686883658,23.564550553038423
23-09-11-015,12.5,11,1.305569925904274,19.92391176223755,22.529673860291346,16.408164920136628,23.439658604338476
23-09-11-015,12.5,11,1.3363428145647047,19.21726369857788,22.394356593753034,15.701516856476958,22.733010540678805
23-09-11-015,12.5,11,1.303147131204605,19.35616407394409,22.277259727499825,15.840417231843167,22.87191091604501
23-09-11-015,12.5,11,1.344856107234955,19.33721866607666,22.213522659740377,15.821471823975736,22.852965508177583
23-09-11-015,12.5,11,1.3359819352626803,19.3849081993103,22.321451016887444,15.869161357209377,22.90065504141122
23-09-11-015,12.5,11,1.351531982421875,19.676822948455808,22.44114013854471,16.161076106354884,23.192569790556732
23-09-11-015,12.5,11,1.258890038728714,20.188057994842524,22.53014148283483,16.6723111527416,23.703804836943448
23-09-11-015,12.5,11,1.2177830636501312,19.98815803527832,22.482225708398296,16.4724111931774,23.50390487737924
23-09-11-015,12.5,11,1.2808311790227889,20.17446155548096,22.397832882095113,16.658714713380036,23.690208397581884
23-09-11-015,12.5,11,1.3706597685813904,20.17651605606079,22.10215522457667,16.660769213959867,23.692262898161715
23-09-11-015,12.5,11,1.4128423780202866,20.07254161834717,21.698653360461254,16.55679477624625,23.58828846044809
23-09-11-015,12.5,11,1.473071500658989,19.936183834075926,21.49115132325849,16.420436991975002,23.45193067617685
23-09-11-015,12.5,11,1.509771066904068,19.897356605529787,21.38196299380293,16.381609763428862,23.41310344763071
23-09-11-015,12.5,11,1.4310012459754946,19.608043956756593,21.31943276814502,16.092297114655672,23.123790798857513
23-09-11-015,12.5,11,1.4502501189708712,19.63502712249756,21.383460229887582,16.119280280396637,23.150773964598486
23-09-11-015,12.5,11,1.4585498571395874,19.078860569000245,21.47349406480589,15.563113726899322,22.594607411101165
23-09-11-015,12.5,11,1.4262069165706635,19.022430610656738,21.257176249365514,15.506683768555815,22.538177452757658
23-09-11-015,12.5,11,1.4437222629785538,19.04429998397827,21.033383474141246,15.528553141877348,22.560046826079194
23-09-11-015,12.5,11,1.5899818867444993,19.50563449859619,20.849783412765685,15.989887656495268,23.02138134069711
23-09-11-015,12.5,11,1.614914706349373,19.658162212371828,20.648666111172442,16.142415370270903,23.17390905447275
23-09-11-015,12.5,11,1.593622735142708,19.92119665145874,20.440917891223766,16.40544980935782,23.43694349355966
23-09-11-015,12.5,11,1.573931670188904,19.886252975463865,20.44028819277822,16.370506133362944,23.401999817564786
23-09-11-015,12.5,11,1.5964956670999526,19.555452060699466,20.4572888040702,16.03970521859854,23.07119890280039
23-09-11-015,12.5,11,1.5904465049505236,18.921739482879637,20.383705481405855,15.405992640778715,22.43748632498056
23-09-11-015,12.5,11,1.6023708254098894,18.657585811614993,20.194086266277978,15.14183896951407,22.173332653715917
23-09-11-015,12.5,11,1.647922691702843,18.69973955154419,19.985767519973447,15.183992709443269,22.215486393645115
23-09-11-015,12.5,11,1.713874161243439,19.002319049835208,19.781625824505902,15.486572207734286,22.518065891936132
23-09-11-015,12.5,11,1.7502791762351992,19.090735244750974,19.60418503102047,15.574988402650051,22.606482086851898
23-09-11-015,12.5,11,1.7411364853382112,19.412704753875733,19.517726743946394,15.89695791177481,22.928451595976654
23-09-11-015,12.5,11,1.7333541989326477,19.30139036178589,19.4398208857448,15.78564351968497,22.817137203886816
23-09-11-015,12.5,11,1.7117489576339724,19.18664474487305,19.365204401131955,15.670897902772127,22.702391586973974
23-09-11-015,12.5,11,1.771423614025116,18.87398386001587,19.250598420916837,15.358237017914947,22.389730702116793
23-09-11-015,12.5,11,1.8054535031318664,18.80481719970703,19.07630928445485,15.289070357606109,22.320564041807955
23-09-11-015,12.5,11,1.8259091258049014,18.515657901763916,18.839304446125137,14.999911059662994,22.03140474386484
23-09-11-015,12.5,11,1.862401682138443,18.48087558746338,18.642534135308804,14.965128745362458,21.996622429564304
23-09-11-015,12.5,11,1.8873291075229643,18.366642951965332,18.465042896897643,14.85089610986441,21.882389794066256
23-09-11-015,12.5,11,1.9176622211933136,18.376769256591796,18.279961998833436,14.861022414490874,21.892516098692717
23-09-11-015,12.5,11,1.9377447366714478,18.377055644989014,18.187638194453857,14.861308802888091,21.892802487089938
23-09-11-015,12.5,11,1.964331865310669,18.462683486938477,18.04362090447899,14.946936644837555,21.978430329039398
23-09-11-015,12.5,11,1.931417351961136,18.455882835388184,17.89514422552767,14.940135993287262,21.971629677489105
23-09-11-015,12.5,11,1.9959408581256868,18.46496658325195,17.735202834320404,14.949219741151028,21.980713425352874
23-09-11-015,12.5,11,2.03053765296936,18.398109340667723,17.572546048384673,14.8823624985668,21.913856182768647
23-09-11-015,12.5,11,2.060232323408127,18.162770748138428,17.272457816466208,14.647023906037505,21.678517590239352
23-09-11-015,12.5,11,2.0900767743587494,18.012655162811278,17.075397015763862,14.496908320710356,21.528402004912202
23-09-11-015,12.5,11,2.1658242344856267,17.97116861343384,16.951718908857742,14.455421771332917,21.486915455534763
23-09-11-015,12.5,11,2.151155698299408,17.337967014312746,16.88049777053884,13.822220172211823,20.85371385641367
23-09-11-015,12.5,11,2.128112804889679,17.204763793945315,16.810137648461804,13.689016951844392,20.720510636046235
23-09-11-015,12.5,11,2.1166297018527986,17.04856653213501,16.825399156553743,13.532819690034087,20.56431337423593
23-09-11-015,12.5,11,2.146597355604172,17.018575286865236,16.73132589146085,13.502828444764313,20.53432212896616
23-09-11-015,12.5,11,2.153293323516846,16.875578784942626,16.502806158167374,13.359831942841703,20.39132562704355
23-09-11-015,12.5,11,2.2298370122909548,17.00295181274414,16.174781315392163,13.487204970643218,20.51869865484506
23-09-11-015,12.5,11,2.323783659934998,16.862884998321533,15.914214477017985,13.34713815622061,20.378631840422457
23-09-11-015,12.5,11,2.40438261628151,16.448662090301514,15.58201092908075,12.932915248200592,19.964408932402435
23-09-11-015,12.5,11,2.375046181678772,16.373982810974123,15.290548180069326,12.8582359688732,19.889729653075044
23-09-11-015,12.5,11,2.4536231577396395,16.10324993133545,15.125203451610425,12.587503089234529,19.618996773436372
23-09-11-015,12.5,11,2.506304568052292,15.78484582901001,15.011725697094061,12.269098986909087,19.300592671110934
23-09-11-015,12.5,11,2.4852077782154085,15.774829387664795,14.767184832808475,12.259082545563873,19.29057622976572
23-09-11-015,12.5,11,2.520536297559738,15.877540397644044,14.575426887093624,12.361793555543121,19.393287239744964
23-09-11-015,12.5,11,2.633830416202545,15.398254108428954,14.412133845351516,11.882507266328032,18.914000950529875
23-09-11-015,12.5,11,2.666157174110413,15.105315399169921,14.181482406358537,11.589568557068999,18.62106224127084
23-09-11-015,12.5,11,2.6933907628059393,14.901896667480468,13.939428304286317,11.386149825379546,18.41764350958139
23-09-11-015,12.5,11,2.7532988071441657,14.55813617706299,13.747938539045222,11.042389334962067,18.07388301916391
23-09-11-015,12.5,11,2.812616872787476,14.194722747802736,13.567676306198953,10.678975905701813,17.71046958990366
23-09-11-015,12.5,11,2.8821597099304204,14.155091857910158,13.417447996731195,10.639345015809235,17.670838700011082
23-09-11-015,12.5,11,2.9048447132110597,13.891040039062501,13.266531104436908,10.375293196961579,17.406786881163423
23-09-11-015,12.5,11,2.893647448221843,13.670886611938478,13.13988208151145,10.155139769837556,17.186633454039402
23-09-11-015,12.5,11,2.9640835444132487,13.314260272979737,13.030714730815403,9.798513430878815,16.83000711508066
23-09-11-015,12.5,11,2.9951715509096783,13.043578033447268,12.871761930683567,9.527831191346346,16.559324875548192
23-09-11-015,12.5,11,3.0458640615145365,12.642578773498537,12.629144470997316,9.126831931397614,16.15832561559946
23-09-11-015,12.5,11,3.152502206961314,12.54989336013794,12.392276354240312,9.034146518037018,16.06564020223886
23-09-11-015,12.5,11,3.2835627079010012,12.506306247711183,12.12187674730664,8.990559405610261,16.022053089812104
23-09-11-015,12.5,11,3.3600478291511537,12.643553066253665,11.861963139552252,9.127806224152742,16.159299908354587
23-09-11-015,12.5,11,3.4613858819007874,12.406885528564455,11.67238674506951,8.891138686463533,15.922632370665378
23-09-11-015,12.5,11,3.5039876580238345,12.43152551651001,11.551402119079064,8.915778674409088,15.947272358610933
23-09-11-015,12.5,11,3.49483642578125,12.537106990814209,11.435210600183542,9.021360148713287,16.052853832915133
23-09-11-015,12.5,11,3.5089675307273867,12.266009330749513,11.345395735563098,8.750262488648591,15.781756172850436
23-09-11-015,12.5,11,3.582595670223236,11.928388309478759,11.252615745060943,8.412641467377837,15.444135151579681
23-09-11-015,12.5,11,3.6380472779273987,11.958087158203124,11.1049969415315,8.442340316102202,15.473834000304047
23-09-11-015,12.5,11,3.6891206979751594,11.87255744934082,10.90498844529963,8.356810607239897,15.388304291441742
23-09-11-015,12.5,11,3.7931726574897766,11.57761785507202,10.7231671189978,8.061871012971098,15.093364697172943
23-09-11-015,12.5,11,3.920417618751526,11.462750358581543,10.573008399072313,7.9470035164806205,14.978497200682465
23-09-11-015,12.5,11,3.962219715118408,11.491347713470459,10.403524861058052,7.9756008713695365,15.007094555571381
23-09-11-015,12.5,11,3.9535115003585815,11.236632556915282,10.276715236737624,7.72088571481436,14.752379399016204
23-09-11-015,12.5,11,4.050929117202759,11.312751789093017,10.18332978724806,7.797004946992095,14.82849863119394
23-09-11-015,12.5,11,4.067402307987213,11.124352054595946,10.12599442991154,7.608605212495023,14.640098896696868
23-09-11-015,12.5,11,4.125897698402405,11.07005527496338,10.027979555602709,7.554308432862458,14.585802117064302
23-09-11-015,12.5,11,4.088459234237671,10.885700397491455,9.959011464128334,7.369953555390532,14.401447239592377
23-09-11-015,12.5,11,4.170573990345002,11.091130142211917,9.869270133056952,7.575383300110994,14.606876984312839
23-09-11-015,12.5,11,4.20528121471405,10.728457431793213,9.786504874880379,7.212710589692291,14.244204273894136
23-09-11-015,12.5,11,4.269396591186523,10.755910205841065,9.620294023350153,7.240163363740143,14.271657047941988
23-09-11-015,12.5,11,4.313515090942383,10.574786567687989,9.47768151906373,7.059039725587066,14.090533409788911
23-09-11-015,12.5,11,4.467760264873505,10.499395923614502,9.329585191016315,6.98364908151358,14.015142765715424
23-09-11-015,12.5,11,4.498306524753571,10.02697494506836,9.17786478825695,6.511228102967438,13.542721787169283
23-09-11-015,12.5,11,4.5471976637840275,9.804244594573975,9.05671343507376,6.288497752473052,13.319991436674897
23-09-11-015,12.5,11,4.622231209278107,9.496439037322999,9.002194074608472,5.980692195222076,13.012185879423921
23-09-11-015,12.5,11,4.595574510097504,9.264028129577637,8.936082451029396,5.748281287476715,12.77977497167856
23-09-11-015,12.5,11,4.595657289028168,9.205355529785157,8.880213640849327,5.689608687684235,12.72110237188608
23-09-11-015,12.5,11,4.653997850418091,9.33913953781128,8.833924763219102,5.823392695710357,12.854886379912202
23-09-11-015,12.5,11,4.67917971611023,9.380634956359863,8.73569218932584,5.864888114258941,12.896381798460785
23-09-11-015,12.5,11,4.732137703895569,9.482442855834961,8.584194856713344,5.966696013734039,12.998189697935883
23-09-11-015,12.5,11,4.82939636707306,9.590832138061524,8.435832973534083,6.075085295960601,13.106578980162446
23-09-11-015,12.5,11,4.957841992378235,9.415925216674806,8.266993135788859,5.900178374573883,12.931672058775728
23-09-11-015,12.5,11,5.010023665428161,9.205653762817382,8.099687169036327,5.68990692071646,12.721400604918305
23-09-11-015,12.5,11,5.085631370544434,8.815147018432619,7.953424792157682,5.299400176331696,12.330893860533541
23-09-11-015,12.5,11,5.136199092864991,8.567180061340332,7.876431737764294,5.05143321923941,12.082926903441255
23-09-11-015,12.5,11,5.184184050559998,8.334482192993164,7.7934198173272975,4.818735350892242,11.850229035094086
23-09-11-015,12.5,11,5.1451047420501705,8.267628955841065,7.726283758963679,4.751882113740143,11.783375797941988
23-09-11-015,12.5,11,5.212586688995361,8.115040874481203,7.693447948428189,4.59929403238028,11.630787716582125
23-09-11-015,12.5,11,5.249953174591065,8.164544010162352,7.647918909479665,4.64879716806143,11.680290852263274
23-09-11-015,12.5,11,5.21660499572754,8.25430612564087,7.572632159494307,4.7385592835399475,11.770052967741792
23-09-11-015,12.5,11,5.296042323112488,8.332998905181885,7.513695223717247,4.8172520630809625,11.848745747282807
23-09-11-015,12.5,11,5.330046701431275,8.111400947570802,7.46275160290199,4.59565410546988,11.627147789671724
23-09-11-015,12.5,11,5.357720565795899,8.168487510681151,7.368357446703587,4.652740668580229,11.684234352782074
23-09-11-015,12.5,11,5.3755809545516975,8.297860965728761,7.287320550602187,4.782114123627839,11.813607807829683
23-09-11-015,12.5,11,5.449621582031251,8.05894952774048,7.178493487373302,4.543202685639558,11.574696369841403
23-09-11-015,12.5,11,5.496732139587403,8.043855571746827,7.0844510071115145,4.528108729645904,11.559602413847749
23-09-11-015,12.5,11,5.600507998466492,8.06147518157959,6.967849287534266,4.545728339478668,11.577222023680513
23-09-11-015,12.5,11,5.591551041603089,7.905309104919435,6.843185298809659,4.3895622628185125,11.421055947020356
23-09-11-015,12.5,11,5.666196632385255,7.7887742042541515,6.719086945392975,4.273027362153229,11.304521046355074
23-09-11-015,12.5,11,5.761714577674867,7.862286472320558,6.610321451826295,4.3465396302196355,11.37803331442148
23-09-11-015,12.5,11,5.808187747001649,7.705953598022462,6.4570874135862715,4.1902067559215395,11.221700440123385
23-09-11-015,12.5,11,5.874753308296205,7.674267196655275,6.334750125133876,4.158520354554352,11.190014038756196
23-09-11-015,12.5,11,5.978989211718242,7.718987846374513,6.21905775686041,4.203241004273591,11.234734688475434
23-09-11-015,12.5,11,5.976138779322307,7.540630817413331,6.120784616040181,4.024883975312409,11.056377659514254
23-09-11-015,12.5,11,6.056353780428569,7.311830234527589,6.022533245178394,3.7960833924266666,10.827577076628511
23-09-11-015,12.5,11,6.0588314739863085,7.105506706237793,5.936206249175281,3.5897598641368704,10.621253548338714
23-09-11-015,12.5,11,6.126403948465984,7.0777510643005375,5.831746699944039,3.562004222199615,10.59349790640146
23-09-11-015,12.5,11,6.201405658721924,6.933748168945312,5.741057176894116,3.41800132684439,10.449495011046235
23-09-11-015,12.5,11,6.24566381931305,6.93747465133667,5.641065360191675,3.4217278092357475,10.453221493437592
23-09-11-015,12.5,11,6.291381249427796,7.012946147918701,5.558927594693932,3.4971993058177784,10.528692990019623
23-09-11-015,12.5,11,6.318247303962708,6.969685535430908,5.498965073297521,3.4539386933299854,10.48543237753183
23-09-11-015,12.5,11,6.340192303657532,6.812911777496337,5.407263966451742,3.297164935395415,10.32865861959726
23-09-11-015,12.5,11,6.358020114898682,6.853118381500243,5.300746436875857,3.337371539399321,10.368865223601166
23-09-11-015,12.5,11,6.486836409568786,6.779900798797607,5.15256926268321,3.264153956696685,10.29564764089853
23-09-11-015,12.5,11,6.573074889183044,6.645404109954835,5.007266873839884,3.1296572678539123,10.161150952055756
23-09-11-015,12.5,11,6.713043208122254,6.710987567901612,4.85436571456795,3.19524072580069,10.226734410002535
23-09-11-015,12.5,11,6.727971000671387,6.498987293243409,4.726490896730213,2.9832404511424864,10.01473413534433
23-09-11-015,12.5,11,6.767162111600241,6.402334880828858,4.620272871912999,2.8865880387279352,9.91808172292978
23-09-11-015,12.5,11,6.832159188588461,6.330785675048829,4.543122440859676,2.8150388329479066,9.84653251714975
23-09-11-015,12.5,11,6.861559327443441,6.028477401733399,4.436459810195135,2.5127305596324767,9.544224243834321
23-09-11-015,12.5,11,6.924818274180095,5.780388946533204,4.288270072722507,2.2646421044322818,9.296135788634126
23-09-11-015,12.5,11,7.022612458864848,5.83156349182129,4.1090768455338464,2.315816649720368,9.347310333922213
23-09-11-015,12.5,11,7.181311319669088,5.598113746643067,3.912522699855535,2.0823669045421447,9.11386058874399
23-09-11-015,12.5,11,7.339990256627401,5.382527256011963,3.7016491002781873,1.8667804139110409,8.898274098112886
23-09-11-015,12.5,11,7.422705643971761,5.590343570709229,3.466925408342884,2.0745967286083067,9.10609041281015
23-09-11-015,12.5,11,7.534006080627441,5.7237324714660645,3.222472750750155,2.207985629365142,9.239479313566987
23-09-11-015,12.5,11,7.714420747756958,5.681371784210206,2.977698434828709,2.1656249421092832,9.197118626311127
23-09-11-015,12.5,11,7.9225963115692135,5.544666767120361,2.7001335745408706,2.028919925019439,9.060413609221284
23-09-11-015,12.5,11,8.103789329528809,5.569137840270996,2.3784113744922353,2.053390998170074,9.084884682371918
23-09-11-015,12.5,11,8.312227741877239,5.507373027801513,2.0203132042342116,1.991626185700591,9.023119869902436
23-09-11-015,12.5,11,8.607275139490763,5.232757740020753,1.6713584165223603,1.7170108979198302,8.748504582121676
23-09-11-015,12.5,11,8.983334194819133,5.1434208679199225,1.3291634406643946,1.6276740258190001,8.659167710020846
23-09-11-015,12.5,11,9.226945387522381,5.346909713745117,0.9661579189810756,1.831162871644195,8.86265655584604
23-09-11-015,12.5,11,9.450957619349163,5.287916107177735,0.6271928244420366,1.7721692650768128,8.803662949278657
23-09-11-015,12.5,11,9.874294776916503,5.19442274093628,0.38346142009352496,1.6786758988353574,8.710169583037203


==> flow_dat_RAW_23-01-16-02.csv <==
Versuch,Concentration,Aging,Druck,Flow,Pred (bar)
['23-01-16-02'],12.5,2,0.0620281267911195,-0.0706987380981445,8.994682312011719
['23-01-16-02'],12.5,2,0.0633680392056703,-0.0790586471557617,8.994682312011719
['23-01-16-02'],12.5,2,0.0629392433911562,-0.0787496566772461,8.994682312011719
['23-01-16-02'],12.5,2,0.1037574857473373,-0.0762805938720703,8.994682312011719
['23-01-16-02'],12.5,2,0.0661859679967165,7.564338684082031,8.994682312011719
['23-01-16-02'],12.5,2,0.1177171617746353,11.797476768493652,8.994682312011719
['23-01-16-02'],12.5,2,0.1224540621042251,13.71595859527588,8.994682312011719
['23-01-16-02'],12.5,2,0.1493635028600692,15.366671562194824,8.994682312011719
['23-01-16-02'],12.5,2,0.1330608278512954,13.364896774291992,8.994682312011719
['23-01-16-02'],12.5,2,0.1838058680295944,15.459697723388672,8.994682312011719
['23-01-16-02'],12.5,2,0.2058175951242447,18.58798599243164,8.994682312011719
['23-01-16-02'],12.5,2,0.2773954793810844,21.353602409362797,8.994682312011719
['23-01-16-02'],12.5,2,0.6844684481620789,23.58223342895508,8.994682312011719
['23-01-16-02'],12.5,2,0.8533214330673218,24.507814407348636,8.994682312011719
['23-01-16-02'],12.5,2,0.8528770208358765,25.30129051208496,8.994682312011719
['23-01-16-02'],12.5,2,0.9382209777832032,25.58770179748535,8.994682312011719
['23-01-16-02'],12.5,2,0.936517298221588,26.03103446960449,8.994682312011719
['23-01-16-02'],12.5,2,1.022357165813446,26.35102844238281,8.994682312011719
['23-01-16-02'],12.5,2,1.0033881664276123,26.67115974426269,8.994682312011719
['23-01-16-02'],12.5,2,0.9597965478897096,26.861103057861328,8.994682312011719
['23-01-16-02'],12.5,2,0.899888277053833,26.572168350219727,8.994682312011719
['23-01-16-02'],12.5,2,0.994108945131302,26.797508239746094,8.994682312011719
['23-01-16-02'],12.5,2,0.7948917150497437,26.953765869140625,8.994682312011719
['23-01-16-02'],12.5,2,0.8695304691791534,27.11330795288086,8.994682312011719
['23-01-16-02'],12.5,2,0.8759433627128601,27.17683982849121,8.994682312011719
['23-01-16-02'],12.5,2,0.9742447137832642,27.366600036621094,8.994682312011719
['23-01-16-02'],12.5,2,0.9303237795829772,27.3057861328125,8.994682312011719
['23-01-16-02'],12.5,2,0.9296157956123352,27.494178771972656,8.994682312011719
['23-01-16-02'],12.5,2,0.9633403718471528,27.300796508789062,8.994682312011719
['23-01-16-02'],12.5,2,0.9651771485805511,27.17444229125977,8.994682312011719
['23-01-16-02'],12.5,2,1.0450270771980286,27.30345726013184,8.994682312011719
['23-01-16-02'],12.5,2,1.040220558643341,27.0150146484375,8.994682312011719
['23-01-16-02'],12.5,2,1.1359973549842834,27.492244720458984,8.994682312011719
['23-01-16-02'],12.5,2,1.20286363363266,27.204328536987305,8.994682312011719
['23-01-16-02'],12.5,2,1.1944701671600342,27.432071685791016,8.994682312011719
['23-01-16-02'],12.5,2,1.1998863220214844,27.015283584594727,8.994682312011719
['23-01-16-02'],12.5,2,1.1960574388504028,27.203481674194336,8.994682312011719
['23-01-16-02'],12.5,2,1.160763144493103,27.46079635620117,8.994682312011719
['23-01-16-02'],12.5,2,1.0663215816020966,27.109027862548828,8.994682312011719
['23-01-16-02'],12.5,2,1.129717230796814,26.982032775878903,8.994682312011719
['23-01-16-02'],12.5,2,1.0751258432865145,26.7289981842041,8.994682312011719
['23-01-16-02'],12.5,2,1.091731280088425,26.855209350585938,8.994682312011719
['23-01-16-02'],12.5,2,1.1021087169647217,26.56957626342773,8.994682312011719
['23-01-16-02'],12.5,2,1.0556891858577728,26.53619384765625,8.994682312011719
['23-01-16-02'],12.5,2,0.8217063546180725,26.24657249450684,8.994682312011719
['23-01-16-02'],12.5,2,0.9811340272426604,25.579805374145508,8.994682312011719
['23-01-16-02'],12.5,2,0.985084503889084,25.5637149810791,8.994682312011719
['23-01-16-02'],12.5,2,1.1446757912635803,25.453125,8.994682312011719
['23-01-16-02'],12.5,2,1.10813707113266,25.58264923095703,8.994682312011719
['23-01-16-02'],12.5,2,1.1732879281044006,25.39177894592285,8.994682312011719
['23-01-16-02'],12.5,2,1.174892008304596,25.64417266845703,8.994682312011719
['23-01-16-02'],12.5,2,1.202138066291809,25.64677047729492,8.994682312011719
['23-01-16-02'],12.5,2,1.3268069624900818,25.738569259643555,8.994682312011719
['23-01-16-02'],12.5,2,1.3420783877372742,25.893259048461918,8.994682312011719
['23-01-16-02'],12.5,2,1.3596243858337402,25.900177001953125,8.994682312011719
['23-01-16-02'],12.5,2,1.4242225885391235,25.896806716918945,8.994682312011719
['23-01-16-02'],12.5,2,1.4014235734939575,25.709009170532227,8.994682312011719
['23-01-16-02'],12.5,2,1.424710392951965,25.898500442504883,8.994682312011719
['23-01-16-02'],12.5,2,1.355756759643555,25.644115447998047,8.994682312011719
['23-01-16-02'],12.5,2,1.2803756594657898,25.58278083801269,8.994682312011719
['23-01-16-02'],12.5,2,1.1748477816581726,25.45001220703125,8.994682312011719
['23-01-16-02'],12.5,2,1.1598510146141052,25.516902923583984,8.994682312011719
['23-01-16-02'],12.5,2,1.1505492627620697,25.38789939880371,8.994682312011719
['23-01-16-02'],12.5,2,1.1291000545024872,25.006118774414062,8.994682312011719
['23-01-16-02'],12.5,2,1.1419619917869568,25.19722366333008,8.994682312011719
['23-01-16-02'],12.5,2,1.1655650734901428,25.06782531738281,8.994682312011719
['23-01-16-02'],12.5,2,1.250635862350464,25.196456909179688,8.994682312011719
['23-01-16-02'],12.5,2,1.3770301342010498,25.007532119750977,8.994682312011719
['23-01-16-02'],12.5,2,1.3995696306228638,25.00689125061035,8.994682312011719
['23-01-16-02'],12.5,2,1.4405776262283323,24.719696044921875,8.994682312011719
['23-01-16-02'],12.5,2,1.490872502326965,24.81511688232422,8.994682312011719
['23-01-16-02'],12.5,2,1.5252463817596436,24.88117790222168,8.994682312011719
['23-01-16-02'],12.5,2,1.507762789726257,24.88007926940918,8.994682312011719
['23-01-16-02'],12.5,2,1.507392168045044,25.007022857666016,8.994682312011719
['23-01-16-02'],12.5,2,1.4373958110809326,24.810321807861328,8.994682312011719
['23-01-16-02'],12.5,2,1.3862563371658323,25.198339462280277,8.994682312011719
['23-01-16-02'],12.5,2,1.1687408089637756,24.94471549987793,8.994682312011719
['23-01-16-02'],12.5,2,1.2542964816093445,25.00338363647461,8.994682312011719
['23-01-16-02'],12.5,2,1.1918421983718872,24.87957000732422,8.994682312011719
['23-01-16-02'],12.5,2,1.3437460660934448,25.22958755493164,8.994682312011719
['23-01-16-02'],12.5,2,1.3293010592460632,25.133302688598636,8.994682312011719
['23-01-16-02'],12.5,2,1.4241232872009275,24.87904930114746,8.994682312011719
['23-01-16-02'],12.5,2,1.525639295578003,24.68584442138672,8.994682312011719
['23-01-16-02'],12.5,2,1.526508331298828,24.558259963989254,8.994682312011719
['23-01-16-02'],12.5,2,1.5341155529022217,24.7818603515625,8.994682312011719
['23-01-16-02'],12.5,2,1.597222089767456,24.623857498168945,8.994682312011719
['23-01-16-02'],12.5,2,1.560759663581848,24.65595817565918,8.994682312011719
['23-01-16-02'],12.5,2,1.5299880504608154,24.30631828308105,8.994682312011719
['23-01-16-02'],12.5,2,1.4611762762069702,24.207258224487305,8.994682312011719
['23-01-16-02'],12.5,2,1.3473845720291138,24.14723396301269,8.994682312011719
['23-01-16-02'],12.5,2,1.367841720581055,24.144962310791016,8.994682312011719
['23-01-16-02'],12.5,2,1.2504580616950989,24.01698875427246,8.994682312011719
['23-01-16-02'],12.5,2,1.2948501706123352,23.79773712158203,8.994682312011719
['23-01-16-02'],12.5,2,1.3745406866073608,23.92078971862793,8.994682312011719
['23-01-16-02'],12.5,2,1.515110731124878,23.79642677307129,8.994682312011719
['23-01-16-02'],12.5,2,1.522791624069214,23.859437942504883,8.994682312011719
['23-01-16-02'],12.5,2,1.507551908493042,23.63461303710937,8.994682312011719
['23-01-16-02'],12.5,2,1.5857897996902466,23.71714782714844,8.994682312011719
['23-01-16-02'],12.5,2,1.5341240167617798,23.50812149047852,8.994682312011719
['23-01-16-02'],12.5,2,1.6128673553466797,23.47675323486328,8.994682312011719
['23-01-16-02'],12.5,2,1.6392192840576172,23.413021087646484,8.994682312011719
['23-01-16-02'],12.5,2,1.644253134727478,23.414783477783203,8.994682312011719
['23-01-16-02'],12.5,2,1.6731855869293213,23.5715274810791,8.994682312011719
['23-01-16-02'],12.5,2,1.5576739311218262,23.284847259521484,8.994682312011719
['23-01-16-02'],12.5,2,1.6124441623687744,23.345083236694336,8.994682312011719
['23-01-16-02'],12.5,2,1.5966765880584717,23.093284606933597,8.994682312011719
['23-01-16-02'],12.5,2,1.5811080932617188,22.902603149414062,8.994682312011719
['23-01-16-02'],12.5,2,1.569759726524353,22.998310089111328,8.994682312011719
['23-01-16-02'],12.5,2,1.5004286766052246,22.90403938293457,8.994682312011719
['23-01-16-02'],12.5,2,1.5868613719940186,23.09488677978516,8.994682312011719
['23-01-16-02'],12.5,2,1.5467007160186768,23.094709396362305,8.994682312011719
['23-01-16-02'],12.5,2,1.5293128490447998,23.15673065185547,8.994682312011719
['23-01-16-02'],12.5,2,1.492415189743042,23.093730926513672,8.994682312011719
['23-01-16-02'],12.5,2,1.5015654563903809,22.96925926208496,8.994682312011719
['23-01-16-02'],12.5,2,1.4610599279403689,22.83913993835449,8.994682312011719
['23-01-16-02'],12.5,2,1.4771673679351809,22.83868789672852,8.994682312011719
['23-01-16-02'],12.5,2,1.5101271867752075,22.773273468017575,8.994682312011719
['23-01-16-02'],12.5,2,1.4693652391433716,22.64846992492676,8.994682312011719
['23-01-16-02'],12.5,2,1.474642992019653,22.776844024658203,8.994682312011719
['23-01-16-02'],12.5,2,1.443991780281067,22.71283721923828,8.994682312011719
['23-01-16-02'],12.5,2,1.382527470588684,22.58558464050293,8.994682312011719
['23-01-16-02'],12.5,2,1.5021015405654907,22.393747329711918,8.994682312011719
['23-01-16-02'],12.5,2,1.4649314880371094,22.3300838470459,8.994682312011719
['23-01-16-02'],12.5,2,1.5512691736221311,22.138051986694336,8.994682312011719
['23-01-16-02'],12.5,2,1.5616989135742188,22.13967704772949,8.994682312011719
['23-01-16-02'],12.5,2,1.553615927696228,21.94610023498535,8.994682312011719
['23-01-16-02'],12.5,2,1.6416480541229248,21.88703727722168,8.994682312011719
['23-01-16-02'],12.5,2,1.711107611656189,22.0122184753418,8.994682312011719
['23-01-16-02'],12.5,2,1.7080612182617188,21.85286521911621,8.994682312011719
['23-01-16-02'],12.5,2,1.6413066387176514,21.8836727142334,8.994682312011719
['23-01-16-02'],12.5,2,1.667636752128601,21.75341033935547,8.994682312011719
['23-01-16-02'],12.5,2,1.728659749031067,21.630300521850582,8.994682312011719
['23-01-16-02'],12.5,2,1.7453384399414062,21.626873016357425,8.994682312011719
['23-01-16-02'],12.5,2,1.7690879106521606,21.50200080871582,8.994682312011719
['23-01-16-02'],12.5,2,1.7068763971328735,21.69383811950684,8.994682312011719
['23-01-16-02'],12.5,2,1.7725965976715088,21.505170822143555,8.994682312011719
['23-01-16-02'],12.5,2,1.7461074590682983,21.27956199645996,8.994682312011719
['23-01-16-02'],12.5,2,1.7547687292099,21.34109115600586,8.994682312011719
['23-01-16-02'],12.5,2,1.8015074729919436,21.24774742126465,8.994682312011719
['23-01-16-02'],12.5,2,1.784871220588684,21.2603816986084,8.994682312011719
['23-01-16-02'],12.5,2,1.7852267026901243,21.18296813964844,8.994682312011719
['23-01-16-02'],12.5,2,1.7785106897354126,20.832693099975582,8.994682312011719
['23-01-16-02'],12.5,2,1.7860645055770874,20.73771858215332,8.994682312011719
['23-01-16-02'],12.5,2,1.887692928314209,20.64448070526123,8.994682312011719
['23-01-16-02'],12.5,2,1.7974704504013062,20.833271026611328,8.994682312011719
['23-01-16-02'],12.5,2,1.7652496099472046,20.703941345214844,8.994682312011719
['23-01-16-02'],12.5,2,1.7793269157409668,20.64026641845703,8.994682312011719
['23-01-16-02'],12.5,2,1.791826248168945,20.737452507019043,8.994682312011719
['23-01-16-02'],12.5,2,1.8312304019927976,20.61083221435547,8.994682312011719
['23-01-16-02'],12.5,2,1.7899372577667236,20.67566299438477,8.994682312011719
['23-01-16-02'],12.5,2,1.7531386613845823,20.479880332946777,8.994682312011719
['23-01-16-02'],12.5,2,1.7812278270721436,20.480260848999023,8.994682312011719
['23-01-16-02'],12.5,2,1.8005908727645874,20.421140670776367,8.994682312011719
['23-01-16-02'],12.5,2,1.8547897338867188,20.35598087310791,8.994682312011719
['23-01-16-02'],12.5,2,1.8345370292663572,20.42094326019287,8.994682312011719
['23-01-16-02'],12.5,2,1.826402187347412,20.16584014892578,8.994682312011719
['23-01-16-02'],12.5,2,1.7858879566192627,20.198121070861816,8.994682312011719
['23-01-16-02'],12.5,2,1.7988330125808716,19.7832670211792,8.994682312011719
['23-01-16-02'],12.5,2,1.825486421585083,19.74781036376953,8.994682312011719
['23-01-16-02'],12.5,2,1.7984256744384766,19.846097946166992,8.994682312011719
['23-01-16-02'],12.5,2,1.5845484733581543,19.71533203125,8.994682312011719
['23-01-16-02'],12.5,2,1.564887523651123,19.72129726409912,8.994682312011719
['23-01-16-02'],12.5,2,1.5350096225738523,19.78373336791992,8.994682312011719
['23-01-16-02'],12.5,2,1.786289930343628,19.97283267974853,8.994682312011719
['23-01-16-02'],12.5,2,1.8096801042556765,19.784113883972168,8.994682312011719
['23-01-16-02'],12.5,2,1.8864059448242188,19.59370422363281,8.994682312011719
['23-01-16-02'],12.5,2,1.8023250102996824,19.497828483581543,8.994682312011719
['23-01-16-02'],12.5,2,1.617854356765747,19.46657466888428,8.994682312011719
['23-01-16-02'],12.5,2,1.6376667022705078,19.27389335632324,8.994682312011719
['23-01-16-02'],12.5,2,1.6227123737335205,19.46489524841309,8.994682312011719
['23-01-16-02'],12.5,2,1.8047316074371336,19.33600616455078,8.994682312011719
['23-01-16-02'],12.5,2,1.9020212888717647,19.335740089416504,8.994682312011719
['23-01-16-02'],12.5,2,1.9439151287078855,19.27466869354248,8.994682312011719
['23-01-16-02'],12.5,2,1.6168086528778076,19.33847522735596,8.994682312011719
['23-01-16-02'],12.5,2,1.620201826095581,19.27565860748291,8.994682312011719
['23-01-16-02'],12.5,2,1.819140911102295,19.33685302734375,8.994682312011719
['23-01-16-02'],12.5,2,1.9450770616531368,19.33717632293701,8.994682312011719
['23-01-16-02'],12.5,2,1.8699859380722048,19.337162017822266,8.994682312011719
['23-01-16-02'],12.5,2,1.4949434995651243,19.40110874176025,8.994682312011719
['23-01-16-02'],12.5,2,1.8855457305908203,19.465081214904785,8.994682312011719
['23-01-16-02'],12.5,2,1.9411792755126955,19.403549194335938,8.994682312011719
['23-01-16-02'],12.5,2,1.464461088180542,19.403772354125977,8.994682312011719
['23-01-16-02'],12.5,2,1.923039197921753,19.521732330322266,8.994682312011719
['23-01-16-02'],12.5,2,1.9395965337753296,19.400711059570312,8.994682312011719
['23-01-16-02'],12.5,2,1.776028394699097,19.526741981506348,8.994682312011719
['23-01-16-02'],12.5,2,1.8651717901229856,19.33924770355225,8.994682312011719
['23-01-16-02'],12.5,2,1.8955168724060056,19.079604148864743,8.994682312011719
['23-01-16-02'],12.5,2,1.7421962022781372,18.95401096343994,8.994682312011719
['23-01-16-02'],12.5,2,2.021728515625,18.890095710754395,8.994682312011719
['23-01-16-02'],12.5,2,1.955882549285889,19.01897621154785,8.994682312011719
['23-01-16-02'],12.5,2,1.6660799980163574,18.858192443847656,8.994682312011719
['23-01-16-02'],12.5,2,1.9536186456680296,18.70280170440674,8.994682312011719
['23-01-16-02'],12.5,2,2.0372583866119385,18.574318885803223,8.994682312011719
['23-01-16-02'],12.5,2,1.742389678955078,18.444780349731445,8.994682312011719
['23-01-16-02'],12.5,2,1.9716323614120483,18.444314002990723,8.994682312011719
['23-01-16-02'],12.5,2,1.7936670780181885,18.254425048828125,8.994682312011719
['23-01-16-02'],12.5,2,2.001143217086792,18.28807640075684,8.994682312011719
['23-01-16-02'],12.5,2,2.1162002086639404,18.192707061767575,8.994682312011719
['23-01-16-02'],12.5,2,1.7843447923660278,18.065580368041992,8.994682312011719
['23-01-16-02'],12.5,2,1.961514234542847,17.871402740478516,8.994682312011719
['23-01-16-02'],12.5,2,1.6873618364334106,18.06175804138184,8.994682312011719
['23-01-16-02'],12.5,2,2.048223376274109,18.002042770385742,8.994682312011719
['23-01-16-02'],12.5,2,2.086071372032165,18.128989219665527,8.994682312011719
['23-01-16-02'],12.5,2,2.090977430343628,18.06259059906006,8.994682312011719
['23-01-16-02'],12.5,2,2.1484687328338623,17.7462215423584,8.994682312011719
['23-01-16-02'],12.5,2,2.0264785289764404,17.93818187713623,8.994682312011719
['23-01-16-02'],12.5,2,1.7014907598495483,17.785640716552734,8.994682312011719
['23-01-16-02'],12.5,2,2.0381317138671875,17.809106826782227,8.994682312011719
['23-01-16-02'],12.5,2,1.7232131958007812,17.81202793121338,8.994682312011719
['23-01-16-02'],12.5,2,2.1885818243026733,17.680935859680176,8.994682312011719
['23-01-16-02'],12.5,2,2.132417321205139,17.555359840393066,8.994682312011719
['23-01-16-02'],12.5,2,2.024542570114136,17.428682327270508,8.994682312011719
['23-01-16-02'],12.5,2,2.006662368774414,17.489295959472656,8.994682312011719
['23-01-16-02'],12.5,2,1.911723256111145,17.59050464630127,8.994682312011719
['23-01-16-02'],12.5,2,2.113654613494873,17.682174682617188,8.994682312011719
['23-01-16-02'],12.5,2,1.9936659336090088,17.709074020385742,8.994682312011719
['23-01-16-02'],12.5,2,2.2007083892822266,17.713488578796387,8.994682312011719
['23-01-16-02'],12.5,2,2.292885184288025,17.64924716949463,8.994682312011719
['23-01-16-02'],12.5,2,2.0870649814605717,17.683602333068848,8.994682312011719
['23-01-16-02'],12.5,2,2.139149785041809,17.682360649108887,8.994682312011719
['23-01-16-02'],12.5,2,2.1268718242645264,17.650471687316895,8.994682312011719
['23-01-16-02'],12.5,2,2.3716368675231934,17.712767601013184,8.994682312011719
['23-01-16-02'],12.5,2,1.7738895416259766,17.556135177612305,8.994682312011719
['23-01-16-02'],12.5,2,2.336797595024109,17.42886257171631,8.994682312011719
['23-01-16-02'],12.5,2,2.1902629137039185,17.204435348510742,8.994682312011719
['23-01-16-02'],12.5,2,2.3517485857009888,17.01272964477539,8.994682312011719
['23-01-16-02'],12.5,2,2.14553451538086,17.07593822479248,8.994682312011719
['23-01-16-02'],12.5,2,2.543215155601501,16.98174476623535,8.994682312011719
['23-01-16-02'],12.5,2,2.5136595964431763,16.793729782104492,8.994682312011719
['23-01-16-02'],12.5,2,2.4328505992889404,16.66270923614502,8.994682312011719
['23-01-16-02'],12.5,2,2.1728148460388184,16.728896141052246,8.994682312011719
['23-01-16-02'],12.5,2,2.3257888555526733,16.505172729492188,8.994682312011719
['23-01-16-02'],12.5,2,2.3848377466201782,16.535242080688477,8.994682312011719
['23-01-16-02'],12.5,2,2.321359157562256,16.345622062683105,8.994682312011719
['23-01-16-02'],12.5,2,2.359812498092652,16.157423973083496,8.994682312011719
['23-01-16-02'],12.5,2,2.5083483457565308,16.059391021728516,8.994682312011719
['23-01-16-02'],12.5,2,2.4780166149139404,15.964613914489746,8.994682312011719
['23-01-16-02'],12.5,2,2.35383939743042,15.83448314666748,8.994682312011719
['23-01-16-02'],12.5,2,2.55196213722229,15.454776763916016,8.994682312011719
['23-01-16-02'],12.5,2,2.347668766975403,15.454253196716309,8.994682312011719
['23-01-16-02'],12.5,2,2.2094879150390625,15.550918579101562,8.994682312011719
['23-01-16-02'],12.5,2,2.45989453792572,15.295489311218262,8.994682312011719
['23-01-16-02'],12.5,2,2.7213096618652344,15.073050498962402,8.994682312011719
['23-01-16-02'],12.5,2,2.432544231414795,14.941972732543944,8.994682312011719
['23-01-16-02'],12.5,2,2.2737605571746826,14.754032135009766,8.994682312011719
['23-01-16-02'],12.5,2,2.7464598417282104,14.689393043518066,8.994682312011719
['23-01-16-02'],12.5,2,2.3787304162979126,14.690351486206056,8.994682312011719
['23-01-16-02'],12.5,2,2.5040141344070435,14.754987716674805,8.994682312011719
['23-01-16-02'],12.5,2,2.491950511932373,14.561150550842283,8.994682312011719
['23-01-16-02'],12.5,2,2.863409757614136,14.306879997253418,8.994682312011719
['23-01-16-02'],12.5,2,2.8097903728485107,14.309094429016112,8.994682312011719
['23-01-16-02'],12.5,2,2.9731345176696777,14.24153995513916,8.994682312011719
['23-01-16-02'],12.5,2,2.240951895713806,14.162970542907717,8.994682312011719
['23-01-16-02'],12.5,2,2.588103413581848,14.119133949279783,8.994682312011719
['23-01-16-02'],12.5,2,2.609217405319214,13.86064624786377,8.994682312011719
['23-01-16-02'],12.5,2,2.981142282485962,13.987987518310549,8.994682312011719
['23-01-16-02'],12.5,2,2.767728090286255,13.797125816345217,8.994682312011719
['23-01-16-02'],12.5,2,3.083990454673767,13.671873092651367,8.994682312011719
['23-01-16-02'],12.5,2,3.138820171356201,13.700586318969728,8.994682312011719
['23-01-16-02'],12.5,2,2.584105968475342,13.539751052856444,8.994682312011719
['23-01-16-02'],12.5,2,3.1012996435165405,13.54331874847412,8.994682312011719
['23-01-16-02'],12.5,2,2.1922335624694824,13.416498184204102,8.994682312011719
['23-01-16-02'],12.5,2,2.923257112503052,13.378898620605469,8.994682312011719
['23-01-16-02'],12.5,2,2.1925532817840576,13.22596263885498,8.994682312011719
['23-01-16-02'],12.5,2,2.7705119848251343,13.161128997802734,8.994682312011719
['23-01-16-02'],12.5,2,2.8949477672576904,13.161706924438477,8.994682312011719
['23-01-16-02'],12.5,2,2.208571195602417,13.163723945617676,8.994682312011719
['23-01-16-02'],12.5,2,2.7383166551589966,13.033407211303713,8.994682312011719
['23-01-16-02'],12.5,2,3.0830607414245605,12.89479923248291,8.994682312011719
['23-01-16-02'],12.5,2,2.505742192268372,12.907705307006836,8.994682312011719
['23-01-16-02'],12.5,2,2.2379825115203857,12.651881217956545,8.994682312011719
['23-01-16-02'],12.5,2,2.5766459703445435,12.51859188079834,8.994682312011719
['23-01-16-02'],12.5,2,3.469184398651123,12.397948265075684,8.994682312011719
['23-01-16-02'],12.5,2,3.440014600753784,12.269379615783691,8.994682312011719
['23-01-16-02'],12.5,2,3.4335622787475586,12.141732215881348,8.994682312011719
['23-01-16-02'],12.5,2,3.4174106121063232,12.016153335571287,8.994682312011719
['23-01-16-02'],12.5,2,3.349788188934326,11.98432159423828,8.994682312011719
['23-01-16-02'],12.5,2,3.3721026182174683,11.953010559082031,8.994682312011719
['23-01-16-02'],12.5,2,3.304821372032165,11.825360298156738,8.994682312011719
['23-01-16-02'],12.5,2,2.801241636276245,11.758257865905762,8.994682312011719
['23-01-16-02'],12.5,2,3.577413558959961,11.504888534545898,8.994682312011719
['23-01-16-02'],12.5,2,3.648191452026367,11.56772232055664,8.994682312011719
['23-01-16-02'],12.5,2,3.3528475761413574,11.41976547241211,8.994682312011719
['23-01-16-02'],12.5,2,3.181257486343384,11.409662246704102,8.994682312011719
['23-01-16-02'],12.5,2,2.6951907873153687,11.380496978759766,8.994682312011719
['23-01-16-02'],12.5,2,3.7964158058166495,11.187292098999023,8.994682312011719
['23-01-16-02'],12.5,2,3.7066218852996826,10.995134353637695,8.994682312011719
['23-01-16-02'],12.5,2,3.2503973245620728,10.998109817504885,8.994682312011719
['23-01-16-02'],12.5,2,3.447682023048401,10.934460639953612,8.994682312011719
['23-01-16-02'],12.5,2,3.866601705551148,10.993329048156738,8.994682312011719
['23-01-16-02'],12.5,2,3.508234024047852,10.871824264526367,8.994682312011719
['23-01-16-02'],12.5,2,3.637878894805908,10.72344970703125,8.994682312011719
['23-01-16-02'],12.5,2,3.957014799118042,10.422815322875977,8.994682312011719
['23-01-16-02'],12.5,2,3.503708600997925,10.169445991516112,8.994682312011719
['23-01-16-02'],12.5,2,3.326635003089905,10.107982635498049,8.994682312011719
['23-01-16-02'],12.5,2,3.747529029846192,9.934585571289062,8.994682312011719
['23-01-16-02'],12.5,2,3.3414852619171143,9.851580619812012,8.994682312011719
['23-01-16-02'],12.5,2,3.8536664247512817,9.786028861999512,8.994682312011719
['23-01-16-02'],12.5,2,3.046094417572021,9.722760200500488,8.994682312011719
['23-01-16-02'],12.5,2,4.105292320251465,9.66090488433838,8.994682312011719
['23-01-16-02'],12.5,2,3.9032524824142456,9.690533638000488,8.994682312011719
['23-01-16-02'],12.5,2,4.216990947723389,9.661691665649414,8.994682312011719
['23-01-16-02'],12.5,2,3.952455639839173,9.491792678833008,8.994682312011719
['23-01-16-02'],12.5,2,3.564222812652588,9.474400520324709,8.994682312011719
['23-01-16-02'],12.5,2,3.9705730676651,9.280111312866213,8.994682312011719
['23-01-16-02'],12.5,2,3.795768141746521,9.36395263671875,8.994682312011719
['23-01-16-02'],12.5,2,4.293655157089233,9.1726713180542,8.994682312011719
['23-01-16-02'],12.5,2,4.431010484695435,9.121713638305664,8.994682312011719
['23-01-16-02'],12.5,2,3.714815974235535,9.086709022521973,8.994682312011719
['23-01-16-02'],12.5,2,4.569415330886841,8.89577865600586,8.994682312011719
['23-01-16-02'],12.5,2,4.149289965629578,8.898568153381348,8.994682312011719
['23-01-16-02'],12.5,2,4.438855171203613,8.828996658325195,8.994682312011719
['23-01-16-02'],12.5,2,3.8740352392196655,8.749433517456055,8.994682312011719
['23-01-16-02'],12.5,2,4.653803825378418,8.640872955322266,8.994682312011719
['23-01-16-02'],12.5,2,4.564497232437134,8.58303451538086,8.994682312011719
['23-01-16-02'],12.5,2,4.171626210212708,8.388593673706055,8.994682312011719
['23-01-16-02'],12.5,2,4.995898246765137,8.451164245605469,8.994682312011719
['23-01-16-02'],12.5,2,4.646577835083008,8.260571479797363,8.994682312011719
['23-01-16-02'],12.5,2,4.257099986076355,8.262519836425781,8.994682312011719
['23-01-16-02'],12.5,2,4.838628053665161,8.091958999633789,8.994682312011719
['23-01-16-02'],12.5,2,4.370635628700256,8.007665634155273,8.994682312011719
['23-01-16-02'],12.5,2,5.020339727401733,7.94245433807373,8.994682312011719
['23-01-16-02'],12.5,2,4.328521370887756,7.81556510925293,8.994682312011719
['23-01-16-02'],12.5,2,4.6507649421691895,7.751194953918457,8.994682312011719
['23-01-16-02'],12.5,2,4.546690821647644,7.691353797912598,8.994682312011719
['23-01-16-02'],12.5,2,4.95871114730835,7.435152053833008,8.994682312011719
['23-01-16-02'],12.5,2,5.228183507919312,7.369726181030273,8.994682312011719
['23-01-16-02'],12.5,2,5.372544288635254,7.368627548217773,8.994682312011719
['23-01-16-02'],12.5,2,5.19974422454834,7.238957405090332,8.994682312011719
['23-01-16-02'],12.5,2,5.139632701873779,7.11390495300293,8.994682312011719
['23-01-16-02'],12.5,2,4.809902667999268,6.985928535461426,8.994682312011719
['23-01-16-02'],12.5,2,4.952872753143311,6.985982894897461,8.994682312011719
['23-01-16-02'],12.5,2,5.598842620849609,6.922785758972168,8.994682312011719
['23-01-16-02'],12.5,2,5.597485542297363,6.8256683349609375,8.994682312011719
['23-01-16-02'],12.5,2,5.43655522664388,6.7057037353515625,8.994682312011719
['23-01-16-02'],12.5,2,4.011308670043945,6.79643440246582,8.994682312011719
['23-01-16-02'],12.5,2,5.141849040985107,6.796420097351074,8.994682312011719
['23-01-16-02'],12.5,2,4.696232795715332,6.7970123291015625,8.994682312011719
['23-01-16-02'],12.5,2,5.874929904937744,6.667359352111816,8.994682312011719
['23-01-16-02'],12.5,2,4.9471635818481445,6.667868614196777,8.994682312011719
['23-01-16-02'],12.5,2,5.90816593170166,6.540681838989258,8.994682312011719
['23-01-16-02'],12.5,2,5.7549028396606445,6.475507736206055,8.994682312011719
['23-01-16-02'],12.5,2,5.943803548812866,6.41359806060791,8.994682312011719
['23-01-16-02'],12.5,2,5.782327175140381,6.349425315856934,8.994682312011719
['23-01-16-02'],12.5,2,5.9638097286224365,6.2876386642456055,8.994682312011719
['23-01-16-02'],12.5,2,6.103792428970337,6.253011703491211,8.994682312011719
['23-01-16-02'],12.5,2,5.737684011459351,6.156094551086426,8.994682312011719
['23-01-16-02'],12.5,2,5.8020524978637695,6.032858848571777,8.994682312011719
['23-01-16-02'],12.5,2,5.830522298812866,5.9009199142456055,8.994682312011719
['23-01-16-02'],12.5,2,5.905932664871216,5.841925621032715,8.994682312011719
['23-01-16-02'],12.5,2,5.938391208648682,5.843164443969727,8.994682312011719
['23-01-16-02'],12.5,2,5.982234477996826,5.7790374755859375,8.994682312011719
['23-01-16-02'],12.5,2,5.4282881418863935,5.7116804122924805,8.994682312011719
['23-01-16-02'],12.5,2,5.007430553436279,5.648609161376953,8.994682312011719
['23-01-16-02'],12.5,2,6.060976187388103,5.586158752441406,8.994682312011719
['23-01-16-02'],12.5,2,6.556280136108398,5.523470878601074,8.994682312011719
['23-01-16-02'],12.5,2,6.130969762802124,5.521791458129883,8.994682312011719
['23-01-16-02'],12.5,2,5.915188153584798,5.397062301635742,8.994682312011719
['23-01-16-02'],12.5,2,5.498959541320801,5.268962860107422,8.994682312011719
['23-01-16-02'],12.5,2,6.425837278366089,5.269972801208496,8.994682312011719
['23-01-16-02'],12.5,2,5.959983825683594,5.141561508178711,8.994682312011719
['23-01-16-02'],12.5,2,6.354242006937663,5.142477035522461,8.994682312011719
['23-01-16-02'],12.5,2,5.307155132293701,5.206904411315918,8.994682312011719
['23-01-16-02'],12.5,2,6.304910818735759,5.045731544494629,8.994682312011719
['23-01-16-02'],12.5,2,6.846662998199463,5.045671463012695,8.994682312011719
['23-01-16-02'],12.5,2,6.567626714706421,4.946680068969727,8.994682312011719
['23-01-16-02'],12.5,2,6.545415878295898,4.951151847839356,8.994682312011719
['23-01-16-02'],12.5,2,6.2771226565043134,4.864250183105469,8.994682312011719
['23-01-16-02'],12.5,2,6.469182968139648,4.824800491333008,8.994682312011719
['23-01-16-02'],12.5,2,6.406755288441976,4.821355819702148,8.994682312011719
['23-01-16-02'],12.5,2,5.814201831817627,4.823301315307617,8.994682312011719
['23-01-16-02'],12.5,2,6.765965461730957,4.825756072998047,8.994682312011719
['23-01-16-02'],12.5,2,6.378082752227783,2.308839797973633,8.994682312011719
['23-01-16-02'],12.5,2,6.69379997253418,-0.0797796249389648,8.994682312011719
['23-01-16-02'],12.5,2,6.768726825714111,-0.0790042877197265,8.994682312011719
['23-01-16-02'],12.5,2,6.525225480397542,-0.0803718566894531,8.994682312011719
['23-01-16-02'],12.5,2,7.453946113586426,-0.0825719833374023,8.994682312011719
['23-01-16-02'],12.5,2,6.287878672281901,-0.0768871307373046,8.994682312011719
['23-01-16-02'],12.5,2,6.739233493804932,-0.0778484344482421,8.994682312011719
['23-01-16-02'],12.5,2,7.01240086555481,-0.0808238983154296,8.994682312011719
['23-01-16-02'],12.5,2,6.522915363311768,-0.0790729522705078,8.994682312011719
['23-01-16-02'],12.5,2,7.111919641494751,-0.0771989822387695,8.994682312011719
['23-01-16-02'],12.5,2,6.630776405334473,-0.0766754150390625,8.994682312011719
['23-01-16-02'],12.5,2,6.022754669189453,-0.0764808654785156,8.994682312011719
['23-01-16-02'],12.5,2,6.676996231079102,-0.0816564559936523,8.994682312011719
['23-01-16-02'],12.5,2,7.133574485778809,-0.0795822143554687,8.994682312011719
['23-01-16-02'],12.5,2,7.299013376235962,-0.0790042877197265,8.994682312011719
['23-01-16-02'],12.5,2,7.210126161575317,-0.0779628753662109,8.994682312011719
['23-01-16-02'],12.5,2,6.940844297409058,-0.0804834365844726,8.994682312011719
['23-01-16-02'],12.5,2,7.387438535690308,-0.0787496566772461,8.994682312011719
['23-01-16-02'],12.5,2,7.004577159881592,-0.0733623504638671,8.994682312011719
['23-01-16-02'],12.5,2,7.319517135620117,-0.0769300460815429,8.994682312011719
['23-01-16-02'],12.5,2,6.902412414550781,-0.0771989822387695,8.994682312011719
['23-01-16-02'],12.5,2,7.477760314941406,-0.0798368453979492,8.994682312011719
['23-01-16-02'],12.5,2,6.564008951187134,-0.0772533416748046,8.994682312011719
['23-01-16-02'],12.5,2,7.377397537231445,-0.0795249938964843,8.994682312011719
['23-01-16-02'],12.5,2,7.500321388244629,-0.0795249938964843,8.994682312011719
['23-01-16-02'],12.5,2,7.361271858215332,-0.0818653106689453,8.994682312011719
['23-01-16-02'],12.5,2,6.556532144546509,-0.0766782760620117,8.994682312011719
['23-01-16-02'],12.5,2,6.869448661804199,-0.0775794982910156,8.994682312011719
['23-01-16-02'],12.5,2,7.408483028411865,-0.0777769088745117,8.994682312011719
['23-01-16-02'],12.5,2,6.751728773117065,-0.0802288055419921,8.994682312011719
['23-01-16-02'],12.5,2,7.2339794635772705,-0.0770015716552734,8.994682312011719
['23-01-16-02'],12.5,2,7.578779220581055,-0.0779027938842773,8.994682312011719
['23-01-16-02'],12.5,2,7.157111167907715,-0.0783548355102539,8.994682312011719
['23-01-16-02'],12.5,2,7.313094615936279,-0.0786781311035156,8.994682312011719
['23-01-16-02'],12.5,2,7.648983001708984,-0.0799770355224609,8.994682312011719
['23-01-16-02'],12.5,2,7.10019063949585,-0.0778341293334961,8.994682312011719
['23-01-16-02'],12.5,2,7.342695236206055,-0.0755081176757812,8.994682312011719
['23-01-16-02'],12.5,2,7.875558853149414,-0.0776510238647461,8.994682312011719
['23-01-16-02'],12.5,2,6.874090671539307,-0.0795249938964843,8.994682312011719
['23-01-16-02'],12.5,2,7.315043449401855,-0.0819225311279296,8.994682312011719
['23-01-16-02'],12.5,2,7.847784996032715,-0.07745361328125,8.994682312011719
['23-01-16-02'],12.5,2,6.630607128143311,-0.0751247406005859,8.994682312011719
['23-01-16-02'],12.5,2,6.832888603210449,-0.0813331604003906,8.994682312011719
['23-01-16-02'],12.5,2,7.633981227874756,-0.0807666778564453,8.994682312011719
['23-01-16-02'],12.5,2,7.853990316390991,-0.0765352249145507,8.994682312011719
['23-01-16-02'],12.5,2,8.030011177062988,-0.0766782760620117,8.994682312011719
['23-01-16-02'],12.5,2,7.336706638336182,-0.0777196884155273,8.994682312011719
['23-01-16-02'],12.5,2,7.423480272293091,-0.0769987106323242,8.994682312011719
['23-01-16-02'],12.5,2,7.950528144836426,-0.0766754150390625,8.994682312011719
['23-01-16-02'],12.5,2,7.15589714050293,-0.0768728256225586,8.994682312011719
['23-01-16-02'],12.5,2,8.298571109771729,-0.0758314132690429,8.994682312011719
['23-01-16-02'],12.5,2,7.467378616333008,-0.0769872665405273,8.994682312011719
['23-01-16-02'],12.5,2,7.578429460525513,-0.0758314132690429,8.994682312011719
['23-01-16-02'],12.5,2,7.947503089904785,-0.0770015716552734,8.994682312011719
['23-01-16-02'],12.5,2,7.829843282699585,-0.0766067504882812,8.994682312011719
['23-01-16-02'],12.5,2,8.462574481964111,-0.0793275833129882,8.994682312011719
['23-01-16-02'],12.5,2,7.590665817260742,-0.0749988555908203,8.994682312011719
['23-01-16-02'],12.5,2,7.515228271484375,-0.0803031921386718,8.994682312011719
['23-01-16-02'],12.5,2,7.924466609954834,-0.0802459716796875,8.994682312011719
['23-01-16-02'],12.5,2,7.854829788208008,-0.0781002044677734,8.994682312011719
['23-01-16-02'],12.5,2,8.41817855834961,-0.0764780044555664,8.994682312011719
['23-01-16-02'],12.5,2,7.116042613983154,-0.0754337310791015,8.994682312011719
['23-01-16-02'],12.5,2,8.339673042297363,-0.0753107070922851,8.994682312011719
['23-01-16-02'],12.5,2,7.695677995681763,-0.0805549621582031,8.994682312011719
['23-01-16-02'],12.5,2,7.708402395248413,-0.0735597610473632,8.994682312011719
['23-01-16-02'],12.5,2,7.723245143890381,-0.0766067504882812,8.994682312011719
['23-01-16-02'],12.5,2,7.569323778152466,-0.0764808654785156,8.994682312011719
['23-01-16-02'],12.5,2,8.382090091705322,-0.0768756866455078,8.994682312011719
['23-01-16-02'],12.5,2,8.27093505859375,-0.0758142471313476,8.994682312011719
['23-01-16-02'],12.5,2,8.533417701721191,-0.0814733505249023,8.994682312011719
['23-01-16-02'],12.5,2,8.60745096206665,-0.0742063522338867,8.994682312011719
['23-01-16-02'],12.5,2,8.970836162567139,-0.0764780044555664,8.994682312011719
['23-01-16-02'],12.5,2,8.606357097625732,-0.0805549621582031,8.994682312011719
['23-01-16-02'],12.5,2,8.823401927947998,-0.0791301727294921,8.994682312011719
['23-01-16-02'],12.5,2,7.983566284179687,-0.0749130249023437,8.994682312011719
['23-01-16-02'],12.5,2,9.051399230957031,-0.0788755416870117,8.994682312011719
['23-01-16-02'],12.5,2,7.888961315155029,-0.0777053833007812,8.994682312011719
['23-01-16-02'],12.5,2,8.607571601867676,-0.0797080993652343,8.994682312011719
['23-01-16-02'],12.5,2,8.76719856262207,-0.0774393081665039,8.994682312011719
['23-01-16-02'],12.5,2,9.103798866271973,-0.0773248672485351,8.994682312011719
['23-01-16-02'],12.5,2,7.725343942642212,-0.0795249938964843,8.994682312011719
['23-01-16-02'],12.5,2,9.010292053222656,-0.0796537399291992,8.994682312011719
['23-01-16-02'],12.5,2,8.79706335067749,-0.0784263610839843,8.994682312011719
['23-01-16-02'],12.5,2,9.310657024383543,-0.0772562026977539,8.994682312011719
['23-01-16-02'],12.5,2,8.89493703842163,-0.0742807388305664,8.994682312011719
['23-01-16-02'],12.5,2,8.821686744689941,-0.0768041610717773,8.994682312011719
['23-01-16-02'],12.5,2,8.495668411254883,-0.0762233734130859,8.994682312011719
['23-01-16-02'],12.5,2,8.699565887451172,-0.0781030654907226,8.994682312011719
['23-01-16-02'],12.5,2,9.471917152404783,-0.0764236450195312,8.994682312011719
['23-01-16-02'],12.5,2,8.694673538208008,-0.0790042877197265,8.994682312011719
['23-01-16-02'],12.5,2,9.45633602142334,-0.0789470672607421,8.994682312011719


==> pressure_dat_16_02_RAW.csv <==
Versuch,Concentration,Aging,Zeit (s),Druck (bar),Pred (bar)
['23-01-16-02'],12.5,2,0,0.0620281267911195,0.10147975385189056
['23-01-16-02'],12.5,2,1,0.0633680392056703,0.10467317700386047
['23-01-16-02'],12.5,2,2,0.0629392433911562,0.1090145856142044
['23-01-16-02'],12.5,2,3,0.1037574857473373,0.11502237617969513
['23-01-16-02'],12.5,2,4,0.0661859679967165,0.1236485093832016
['23-01-16-02'],12.5,2,5,0.1177171617746353,0.13634437322616577
['23-01-16-02'],12.5,2,6,0.1224540621042251,0.15405793488025665
['23-01-16-02'],12.5,2,7,0.1493635028600692,0.17791703343391418
['23-01-16-02'],12.5,2,8,0.1330608278512954,0.213170126080513
['23-01-16-02'],12.5,2,9,0.1838058680295944,0.26836860179901123
['23-01-16-02'],12.5,2,10,0.2058175951242447,0.34618330001831055
['23-01-16-02'],12.5,2,11,0.2773954793810844,0.4324202537536621
['23-01-16-02'],12.5,2,12,0.6844684481620789,0.5055942535400391
['23-01-16-02'],12.5,2,13,0.8533214330673218,0.5570477843284607
['23-01-16-02'],12.5,2,14,0.8528770208358765,0.5905693769454956
['23-01-16-02'],12.5,2,15,0.9382209777832032,0.6125919818878174
['23-01-16-02'],12.5,2,16,0.936517298221588,0.6278477907180786
['23-01-16-02'],12.5,2,17,1.022357165813446,0.6391564607620239
['23-01-16-02'],12.5,2,18,1.0033881664276123,0.6481105089187622
['23-01-16-02'],12.5,2,19,0.9597965478897096,0.6556192636489868
['23-01-16-02'],12.5,2,20,0.899888277053833,0.6622224450111389
['23-01-16-02'],12.5,2,21,0.994108945131302,0.6682538390159607
['23-01-16-02'],12.5,2,22,0.7948917150497437,0.6739287376403809
['23-01-16-02'],12.5,2,23,0.8695304691791534,0.6793903708457947
['23-01-16-02'],12.5,2,24,0.8759433627128601,0.6847357749938965
['23-01-16-02'],12.5,2,25,0.9742447137832642,0.6900336742401123
['23-01-16-02'],12.5,2,26,0.9303237795829772,0.6953305602073669
['23-01-16-02'],12.5,2,27,0.9296157956123352,0.7006603479385376
['23-01-16-02'],12.5,2,28,0.9633403718471528,0.706047773361206
['23-01-16-02'],12.5,2,29,0.9651771485805511,0.7115098237991333
['23-01-16-02'],12.5,2,30,1.0450270771980286,0.7170604467391968
['23-01-16-02'],12.5,2,31,1.040220558643341,0.722709059715271
['23-01-16-02'],12.5,2,32,1.1359973549842834,0.7284626364707947
['23-01-16-02'],12.5,2,33,1.20286363363266,0.7343274354934692
['23-01-16-02'],12.5,2,34,1.1944701671600342,0.7403081655502319
['23-01-16-02'],12.5,2,35,1.1998863220214844,0.7464081645011902
['23-01-16-02'],12.5,2,36,1.1960574388504028,0.7526305913925171
['23-01-16-02'],12.5,2,37,1.160763144493103,0.7589772939682007
['23-01-16-02'],12.5,2,38,1.0663215816020966,0.7654507160186768
['23-01-16-02'],12.5,2,39,1.129717230796814,0.7720518112182617
['23-01-16-02'],12.5,2,40,1.0751258432865145,0.7787822484970093
['23-01-16-02'],12.5,2,41,1.091731280088425,0.785641610622406
['23-01-16-02'],12.5,2,42,1.1021087169647217,0.7926313877105713
['23-01-16-02'],12.5,2,43,1.0556891858577728,0.7997506856918335
['23-01-16-02'],12.5,2,44,0.8217063546180725,0.8069995641708374
['23-01-16-02'],12.5,2,45,0.9811340272426604,0.8143775463104248
['23-01-16-02'],12.5,2,46,0.985084503889084,0.8218833208084106
['23-01-16-02'],12.5,2,47,1.1446757912635803,0.8295151591300964
['23-01-16-02'],12.5,2,48,1.10813707113266,0.8372719287872314
['23-01-16-02'],12.5,2,49,1.1732879281044006,0.845151424407959
['23-01-16-02'],12.5,2,50,1.174892008304596,0.8531507849693298
['23-01-16-02'],12.5,2,51,1.202138066291809,0.8612675666809082
['23-01-16-02'],12.5,2,52,1.3268069624900818,0.8694990873336792
['23-01-16-02'],12.5,2,53,1.3420783877372742,0.8778414130210876
['23-01-16-02'],12.5,2,54,1.3596243858337402,0.8862913846969604
['23-01-16-02'],12.5,2,55,1.4242225885391235,0.8948453664779663
['23-01-16-02'],12.5,2,56,1.4014235734939575,0.903498649597168
['23-01-16-02'],12.5,2,57,1.424710392951965,0.9122474193572998
['23-01-16-02'],12.5,2,58,1.355756759643555,0.9210873246192932
['23-01-16-02'],12.5,2,59,1.2803756594657898,0.9300133585929871
['23-01-16-02'],12.5,2,60,1.1748477816581726,0.9390214085578918
['23-01-16-02'],12.5,2,61,1.1598510146141052,0.9481067657470703
['23-01-16-02'],12.5,2,62,1.1505492627620697,0.9572645425796509
['23-01-16-02'],12.5,2,63,1.1291000545024872,0.9664892554283142
['23-01-16-02'],12.5,2,64,1.1419619917869568,0.9757771492004395
['23-01-16-02'],12.5,2,65,1.1655650734901428,0.9851231575012207
['23-01-16-02'],12.5,2,66,1.250635862350464,0.994521975517273
['23-01-16-02'],12.5,2,67,1.3770301342010498,1.0039695501327515
['23-01-16-02'],12.5,2,68,1.3995696306228638,1.0134608745574951
['23-01-16-02'],12.5,2,69,1.4405776262283323,1.0229920148849487
['23-01-16-02'],12.5,2,70,1.490872502326965,1.032558560371399
['23-01-16-02'],12.5,2,71,1.5252463817596436,1.0421562194824219
['23-01-16-02'],12.5,2,72,1.507762789726257,1.0517810583114624
['23-01-16-02'],12.5,2,73,1.507392168045044,1.0614291429519653
['23-01-16-02'],12.5,2,74,1.4373958110809326,1.071096420288086
['23-01-16-02'],12.5,2,75,1.3862563371658323,1.080780267715454
['23-01-16-02'],12.5,2,76,1.1687408089637756,1.090476632118225
['23-01-16-02'],12.5,2,77,1.2542964816093445,1.1001818180084229
['23-01-16-02'],12.5,2,78,1.1918421983718872,1.109893560409546
['23-01-16-02'],12.5,2,79,1.3437460660934448,1.1196088790893555
['23-01-16-02'],12.5,2,80,1.3293010592460632,1.1293237209320068
['23-01-16-02'],12.5,2,81,1.4241232872009275,1.1390371322631836
['23-01-16-02'],12.5,2,82,1.525639295578003,1.1487449407577515
['23-01-16-02'],12.5,2,83,1.526508331298828,1.1584458351135254
['23-01-16-02'],12.5,2,84,1.5341155529022217,1.1681363582611084
['23-01-16-02'],12.5,2,85,1.597222089767456,1.177814245223999
['23-01-16-02'],12.5,2,86,1.560759663581848,1.1874784231185913
['23-01-16-02'],12.5,2,87,1.5299880504608154,1.1971250772476196
['23-01-16-02'],12.5,2,88,1.4611762762069702,1.2067526578903198
['23-01-16-02'],12.5,2,89,1.3473845720291138,1.2163586616516113
['23-01-16-02'],12.5,2,90,1.367841720581055,1.2259413003921509
['23-01-16-02'],12.5,2,91,1.2504580616950989,1.2354979515075684
['23-01-16-02'],12.5,2,92,1.2948501706123352,1.2450268268585205
['23-01-16-02'],12.5,2,93,1.3745406866073608,1.2545253038406372
['23-01-16-02'],12.5,2,94,1.515110731124878,1.2639905214309692
['23-01-16-02'],12.5,2,95,1.522791624069214,1.2734215259552002
['23-01-16-02'],12.5,2,96,1.507551908493042,1.28281569480896
['23-01-16-02'],12.5,2,97,1.5857897996902466,1.2921695709228516
['23-01-16-02'],12.5,2,98,1.5341240167617798,1.3014817237854004
['23-01-16-02'],12.5,2,99,1.6128673553466797,1.3107495307922363
['23-01-16-02'],12.5,2,100,1.6392192840576172,1.3199704885482788
['23-01-16-02'],12.5,2,101,1.644253134727478,1.3291417360305786
['23-01-16-02'],12.5,2,102,1.6731855869293213,1.3382601737976074
['23-01-16-02'],12.5,2,103,1.5576739311218262,1.3473237752914429
['23-01-16-02'],12.5,2,104,1.6124441623687744,1.356330394744873
['23-01-16-02'],12.5,2,105,1.5966765880584717,1.3652756214141846
['23-01-16-02'],12.5,2,106,1.5811080932617188,1.3741579055786133
['23-01-16-02'],12.5,2,107,1.569759726524353,1.3829741477966309
['23-01-16-02'],12.5,2,108,1.5004286766052246,1.3917206525802612
['23-01-16-02'],12.5,2,109,1.5868613719940186,1.4003946781158447
['23-01-16-02'],12.5,2,110,1.5467007160186768,1.408994197845459
['23-01-16-02'],12.5,2,111,1.5293128490447998,1.4175158739089966
['23-01-16-02'],12.5,2,112,1.492415189743042,1.4259562492370605
['23-01-16-02'],12.5,2,113,1.5015654563903809,1.4343119859695435
['23-01-16-02'],12.5,2,114,1.4610599279403689,1.4425808191299438
['23-01-16-02'],12.5,2,115,1.4771673679351809,1.4507598876953125
['23-01-16-02'],12.5,2,116,1.5101271867752075,1.4588465690612793
['23-01-16-02'],12.5,2,117,1.4693652391433716,1.4668370485305786
['23-01-16-02'],12.5,2,118,1.474642992019653,1.4747288227081299
['23-01-16-02'],12.5,2,119,1.443991780281067,1.4825206995010376
['23-01-16-02'],12.5,2,120,1.382527470588684,1.4902081489562988
['23-01-16-02'],12.5,2,121,1.5021015405654907,1.4977900981903076
['23-01-16-02'],12.5,2,122,1.4649314880371094,1.5052635669708252
['23-01-16-02'],12.5,2,123,1.5512691736221311,1.5126270055770874
['23-01-16-02'],12.5,2,124,1.5616989135742188,1.5198785066604614
['23-01-16-02'],12.5,2,125,1.553615927696228,1.527016043663025
['23-01-16-02'],12.5,2,126,1.6416480541229248,1.5340383052825928
['23-01-16-02'],12.5,2,127,1.711107611656189,1.5409443378448486
['23-01-16-02'],12.5,2,128,1.7080612182617188,1.5477324724197388
['23-01-16-02'],12.5,2,129,1.6413066387176514,1.55440354347229
['23-01-16-02'],12.5,2,130,1.667636752128601,1.560956358909607
['23-01-16-02'],12.5,2,131,1.728659749031067,1.567391037940979
['23-01-16-02'],12.5,2,132,1.7453384399414062,1.5737074613571167
['23-01-16-02'],12.5,2,133,1.7690879106521606,1.5799074172973633
['23-01-16-02'],12.5,2,134,1.7068763971328735,1.5859923362731934
['23-01-16-02'],12.5,2,135,1.7725965976715088,1.591962456703186
['23-01-16-02'],12.5,2,136,1.7461074590682983,1.5978214740753174
['23-01-16-02'],12.5,2,137,1.7547687292099,1.6035712957382202
['23-01-16-02'],12.5,2,138,1.8015074729919436,1.609215497970581
['23-01-16-02'],12.5,2,139,1.784871220588684,1.61475670337677
['23-01-16-02'],12.5,2,140,1.7852267026901243,1.620200276374817
['23-01-16-02'],12.5,2,141,1.7785106897354126,1.6255508661270142
['23-01-16-02'],12.5,2,142,1.7860645055770874,1.6308127641677856
['23-01-16-02'],12.5,2,143,1.887692928314209,1.6359930038452148
['23-01-16-02'],12.5,2,144,1.7974704504013062,1.6410971879959106
['23-01-16-02'],12.5,2,145,1.7652496099472046,1.6461330652236938
['23-01-16-02'],12.5,2,146,1.7793269157409668,1.6511077880859375
['23-01-16-02'],12.5,2,147,1.791826248168945,1.6560298204421997
['23-01-16-02'],12.5,2,148,1.8312304019927976,1.660907506942749
['23-01-16-02'],12.5,2,149,1.7899372577667236,1.6657508611679077
['23-01-16-02'],12.5,2,150,1.7531386613845823,1.6705687046051025
['23-01-16-02'],12.5,2,151,1.7812278270721436,1.6753731966018677
['23-01-16-02'],12.5,2,152,1.8005908727645874,1.6801737546920776
['23-01-16-02'],12.5,2,153,1.8547897338867188,1.6849822998046875
['23-01-16-02'],12.5,2,154,1.8345370292663572,1.689810872077942
['23-01-16-02'],12.5,2,155,1.826402187347412,1.6946710348129272
['23-01-16-02'],12.5,2,156,1.7858879566192627,1.6995761394500732
['23-01-16-02'],12.5,2,157,1.7988330125808716,1.7045384645462036
['23-01-16-02'],12.5,2,158,1.825486421585083,1.7095710039138794
['23-01-16-02'],12.5,2,159,1.7984256744384766,1.7146880626678467
['23-01-16-02'],12.5,2,160,1.5845484733581543,1.7199013233184814
['23-01-16-02'],12.5,2,161,1.564887523651123,1.7252247333526611
['23-01-16-02'],12.5,2,162,1.5350096225738523,1.7306725978851318
['23-01-16-02'],12.5,2,163,1.786289930343628,1.7362573146820068
['23-01-16-02'],12.5,2,164,1.8096801042556765,1.7419917583465576
['23-01-16-02'],12.5,2,165,1.8864059448242188,1.7478889226913452
['23-01-16-02'],12.5,2,166,1.8023250102996824,1.753960132598877
['23-01-16-02'],12.5,2,167,1.617854356765747,1.7602174282073975
['23-01-16-02'],12.5,2,168,1.6376667022705078,1.7666734457015991
['23-01-16-02'],12.5,2,169,1.6227123737335205,1.7733368873596191
['23-01-16-02'],12.5,2,170,1.8047316074371336,1.7802177667617798
['23-01-16-02'],12.5,2,171,1.9020212888717647,1.787325382232666
['23-01-16-02'],12.5,2,172,1.9439151287078855,1.7946666479110718
['23-01-16-02'],12.5,2,173,1.6168086528778076,1.802249550819397
['23-01-16-02'],12.5,2,174,1.620201826095581,1.8100780248641968
['23-01-16-02'],12.5,2,175,1.819140911102295,1.8181575536727905
['23-01-16-02'],12.5,2,176,1.9450770616531368,1.826491355895996
['23-01-16-02'],12.5,2,177,1.8699859380722048,1.8350802659988403
['23-01-16-02'],12.5,2,178,1.4949434995651243,1.8439257144927979
['23-01-16-02'],12.5,2,179,1.8855457305908203,1.853026032447815
['23-01-16-02'],12.5,2,180,1.9411792755126955,1.8623788356781006
['23-01-16-02'],12.5,2,181,1.464461088180542,1.8719804286956787
['23-01-16-02'],12.5,2,182,1.923039197921753,1.8818256855010986
['23-01-16-02'],12.5,2,183,1.9395965337753296,1.891906976699829
['23-01-16-02'],12.5,2,184,1.776028394699097,1.9022157192230225
['23-01-16-02'],12.5,2,185,1.8651717901229856,1.912743091583252
['23-01-16-02'],12.5,2,186,1.8955168724060056,1.9234778881072998
['23-01-16-02'],12.5,2,187,1.7421962022781372,1.9344086647033691
['23-01-16-02'],12.5,2,188,2.021728515625,1.9455196857452393
['23-01-16-02'],12.5,2,189,1.955882549285889,1.9567980766296387
['23-01-16-02'],12.5,2,190,1.6660799980163574,1.9682294130325317
['23-01-16-02'],12.5,2,191,1.9536186456680296,1.9797959327697754
['23-01-16-02'],12.5,2,192,2.0372583866119385,1.9914813041687012
['23-01-16-02'],12.5,2,193,1.742389678955078,2.0032684803009033
['23-01-16-02'],12.5,2,194,1.9716323614120483,2.015138864517212
['23-01-16-02'],12.5,2,195,1.7936670780181885,2.0270750522613525
['23-01-16-02'],12.5,2,196,2.001143217086792,2.039060354232788
['23-01-16-02'],12.5,2,197,2.1162002086639404,2.0510752201080322
['23-01-16-02'],12.5,2,198,1.7843447923660278,2.0631024837493896
['23-01-16-02'],12.5,2,199,1.961514234542847,2.0751266479492188
['23-01-16-02'],12.5,2,200,1.6873618364334106,2.0871310234069824
['23-01-16-02'],12.5,2,201,2.048223376274109,2.0991013050079346
['23-01-16-02'],12.5,2,202,2.086071372032165,2.1110215187072754
['23-01-16-02'],12.5,2,203,2.090977430343628,2.1228816509246826
['23-01-16-02'],12.5,2,204,2.1484687328338623,2.134669303894043
['23-01-16-02'],12.5,2,205,2.0264785289764404,2.146371841430664
['23-01-16-02'],12.5,2,206,1.7014907598495483,2.1579833030700684
['23-01-16-02'],12.5,2,207,2.0381317138671875,2.1694960594177246
['23-01-16-02'],12.5,2,208,1.7232131958007812,2.1809043884277344
['23-01-16-02'],12.5,2,209,2.1885818243026733,2.1922056674957275
['23-01-16-02'],12.5,2,210,2.132417321205139,2.2033958435058594
['23-01-16-02'],12.5,2,211,2.024542570114136,2.214475154876709
['23-01-16-02'],12.5,2,212,2.006662368774414,2.225444793701172
['23-01-16-02'],12.5,2,213,1.911723256111145,2.2363061904907227
['23-01-16-02'],12.5,2,214,2.113654613494873,2.2470638751983643
['23-01-16-02'],12.5,2,215,1.9936659336090088,2.257721185684204
['23-01-16-02'],12.5,2,216,2.2007083892822266,2.2682857513427734
['23-01-16-02'],12.5,2,217,2.292885184288025,2.278764486312866
['23-01-16-02'],12.5,2,218,2.0870649814605717,2.28916335105896
['23-01-16-02'],12.5,2,219,2.139149785041809,2.2994930744171143
['23-01-16-02'],12.5,2,220,2.1268718242645264,2.309760332107544
['23-01-16-02'],12.5,2,221,2.3716368675231934,2.319977045059204
['23-01-16-02'],12.5,2,222,1.7738895416259766,2.3301517963409424
['23-01-16-02'],12.5,2,223,2.336797595024109,2.3402960300445557
['23-01-16-02'],12.5,2,224,2.1902629137039185,2.350419044494629
['23-01-16-02'],12.5,2,225,2.3517485857009888,2.360532760620117
['23-01-16-02'],12.5,2,226,2.14553451538086,2.3706469535827637
['23-01-16-02'],12.5,2,227,2.543215155601501,2.3807713985443115
['23-01-16-02'],12.5,2,228,2.5136595964431763,2.3909177780151367
['23-01-16-02'],12.5,2,229,2.4328505992889404,2.4010963439941406
['23-01-16-02'],12.5,2,230,2.1728148460388184,2.41131591796875
['23-01-16-02'],12.5,2,231,2.3257888555526733,2.4215898513793945
['23-01-16-02'],12.5,2,232,2.3848377466201782,2.4319252967834473
['23-01-16-02'],12.5,2,233,2.321359157562256,2.4423322677612305
['23-01-16-02'],12.5,2,234,2.359812498092652,2.452821969985962
['23-01-16-02'],12.5,2,235,2.5083483457565308,2.4634029865264893
['23-01-16-02'],12.5,2,236,2.4780166149139404,2.4740850925445557
['23-01-16-02'],12.5,2,237,2.35383939743042,2.484877347946167
['23-01-16-02'],12.5,2,238,2.55196213722229,2.495790481567383
['23-01-16-02'],12.5,2,239,2.347668766975403,2.506833076477051
['23-01-16-02'],12.5,2,240,2.2094879150390625,2.5180130004882812
['23-01-16-02'],12.5,2,241,2.45989453792572,2.5293431282043457
['23-01-16-02'],12.5,2,242,2.7213096618652344,2.5408294200897217
['23-01-16-02'],12.5,2,243,2.432544231414795,2.5524842739105225
['23-01-16-02'],12.5,2,244,2.2737605571746826,2.5643162727355957
['23-01-16-02'],12.5,2,245,2.7464598417282104,2.576335906982422
['23-01-16-02'],12.5,2,246,2.3787304162979126,2.5885534286499023
['23-01-16-02'],12.5,2,247,2.5040141344070435,2.600977897644043
['23-01-16-02'],12.5,2,248,2.491950511932373,2.6136207580566406
['23-01-16-02'],12.5,2,249,2.863409757614136,2.6264941692352295
['23-01-16-02'],12.5,2,250,2.8097903728485107,2.6396071910858154
['23-01-16-02'],12.5,2,251,2.9731345176696777,2.6529717445373535
['23-01-16-02'],12.5,2,252,2.240951895713806,2.6666011810302734
['23-01-16-02'],12.5,2,253,2.588103413581848,2.68050479888916
['23-01-16-02'],12.5,2,254,2.609217405319214,2.694697856903076
['23-01-16-02'],12.5,2,255,2.981142282485962,2.709190607070923
['23-01-16-02'],12.5,2,256,2.767728090286255,2.7239975929260254
['23-01-16-02'],12.5,2,257,3.083990454673767,2.7391304969787598
['23-01-16-02'],12.5,2,258,3.138820171356201,2.7546045780181885
['23-01-16-02'],12.5,2,259,2.584105968475342,2.770432472229004
['23-01-16-02'],12.5,2,260,3.1012996435165405,2.7866287231445312
['23-01-16-02'],12.5,2,261,2.1922335624694824,2.8032078742980957
['23-01-16-02'],12.5,2,262,2.923257112503052,2.820185422897339
['23-01-16-02'],12.5,2,263,2.1925532817840576,2.8375742435455322
['23-01-16-02'],12.5,2,264,2.7705119848251343,2.855391502380371
['23-01-16-02'],12.5,2,265,2.8949477672576904,2.873652219772339
['23-01-16-02'],12.5,2,266,2.208571195602417,2.8923723697662354
['23-01-16-02'],12.5,2,267,2.7383166551589966,2.911566734313965
['23-01-16-02'],12.5,2,268,3.0830607414245605,2.931251049041748
['23-01-16-02'],12.5,2,269,2.505742192268372,2.951442241668701
['23-01-16-02'],12.5,2,270,2.2379825115203857,2.972156524658203
['23-01-16-02'],12.5,2,271,2.5766459703445435,2.9934096336364746
['23-01-16-02'],12.5,2,272,3.469184398651123,3.0152173042297363
['23-01-16-02'],12.5,2,273,3.440014600753784,3.037595748901367
['23-01-16-02'],12.5,2,274,3.4335622787475586,3.060560464859009
['23-01-16-02'],12.5,2,275,3.4174106121063232,3.08412766456604
['23-01-16-02'],12.5,2,276,3.349788188934326,3.108311653137207
['23-01-16-02'],12.5,2,277,3.3721026182174683,3.1331276893615723
['23-01-16-02'],12.5,2,278,3.304821372032165,3.1585910320281982
['23-01-16-02'],12.5,2,279,2.801241636276245,3.1847143173217773
['23-01-16-02'],12.5,2,280,3.577413558959961,3.2115113735198975
['23-01-16-02'],12.5,2,281,3.648191452026367,3.238994836807251
['23-01-16-02'],12.5,2,282,3.3528475761413574,3.267176389694214
['23-01-16-02'],12.5,2,283,3.181257486343384,3.296067476272583
['23-01-16-02'],12.5,2,284,2.6951907873153687,3.325676918029785
['23-01-16-02'],12.5,2,285,3.7964158058166495,3.356016159057617
['23-01-16-02'],12.5,2,286,3.7066218852996826,3.3870906829833984
['23-01-16-02'],12.5,2,287,3.2503973245620728,3.418905735015869
['23-01-16-02'],12.5,2,288,3.447682023048401,3.4514691829681396
['23-01-16-02'],12.5,2,289,3.866601705551148,3.4847822189331055
['23-01-16-02'],12.5,2,290,3.508234024047852,3.518847942352295
['23-01-16-02'],12.5,2,291,3.637878894805908,3.553666114807129
['23-01-16-02'],12.5,2,292,3.957014799118042,3.589235544204712
['23-01-16-02'],12.5,2,293,3.503708600997925,3.625552177429199
['23-01-16-02'],12.5,2,294,3.326635003089905,3.6626110076904297
['23-01-16-02'],12.5,2,295,3.747529029846192,3.700402021408081
['23-01-16-02'],12.5,2,296,3.3414852619171143,3.7389185428619385
['23-01-16-02'],12.5,2,297,3.8536664247512817,3.7781472206115723
['23-01-16-02'],12.5,2,298,3.046094417572021,3.818073272705078
['23-01-16-02'],12.5,2,299,4.105292320251465,3.8586812019348145
['23-01-16-02'],12.5,2,300,3.9032524824142456,3.899951457977295
['23-01-16-02'],12.5,2,301,4.216990947723389,3.941864490509033
['23-01-16-02'],12.5,2,302,3.952455639839173,3.9843945503234863
['23-01-16-02'],12.5,2,303,3.564222812652588,4.027518272399902
['23-01-16-02'],12.5,2,304,3.9705730676651,4.071206092834473
['23-01-16-02'],12.5,2,305,3.795768141746521,4.115429878234863
['23-01-16-02'],12.5,2,306,4.293655157089233,4.160155773162842
['23-01-16-02'],12.5,2,307,4.431010484695435,4.20535135269165
['23-01-16-02'],12.5,2,308,3.714815974235535,4.250980377197266
['23-01-16-02'],12.5,2,309,4.569415330886841,4.297006607055664
['23-01-16-02'],12.5,2,310,4.149289965629578,4.34338903427124
['23-01-16-02'],12.5,2,311,4.438855171203613,4.390088081359863
['23-01-16-02'],12.5,2,312,3.8740352392196655,4.4370646476745605
['23-01-16-02'],12.5,2,313,4.653803825378418,4.4842729568481445
['23-01-16-02'],12.5,2,314,4.564497232437134,4.531673431396484
['23-01-16-02'],12.5,2,315,4.171626210212708,4.579220294952393
['23-01-16-02'],12.5,2,316,4.995898246765137,4.626871109008789
['23-01-16-02'],12.5,2,317,4.646577835083008,4.674579620361328
['23-01-16-02'],12.5,2,318,4.257099986076355,4.7223029136657715
['23-01-16-02'],12.5,2,319,4.838628053665161,4.769998073577881
['23-01-16-02'],12.5,2,320,4.370635628700256,4.817623615264893
['23-01-16-02'],12.5,2,321,5.020339727401733,4.865134239196777
['23-01-16-02'],12.5,2,322,4.328521370887756,4.912489414215088
['23-01-16-02'],12.5,2,323,4.6507649421691895,4.959649562835693
['23-01-16-02'],12.5,2,324,4.546690821647644,5.006576061248779
['23-01-16-02'],12.5,2,325,4.95871114730835,5.053231239318848
['23-01-16-02'],12.5,2,326,5.228183507919312,5.09958028793335
['23-01-16-02'],12.5,2,327,5.372544288635254,5.145587921142578
['23-01-16-02'],12.5,2,328,5.19974422454834,5.191225051879883
['23-01-16-02'],12.5,2,329,5.139632701873779,5.2364583015441895
['23-01-16-02'],12.5,2,330,4.809902667999268,5.281260013580322
['23-01-16-02'],12.5,2,331,4.952872753143311,5.325606346130371
['23-01-16-02'],12.5,2,332,5.598842620849609,5.369472503662109
['23-01-16-02'],12.5,2,333,5.597485542297363,5.412837982177734
['23-01-16-02'],12.5,2,334,5.43655522664388,5.455681800842285
['23-01-16-02'],12.5,2,335,4.011308670043945,5.497987270355225
['23-01-16-02'],12.5,2,336,5.141849040985107,5.539741039276123
['23-01-16-02'],12.5,2,337,4.696232795715332,5.580927848815918
['23-01-16-02'],12.5,2,338,5.874929904937744,5.621538162231445
['23-01-16-02'],12.5,2,339,4.9471635818481445,5.661563396453857
['23-01-16-02'],12.5,2,340,5.90816593170166,5.700996398925781
['23-01-16-02'],12.5,2,341,5.7549028396606445,5.739832878112793
['23-01-16-02'],12.5,2,342,5.943803548812866,5.778067111968994
['23-01-16-02'],12.5,2,343,5.782327175140381,5.815701961517334
['23-01-16-02'],12.5,2,344,5.9638097286224365,5.852734565734863
['23-01-16-02'],12.5,2,345,6.103792428970337,5.889166831970215
['23-01-16-02'],12.5,2,346,5.737684011459351,5.925004005432129
['23-01-16-02'],12.5,2,347,5.8020524978637695,5.9602460861206055
['23-01-16-02'],12.5,2,348,5.830522298812866,5.994902610778809
['23-01-16-02'],12.5,2,349,5.905932664871216,6.028980255126953
['23-01-16-02'],12.5,2,350,5.938391208648682,6.0624847412109375
['23-01-16-02'],12.5,2,351,5.982234477996826,6.095424652099609
['23-01-16-02'],12.5,2,352,5.4282881418863935,6.127811431884766
['23-01-16-02'],12.5,2,353,5.007430553436279,6.159653663635254
['23-01-16-02'],12.5,2,354,6.060976187388103,6.190962314605713
['23-01-16-02'],12.5,2,355,6.556280136108398,6.221749305725098
['23-01-16-02'],12.5,2,356,6.130969762802124,6.252026557922363
['23-01-16-02'],12.5,2,357,5.915188153584798,6.281805515289307
['23-01-16-02'],12.5,2,358,5.498959541320801,6.311100006103516
['23-01-16-02'],12.5,2,359,6.425837278366089,6.339921951293945
['23-01-16-02'],12.5,2,360,5.959983825683594,6.368283748626709
['23-01-16-02'],12.5,2,361,6.354242006937663,6.396200180053711
['23-01-16-02'],12.5,2,362,5.307155132293701,6.42368221282959
['23-01-16-02'],12.5,2,363,6.304910818735759,6.45074462890625
['23-01-16-02'],12.5,2,364,6.846662998199463,6.4774017333984375
['23-01-16-02'],12.5,2,365,6.567626714706421,6.503664970397949
['23-01-16-02'],12.5,2,366,6.545415878295898,6.529547691345215
['23-01-16-02'],12.5,2,367,6.2771226565043134,6.555065155029297
['23-01-16-02'],12.5,2,368,6.469182968139648,6.580225944519043
['23-01-16-02'],12.5,2,369,6.406755288441976,6.605045795440674
['23-01-16-02'],12.5,2,370,5.814201831817627,6.6295366287231445
['23-01-16-02'],12.5,2,371,6.765965461730957,6.653709888458252
['23-01-16-02'],12.5,2,372,6.378082752227783,6.677577495574951
['23-01-16-02'],12.5,2,373,6.69379997253418,6.701152324676514
['23-01-16-02'],12.5,2,374,6.768726825714111,6.724445819854736
['23-01-16-02'],12.5,2,375,6.525225480397542,6.747467041015625
['23-01-16-02'],12.5,2,376,7.453946113586426,6.770226955413818
['23-01-16-02'],12.5,2,377,6.287878672281901,6.792738914489746
['23-01-16-02'],12.5,2,378,6.739233493804932,6.815011024475098
['23-01-16-02'],12.5,2,379,7.01240086555481,6.837052822113037
['23-01-16-02'],12.5,2,380,6.522915363311768,6.858874320983887
['23-01-16-02'],12.5,2,381,7.111919641494751,6.880484580993652
['23-01-16-02'],12.5,2,382,6.630776405334473,6.901893138885498
['23-01-16-02'],12.5,2,383,6.022754669189453,6.923107624053955
['23-01-16-02'],12.5,2,384,6.676996231079102,6.944135665893555
['23-01-16-02'],12.5,2,385,7.133574485778809,6.9649858474731445
['23-01-16-02'],12.5,2,386,7.299013376235962,6.9856648445129395
['23-01-16-02'],12.5,2,387,7.210126161575317,7.00618314743042
['23-01-16-02'],12.5,2,388,6.940844297409058,7.026544094085693
['23-01-16-02'],12.5,2,389,7.387438535690308,7.046756267547607
['23-01-16-02'],12.5,2,390,7.004577159881592,7.066825866699219
['23-01-16-02'],12.5,2,391,7.319517135620117,7.086756706237793
['23-01-16-02'],12.5,2,392,6.902412414550781,7.106555938720703
['23-01-16-02'],12.5,2,393,7.477760314941406,7.126229286193848
['23-01-16-02'],12.5,2,394,6.564008951187134,7.145781993865967
['23-01-16-02'],12.5,2,395,7.377397537231445,7.165219783782959
['23-01-16-02'],12.5,2,396,7.500321388244629,7.184544086456299
['23-01-16-02'],12.5,2,397,7.361271858215332,7.203762054443359
['23-01-16-02'],12.5,2,398,6.556532144546509,7.222877502441406
['23-01-16-02'],12.5,2,399,6.869448661804199,7.241893291473389
['23-01-16-02'],12.5,2,400,7.408483028411865,7.260814666748047
['23-01-16-02'],12.5,2,401,6.751728773117065,7.279643535614014
['23-01-16-02'],12.5,2,402,7.2339794635772705,7.298382759094238
['23-01-16-02'],12.5,2,403,7.578779220581055,7.3170366287231445
['23-01-16-02'],12.5,2,404,7.157111167907715,7.335606575012207
['23-01-16-02'],12.5,2,405,7.313094615936279,7.354094982147217
['23-01-16-02'],12.5,2,406,7.648983001708984,7.372507095336914
['23-01-16-02'],12.5,2,407,7.10019063949585,7.390840530395508
['23-01-16-02'],12.5,2,408,7.342695236206055,7.409101486206055
['23-01-16-02'],12.5,2,409,7.875558853149414,7.427289962768555
['23-01-16-02'],12.5,2,410,6.874090671539307,7.445407867431641
['23-01-16-02'],12.5,2,411,7.315043449401855,7.463455677032471
['23-01-16-02'],12.5,2,412,7.847784996032715,7.481436729431152
['23-01-16-02'],12.5,2,413,6.630607128143311,7.499349117279053
['23-01-16-02'],12.5,2,414,6.832888603210449,7.517197608947754
['23-01-16-02'],12.5,2,415,7.633981227874756,7.5349812507629395
['23-01-16-02'],12.5,2,416,7.853990316390991,7.552700519561768
['23-01-16-02'],12.5,2,417,8.030011177062988,7.570356845855713
['23-01-16-02'],12.5,2,418,7.336706638336182,7.587948799133301
['23-01-16-02'],12.5,2,419,7.423480272293091,7.6054792404174805
['23-01-16-02'],12.5,2,420,7.950528144836426,7.622948169708252
['23-01-16-02'],12.5,2,421,7.15589714050293,7.640354633331299
['23-01-16-02'],12.5,2,422,8.298571109771729,7.6576995849609375
['23-01-16-02'],12.5,2,423,7.467378616333008,7.67498254776001
['23-01-16-02'],12.5,2,424,7.578429460525513,7.692203998565674
['23-01-16-02'],12.5,2,425,7.947503089904785,7.709362506866455
['23-01-16-02'],12.5,2,426,7.829843282699585,7.726459503173828
['23-01-16-02'],12.5,2,427,8.462574481964111,7.743494033813477
['23-01-16-02'],12.5,2,428,7.590665817260742,7.760465621948242
['23-01-16-02'],12.5,2,429,7.515228271484375,7.777373313903809
['23-01-16-02'],12.5,2,430,7.924466609954834,7.794218063354492
['23-01-16-02'],12.5,2,431,7.854829788208008,7.81099796295166
['23-01-16-02'],12.5,2,432,8.41817855834961,7.827713489532471
['23-01-16-02'],12.5,2,433,7.116042613983154,7.844361782073975
['23-01-16-02'],12.5,2,434,8.339673042297363,7.860945701599121
['23-01-16-02'],12.5,2,435,7.695677995681763,7.87746000289917
['23-01-16-02'],12.5,2,436,7.708402395248413,7.8939080238342285
['23-01-16-02'],12.5,2,437,7.723245143890381,7.910287380218506
['23-01-16-02'],12.5,2,438,7.569323778152466,7.9265971183776855
['23-01-16-02'],12.5,2,439,8.382090091705322,7.942835807800293
['23-01-16-02'],12.5,2,440,8.27093505859375,7.959002494812012
['23-01-16-02'],12.5,2,441,8.533417701721191,7.975097179412842
['23-01-16-02'],12.5,2,442,8.60745096206665,7.991118431091309
['23-01-16-02'],12.5,2,443,8.970836162567139,8.007065773010254
['23-01-16-02'],12.5,2,444,8.606357097625732,8.02293872833252
['23-01-16-02'],12.5,2,445,8.823401927947998,8.038734436035156
['23-01-16-02'],12.5,2,446,7.983566284179687,8.054451942443848
['23-01-16-02'],12.5,2,447,9.051399230957031,8.07009220123291
['23-01-16-02'],12.5,2,448,7.888961315155029,8.085653305053711
['23-01-16-02'],12.5,2,449,8.607571601867676,8.101133346557617
['23-01-16-02'],12.5,2,450,8.76719856262207,8.116532325744629
['23-01-16-02'],12.5,2,451,9.103798866271973,8.131848335266113
['23-01-16-02'],12.5,2,452,7.725343942642212,8.14708137512207
['23-01-16-02'],12.5,2,453,9.010292053222656,8.162230491638184
['23-01-16-02'],12.5,2,454,8.79706335067749,8.17729377746582
['23-01-16-02'],12.5,2,455,9.310657024383543,8.192270278930664
['23-01-16-02'],12.5,2,456,8.89493703842163,8.207159042358398
['23-01-16-02'],12.5,2,457,8.821686744689941,8.221959114074707
['23-01-16-02'],12.5,2,458,8.495668411254883,8.236671447753906
['23-01-16-02'],12.5,2,459,8.699565887451172,8.251293182373047
['23-01-16-02'],12.5,2,460,9.471917152404783,8.26582145690918
['23-01-16-02'],12.5,2,461,8.694673538208008,8.280259132385254
['23-01-16-02'],12.5,2,462,9.45633602142334,8.29460334777832


==> pressure_dat_23-01-16-02.csv <==
Versuch,Concentration,Aging,Zeit (s),Druck (bar),Pred (bar),lowerBound,upperBound,std
23-01-16-02,12.5,2,0,0.10646802857518194,0.2107590241052808,0.06613479549702761,0.14680126165333626,0.04033323307815433
23-01-16-02,12.5,2,1,0.12084697540849444,0.24263134066199488,0.07384103186097646,0.16785291895601243,0.04700594354751799
23-01-16-02,12.5,2,2,0.14224971942603587,0.2743245596153856,0.08002559326731176,0.20447384558475998,0.0622241261587241
23-01-16-02,12.5,2,3,0.20440263990312812,0.3058177537998463,0.034756077395336094,0.37404920241092016,0.16964656250779203
23-01-16-02,12.5,2,4,0.27935903463512657,0.3370839125713987,0.025867199724898926,0.5328508695453542,0.25349183491022764
23-01-16-02,12.5,2,5,0.3580281399190426,0.36810040539049105,0.06405995345058102,0.6519963263875042,0.29396818646846157
23-01-16-02,12.5,2,6,0.4400785215198994,0.3988392482566048,0.11209610457666658,0.7680609384631323,0.3279824169432328
23-01-16-02,12.5,2,7,0.5214848451316356,0.4292763505953796,0.18162885727892342,0.8613408329843478,0.3398559878527122
23-01-16-02,12.5,2,8,0.6087842114269733,0.45938567511937567,0.2636454104368581,0.9539230124170884,0.3451388009901152
23-01-16-02,12.5,2,9,0.695816945284605,0.48914337459336776,0.37257392595037964,1.0190599646188305,0.3232430193342254
23-01-16-02,12.5,2,10,0.7734160132706166,0.5185236550690515,0.49196011453694277,1.0548719120042904,0.2814558987336738
23-01-16-02,12.5,2,11,0.8428230814635754,0.5474992625633122,0.6335796616404976,1.0520665012866532,0.20924341982307784
23-01-16-02,12.5,2,12,0.9144944280385973,0.5760504866062188,0.8198163907000817,1.0091724653771128,0.09467803733851556
23-01-16-02,12.5,2,13,0.9255367547273637,0.6041469098059022,0.854958546127357,0.9961149633273705,0.07057820860000677
23-01-16-02,12.5,2,14,0.9271576583385469,0.6317690650315666,0.8580865259132439,0.99622879076385,0.06907113242530309
23-01-16-02,12.5,2,15,0.9294642925262452,0.6588901849783677,0.8625611545572298,0.9963674304952606,0.0669031379690154
23-01-16-02,12.5,2,16,0.9330666661262513,0.6854890991415643,0.8648324120182613,1.0013009202342413,0.06823425410799004
23-01-16-02,12.5,2,17,0.9324473142623901,0.7115434203207411,0.8642190833501374,1.000675545174643,0.06822823091225272
23-01-16-02,12.5,2,18,0.9231731772422791,0.7370305179763474,0.8618420637260453,0.9845042907585129,0.06133111351623377
23-01-16-02,12.5,2,19,0.9191683977842331,0.7619340883863424,0.8620425443562463,0.9762942512122199,0.05712585342798682
23-01-16-02,12.5,2,20,0.9197064578533174,0.7862334477242543,0.8621765571222858,0.977236358584349,0.05752990073103157
23-01-16-02,12.5,2,21,0.934220337867737,0.8099101022158273,0.8661741293082332,1.0022665464272407,0.06804620855950372
23-01-16-02,12.5,2,22,0.9388314992189408,0.832952371582584,0.8655241746001323,1.0121388238377493,0.07330732461880853
23-01-16-02,12.5,2,23,0.9729420632123948,0.8553446821198869,0.895314718879896,1.0505694075448937,0.07762734433249883
23-01-16-02,12.5,2,24,1.0062753796577455,0.8770731634970441,0.9107144478954768,1.101836311420014,0.09556093176226864
23-01-16-02,12.5,2,25,1.0381280601024627,0.8981300288617375,0.9383263428428351,1.1379297773620904,0.09980171725962764
23-01-16-02,12.5,2,26,1.060692220926285,0.9185070046833781,0.952712098910704,1.168672342941866,0.10798012201558102
23-01-16-02,12.5,2,27,1.0872655868530274,0.9381960607705135,0.9819738770826981,1.1925572966233566,0.10529170977032928
23-01-16-02,12.5,2,28,1.1103803217411043,0.9571940337143885,1.017606960222318,1.2031536832598908,0.09277336151878635
23-01-16-02,12.5,2,29,1.1206784427165986,0.9754984901236536,1.0398521605823101,1.201504724850887,0.08082628213428845
23-01-16-02,12.5,2,30,1.1371324509382248,0.9931082133026345,1.0750658881343156,1.199199013742134,0.062066562803909195
23-01-16-02,12.5,2,31,1.1401423275470735,1.0100268533383554,1.0820102295877163,1.1982744255064306,0.0581320979593572
23-01-16-02,12.5,2,32,1.1452933996915817,1.026254896909086,1.094413794441171,1.1961730049419925,0.05087960525041084
23-01-16-02,12.5,2,33,1.1419045358896258,1.0417991575106051,1.0894154906509155,1.1943935811283362,0.052489045238710265
23-01-16-02,12.5,2,34,1.127187091112137,1.056666691977826,1.073240782733899,1.1811333994903752,0.053946308378238
23-01-16-02,12.5,2,35,1.0899107098579408,1.0708645571456623,0.9879311903803484,1.1918902293355331,0.10197951947759241
23-01-16-02,12.5,2,36,1.0680354803800585,1.084405406649132,0.9685615145941577,1.1675094461659592,0.09947396578590079
23-01-16-02,12.5,2,37,1.0469381868839265,1.0972987307144972,0.9547476323713573,1.1391287413964957,0.09219055451256918
23-01-16-02,12.5,2,38,1.0453294515609743,1.109557182976776,0.9550179786158941,1.1356409245060546,0.09031147294508025
23-01-16-02,12.5,2,39,1.0495110005140307,1.12119901387109,0.9573747451683581,1.1416472558597033,0.09213625534567257
23-01-16-02,12.5,2,40,1.0538680702447893,1.1322334702845667,0.957126795003877,1.1506093454857018,0.09674127524091239
23-01-16-02,12.5,2,41,1.0638446867465974,1.1426846427915667,0.9605062547607439,1.1671831187324508,0.10333843198585346
23-01-16-02,12.5,2,42,1.074885365366936,1.152564941687972,0.9635674664706685,1.1862032642632034,0.11131789889626743
23-01-16-02,12.5,2,43,1.0973551899194716,1.1618948074611186,0.9625994122261056,1.2321109676128374,0.13475577769336597
23-01-16-02,12.5,2,44,1.1259941101074218,1.1706932205635328,0.9738288360210446,1.2781593841937988,0.15216527408637712
23-01-16-02,12.5,2,45,1.1797859132289885,1.1789801348042808,1.051489696159919,1.308082130298058,0.12829621706906957
23-01-16-02,12.5,2,46,1.224094769358635,1.1867767206881026,1.0955439380669205,1.3526456006503496,0.12855083129171446
23-01-16-02,12.5,2,47,1.2657286763191224,1.194106095432819,1.1551669569284575,1.3762903957097874,0.11056171939066502
23-01-16-02,12.5,2,48,1.2937321364879608,1.2009894295431711,1.1819205157255466,1.405543757250375,0.1118116207624143
23-01-16-02,12.5,2,49,1.3184941053390502,1.2074495968978436,1.2245322194731783,1.4124559912049222,0.09396188586587188
23-01-16-02,12.5,2,50,1.329202878475189,1.2135092280363873,1.24703855303976,1.411367203910618,0.08216432543542888
23-01-16-02,12.5,2,51,1.329198455810547,1.2191929002114317,1.247025823622223,1.411371087998871,0.08217263218832405
23-01-16-02,12.5,2,52,1.3249697506427767,1.2245239739799327,1.2355948052784602,1.4143446960070931,0.08937494536431645
23-01-16-02,12.5,2,53,1.3073439806699754,1.2295267832553853,1.2038107675629843,1.4108771937769664,0.10353321310699114
23-01-16-02,12.5,2,54,1.2860461473464968,1.2342266353078242,1.1706253072433708,1.4014669874496228,0.11542084010312598
23-01-16-02,12.5,2,55,1.2642799079418183,1.2386481073898792,1.1443513883031118,1.3842084275805249,0.11992851963870645
23-01-16-02,12.5,2,56,1.2384141564369202,1.2428162634324509,1.1282773847925893,1.348550928081251,0.11013677164433079
23-01-16-02,12.5,2,57,1.223335385322571,1.2467586007577878,1.1271040539666517,1.3195667166784903,0.09623133135591927
23-01-16-02,12.5,2,58,1.2185673594474793,1.2505001832967904,1.131706820206146,1.3054278986888126,0.08686053924133329
23-01-16-02,12.5,2,59,1.2229486465454102,1.2540643716064142,1.1285047655095828,1.3173925275812377,0.09444388103582756
23-01-16-02,12.5,2,60,1.2389688432216643,1.2574820697567977,1.1246471433477956,1.353290543095533,0.11432169987386868
23-01-16-02,12.5,2,61,1.2705713152885436,1.2607768816440306,1.1363881229179116,1.4047545076591756,0.13418319237063212
23-01-16-02,12.5,2,62,1.3071108520030976,1.2639765479294982,1.1590229327742763,1.455198771231919,0.14808791922882147
23-01-16-02,12.5,2,63,1.3428322046995163,1.2671095392919889,1.1937383293333623,1.4919260800656702,0.14909387536615396
23-01-16-02,12.5,2,64,1.3806614160537718,1.2702004329841334,1.243046775150789,1.5182760569567546,0.13761464090298278
23-01-16-02,12.5,2,65,1.4102047979831696,1.2732767263281808,1.2975588232729762,1.5228507726933629,0.11264597471019343
23-01-16-02,12.5,2,66,1.4322739243507385,1.2763673766811903,1.353061787166268,1.511486061535209,0.07921213718447041
23-01-16-02,12.5,2,67,1.4240844190120696,1.2794981779914667,1.324820999700253,1.5233478383238863,0.09926341931181673
23-01-16-02,12.5,2,68,1.4118110537528992,1.2826963842421244,1.300617642457409,1.5230044650483894,0.11119341129549021
23-01-16-02,12.5,2,69,1.3910383105278015,1.2859882760597379,1.261592907580572,1.5204837134750309,0.12944540294722948
23-01-16-02,12.5,2,70,1.3813551545143128,1.2894003774100176,1.2523567433142315,1.510353565714394,0.12899841120008126
23-01-16-02,12.5,2,71,1.3651980102062227,1.2929582389021324,1.2408955777433757,1.4895004426690697,0.12430243246284703
23-01-16-02,12.5,2,72,1.355085700750351,1.2966878978235226,1.2404798256092857,1.4696915758914162,0.11460587514106516
23-01-16-02,12.5,2,73,1.3568733513355256,1.3006116197050357,1.2397873383225164,1.4739593643485347,0.11708601301300917
23-01-16-02,12.5,2,74,1.3587849676609038,1.3047537384601675,1.2391292474020765,1.4784406879197312,0.11965572025882733
23-01-16-02,12.5,2,75,1.368456941843033,1.3091340862284162,1.2393056381412721,1.4976082455447939,0.12915130370176076
23-01-16-02,12.5,2,76,1.3895535171031954,1.313773346836252,1.2431408769273578,1.535966157279033,0.14641264017583777
23-01-16-02,12.5,2,77,1.4287554025650024,1.3186880673448522,1.2947583778550513,1.5627524272749536,0.13399702470995106
23-01-16-02,12.5,2,78,1.4563245594501495,1.3238950381545287,1.3331321992582126,1.5795169196420864,0.12319236019193684
23-01-16-02,12.5,2,79,1.4832579672336579,1.329404601178516,1.3968970319780531,1.5696189024892626,0.08636093525560483
23-01-16-02,12.5,2,80,1.4836218178272247,1.3352264899822126,1.3978437341028043,1.569399901551645,0.08577808372442051
23-01-16-02,12.5,2,81,1.4874758839607238,1.3413675180613973,1.4080904995338719,1.5668612683875758,0.07938538442685185
23-01-16-02,12.5,2,82,1.470109361410141,1.3478282937639072,1.3641998112712033,1.5760189115490788,0.10590955013893766
23-01-16-02,12.5,2,83,1.4470304489135744,1.35460796540277,1.3310674477207396,1.562993450106409,0.11596300119283487
23-01-16-02,12.5,2,84,1.4318336844444277,1.3617003278300446,1.317333557019191,1.5463338118696643,0.11450012742523659
23-01-16-02,12.5,2,85,1.4299332022666933,1.3690940657759556,1.3169995228935871,1.5428668816397995,0.11293367937310628
23-01-16-02,12.5,2,86,1.422490155696869,1.376773727205434,1.3187485128703347,1.5262317985234033,0.10374164282653421
23-01-16-02,12.5,2,87,1.417169380187988,1.3847188716311434,1.3194671678172716,1.5148715925587046,0.09770221237071652
23-01-16-02,12.5,2,88,1.4227495551109313,1.392905895156994,1.3174639278816611,1.5280351823402014,0.10528562722927007
23-01-16-02,12.5,2,89,1.4300443291664124,1.4013065704433312,1.3199324980404037,1.5401561602924212,0.11011183112600866
23-01-16-02,12.5,2,90,1.4565926074981692,1.4098871950199645,1.337937786202473,1.5752474287938654,0.11865482129569613
23-01-16-02,12.5,2,91,1.4837303638458255,1.4186132147297308,1.3576744750369867,1.6097862526546642,0.12605588880883878
23-01-16-02,12.5,2,92,1.5231098711490634,1.4274470336762806,1.4159907747655383,1.6302289675325885,0.10711909638352508
23-01-16-02,12.5,2,93,1.560943412780762,1.4363461891805644,1.4767700981530876,1.6451167274084364,0.08417331462767448
23-01-16-02,12.5,2,94,1.5792567372322084,1.4452707736244506,1.5220182854581628,1.636495189006254,0.05723845177404567
23-01-16-02,12.5,2,95,1.5889900803565982,1.4541783243288904,1.5353228473192968,1.6426573133938995,0.053667233037301275
23-01-16-02,12.5,2,96,1.5963785767555236,1.4630295420235888,1.5474575516086106,1.6452996019024366,0.04892102514691298
23-01-16-02,12.5,2,97,1.6037341952323914,1.471783910742577,1.564067299142581,1.6434010913222017,0.03966689608981039
23-01-16-02,12.5,2,98,1.6021311879158022,1.4804024962242628,1.5614603220262637,1.6428020538053407,0.04067086588953853
23-01-16-02,12.5,2,99,1.5987616539001466,1.4888568277898566,1.551702030861147,1.645821276939146,0.04705962303899952
23-01-16-02,12.5,2,100,1.5961610555648806,1.4971133246387356,1.549234414959719,1.6430876961700422,0.04692664060516162
23-01-16-02,12.5,2,101,1.5869091987609865,1.505150329587889,1.540264325957263,1.6335540715647099,0.046644872803723515
23-01-16-02,12.5,2,102,1.5754151701927188,1.5129463071238736,1.5301765504414775,1.6206537899439601,0.045238619751241355
23-01-16-02,12.5,2,103,1.5573381304740905,1.520489820307347,1.5192232044137093,1.5954530565344718,0.038114926060381166
23-01-16-02,12.5,2,104,1.551727283000946,1.5277712572424782,1.5101062087661465,1.5933483572357456,0.04162107423479961
23-01-16-02,12.5,2,105,1.5365888595581054,1.5347894012335928,1.4923560104584228,1.580821708657788,0.04423284909968257
23-01-16-02,12.5,2,106,1.5246379375457764,1.5415485107155522,1.4821437231446786,1.5671321519468742,0.0424942144010979
23-01-16-02,12.5,2,107,1.5175398468971253,1.548056859218945,1.4793620561432814,1.5557176376509692,0.03817779075384387
23-01-16-02,12.5,2,108,1.5075003981590274,1.554330263787543,1.4712217422264549,1.5437790540915999,0.03627865593257244
23-01-16-02,12.5,2,109,1.50492182970047,1.5603856364912247,1.4673392293350638,1.5425044300658763,0.03758260036540625
23-01-16-02,12.5,2,110,1.4906348705291748,1.5662497446348354,1.4604989636909684,1.520770777367381,0.03013590683820624
23-01-16-02,12.5,2,111,1.4742175459861755,1.5719493555232193,1.435577832931406,1.512857259040945,0.038639713054769584
23-01-16-02,12.5,2,112,1.4714964151382446,1.5775130615047332,1.4360023966939894,1.5069904335824997,0.03549401844425526
23-01-16-02,12.5,2,113,1.4687480449676513,1.582974078371298,1.4339224492022633,1.5035736407330393,0.03482559576538808
23-01-16-02,12.5,2,114,1.4737184166908264,1.5883662302626718,1.4317494645530886,1.5156873688285641,0.041968952137737825
23-01-16-02,12.5,2,115,1.4837823152542113,1.5937241930055848,1.4346076882735626,1.5329569422348601,0.04917462698064868
23-01-16-02,12.5,2,116,1.4914271712303162,1.5990811823919582,1.438107402798173,1.5447469396624594,0.053319768432143255
23-01-16-02,12.5,2,117,1.504579257965088,1.604470292544145,1.4346386929992259,1.5745198229309503,0.06994056496586218
23-01-16-02,12.5,2,118,1.5287534952163695,1.6099193857930971,1.4368367815199978,1.6206702089127412,0.09191671369637172
23-01-16-02,12.5,2,119,1.552095317840576,1.6154579061741436,1.4480464212963482,1.656144214384804,0.10404889654422783
23-01-16-02,12.5,2,120,1.5718268036842347,1.6211044691311083,1.4715069660027065,1.6721466413657629,0.10031983768152815
23-01-16-02,12.5,2,121,1.6003377318382264,1.626879758490462,1.5191852353929827,1.68149022828347,0.08115249644524361
23-01-16-02,12.5,2,122,1.622993552684784,1.6327914394349554,1.540810461095756,1.705176644273812,0.0821830915890281
23-01-16-02,12.5,2,123,1.6510342478752136,1.6388423103646408,1.5805626545053812,1.721505841245046,0.07047159336983232
23-01-16-02,12.5,2,124,1.6728161215782167,1.6450341963230302,1.6028864771096336,1.7427457660467998,0.06992964446858305
23-01-16-02,12.5,2,125,1.6873338699340823,1.6513481168575972,1.6276622937540974,1.7470054461140672,0.05967157617998487
23-01-16-02,12.5,2,126,1.7092319369316105,1.6577694716202451,1.6642864573806526,1.7541774164825683,0.04494547955095775
23-01-16-02,12.5,2,127,1.7196778774261474,1.6642683298973748,1.6798005561647378,1.759555198687557,0.03987732126140964
23-01-16-02,12.5,2,128,1.724043989181519,1.6708117192362004,1.6829717398946897,1.765116238468348,0.04107224928682917
23-01-16-02,12.5,2,129,1.7333886146545412,1.6773572986272407,1.686761134859621,1.7800160944494614,0.04662747979492026
23-01-16-02,12.5,2,130,1.7477450728416444,1.683855061878263,1.7105274584301795,1.7849626872531092,0.037217614411464976
23-01-16-02,12.5,2,131,1.7595040678977965,1.6902568278405474,1.7321978449694357,1.7868102908261572,0.02730622292836082
23-01-16-02,12.5,2,132,1.7644891619682312,1.696509426913107,1.738764337100901,1.7902139868355615,0.025724824867330392
23-01-16-02,12.5,2,133,1.7685617685317994,1.702554092694851,1.7429677258655392,1.7941558111980596,0.025594042666260277
23-01-16-02,12.5,2,134,1.7804222702980042,1.7083344921760386,1.7364497884665981,1.8243947521294102,0.043972481831405924
23-01-16-02,12.5,2,135,1.7894816756248475,1.7137984291122228,1.7528801615570033,1.8260831896926917,0.036601514067844274
23-01-16-02,12.5,2,136,1.788746976852417,1.718896140650306,1.751742385722073,1.8257515679827607,0.037004591130343795
23-01-16-02,12.5,2,137,1.792068922519684,1.7235833390677273,1.7576397873409466,1.8264980576984213,0.03442913517873741
23-01-16-02,12.5,2,138,1.7957746744155885,1.7278184133724104,1.76364200880828,1.827907340022897,0.032132665607308396
23-01-16-02,12.5,2,139,1.798746967315674,1.731572041198593,1.764892897578072,1.832601037053276,0.033854069737602056
23-01-16-02,12.5,2,140,1.7992535710334776,1.7348195236240782,1.765573475220341,1.8329336668466143,0.033680095813136586
23-01-16-02,12.5,2,141,1.796044766902924,1.7375451652746616,1.7597537815804751,1.832335752225373,0.03629098532244889
23-01-16-02,12.5,2,142,1.7963164806365968,1.7397388675762426,1.7601478260900918,1.8324851351831017,0.036168654546504864
23-01-16-02,12.5,2,143,1.7977691173553467,1.7414013605462262,1.7617499813050186,1.8337882534056749,0.03601913605032815
23-01-16-02,12.5,2,144,1.7944787979125976,1.742541039384768,1.7661405225063211,1.822817073318874,0.028338275406276477
23-01-16-02,12.5,2,145,1.7981854557991026,1.7431704360573181,1.7673814019786687,1.8289895096195365,0.030804053820434038
23-01-16-02,12.5,2,146,1.8043007135391234,1.7433104777294823,1.7745915440072388,1.8340098830710079,0.02970916953188443
23-01-16-02,12.5,2,147,1.8049568176269533,1.7429813615494614,1.775738019126795,1.8341756161271114,0.02921879850015825
23-01-16-02,12.5,2,148,1.8056574940681458,1.7422155732917715,1.7766789476637332,1.8346360404725583,0.02897854640441255
23-01-16-02,12.5,2,149,1.8050830960273745,1.7410462070787656,1.776563848258922,1.8336023437958269,0.028519247768452313
23-01-16-02,12.5,2,150,1.8059319376945497,1.7395079387371744,1.777751812683083,1.8341120627060166,0.02818012501146673
23-01-16-02,12.5,2,151,1.7890729188919068,1.7376370257981055,1.7174332388501983,1.8607125989336153,0.07163968004170854
23-01-16-02,12.5,2,152,1.767438888549805,1.735473375879691,1.6690317389874079,1.865846038112202,0.09840714956239698
23-01-16-02,12.5,2,153,1.7408807635307315,1.733054706547848,1.6214192046804405,1.8603423223810225,0.11946155885029086
23-01-16-02,12.5,2,154,1.7340307831764223,1.7304225071250858,1.6194322853573186,1.848629280995526,0.11459849781910368
23-01-16-02,12.5,2,155,1.731545090675354,1.7276119401164045,1.618900656889874,1.844189524460834,0.11264443378548003
23-01-16-02,12.5,2,156,1.7375454664230348,1.7246668065660957,1.618586795071996,1.8565041377740734,0.11895867135103864
23-01-16-02,12.5,2,157,1.7391891717910766,1.7216194705791075,1.6194628045325778,1.8589155390495753,0.11972636725849867
23-01-16-02,12.5,2,158,1.721091306209564,1.7185117864866513,1.5981142951968643,1.8440683172222638,0.12297701101269971
23-01-16-02,12.5,2,159,1.7023093342781066,1.7153706432631397,1.582406393485165,1.822212275071048,0.1199029407929416
23-01-16-02,12.5,2,160,1.6847380042076114,1.7122392336050258,1.5673595730604855,1.8021164353547374,0.11737843114712602
23-01-16-02,12.5,2,161,1.7067563176155092,1.7091404313909955,1.5895857485904799,1.8239268866405385,0.11717056902502934
23-01-16-02,12.5,2,162,1.7404696941375732,1.7061080607608068,1.620500881861172,1.8604385064139746,0.11996881227640123
23-01-16-02,12.5,2,163,1.7813602447509767,1.7031699840454113,1.6689409440344338,1.8937795454675195,0.11241930071654287
23-01-16-02,12.5,2,164,1.7644121170043945,1.7003538202366264,1.641708601984338,1.8871156320244509,0.12270351502005632
23-01-16-02,12.5,2,165,1.7454642891883851,1.6976809831783273,1.6167324976497202,1.8741960807270501,0.1287317915386649
23-01-16-02,12.5,2,166,1.7387377858161925,1.695175685114442,1.6159249292519644,1.8615506423804207,0.1228128565642282
23-01-16-02,12.5,2,167,1.7530129909515382,1.6928536214191743,1.6161463682148403,1.889879613688236,0.13686662273669783
23-01-16-02,12.5,2,168,1.778226149082184,1.690740951049532,1.645417073817196,1.911035224347172,0.1328090752649879
23-01-16-02,12.5,2,169,1.7639538288116456,1.6888470425622102,1.610709704977234,1.9171979526460572,0.1532441238344116
23-01-16-02,12.5,2,170,1.7902371644973756,1.68719306646195,1.6409840507959297,1.9394902781988215,0.14925311370144598
23-01-16-02,12.5,2,171,1.803881931304932,1.6857942314446857,1.6478445784418854,1.9599192841679784,0.15603735286304657
23-01-16-02,12.5,2,172,1.7601259112358094,1.684664042832407,1.5784928092951622,1.9417590131764566,0.18163310194064725
23-01-16-02,12.5,2,173,1.7580383181571961,1.6838134508861866,1.578420802508801,1.9376558338055914,0.17961751564839526
23-01-16-02,12.5,2,174,1.790317106246948,1.6832644777977377,1.6099777358989575,1.9706564765949386,0.1803393703479904
23-01-16-02,12.5,2,175,1.8058997631073,1.6830274654802957,1.6344180871872351,1.9773814390273647,0.17148167592006483
23-01-16-02,12.5,2,176,1.810502851009369,1.683117135951525,1.6381121282985682,1.9828935737201698,0.1723907227108009
23-01-16-02,12.5,2,177,1.805546832084656,1.683557093107516,1.6364145887969446,1.9746790753723673,0.1691322432877114
23-01-16-02,12.5,2,178,1.792767858505249,1.68436461402685,1.624160314351877,1.9613754026586208,0.16860754415337179
23-01-16-02,12.5,2,179,1.8454463601112365,1.6855620859099425,1.6970352999201566,1.9938574203023165,0.14841106019108002
23-01-16-02,12.5,2,180,1.8524800419807437,1.6871720176267768,1.700706561612614,2.0042535223488733,0.15177348036812957
23-01-16-02,12.5,2,181,1.8249701142311099,1.6892198381169548,1.6669633566087163,1.9829768718535035,0.1580067576223937
23-01-16-02,12.5,2,182,1.8738858699798586,1.6917330447027261,1.767905905026263,1.9798658349334541,0.10597996495359559
23-01-16-02,12.5,2,183,1.885307788848877,1.6947370663236931,1.768994652466057,2.001620925231697,0.11631313638282004
23-01-16-02,12.5,2,184,1.8655871033668519,1.6982609820064825,1.7435720547444782,1.9876021519892255,0.12201504862237361
23-01-16-02,12.5,2,185,1.8851475000381472,1.702330099021129,1.7633790869830965,2.0069159130931977,0.12176841305505066
23-01-16-02,12.5,2,186,1.8779970288276675,1.7069704546550721,1.7532036754708198,2.002790382184515,0.12479335335684764
23-01-16-02,12.5,2,187,1.888559663295746,1.712203706091323,1.7583766549132576,2.0187426716782344,0.13018300838248834
23-01-16-02,12.5,2,188,1.9259600639343262,1.7180472520780303,1.7896199699742723,2.06230015789438,0.13634009396005387
23-01-16-02,12.5,2,189,1.902221691608429,1.724514841276319,1.7639703271284832,2.0404730560883744,0.13825136447994568
23-01-16-02,12.5,2,190,1.9027848601341248,1.7316118271471574,1.7643047734000628,2.041264946868187,0.13848008673406212
23-01-16-02,12.5,2,191,1.9049130439758302,1.7393365063166015,1.7699686332193043,2.0398574547323562,0.13494441075652594
23-01-16-02,12.5,2,192,1.9143735170364384,1.7476779285235784,1.773174880305697,2.05557215376718,0.14119863673074148
23-01-16-02,12.5,2,193,1.9192548155784608,1.7566184516808039,1.7731344057682015,2.06537522538872,0.14612040981025937
23-01-16-02,12.5,2,194,1.954113590717316,1.7661254683441947,1.8128451301684918,2.09538205126614,0.14126846054882422
23-01-16-02,12.5,2,195,1.971797227859497,1.776160895939131,1.818856820127246,2.124737635591748,0.1529404077322511
23-01-16-02,12.5,2,196,1.9950783729553223,1.7866810550908894,1.8537464019039362,2.136410344006708,0.14133197105138603
23-01-16-02,12.5,2,197,1.9651131272315983,1.7976298561288635,1.7987024890095564,2.13152376545364,0.16641063822204186
23-01-16-02,12.5,2,198,1.9573062777519228,1.808942935851859,1.796427458771547,2.1181850967322986,0.16087881898037593
23-01-16-02,12.5,2,199,1.9511931180953983,1.820558972797868,1.7828689866270218,2.1195172495637746,0.16832413146837646
23-01-16-02,12.5,2,200,1.9738998770713807,1.8324121437308865,1.7910280542817718,2.1567716998609896,0.18287182278960895
23-01-16-02,12.5,2,201,2.0184054255485537,1.8444323669800486,1.8578945758799241,2.1789162752171833,0.16051084966862958
23-01-16-02,12.5,2,202,2.016037344932556,1.8565590511007517,1.8558094432071193,2.176265246657993,0.16022790172543686
23-01-16-02,12.5,2,203,2.0080964446067813,1.8687324563353653,1.8495775652391486,2.1666153239744137,0.15851887936763262
23-01-16-02,12.5,2,204,1.990171027183533,1.8809020898133875,1.8319030016932818,2.1484390526737838,0.15826802549025104
23-01-16-02,12.5,2,205,1.986689615249634,1.8930232988035542,1.8315907728589043,2.141788457640364,0.15509884239072982
23-01-16-02,12.5,2,206,1.9834083557128905,1.905060069113893,1.8288398098084078,2.1379769016173733,0.15456854590448277
23-01-16-02,12.5,2,207,2.0333301186561585,1.9169918385875007,1.8985212526982804,2.1681389846140364,0.13480886595787808
23-01-16-02,12.5,2,208,2.058805465698242,1.928800478458823,1.9030524088685488,2.214558522527936,0.15575305682969348
23-01-16-02,12.5,2,209,2.095190644264221,1.9404857453887256,1.9867804217105587,2.203600866817884,0.10841022255366256
23-01-16-02,12.5,2,210,2.0902474403381346,1.9520464226815333,1.9851313595323288,2.1953635211439404,0.1051160808058058
23-01-16-02,12.5,2,211,2.0896928906440735,1.9635038025115545,1.9847863246761868,2.19459945661196,0.10490656596788663
23-01-16-02,12.5,2,212,2.1244023203849793,1.974872728566021,1.9927762315820308,2.2560284091879277,0.1316260888029485
23-01-16-02,12.5,2,213,2.1011250376701356,1.9861811848454523,1.9347422063750022,2.2675078689652692,0.16638283129513348
23-01-16-02,12.5,2,214,2.1436324715614323,1.9974583720460424,1.976769604041525,2.31049533908134,0.16686286751990734
23-01-16-02,12.5,2,215,2.151293301582337,2.008739452672792,1.9842241516582066,2.318362451506467,0.1670691499241301
23-01-16-02,12.5,2,216,2.1871015667915343,2.020058737543728,2.0192818349994464,2.3549212985836223,0.16781973179208778
23-01-16-02,12.5,2,217,2.1815841794013977,2.031456985963956,2.013395927048197,2.3497724317545985,0.1681882523532006
23-01-16-02,12.5,2,218,2.2066171765327454,2.0429671703862615,2.0078722590880154,2.4053620939774754,0.19874491744472988
23-01-16-02,12.5,2,219,2.249276638031006,2.0546261566895896,2.0355526464376923,2.4630006296243194,0.2137239915933135
23-01-16-02,12.5,2,220,2.278646719455719,2.0664674040049955,2.0619153409016504,2.495378098009788,0.21673137855406868
23-01-16-02,12.5,2,221,2.2832410216331485,2.0785224247504557,2.0693067805694216,2.4971752626968753,0.21393424106372694
23-01-16-02,12.5,2,222,2.2786562204360963,2.0908205412917313,2.0661791902479862,2.4911332506242063,0.21247703018811004
23-01-16-02,12.5,2,223,2.3397510409355164,2.1033851141857784,2.209127831235705,2.4703742506353277,0.1306232096998114
23-01-16-02,12.5,2,224,2.3382071971893312,2.116235853902528,2.207467022369597,2.4689473720090653,0.1307401748197342
23-01-16-02,12.5,2,225,2.355162155628204,2.129390889207533,2.2340694205144005,2.4762548907420077,0.12109273511380374
23-01-16-02,12.5,2,226,2.3708221316337585,2.142859953666192,2.241347611794967,2.50029665147255,0.12947451983879174
23-01-16-02,12.5,2,227,2.404070341587067,2.15665192915693,2.2957568034523277,2.5123838797218063,0.1083135381347392
23-01-16-02,12.5,2,228,2.385132765769959,2.1707673023580183,2.286698129519234,2.483567402020684,0.09843463625072503
23-01-16-02,12.5,2,229,2.3889630198478704,2.185203153199837,2.285011126814896,2.492914912880845,0.10395189303297461
23-01-16-02,12.5,2,230,2.3804448366165163,2.199952789856174,2.2769492029468488,2.483940470286184,0.10349563366966733
23-01-16-02,12.5,2,231,2.3841121435165404,2.215002950344176,2.2876263795221488,2.480597907510932,0.09648576399439188
23-01-16-02,12.5,2,232,2.3975227117538456,2.2303368442635296,2.3007560033698082,2.494289420137883,0.09676670838403728
23-01-16-02,12.5,2,233,2.431169903278351,2.2459309893877135,2.2944242619357698,2.567915544620932,0.13674564134258113
23-01-16-02,12.5,2,234,2.442288410663605,2.2617572800466403,2.31049274263909,2.5740840786881196,0.1317956680245146
23-01-16-02,12.5,2,235,2.433683216571808,2.277785663857144,2.2941985046160247,2.573167928527591,0.13948471195578308
23-01-16-02,12.5,2,236,2.4574943661689757,2.293982560018601,2.2898207319951593,2.625168000342792,0.16767363417381637
23-01-16-02,12.5,2,237,2.447565746307373,2.310308060912879,2.2784677575101293,2.6166637351046163,0.16909798879724358
23-01-16-02,12.5,2,238,2.4625832200050355,2.3267206772174696,2.295823559104872,2.629342880905199,0.16675966090016314
23-01-16-02,12.5,2,239,2.456582057476044,2.3431803796446737,2.292082345466996,2.621081769485092,0.16449971200904787
23-01-16-02,12.5,2,240,2.508156156539917,2.359639169550121,2.3087446853753755,2.7075676277044587,0.19941147116454142
23-01-16-02,12.5,2,241,2.568186402320862,2.3760516033503607,2.3775575676179903,2.7588152370237333,0.19062883470287165
23-01-16-02,12.5,2,242,2.619510400295258,2.392372663305426,2.398307360815378,2.8407134397751377,0.22120303947987965
23-01-16-02,12.5,2,243,2.5714746236801145,2.408560251744971,2.32669371344896,2.816255533911269,0.2447809102311545
23-01-16-02,12.5,2,244,2.58703054189682,2.42456886425076,2.346669992517585,2.8273910912760547,0.24036054937923512
23-01-16-02,12.5,2,245,2.620576226711273,2.440362243291685,2.404050713003792,2.8371017404187544,0.2165255137074813
23-01-16-02,12.5,2,246,2.644044470787048,2.4559079639280137,2.40373496366965,2.8843539779044463,0.2403095071173982
23-01-16-02,12.5,2,247,2.6829442381858826,2.4711753045939586,2.4577197361226757,2.9081687402490894,0.2252245020632069
23-01-16-02,12.5,2,248,2.7409418702125548,2.4861454065065614,2.4954941984350203,2.986389541990089,0.24544767177753446
23-01-16-02,12.5,2,249,2.8056288361549377,2.5008076844134512,2.549325889194791,3.0619317831150843,0.25630294696014655
23-01-16-02,12.5,2,250,2.777698457241058,2.515158974905874,2.514099388281749,3.041297526200367,0.2635990689593091
23-01-16-02,12.5,2,251,2.8068493843078612,2.5292084640361745,2.525773813902828,3.0879249547128946,0.28107557040503334
23-01-16-02,12.5,2,252,2.728759288787842,2.5429769573003904,2.4002541905810104,3.057264386994673,0.3285050982068315
23-01-16-02,12.5,2,253,2.796989810466766,2.556498461342631,2.5084633289637184,3.085516291969814,0.28852648150304755
23-01-16-02,12.5,2,254,2.757434797286987,2.569819514772456,2.4200123165582723,3.0948572780157018,0.3374224807287147
23-01-16-02,12.5,2,255,2.7735642552375794,2.582999857347496,2.4397768485809506,3.1073516618942083,0.3337874066566291
23-01-16-02,12.5,2,256,2.7649448037147524,2.5961113957821285,2.4355449405432505,3.094344666886254,0.3293998631715018
23-01-16-02,12.5,2,257,2.7090291142463685,2.609241488825801,2.3397973577022446,3.0782608707904924,0.3692317565441241
23-01-16-02,12.5,2,258,2.6744617342948915,2.622491183054302,2.3263764550777015,3.0225470135120815,0.34808527921719024
23-01-16-02,12.5,2,259,2.6688857913017277,2.6359595174955563,2.327909678468029,3.0098619041354264,0.34097611283369866
23-01-16-02,12.5,2,260,2.661049413681031,2.6497694392474975,2.3173255095607717,3.0047733178012903,0.34372390412025944
23-01-16-02,12.5,2,261,2.5747177004814152,2.6640383594427397,2.244249106749649,2.9051862942131814,0.3304685937317662
23-01-16-02,12.5,2,262,2.613158941268922,2.6788925102575383,2.3080315536270364,2.918286328910807,0.30512738764188563
23-01-16-02,12.5,2,263,2.6677516698837285,2.6944554471376647,2.2755983485157754,3.0599049912516816,0.3921533213679531
23-01-16-02,12.5,2,264,2.7924978017807005,2.7108489613201616,2.3738329206752886,3.2111626828861124,0.41866488110541183
23-01-16-02,12.5,2,265,2.858802831172943,2.7281936881811815,2.398442152469319,3.3191635098765673,0.4603606787036239
23-01-16-02,12.5,2,266,2.911049115657807,2.746593168522645,2.420869658820352,3.401228572495262,0.49017945683745506
23-01-16-02,12.5,2,267,3.025170814990998,2.766152281511716,2.5811507565790084,3.4691908734029875,0.44402005841198944
23-01-16-02,12.5,2,268,3.0885494112968446,2.78695394495863,2.6447650013518897,3.5323338212417994,0.4437844099449549
23-01-16-02,12.5,2,269,3.110725474357605,2.8090693963951425,2.662253437004494,3.559197511710716,0.44847203735311103
23-01-16-02,12.5,2,270,3.140275418758393,2.832549737039594,2.724064514869305,3.5564863226474808,0.4162109038890878
23-01-16-02,12.5,2,271,3.2742185235023498,2.857437064562331,2.9692816652441065,3.579155381760593,0.3049368582582433
23-01-16-02,12.5,2,272,3.3813730716705326,2.883748017276705,3.1649724737826026,3.5977736695584626,0.21640059788793
23-01-16-02,12.5,2,273,3.369739389419556,2.911481713078353,3.155253577118495,3.5842252017206175,0.21448581230106145
23-01-16-02,12.5,2,274,3.3438636779785162,2.940624798732243,3.123878920593418,3.5638484353636146,0.2199847573850986
23-01-16-02,12.5,2,275,3.2700265288352965,2.9711414729681467,2.9798292909119857,3.5602237667586074,0.2901972379233107
23-01-16-02,12.5,2,276,3.3079270482063294,3.0029784445155094,2.9788155962304743,3.6370385001821846,0.3291114519758552
23-01-16-02,12.5,2,277,3.3436104178428647,3.0360700118078947,2.993236950303979,3.6939838853817504,0.35037346753888576
23-01-16-02,12.5,2,278,3.331439888477325,3.070341652235223,2.980154915132515,3.6827248618221353,0.35128497334481007
23-01-16-02,12.5,2,279,3.3457259535789494,3.105694995952192,2.9929123913609335,3.6985395157969654,0.35281356221801613
23-01-16-02,12.5,2,280,3.45226196050644,3.1420321597917664,3.119677645432333,3.784846275580547,0.33258431507410713
23-01-16-02,12.5,2,281,3.4453440070152292,3.1792397933431475,3.114721165271094,3.7759668487593645,0.3306228417441355
23-01-16-02,12.5,2,282,3.4443127512931824,3.2172069795868854,3.1143087214670215,3.774316781119343,0.3300040298261608
23-01-16-02,12.5,2,283,3.504729473590851,3.255806178398874,3.1432018390646133,3.866257108117089,0.361527634526238
23-01-16-02,12.5,2,284,3.5369745850563055,3.294919233420399,3.191722249977424,3.882226920135187,0.34525233507888126
23-01-16-02,12.5,2,285,3.6001190066337587,3.3344198516404213,3.3792655831571605,3.820972430110357,0.22085342347659806
23-01-16-02,12.5,2,286,3.595230329036713,3.3741851924218778,3.3782693563939588,3.812191301679467,0.2169609726427541
23-01-16-02,12.5,2,287,3.558716666698456,3.4140991069539175,3.333025142398535,3.784408190998377,0.22569152429992131
23-01-16-02,12.5,2,288,3.6190435767173765,3.454041583416922,3.4034263641104237,3.8346607893243294,0.21561721260695269
23-01-16-02,12.5,2,289,3.578884816169739,3.4939078338959035,3.305446245348756,3.852323386990722,0.2734385708209831
23-01-16-02,12.5,2,290,3.6027538776397705,3.5335958080411416,3.29676154912648,3.908746206153061,0.30599232851329045
23-01-16-02,12.5,2,291,3.6422557234764104,3.573017538755352,3.3257001198941634,3.9588113270586573,0.316555603582247
23-01-16-02,12.5,2,292,3.7001669287681587,3.6120945643762083,3.3397728602860606,4.060560997250256,0.360394068482098
23-01-16-02,12.5,2,293,3.6997110128402717,3.650752696884943,3.3396394182083067,4.059782607472236,0.360071594631965
23-01-16-02,12.5,2,294,3.7057624340057376,3.6889428882371673,3.3485384926791624,4.062986375332312,0.35722394132657515
23-01-16-02,12.5,2,295,3.770156240463258,3.7266210332146716,3.429420142831341,4.110892338095175,0.34073609763191703
23-01-16-02,12.5,2,296,3.7749801516532906,3.7637614595387183,3.4342570734901563,4.115703229816425,0.34072307816313446
23-01-16-02,12.5,2,297,3.8701971411705025,3.800343544217621,3.5308793917321624,4.209514890608843,0.3393177494383403
23-01-16-02,12.5,2,298,3.9279315471649174,3.8363740399123736,3.549477973238867,4.306385121090968,0.3784535739260504
23-01-16-02,12.5,2,299,3.994803702831269,3.8718580567448106,3.73880883014126,4.250798575521277,0.2559948726900088
23-01-16-02,12.5,2,300,4.041216003894806,3.906822057845858,3.7327093556596562,4.349722652129955,0.3085066482351495
23-01-16-02,12.5,2,301,4.065819752216339,3.9413003540335434,3.759493761859024,4.372145742573655,0.30632599035731545
23-01-16-02,12.5,2,302,4.088006174564361,3.9753349213086464,3.76400980980299,4.412002539325732,0.32399636476137095
23-01-16-02,12.5,2,303,4.080164134502411,4.008979050941721,3.7520588036145237,4.4082694653902985,0.3281053308878873
23-01-16-02,12.5,2,304,4.189122235774994,4.042290049299048,3.86964149291286,4.508602978637129,0.3194807428621346
23-01-16-02,12.5,2,305,4.248514652252197,4.075329420346986,3.92010218164778,4.576927122856615,0.32841247060441736
23-01-16-02,12.5,2,306,4.286100459098817,4.108162987321539,3.9919316284137745,4.5802692897838595,0.2941688306850427
23-01-16-02,12.5,2,307,4.356324768066408,4.140857120971766,3.9930350352524218,4.719614500880394,0.3632897328139861
23-01-16-02,12.5,2,308,4.377881503105163,4.173478557055426,4.004543016196913,4.751219990013413,0.37333848690824983
23-01-16-02,12.5,2,309,4.432109904289245,4.20609549136509,4.125623143987887,4.738596664590602,0.3064867603013574
23-01-16-02,12.5,2,310,4.459031176567078,4.238769367032332,4.130626240704579,4.787436112429576,0.3284049358624984
23-01-16-02,12.5,2,311,4.481165742874145,4.2715624788757,4.167243334648459,4.795088151099831,0.31392240822568623
23-01-16-02,12.5,2,312,4.539314198493958,4.304529091522288,4.187095693007844,4.891532703980072,0.35221850548611433
23-01-16-02,12.5,2,313,4.584762811660767,4.337725659651404,4.298099156099412,4.871426467222121,0.28666365556135465
23-01-16-02,12.5,2,314,4.584458923339844,4.371199391055229,4.297867016550179,4.8710508301295095,0.28659190678966556
23-01-16-02,12.5,2,315,4.582678282260895,4.404997736865079,4.295912617658492,4.869443946863298,0.2867656646024032
23-01-16-02,12.5,2,316,4.661386775970459,4.439156589603358,4.390678057272854,4.932095494668063,0.27070871869760404
23-01-16-02,12.5,2,317,4.684615302085877,4.473715248540361,4.378543893622309,4.990686710549445,0.3060714084635676
23-01-16-02,12.5,2,318,4.757211947441101,4.508707294476711,4.388987317186788,5.125436577695415,0.36822463025431323
23-01-16-02,12.5,2,319,4.8514763712883,4.544161684769469,4.50322950344762,5.199723239128979,0.34824686784067976
23-01-16-02,12.5,2,320,4.881576836109161,4.5801045783756384,4.522889308952882,5.240264363265441,0.35868752715627883
23-01-16-02,12.5,2,321,4.925503540039063,4.616558240826071,4.607486537798745,5.243520542279382,0.3180170022403183
23-01-16-02,12.5,2,322,4.91875684261322,4.653545911008152,4.602110647425265,5.235403037801175,0.31664619518795506
23-01-16-02,12.5,2,323,5.045788967609406,4.691086691043976,4.736691042165699,5.354886893053113,0.30909792544370707
23-01-16-02,12.5,2,324,5.140461027622224,4.729198344690396,4.82200971022618,5.458912345018268,0.3184513173960445
23-01-16-02,12.5,2,325,5.2294474681218475,4.7678940122606965,4.970597073728481,5.488297862515214,0.25885039439336666
23-01-16-02,12.5,2,326,5.1347072203954065,4.80719097083346,4.688518684307982,5.580895756482831,0.44618853608742426
23-01-16-02,12.5,2,327,5.126073773701986,4.847097737278411,4.680943464397801,5.571204083006171,0.44513030930418446
23-01-16-02,12.5,2,328,5.058442624409994,4.8876287902740785,4.604605015711477,5.512280233108512,0.45383760869851725
23-01-16-02,12.5,2,329,5.125961192448934,4.928791308324942,4.61013336095343,5.641789023944439,0.5158278314955038
23-01-16-02,12.5,2,330,5.106714280446371,4.97059125323981,4.588172020199071,5.625256540693671,0.5185422602473005
23-01-16-02,12.5,2,331,5.2165406068166105,5.013031666757867,4.6577499346503375,5.7753312789828835,0.5587906721662729
23-01-16-02,12.5,2,332,5.296743615468343,5.056114495592196,4.724165403891568,5.869321827045118,0.572578211576775
23-01-16-02,12.5,2,333,5.331239708264668,5.09983170955134,4.731741499107216,5.93073791742212,0.5994982091574521
23-01-16-02,12.5,2,334,5.349723871548971,5.144175886791685,4.739547057540171,5.959900685557771,0.6101768140088
23-01-16-02,12.5,2,335,5.402449321746826,5.189126465156328,4.764882112098803,6.0400165313948495,0.6375672096480234
23-01-16-02,12.5,2,336,5.611697697639467,5.234658867392637,5.144399026415568,6.078996368863365,0.46729867122389795
23-01-16-02,12.5,2,337,5.67128119468689,5.280738052665181,5.230453185007126,6.1121092043666545,0.44082800967976393
23-01-16-02,12.5,2,338,5.7818631649017345,5.327314136451294,5.483972014779104,6.079754315024365,0.29789115012263057
23-01-16-02,12.5,2,339,5.777422404289246,5.3743248239324295,5.4806227306240425,6.07422207795445,0.29679967366520354
23-01-16-02,12.5,2,340,5.873299312591553,5.421693584950646,5.765520918534495,5.981077706648611,0.10777839405705818
23-01-16-02,12.5,2,341,5.876321840286255,5.469319677104071,5.76719267859119,5.985451001981319,0.10912916169506459
23-01-16-02,12.5,2,342,5.899055004119873,5.517086419277499,5.793984225566698,6.004125782673048,0.10507077855317482
23-01-16-02,12.5,2,343,5.847503463427226,5.5648555948422755,5.673307574295231,6.021699352559221,0.17419588913199457
23-01-16-02,12.5,2,344,5.770013801256816,5.612461489847501,5.4626263997554165,6.077401202758216,0.3073874015013994
23-01-16-02,12.5,2,345,5.7797304471333835,5.659715273124451,5.464924433431829,6.094536460834938,0.31480601370155414
23-01-16-02,12.5,2,346,5.824979217847189,5.706415216530255,5.441760350685012,6.208198085009366,0.38321886716217723
23-01-16-02,12.5,2,347,5.8643077929814655,5.752330634564977,5.471992945720593,6.256622640242338,0.39231484726087323
23-01-16-02,12.5,2,348,5.875621358553569,5.79722621828512,5.483633793000959,6.267608924106178,0.39198756555260955
23-01-16-02,12.5,2,349,5.842465082804363,5.84085789853833,5.434373263646635,6.250556901962091,0.4080918191577277
23-01-16-02,12.5,2,350,5.894455544153851,5.882991096398513,5.450084726873687,6.338826361434014,0.4443708172801637
23-01-16-02,12.5,2,351,5.89661480585734,5.9234138634791265,5.451983360561688,6.341246251152993,0.444631445295652
23-01-16-02,12.5,2,352,5.933815558751424,5.961945155463768,5.468495863465541,6.399135254037307,0.46531969528588346
23-01-16-02,12.5,2,353,5.9217022577921545,5.998457705984858,5.442025055030326,6.401379460553983,0.47967720276182824
23-01-16-02,12.5,2,354,6.051450284322102,6.032882163388936,5.671514403362613,6.431386165281591,0.37993588095948894
23-01-16-02,12.5,2,355,6.130018965403239,6.0652265578674545,5.681236737878651,6.578801192927827,0.4487822275245879
23-01-16-02,12.5,2,356,6.131153623263042,6.095565107856574,5.681282090541313,6.581025155984772,0.44987153272172997
23-01-16-02,12.5,2,357,6.172598234812419,6.124050143654774,5.705877699222926,6.639318770401912,0.46672053558949345
23-01-16-02,12.5,2,358,6.20879168510437,6.1508897202224375,5.7494610493112095,6.668122320897531,0.4593306357931606
23-01-16-02,12.5,2,359,6.305814027786256,6.176334720207697,5.908365298021137,6.703262757551374,0.3974487297651184
23-01-16-02,12.5,2,360,6.3039058287938445,6.200664010259208,5.906992478916553,6.700819178671136,0.3969133498772914
23-01-16-02,12.5,2,361,6.289327629407247,6.224160593790918,5.877647596546083,6.701007662268411,0.4116800328611643
23-01-16-02,12.5,2,362,6.330499974886577,6.2470899537990565,5.894515729639678,6.766484220133477,0.4359842452468993
23-01-16-02,12.5,2,363,6.437592736879986,6.269693969383767,6.165349559158416,6.709835914601555,0.2722431777215699
23-01-16-02,12.5,2,364,6.476481652259827,6.292170961940033,6.198259141135312,6.754704163384343,0.2782225111245154
23-01-16-02,12.5,2,365,6.468688035011292,6.314678371888167,6.200016625145674,6.73735944487691,0.26867140986561794
23-01-16-02,12.5,2,366,6.464447911580404,6.337327891891114,6.197039778062426,6.7318560450983815,0.2674081335179775
23-01-16-02,12.5,2,367,6.555300935109457,6.360188630263197,6.154666530694274,6.955935339524641,0.4006344044151835
23-01-16-02,12.5,2,368,6.556376536687216,6.38329903458774,6.156476648866322,6.9562764245081095,0.39989988782089403
23-01-16-02,12.5,2,369,6.583381589253744,6.406660808238686,6.18117014952077,6.985593028986718,0.4022114397329741
23-01-16-02,12.5,2,370,6.643946146965028,6.430258864189669,6.227542441972803,7.060349851957254,0.4164037049922258
23-01-16-02,12.5,2,371,6.714817500114441,6.454061081674878,6.397033644260728,7.032601355968153,0.3177838558537124
23-01-16-02,12.5,2,372,6.749412918090822,6.478021226258669,6.40985859877295,7.088967237408693,0.3395543193178714
23-01-16-02,12.5,2,373,6.774682283401489,6.502091846809726,6.45487382830355,7.094490738499428,0.3198084550979392
23-01-16-02,12.5,2,374,6.707577753067017,6.526220138735768,6.315583175501131,7.0995723306329035,0.3919945775658858
23-01-16-02,12.5,2,375,6.698404693603515,6.550356704192398,6.306875376870673,7.089934010336357,0.391529316732842
23-01-16-02,12.5,2,376,6.7592395941416425,6.574451415317817,6.352382750090412,7.166096438192873,0.40685684405123024
23-01-16-02,12.5,2,377,6.743746320406596,6.598461201085137,6.361429293859216,7.126063346953976,0.38231702654738003
23-01-16-02,12.5,2,378,6.835971069335938,6.622343233806609,6.463640048821755,7.20830208985012,0.37233102051418193
23-01-16-02,12.5,2,379,6.856132149696352,6.6460632026642035,6.484126849706527,7.2281374496861766,0.37200529998982423
23-01-16-02,12.5,2,380,6.8936359167099015,6.669590203587781,6.4901906699855125,7.2970811634342905,0.4034452467243893
23-01-16-02,12.5,2,381,6.941802096366884,6.692898199289904,6.557178242043961,7.326425950689807,0.38462385432292273
23-01-16-02,12.5,2,382,6.96256184577942,6.715964802570156,6.563967554186673,7.361156137372166,0.39859429159274673
23-01-16-02,12.5,2,383,6.989725446701051,6.738773466367359,6.605677030959127,7.373773862442976,0.38404841574192455
23-01-16-02,12.5,2,384,7.135226011276246,6.761309590333418,6.897240032386981,7.373211990165511,0.23798597888926482
23-01-16-02,12.5,2,385,7.123927283287049,6.783562954224664,6.8628887713363405,7.384965795237758,0.2610385119507086
23-01-16-02,12.5,2,386,7.148309588432313,6.805524554493104,6.87634999946896,7.4202691773956655,0.2719595889633522
23-01-16-02,12.5,2,387,7.168440389633179,6.827192201086524,6.879170902083938,7.45770987718242,0.28926948754924114
23-01-16-02,12.5,2,388,7.18355495929718,6.84855932384828,6.888609178889685,7.478500739704676,0.29494578040749525
23-01-16-02,12.5,2,389,7.145123744010926,6.869629086187125,6.800245548767769,7.490001939254082,0.3448781952431559
23-01-16-02,12.5,2,390,7.093324756622314,6.890399784729116,6.749834052631657,7.436815460612971,0.343490703990657
23-01-16-02,12.5,2,391,7.133715343475343,6.910875312900412,6.779456505538056,7.48797418141263,0.35425883793728774
23-01-16-02,12.5,2,392,7.076936507225038,6.931058590770633,6.711676830545931,7.442196183904144,0.36525967667910636
23-01-16-02,12.5,2,393,7.110093212127687,6.950955945157285,6.747139155187512,7.4730472690678615,0.36295405694017496
23-01-16-02,12.5,2,394,7.1201951026916515,6.97057078280826,6.745919339571439,7.494470865811864,0.37427576312021205
23-01-16-02,12.5,2,395,7.179505324363708,6.9899113772541455,6.854287519594363,7.504723129133053,0.32521780476934464
23-01-16-02,12.5,2,396,7.173075032234192,7.00898356863418,6.851215204089955,7.494934860378429,0.3218598281442371
23-01-16-02,12.5,2,397,7.187941193580628,7.027795143800684,6.848364150763228,7.527518236398029,0.3395770428174004
23-01-16-02,12.5,2,398,7.1618330717086796,7.046355592979918,6.826577053082797,7.497089090334562,0.33525601862588206
23-01-16-02,12.5,2,399,7.240449380874635,7.06467075631112,6.970545203488789,7.510353558260481,0.26990417738584577
23-01-16-02,12.5,2,400,7.341060400009156,7.082749637342286,7.042232793149816,7.639888006868496,0.2988276068593397
23-01-16-02,12.5,2,401,7.287621164321901,7.100603186334488,6.959301688263764,7.615940640380037,0.3283194760581367
23-01-16-02,12.5,2,402,7.34395263195038,7.118237973444369,7.0683123286732865,7.619592935227473,0.27564030327709377
23-01-16-02,12.5,2,403,7.405333185195925,7.135663488898192,7.094873365239402,7.715793005152448,0.31045981995652305
23-01-16-02,12.5,2,404,7.310515975952149,7.15288873624395,6.9305071730709455,7.690524778833352,0.3800088028812038
23-01-16-02,12.5,2,405,7.278093719482422,7.169926369116663,6.873353092958823,7.682834346006022,0.4047406265235993
23-01-16-02,12.5,2,406,7.310182380676269,7.186781984316431,6.891460064374385,7.728904696978153,0.41872231630188417
23-01-16-02,12.5,2,407,7.33068311214447,7.203467262121734,6.89136293369611,7.770003290592831,0.4393201784483604
23-01-16-02,12.5,2,408,7.423665165901184,7.21999047606316,6.946224223883657,7.901106107918711,0.4774409420175266
23-01-16-02,12.5,2,409,7.4230663061141975,7.236363793097456,6.945520433886531,7.900612178341864,0.47754587222766637
23-01-16-02,12.5,2,410,7.377858448028565,7.252595000076941,6.92450276396411,7.83121413209302,0.453355684064455
23-01-16-02,12.5,2,411,7.485502195358277,7.2686977239931725,7.036769467740072,7.934234922976483,0.4487327276182056
23-01-16-02,12.5,2,412,7.469587564468385,7.284679751698468,7.012350081128896,7.926825047807873,0.4572374833394887
23-01-16-02,12.5,2,413,7.514666175842286,7.300555196862654,7.003342328284385,8.025990023400185,0.5113238475579
23-01-16-02,12.5,2,414,7.598343324661256,7.3163333063728615,7.178203129971989,8.018483519350523,0.42014019468926705
23-01-16-02,12.5,2,415,7.672897410392762,7.3320301406119945,7.337625826995626,8.0081689937899,0.33527158339713653
23-01-16-02,12.5,2,416,7.704249596595766,7.347655919823722,7.359556318376181,8.04894287481535,0.3446932782195845
23-01-16-02,12.5,2,417,7.701834893226624,7.36322573103441,7.358115859217976,8.045553927235272,0.3437190340086481
23-01-16-02,12.5,2,418,7.745091223716737,7.378757094661776,7.340895517316543,8.149286930116931,0.40419570640019414
23-01-16-02,12.5,2,419,7.770487141609192,7.394267044445268,7.385213031286403,8.155761251931981,0.3852741103227892
23-01-16-02,12.5,2,420,7.779661941528321,7.409772614124329,7.401738277974497,8.157585605082145,0.37792366355382456
23-01-16-02,12.5,2,421,7.777055788040161,7.425293757508028,7.40023113824339,8.153880437836932,0.37682464979677094
23-01-16-02,12.5,2,422,7.846949052810668,7.440857241901209,7.532095402358015,8.161802703263321,0.3148536504526529
23-01-16-02,12.5,2,423,7.858909797668456,7.456485941182555,7.525407431331633,8.19241216400528,0.33350236633682323
23-01-16-02,12.5,2,424,7.823776197433473,7.4722095427265325,7.436678074019461,8.210874320847484,0.3870981234140111
23-01-16-02,12.5,2,425,7.899900555610657,7.488063087368574,7.494135238505222,8.30566587271609,0.40576531710543484
23-01-16-02,12.5,2,426,7.874718046188355,7.504081129265842,7.464894402341226,8.284541690035484,0.40982364384712905
23-01-16-02,12.5,2,427,7.862573957443237,7.520308929497438,7.449811731337662,8.275336183548811,0.41276222610557467
23-01-16-02,12.5,2,428,7.788641023635866,7.536795155890351,7.426912167330019,8.150369879941714,0.36172885630584733
23-01-16-02,12.5,2,429,7.786506819725037,7.55359626312389,7.423555310786559,8.149458328663517,0.3629515089384789
23-01-16-02,12.5,2,430,7.873193001747133,7.570776979407953,7.482895625378973,8.263490378115293,0.39029737636816003
23-01-16-02,12.5,2,431,7.907839846611024,7.588414686587454,7.499564676867087,8.316115016354962,0.40827516974393724
23-01-16-02,12.5,2,432,7.975698637962343,7.606596013394434,7.527438047103617,8.423959228821069,0.4482605908587256
23-01-16-02,12.5,2,433,7.994625878334047,7.625420728874224,7.524613571265974,8.464638185402121,0.4700123070680733
23-01-16-02,12.5,2,434,8.180105233192446,7.64500660916814,7.727759376152433,8.63245109023246,0.4523458570400132
23-01-16-02,12.5,2,435,8.20677363872528,7.665491870904834,7.738235009420683,8.675312268029879,0.4685386293045977
23-01-16-02,12.5,2,436,8.319546031951905,7.687034684522024,7.851879480283157,8.787212583620652,0.46766655166874804
23-01-16-02,12.5,2,437,8.347062420845033,7.709813174266494,7.909005990102359,8.785118851587708,0.4380564307426743
23-01-16-02,12.5,2,438,8.479877829551697,7.73404050522046,8.049822323331563,8.90993333577183,0.43005550622013444
23-01-16-02,12.5,2,439,8.511841583251954,7.759958556484065,8.143150084127875,8.880533082376033,0.36869149912407906
23-01-16-02,12.5,2,440,8.534389734268188,7.787838407853642,8.1674321330352,8.901347335501177,0.36695760123298843
23-01-16-02,12.5,2,441,8.58401608467102,7.81799104674366,8.222527129250745,8.945505040091296,0.36148895542027654
23-01-16-02,12.5,2,442,8.6410542011261,7.850755687908238,8.248393644752953,9.033714757499245,0.39266055637314545
23-01-16-02,12.5,2,443,8.552843499183655,7.8864997734411535,8.073113580817266,9.032573417550045,0.4797299183663903
23-01-16-02,12.5,2,444,8.556789088249207,7.925617026062757,8.07348860387355,9.040089572624865,0.4833004843756571
23-01-16-02,12.5,2,445,8.575859713554383,7.968497761745508,8.087246223348265,9.064473203760501,0.4886134902061187
23-01-16-02,12.5,2,446,8.624585223197938,8.015516236078962,8.09144925411419,9.157721192281686,0.5331359690837487
23-01-16-02,12.5,2,447,8.715722298622131,8.066993170042984,8.22363848726937,9.207806109974891,0.49208381135276025
23-01-16-02,12.5,2,448,8.692751049995422,8.123152435641728,8.211633865491628,9.173868234499217,0.4811171845037939
23-01-16-02,12.5,2,449,8.75342175960541,8.184077254859346,8.344680798743774,9.162162720467045,0.4087409608616354
23-01-16-02,12.5,2,450,8.762621188163758,8.249658125085114,8.356237918028741,9.169004458298774,0.4063832701350168
23-01-16-02,12.5,2,451,8.833093047142029,8.319545611321239,8.374302179108517,9.291883915175541,0.4587908680335129
23-01-16-02,12.5,2,452,8.792180514335632,8.393141585974014,8.34117823358244,9.243182795088824,0.451002280753193
23-01-16-02,12.5,2,453,8.965279722213745,8.46959436207111,8.643199067461262,9.287360376966229,0.32208065475248254
23-01-16-02,12.5,2,454,8.835830712318419,8.547851741193002,8.342986152373461,9.328675272263377,0.49284455994495696
23-01-16-02,12.5,2,455,8.886099600791932,8.626719414865349,8.374493476664084,9.39770572491978,0.5116061241278473
23-01-16-02,12.5,2,456,8.84440166950226,8.704983607483019,8.352484043313915,9.336319295690604,0.49191762618834434
23-01-16-02,12.5,2,457,8.86547453403473,8.781488944833265,8.36736873051716,9.3635803375523,0.49810580351756906
23-01-16-02,12.5,2,458,8.954061913490296,8.855241629888948,8.39640537522798,9.511718451752612,0.5576565382623155


==> pressure_dat_23-02-17-03.csv <==
Versuch,Concentration,Aging,Zeit (s),Druck (bar),Pred (bar),lowerBound,upperBound,std
23-02-17-03,12.5,5,0,0.14498832503333686,0.15123048484400892,0.08866905647253805,0.2013075935941357,0.056319268560798816
23-02-17-03,12.5,5,1,0.1639111710526049,0.16715338113951095,0.09816452369315021,0.22965781841205957,0.06574664735945468
23-02-17-03,12.5,5,2,0.18617018738761543,0.1827757536033494,0.10691586589995072,0.26542450887528013,0.0792543214876647
23-02-17-03,12.5,5,3,0.20655561814084644,0.19806256140009015,0.11496760575501984,0.29814363052667303,0.0915880123858266
23-02-17-03,12.5,5,4,0.22941641787067052,0.21298995729450887,0.12429561377764277,0.3345372219636983,0.10512080409302775
23-02-17-03,12.5,5,5,0.261042667645961,0.22753214733830074,0.15365285005088455,0.36843248524103744,0.10738981759507646
23-02-17-03,12.5,5,6,0.2855255213566124,0.2416696644006695,0.18744363716712678,0.38360740554609807,0.09808188418948563
23-02-17-03,12.5,5,7,0.3126592185348272,0.2553871781161132,0.2262414459358706,0.3990769911337838,0.0864177725989566
23-02-17-03,12.5,5,8,0.34112296812236304,0.2686676547451854,0.2752134217556444,0.4070325144890817,0.06590954636671863
23-02-17-03,12.5,5,9,0.3616273757070303,0.2815011173833528,0.31428439599320235,0.40897035542085824,0.04734297971382797
23-02-17-03,12.5,5,10,0.3720138683915138,0.29388172589137707,0.33142413633090323,0.41260360045212435,0.04058973206061057
23-02-17-03,12.5,5,11,0.3811912789940834,0.3057995033647254,0.35460301179358145,0.40777954619458534,0.026588267200501926
23-02-17-03,12.5,5,12,0.3886634796857834,0.3172549364816666,0.36746493106972444,0.4098620283018424,0.021198548616058986
23-02-17-03,12.5,5,13,0.3951679080724716,0.32824388847690766,0.3770898943115787,0.4132459218333645,0.018078013760892936
23-02-17-03,12.5,5,14,0.40054819583892814,0.338770252776607,0.37736963125671524,0.42372676042114105,0.02317856458221291
23-02-17-03,12.5,5,15,0.4030910938978195,0.34883670611124984,0.3776250890457248,0.4285570987499142,0.02546600485209471
23-02-17-03,12.5,5,16,0.4100775271654129,0.35844689856785994,0.38913103095579316,0.43102402337503265,0.02094649620961976
23-02-17-03,12.5,5,17,0.4130495458841324,0.36760959035529517,0.3923311001649392,0.4337679916033256,0.020718445719193186
23-02-17-03,12.5,5,18,0.4155165523290634,0.37633281166501,0.39337236637152184,0.437660738286605,0.022144185957541578
23-02-17-03,12.5,5,19,0.4173567146062851,0.38462434934932155,0.3955992594416711,0.43911416977089907,0.021757455164613988
23-02-17-03,12.5,5,20,0.4235352963209152,0.3924985604171929,0.4016043775816782,0.44546621506015216,0.021930918739236995
23-02-17-03,12.5,5,21,0.431604790687561,0.39996444841661694,0.41666827677501544,0.4465413046001066,0.01493651391254556
23-02-17-03,12.5,5,22,0.43715257048606876,0.40703758705223025,0.4228171476823256,0.45148799328981193,0.014335422803743184
23-02-17-03,12.5,5,23,0.44062357246875766,0.41373160331559067,0.42796400255066397,0.45328314238685136,0.012659569918093678
23-02-17-03,12.5,5,24,0.4444296211004258,0.42006085421565986,0.42657632419730707,0.4622829180035445,0.017853296903118716
23-02-17-03,12.5,5,25,0.4481428772211075,0.42604115679620946,0.4285648471238577,0.46772090731835736,0.019578030097249857
23-02-17-03,12.5,5,26,0.45126816332340247,0.4316910048314959,0.43293913884940977,0.4695971877973952,0.018329024473992712
23-02-17-03,12.5,5,27,0.45388690531253817,0.43702256527826666,0.437787889346425,0.46998592127865135,0.01609901596611317
23-02-17-03,12.5,5,28,0.460307052731514,0.4420572519803976,0.43935380319599354,0.4812603022670345,0.020953249535520472
23-02-17-03,12.5,5,29,0.4668603211641312,0.44681088198166075,0.44923406555458356,0.4844865767736788,0.017626255609547604
23-02-17-03,12.5,5,30,0.4706734836101532,0.45130170571717665,0.45256678596721117,0.48878018125309525,0.018106697642942055
23-02-17-03,12.5,5,31,0.4757778346538543,0.45554627024812255,0.4565140214112101,0.4950416478964985,0.01926381324264418
23-02-17-03,12.5,5,32,0.48034558296203617,0.45956379936615965,0.45986160548895155,0.5008295604351208,0.020483977473084627
23-02-17-03,12.5,5,33,0.4862331479787827,0.46337108347159894,0.4669713231055392,0.5054949728520263,0.019261824873243537
23-02-17-03,12.5,5,34,0.4869462668895721,0.4669846696256177,0.4677084612725969,0.5061840725065473,0.019237805616975193
23-02-17-03,12.5,5,35,0.4901915222406387,0.4704230516024719,0.4707518460323937,0.5096311984488837,0.01943967620824503
23-02-17-03,12.5,5,36,0.49439341723918917,0.4737049665155526,0.4781381530616336,0.5106486814167447,0.016255264177555566
23-02-17-03,12.5,5,37,0.5001912623643875,0.47684720476517173,0.49220770036743605,0.508174824361339,0.007983561996951445
23-02-17-03,12.5,5,38,0.5006708174943924,0.479864366699426,0.4923824082178349,0.5089592267709497,0.008288409276557416
23-02-17-03,12.5,5,39,0.5057985275983811,0.48277445941430175,0.49312594102000856,0.5184711141767536,0.012672586578372504
23-02-17-03,12.5,5,40,0.5070951491594314,0.48559232659703166,0.495477342825101,0.518712955493762,0.011617806334330473
23-02-17-03,12.5,5,41,0.5075351387262345,0.4883342719696566,0.49599835742001447,0.5190719200324545,0.011536781306220004
23-02-17-03,12.5,5,42,0.505945348739624,0.49101513921940887,0.4932938716067869,0.5185968258724613,0.012651477132837173
23-02-17-03,12.5,5,43,0.5036533653736115,0.493649285355251,0.4896833665821662,0.5176233641650567,0.013969998791445264
23-02-17-03,12.5,5,44,0.508339387178421,0.49625204074268403,0.49220839027045765,0.5244703840863844,0.016130996907963345
23-02-17-03,12.5,5,45,0.5161337584257125,0.4988345989819165,0.4883762029470033,0.5438913139044217,0.02775755547870922
23-02-17-03,12.5,5,46,0.5227901071310043,0.5014120470993149,0.4919440108719911,0.5536362033900175,0.030846096259013196
23-02-17-03,12.5,5,47,0.5279443949460982,0.5039953353559521,0.49556643353804775,0.5603223563541487,0.03237796140805049
23-02-17-03,12.5,5,48,0.5352982342243194,0.5065963873694406,0.5000602092972243,0.5705362591514146,0.035238024927095164
23-02-17-03,12.5,5,49,0.5360113382339476,0.5092276134356628,0.5006572491841054,0.5713654272837899,0.03535408904984224
23-02-17-03,12.5,5,50,0.5426461279392243,0.5118987471200174,0.5078795805729124,0.5774126753055362,0.03476654736631188
23-02-17-03,12.5,5,51,0.5491207897663117,0.5146202520053067,0.5155146627753283,0.5827269167572952,0.03360612699098347
23-02-17-03,12.5,5,52,0.5567737966775895,0.5174008883003887,0.5292719634675557,0.5842756298876234,0.02750183321003389
23-02-17-03,12.5,5,53,0.5663004398345948,0.5202506329097969,0.5515142047413952,0.5810866749277943,0.014786235093199498
23-02-17-03,12.5,5,54,0.5704153945048651,0.5231762993293101,0.5592493684016091,0.5815814206081211,0.011166026103256049
23-02-17-03,12.5,5,55,0.5676407893498738,0.5261871344460554,0.5567364364248687,0.578545142274879,0.010904352925005125
23-02-17-03,12.5,5,56,0.5699632992347082,0.5292880050427331,0.5572586621672538,0.5826679363021626,0.012704637067454397
23-02-17-03,12.5,5,57,0.5721253712972006,0.5324886446847401,0.5593698034178091,0.5848809391765922,0.01275556787939153
23-02-17-03,12.5,5,58,0.5736291726430258,0.5357910000851569,0.5590905964861502,0.5881677487999014,0.014538576156875599
23-02-17-03,12.5,5,59,0.5786838581164677,0.5392033447745712,0.5663735924121478,0.5909941238207876,0.012310265704319933
23-02-17-03,12.5,5,60,0.581174855430921,0.5427298155182774,0.5684813221160901,0.5938683887457518,0.01269353331483079
23-02-17-03,12.5,5,61,0.5806296219428381,0.5463730890467602,0.5674514309244915,0.5938078129611847,0.013178191018346606
23-02-17-03,12.5,5,62,0.5828222413857778,0.5501392488383927,0.570313503420937,0.5953309793506185,0.012508737964840706
23-02-17-03,12.5,5,63,0.5814670433600744,0.5540282948931758,0.5681225285242784,0.5948115581958704,0.013344514835796016
23-02-17-03,12.5,5,64,0.5809132128953934,0.5580450939938078,0.5673039411829862,0.5945224846078007,0.013609271712407172
23-02-17-03,12.5,5,65,0.5848970890045166,0.5621908628359638,0.5734466986520697,0.5963474793569636,0.011450390352446955
23-02-17-03,12.5,5,66,0.5874728024005891,0.566467548132723,0.5728145109740997,0.6021310938270784,0.014658291426489344
23-02-17-03,12.5,5,67,0.5901027500629425,0.5708744198666813,0.5743185239261502,0.6058869761997349,0.015784226136792312
23-02-17-03,12.5,5,68,0.594203045964241,0.5754141547683225,0.5729063868907557,0.6154997050377263,0.021296659073485356
23-02-17-03,12.5,5,69,0.5977937817573548,0.5800857794811067,0.5737316178252697,0.6218559456894398,0.024062163932085077
23-02-17-03,12.5,5,70,0.59840187728405,0.5848892940050345,0.5743586608649441,0.6224450937031559,0.024043216419105895
23-02-17-03,12.5,5,71,0.599935739239057,0.5898217782704864,0.5775319698069789,0.6223395086711351,0.022403769432078106
23-02-17-03,12.5,5,72,0.5994785358508429,0.5948861523470814,0.5768064742385186,0.6221505974631671,0.02267206161232424
23-02-17-03,12.5,5,73,0.604124637444814,0.6000760894173109,0.5838715784293491,0.624377696460279,0.02025305901546492
23-02-17-03,12.5,5,74,0.6125194778045019,0.6053915894811754,0.5900534751742678,0.634985480434736,0.022466002630234093
23-02-17-03,12.5,5,75,0.6184959133466085,0.6108302191473243,0.5934132665042703,0.6435785601889467,0.025082646842338158
23-02-17-03,12.5,5,76,0.6190390964349111,0.6163895450244095,0.5939722557911589,0.6441059370786633,0.025066840643752232
23-02-17-03,12.5,5,77,0.6199839880069097,0.6220656736862704,0.5951570180812138,0.6448109579326056,0.024826969925695847
23-02-17-03,12.5,5,78,0.6220209111769994,0.6278556850632886,0.5950875878729943,0.6489542344810045,0.0269333233040051
23-02-17-03,12.5,5,79,0.6275258173545202,0.6337554423901697,0.5943352462078202,0.6607163885012202,0.0331905711467
23-02-17-03,12.5,5,80,0.6358832826217016,0.6397620255972938,0.6001530909164726,0.6716134743269305,0.03573019170522891
23-02-17-03,12.5,5,81,0.6438602358102798,0.6458703245628277,0.6123969360490559,0.6753235355715038,0.03146329976122393
23-02-17-03,12.5,5,82,0.6523226112127304,0.6520766891997467,0.6273298812583243,0.6773153411671364,0.024992729954405997
23-02-17-03,12.5,5,83,0.6564233809709549,0.6583760093862168,0.6349638659136166,0.6778828960282931,0.021459515057338188
23-02-17-03,12.5,5,84,0.6578195929527282,0.6647651217134833,0.6359868474611355,0.6796523384443208,0.021832745491592656
23-02-17-03,12.5,5,85,0.6585871577262878,0.6712389160597132,0.6367040781926957,0.68047023725988,0.021883079533592142
23-02-17-03,12.5,5,86,0.6650420844554901,0.6777925256422068,0.645925590869368,0.6841585780416122,0.01911649358612206
23-02-17-03,12.5,5,87,0.6694704324007034,0.6844232737304798,0.6583153499062508,0.6806255148951559,0.011155082494452531
23-02-17-03,12.5,5,88,0.6786230444908141,0.6911236168113488,0.6527875496722355,0.7044585393093927,0.025835494818578653
23-02-17-03,12.5,5,89,0.6872671514749527,0.6978908781543289,0.6488537542157717,0.7256805487341336,0.03841339725918093
23-02-17-03,12.5,5,90,0.6950553387403489,0.7047218943506666,0.6506702845023781,0.7394403929783196,0.04438505423797081
23-02-17-03,12.5,5,91,0.7062893927097322,0.711612528635067,0.6577264501052315,0.754852335314233,0.048562942604500815
23-02-17-03,12.5,5,92,0.7129769176244736,0.7185586442422363,0.6654405857230662,0.760513249525881,0.04753633190140743
23-02-17-03,12.5,5,93,0.7277436882257462,0.7255575644416896,0.6776839480521215,0.7778034283993709,0.05005974017362465
23-02-17-03,12.5,5,94,0.740082496404648,0.7326058824855379,0.6906004255119813,0.7895645672973146,0.049482070892666694
23-02-17-03,12.5,5,95,0.7453109294176102,0.7397018949998371,0.7017974255825835,0.788824433252637,0.043513503835026716
23-02-17-03,12.5,5,96,0.7498085141181947,0.7468429252541018,0.7106205283297673,0.7889964999066221,0.03918798578842743
23-02-17-03,12.5,5,97,0.7598043769598009,0.7540294599266022,0.7336655686050734,0.7859431853145283,0.026138808354727514
23-02-17-03,12.5,5,98,0.7606052160263063,0.7612600389825288,0.7346732700657617,0.7865371619868509,0.025931945960544593
23-02-17-03,12.5,5,99,0.7607882231473924,0.768532715708802,0.7347637970562613,0.7868126492385235,0.026024426091131144
23-02-17-03,12.5,5,100,0.7606035947799684,0.7758511401924455,0.7345807744146313,0.7866264151453055,0.026022820365337134
23-02-17-03,12.5,5,101,0.766824331879616,0.7832157991117299,0.7322742957814098,0.8013743679778221,0.034550036098206144
23-02-17-03,12.5,5,102,0.7772685647010805,0.7906288825188699,0.7382148707861593,0.8163222586160017,0.03905369391492114
23-02-17-03,12.5,5,103,0.7831208676099778,0.7980947705182935,0.7369781978965896,0.829263537323366,0.046142669713388235
23-02-17-03,12.5,5,104,0.792816722393036,0.8056161398404864,0.7364946392562827,0.8491388055297894,0.05632208313675333
23-02-17-03,12.5,5,105,0.8095536589622498,0.8132005339986312,0.7537515232359165,0.8653557946885831,0.055802135726333295
23-02-17-03,12.5,5,106,0.8182564824819566,0.8208530631145625,0.769106693525751,0.8674062714381622,0.04914978895620557
23-02-17-03,12.5,5,107,0.823677682876587,0.8285829740754083,0.7781603885917059,0.8691949771614682,0.045517294284881216
23-02-17-03,12.5,5,108,0.8312360674142838,0.8363965936986766,0.7914196124771651,0.8710525223514025,0.039816454937118766
23-02-17-03,12.5,5,109,0.8443014800548555,0.8443060889411158,0.8037380415787304,0.8848649185309806,0.04056343847612511
23-02-17-03,12.5,5,110,0.8646704941987994,0.8523231400812032,0.820566636255952,0.9087743521416467,0.04410385794284729
23-02-17-03,12.5,5,111,0.8748465821146966,0.8604591840582816,0.8268840473485236,0.9228091168808695,0.047962534766172994
23-02-17-03,12.5,5,112,0.880728004872799,0.8687297945769878,0.8337871820450998,0.9276688277004982,0.04694082282769919
23-02-17-03,12.5,5,113,0.8852369382977486,0.8771495719854188,0.838236771779405,0.9322371048160922,0.04700016651834359
23-02-17-03,12.5,5,114,0.8882659032940866,0.8857362800404256,0.8400801324466523,0.936451674141521,0.048185770847434355
23-02-17-03,12.5,5,115,0.900445018708706,0.8945079258379955,0.8410168925865409,0.959873144830871,0.0594281261221651
23-02-17-03,12.5,5,116,0.9184931099414826,0.9034844631871937,0.8596514275025764,0.9773347923803888,0.05884168243890619
23-02-17-03,12.5,5,117,0.9389625564217567,0.912687792610166,0.8837177232601363,0.9942073895833772,0.05524483316162047
23-02-17-03,12.5,5,118,0.9483733952045441,0.9221407879855978,0.9052926801167015,0.9914541102923867,0.04308071508784263
23-02-17-03,12.5,5,119,0.9631651490926743,0.9318663231921742,0.9126318059583624,1.0136984922269863,0.05053334313431195
23-02-17-03,12.5,5,120,0.9759301140904426,0.9418906788564705,0.9124202904429868,1.0394399377378984,0.06350982364745585
23-02-17-03,12.5,5,121,0.9802875638008117,0.9522401356050612,0.9180408853094324,1.042534242292191,0.062246678491379305
23-02-17-03,12.5,5,122,0.9935182437300681,0.9629424340993298,0.936091459956148,1.0509450275039882,0.05742678377392016
23-02-17-03,12.5,5,123,1.0105311542749407,0.9740250716615266,0.9564030411061266,1.0646592674437547,0.05412811316881406
23-02-17-03,12.5,5,124,1.035988834500313,0.9855179790052508,0.9713358529200371,1.1006418160805889,0.06465298158027587
23-02-17-03,12.5,5,125,1.0481664136052133,0.9974508435049656,0.9791885318771612,1.1171442953332655,0.0689778817280522
23-02-17-03,12.5,5,126,1.057612665494283,1.0098526225177307,0.9897211389255265,1.1255041920630395,0.06789152656875647
23-02-17-03,12.5,5,127,1.0790692560871444,1.0227530034180097,0.9943121163428538,1.163826395831435,0.08475713974429062
23-02-17-03,12.5,5,128,1.0966485970218978,1.0361807002237269,1.028643385903605,1.1646538081401905,0.06800521111829269
23-02-17-03,12.5,5,129,1.1048717849453291,1.0501636969354018,1.0376367345723192,1.172106835318339,0.06723505037300995
23-02-17-03,12.5,5,130,1.121912986834844,1.0647294908752842,1.0402249130983936,1.2036010605712946,0.08168807373645058
23-02-17-03,12.5,5,131,1.1360307820638023,1.0799021726177331,1.0688975258408946,1.20316403828671,0.06713325622290761
23-02-17-03,12.5,5,132,1.1666821145017943,1.0957055893979746,1.085814573070852,1.2475496559327366,0.08086754143094232
23-02-17-03,12.5,5,133,1.1864927553137143,1.1121589650076698,1.1059344241683902,1.2670510864590385,0.08055833114532411
23-02-17-03,12.5,5,134,1.1924872883160909,1.1292810365602093,1.11077749711249,1.2741970795196917,0.08170979120360085
23-02-17-03,12.5,5,135,1.224645519554615,1.1470844576906112,1.1162372994876302,1.3330537396216,0.10840822006698483
23-02-17-03,12.5,5,136,1.2504229215780893,1.1655794486425428,1.1459862644786751,1.3548595786775035,0.10443665709941408
23-02-17-03,12.5,5,137,1.273475003639857,1.1847728229117833,1.150971911033873,1.395978096245841,0.12250309260598403
23-02-17-03,12.5,5,138,1.3082954147458077,1.2046679872462218,1.1897837513586624,1.426807078132953,0.11851166338714526
23-02-17-03,12.5,5,139,1.3323770025372506,1.2252644549675882,1.2277633504411793,1.4369906546333218,0.10461365209607124
23-02-17-03,12.5,5,140,1.3519118079543113,1.2465573592931833,1.244119601695446,1.4597040142131765,0.10779220625886524
23-02-17-03,12.5,5,141,1.387625612914562,1.2685384266924196,1.3055471430986012,1.469704082730523,0.0820784698159608
23-02-17-03,12.5,5,142,1.4049450001120567,1.2911991402955736,1.3171404823208863,1.492749517903227,0.08780451779117046
23-02-17-03,12.5,5,143,1.452912793159485,1.3145281848328692,1.3268490497627607,1.5789765365562092,0.1260637433967242
23-02-17-03,12.5,5,144,1.479747789204121,1.338512663330155,1.3764023365349725,1.5830932418732697,0.10334545266914863
23-02-17-03,12.5,5,145,1.5069488417108854,1.3631391921350084,1.3819396074762174,1.6319580759455534,0.12500923423466798
23-02-17-03,12.5,5,146,1.5329706068833668,1.3883981593515986,1.4165463580939868,1.649394855672747,0.11642424878938017
23-02-17-03,12.5,5,147,1.55587299545606,1.414279831414528,1.4325277891592367,1.6792182017528832,0.1233452062968233
23-02-17-03,12.5,5,148,1.5899728047847748,1.440777516497585,1.4538157056859713,1.7261299038835782,0.13615709909880352
23-02-17-03,12.5,5,149,1.616779907345772,1.4678898762355277,1.5003599671790353,1.7331998475125088,0.11641994016673671
23-02-17-03,12.5,5,150,1.6421720105409623,1.4956170322979234,1.5361193704588092,1.7482246506231154,0.10605264008215314
23-02-17-03,12.5,5,151,1.6801018530130387,1.5239670148762257,1.5710525488543623,1.7891511571717151,0.10904930415867635
23-02-17-03,12.5,5,152,1.731443094611168,1.552950774231507,1.5963591067769536,1.8665270824453826,0.13508398783421446
23-02-17-03,12.5,5,153,1.7495868438482285,1.5825832757205671,1.6011580357164135,1.8980156519800435,0.14842880813181508
23-02-17-03,12.5,5,154,1.804040395617485,1.612886541535119,1.6560335609353876,1.9520472302995826,0.1480068346820975
23-02-17-03,12.5,5,155,1.81923900783062,1.6438835672234156,1.6728178200590156,1.9656601956022244,0.14642118777160446
23-02-17-03,12.5,5,156,1.8549395942687992,1.6756033101425156,1.7208227230718902,1.9890564654657081,0.1341168711969089
23-02-17-03,12.5,5,157,1.8992653417587282,1.7080735109538039,1.7526168738376005,2.0459138096798557,0.14664846792112768
23-02-17-03,12.5,5,158,1.9138856339454653,1.7413236136926094,1.7714143404981093,2.0563569273928213,0.14247129344735596
23-02-17-03,12.5,5,159,1.9572457718849183,1.775383549072531,1.8395524847030698,2.0749390590667667,0.11769328718184853
23-02-17-03,12.5,5,160,2.01837708234787,1.810278746033171,1.8865406881657132,2.150213476530027,0.13183639418215684
23-02-17-03,12.5,5,161,2.038902574777603,1.8460326868010521,1.917900346899569,2.159904802655637,0.12100222787803397
23-02-17-03,12.5,5,162,2.074553442001343,1.8826619184373512,1.9162981382891875,2.2328087457134984,0.15825530371215543
23-02-17-03,12.5,5,163,2.1080433011054995,1.9201764178466012,1.947342128219749,2.26874447399125,0.16070117288575056
23-02-17-03,12.5,5,164,2.105252975225449,1.9585765500375043,1.943294968362434,2.267210982088464,0.16195800686301498
23-02-17-03,12.5,5,165,2.1568445801734923,1.9978558665229844,1.99514690751224,2.3185422528347446,0.16169767266125218
23-02-17-03,12.5,5,166,2.199750292301178,2.037993926815706,2.0371320491227665,2.362368535479589,0.16261824317841136
23-02-17-03,12.5,5,167,2.25062118768692,2.0789595835063945,2.0420655994378127,2.4591767759360272,0.20855558824910722
23-02-17-03,12.5,5,168,2.30304257273674,2.120711468942109,2.1146529373530067,2.491432208120473,0.1883896353837331
23-02-17-03,12.5,5,169,2.3333198845386507,2.1631943451392166,2.159781351719243,2.5068584173580586,0.17353853281940787
23-02-17-03,12.5,5,170,2.363426580031713,2.206343605557386,2.1694889903577534,2.5573641697056724,0.19393758967395963
23-02-17-03,12.5,5,171,2.399580313762029,2.2500827200386757,2.232955712779604,2.5662049147444543,0.16662460098242526
23-02-17-03,12.5,5,172,2.4269105847676595,2.294328831607636,2.2439777452334777,2.6098434243018414,0.182932839534182
23-02-17-03,12.5,5,173,2.4801782008012134,2.3389903230799565,2.2744430915909457,2.685913310011481,0.20573510921026758
23-02-17-03,12.5,5,174,2.5926131649812065,2.383974543080006,2.363205383094783,2.8220209468676303,0.22940778188642372
23-02-17-03,12.5,5,175,2.6412354691823325,2.429186771849504,2.4088004108029235,2.8736705275617416,0.2324350583794092
23-02-17-03,12.5,5,176,2.6639212652047477,2.4745332021519277,2.4458731321295426,2.881969398279953,0.2180481330752053
23-02-17-03,12.5,5,177,2.719709925254186,2.5199261710639105,2.4482643928551147,2.9911554576532575,0.2714455323990714
23-02-17-03,12.5,5,178,2.758966378768285,2.5652845249839467,2.4994187956033804,3.01851396193319,0.2595475831649048
23-02-17-03,12.5,5,179,2.8178134047985077,2.6105376955629,2.5853821528963192,3.050244656700696,0.23243125190218847
23-02-17-03,12.5,5,180,2.8634325937430063,2.6556274639127344,2.628877010678878,3.0979881768071347,0.2345555830641283
23-02-17-03,12.5,5,181,2.9460694050788883,2.700506135562999,2.7358497186817057,3.156289091476071,0.21021968639718253
23-02-17-03,12.5,5,182,2.997068274021149,2.7451431106174735,2.8025711434323877,3.1915654046099102,0.19449713058876128
23-02-17-03,12.5,5,183,3.0379967927932743,2.7895186786062274,2.845576974926806,3.2304166106597427,0.19241981786646828
23-02-17-03,12.5,5,184,3.063563270568848,2.8336295544509382,2.8436818579940337,3.2834446831436623,0.21988141257481425
23-02-17-03,12.5,5,185,3.055229623317719,2.8774838291778435,2.8269195233416133,3.2835397232938246,0.22831009997610582
23-02-17-03,12.5,5,186,3.103666688203812,2.921101152422091,2.9265091798638765,3.280824196543748,0.17715750833993585
23-02-17-03,12.5,5,187,3.0986516010761265,2.964512397836427,2.9237384809477676,3.2735647212044854,0.17491312012835877
23-02-17-03,12.5,5,188,3.091034955978394,3.0077540967084855,2.904417690915032,3.277652221041756,0.18661726506336215
23-02-17-03,12.5,5,189,3.112449667056402,3.0508771981696476,2.928769537468882,3.296129796643922,0.1836801295875203
23-02-17-03,12.5,5,190,3.093563924233119,3.0939318604991053,2.8981425419848894,3.2889853064813486,0.19542138224822955
23-02-17-03,12.5,5,191,3.122299470504125,3.1369756942370572,2.8883078219906384,3.3562911190176115,0.2339916485134867
23-02-17-03,12.5,5,192,3.1136504312356315,3.1800732755064414,2.8797681267494397,3.347532735721823,0.23388230448619166
23-02-17-03,12.5,5,193,3.123908605178197,3.223286944751893,2.8837563917054285,3.3640608186509655,0.24015221347276836
23-02-17-03,12.5,5,194,3.1629990001519523,3.2666877113747304,2.8580168745051995,3.467981125798705,0.30498212564675303
23-02-17-03,12.5,5,195,3.2314409037431084,3.310345033489285,2.9411606686052383,3.5217211388809786,0.29028023513787016
23-02-17-03,12.5,5,196,3.303921641906103,3.3543349393665336,2.9669023892171382,3.6409408945950674,0.3370192526889645
23-02-17-03,12.5,5,197,3.349629714091619,3.3987332443557094,3.0050157547290373,3.6942436734542006,0.34461395936258155
23-02-17-03,12.5,5,198,3.4478138168652857,3.4436184253278337,3.1420955253879965,3.753532108342575,0.3057182914772893
23-02-17-03,12.5,5,199,3.499006875356039,3.4890721377713785,3.19903993725729,3.7989738134547877,0.299966938098749
23-02-17-03,12.5,5,200,3.6008040428161623,3.535178059931375,3.3570760658899874,3.844532019742337,0.24372797692617493
23-02-17-03,12.5,5,201,3.6200886368751526,3.582017436661505,3.3743296583832016,3.8658476153671035,0.24575897849195089
23-02-17-03,12.5,5,202,3.6962558686733247,3.629674600180725,3.5230967567593385,3.869414980587311,0.17315911191398609
23-02-17-03,12.5,5,203,3.797881376743317,3.6782292136383394,3.5847370161706844,4.011025737315949,0.21314436057263222
23-02-17-03,12.5,5,204,3.8580566525459297,3.7277588870097014,3.5802336031882938,4.135879701903566,0.277823049357636
23-02-17-03,12.5,5,205,3.9000358939170843,3.778334066974379,3.65320248925812,4.146869298576049,0.2468334046589644
23-02-17-03,12.5,5,206,3.961980366706848,3.8300158316552455,3.6668970495517828,4.257063683861913,0.2950833171550654
23-02-17-03,12.5,5,207,4.04789811372757,3.882854065574965,3.7423454949293884,4.353450732525751,0.30555261879818113
23-02-17-03,12.5,5,208,4.117413151264191,3.9368836878994036,3.8060579972905715,4.428768305237812,0.3113551539736199
23-02-17-03,12.5,5,209,4.199135649204255,3.992125564959383,3.902377481368439,4.495893817040071,0.2967581678358161
23-02-17-03,12.5,5,210,4.247912889719009,4.048575681659177,3.9630520683279054,4.532773711110113,0.28486082139110364
23-02-17-03,12.5,5,211,4.325273180007935,4.106209947424425,4.090146242975656,4.5604001170402135,0.235126937032279
23-02-17-03,12.5,5,212,4.428637927770614,4.164984196202133,4.202827292184057,4.654448563357172,0.22581063558655767
23-02-17-03,12.5,5,213,4.4639928400516515,4.224826034599654,4.228727330655723,4.69925834944758,0.23526550939592858
23-02-17-03,12.5,5,214,4.539765363931656,4.285642446232653,4.229573224608274,4.849957503255039,0.3101921393233826
23-02-17-03,12.5,5,215,4.644741624593735,4.3473179666815955,4.39960961606711,4.889873633120359,0.2451320085266249
23-02-17-03,12.5,5,216,4.719879716634751,4.4097110942395075,4.433689830703564,5.006069602565939,0.2861898859311875
23-02-17-03,12.5,5,217,4.748025298118591,4.472672783686232,4.474106730316817,5.021943865920366,0.27391856780177426
23-02-17-03,12.5,5,218,4.794011902809143,4.5360295342185495,4.534775017685733,5.053248787932554,0.25923688512341087
23-02-17-03,12.5,5,219,4.822532486915589,4.5996039516070795,4.58072425570603,5.064340718125147,0.24180823120955863
23-02-17-03,12.5,5,220,4.871627497673035,4.663209638074451,4.675847364778002,5.067407630568069,0.19578013289503365
23-02-17-03,12.5,5,221,4.928921109437943,4.726653017338811,4.767660287587811,5.090181931288075,0.16126082185013219
23-02-17-03,12.5,5,222,4.985257536172867,4.78974367652706,4.765555023992925,5.204960048352809,0.21970251217994172
23-02-17-03,12.5,5,223,5.046261966228485,4.852292176122638,4.8339002021292305,5.25862373032774,0.21236176409925464
23-02-17-03,12.5,5,224,5.014839200178781,4.914115525096062,4.797037013881907,5.232641386475656,0.21780218629687456
23-02-17-03,12.5,5,225,5.08160518805186,4.975035234191848,4.801894465374534,5.361315910729186,0.279710722677326
23-02-17-03,12.5,5,226,5.068399886290233,5.034881331024231,4.79163827104348,5.345161501536985,0.27676161524675297
23-02-17-03,12.5,5,227,5.101444403330484,5.093498808564247,4.8454129399327615,5.357475866728207,0.2560314633977232
23-02-17-03,12.5,5,228,5.187108681599299,5.150743123365736,4.871199229104468,5.50301813409413,0.31590945249483166
23-02-17-03,12.5,5,229,5.261313418547313,5.206484332330635,4.9586976910163365,5.563929146078289,0.3026157275309763
23-02-17-03,12.5,5,230,5.337017641464869,5.2606090394220555,5.042828690550318,5.63120659237942,0.29418895091455094
23-02-17-03,12.5,5,231,5.394056651989619,5.313020882342557,5.100092313900048,5.688020990079189,0.2939643380895701
23-02-17-03,12.5,5,232,5.438699541489283,5.3636446692994415,5.109868248899389,5.767530834079178,0.3288312925898945
23-02-17-03,12.5,5,233,5.508681068817774,5.412428447387395,5.145274641995275,5.872087495640272,0.36340642682249863
23-02-17-03,12.5,5,234,5.6326993048191065,5.459339852501471,5.310692051711124,5.954706557927089,0.3220072531079826
23-02-17-03,12.5,5,235,5.634613186120987,5.504371706137187,5.3126735552121,5.956552817029874,0.3219396309088873
23-02-17-03,12.5,5,236,5.699810773134232,5.54754055535572,5.438230848745115,5.961390697523348,0.2615799243891162
23-02-17-03,12.5,5,237,5.729222595691681,5.588889471183956,5.529402981395845,5.929042209987517,0.19981961429583647
23-02-17-03,12.5,5,238,5.747029864788056,5.628484398527467,5.536500525695424,5.957559203880687,0.21052933909263163
23-02-17-03,12.5,5,239,5.800700461864471,5.666414886187916,5.581596880617312,6.01980404311163,0.21910358124715978
23-02-17-03,12.5,5,240,5.837489378452302,5.702792870167379,5.616826358570465,6.058152398334139,0.22066301988183687
23-02-17-03,12.5,5,241,5.906532180309297,5.737754133703158,5.650317507758647,6.1627468528599465,0.2562146725506498
23-02-17-03,12.5,5,242,5.943141722679139,5.771450277076328,5.667513978328642,6.218769467029637,0.2756277443504975
23-02-17-03,12.5,5,243,5.941485676765442,5.8040538277335685,5.666122470090769,6.216848883440115,0.2753632066746737
23-02-17-03,12.5,5,244,5.970316503047943,5.835750210095714,5.668515062880462,6.272117943215425,0.3018014401674812
23-02-17-03,12.5,5,245,5.990979943275451,5.866739935609962,5.7064819206053095,6.275477965945592,0.28449802267014146
23-02-17-03,12.5,5,246,6.049013016223908,5.897231545914965,5.765893475636549,6.332132556811267,0.2831195405873587
23-02-17-03,12.5,5,247,6.14468188047409,5.927440639484291,5.960358442596665,6.329005318351515,0.18432343787742494
23-02-17-03,12.5,5,248,6.205168375968934,5.957589384948149,5.996795849889543,6.413540902048324,0.2083725260793903
23-02-17-03,12.5,5,249,6.232058057785036,5.9879033576846386,6.024672267448441,6.4394438481216305,0.20738579033659474
23-02-17-03,12.5,5,250,6.278875896930696,6.018609593106669,6.073535961893909,6.484215831967483,0.20533993503678669
23-02-17-03,12.5,5,251,6.239628217220306,6.049929529827045,6.013288245734439,6.4659681887061735,0.22633997148586724
23-02-17-03,12.5,5,252,6.262685737609864,6.082085336475977,6.025110499574911,6.500260975644817,0.23757523803495326
23-02-17-03,12.5,5,253,6.3369597673416145,6.115291638170492,6.0843567319812495,6.5895628027019795,0.25260303536036527
23-02-17-03,12.5,5,254,6.3046777844429025,6.149759166601456,6.037475370149891,6.571880198735914,0.2672024142930118
23-02-17-03,12.5,5,255,6.4009051680564895,6.185687216520394,6.145928140447935,6.655882195665044,0.254977027608555
23-02-17-03,12.5,5,256,6.445169734954835,6.223270459235268,6.173108690989499,6.71723077892017,0.27206104396533554
23-02-17-03,12.5,5,257,6.500956237316132,6.2626921291146935,6.201617052999005,6.800295421633258,0.29933918431712686
23-02-17-03,12.5,5,258,6.475546109676362,6.304122563553139,6.17116652760563,6.779925691747094,0.3043795820707322
23-02-17-03,12.5,5,259,6.528419244289399,6.347723339736209,6.205854356546986,6.850984132031812,0.3225648877424123
23-02-17-03,12.5,5,260,6.544463860988618,6.393645814605845,6.220691537360602,6.8682361846166335,0.32377232362801556
23-02-17-03,12.5,5,261,6.635027062892916,6.442025041381944,6.36946644944784,6.900587676337992,0.2655606134450763
23-02-17-03,12.5,5,262,6.646339821815491,6.492986826397274,6.385275258630883,6.9074043850001,0.2610645631846088
23-02-17-03,12.5,5,263,6.659685933589936,6.54664188895824,6.391833754041195,6.927538113138676,0.2678521795487408
23-02-17-03,12.5,5,264,6.779339694976807,6.6030895114319,6.549666526512518,7.009012863441096,0.22967316846428917
23-02-17-03,12.5,5,265,6.803626799583435,6.662415105854624,6.560524143868537,7.046729455298334,0.24310265571489847
23-02-17-03,12.5,5,266,6.832352066040039,6.72468948391468,6.580919617119581,7.083784514960498,0.25143244892045813
23-02-17-03,12.5,5,267,6.872332799434662,6.789970803665322,6.585366623378456,7.159298975490867,0.28696617605620534
23-02-17-03,12.5,5,268,6.927580630779266,6.858305056203057,6.711417717196525,7.143743544362007,0.216162913582741
23-02-17-03,12.5,5,269,7.013748407363892,6.929722902258888,6.690723775468594,7.336773039259189,0.32302463189529684
23-02-17-03,12.5,5,270,7.0465181231498715,7.00424380896361,6.747220818138291,7.345815428161452,0.2992973050115802
23-02-17-03,12.5,5,271,7.137171757221222,7.081870453047709,6.778725241215591,7.495618273226853,0.35844651600563104
23-02-17-03,12.5,5,272,7.235322737693787,7.162593587624057,6.906254919218326,7.564390556169248,0.329067818475461
23-02-17-03,12.5,5,273,7.305202329158783,7.246393745561856,6.990600028252992,7.619804630064575,0.31460230090579144
23-02-17-03,12.5,5,274,7.396817743778229,7.333232722616921,6.9939827411854925,7.799652746370965,0.40283500259273614
23-02-17-03,12.5,5,275,7.47594074010849,7.42306136428399,7.0725434878663265,7.879337992350653,0.403397252242163
23-02-17-03,12.5,5,276,7.604882895946503,7.515812995640088,7.1596652032387755,8.05010058865423,0.44521769270772715
23-02-17-03,12.5,5,277,7.662279593944549,7.61141120819684,7.224222238037558,8.100336949851542,0.4380573559069918
23-02-17-03,12.5,5,278,7.83796466588974,7.709751366126216,7.40714407736864,8.26878525441084,0.4308205885211003
23-02-17-03,12.5,5,279,7.90396329164505,7.810722506782681,7.4442580629918575,8.363668520298244,0.45970522865319313
23-02-17-03,12.5,5,280,8.08695365190506,7.914190306963739,7.674154481509624,8.499752822300497,0.412799170395437
23-02-17-03,12.5,5,281,8.221320939064027,8.020002436370914,7.726398507594747,8.716243370533306,0.4949224314692796
23-02-17-03,12.5,5,282,8.303197371959687,8.127982717470498,7.856768170645479,8.749626573273895,0.446429201314208
23-02-17-03,12.5,5,283,8.486292803287506,8.237937938989345,8.010568959390548,8.962016647184464,0.4757238438969586
23-02-17-03,12.5,5,284,8.529489147663115,8.349654935845235,8.066404626406692,8.992573668919539,0.46308452125642335
23-02-17-03,12.5,5,285,8.660760068893433,8.462903995894774,8.228132944406816,9.09338719338005,0.43262712448661683
23-02-17-03,12.5,5,286,8.80616717338562,8.577432046437615,8.277816611516245,9.334517735254996,0.528350561869375
23-02-17-03,12.5,5,287,8.942362904548645,8.69297725456455,8.506633804152356,9.378092004944934,0.43572910039628815
23-02-17-03,12.5,5,288,8.992372012138368,8.809257346879036,8.569062509861904,9.415681514414832,0.4233095022764633
23-02-17-03,12.5,5,289,9.166133880615234,8.925993943410688,8.6725584918791,9.659709269351369,0.49357538873613543
23-02-17-03,12.5,5,290,9.317466068267823,9.042894063841029,8.735670814961887,9.899261321573759,0.5817952533059366
23-02-17-03,12.5,5,291,9.444677877426148,9.159667161242925,8.789193813330616,10.10016194152168,0.6554840640955315
23-02-17-03,12.5,5,292,9.472590351104735,9.276025608758864,8.857810440765725,10.087370261443745,0.6147799103390101
23-02-17-03,12.5,5,293,9.55031406879425,9.391681292853068,8.903358985470263,10.197269152118238,0.646955083323987
23-02-17-03,12.5,5,294,9.735311555862426,9.506361673694387,9.127059862843383,10.343563248881468,0.6082516930190419


==> pressure_dat_23-02-20-01.csv <==
Versuch,Concentration,Aging,Zeit (s),Druck (bar),Pred (bar),lowerBound,upperBound,std
23-02-20-01,12.5,7,0,0.07498731920495626,0.14823449341449502,0.052247186593012765,0.09772745181689975,0.022740132611943496
23-02-20-01,12.5,7,1,0.08947269888594744,0.16148382263429362,0.0501295437006588,0.12881585407123608,0.03934315518528864
23-02-20-01,12.5,7,2,0.10884887184947727,0.17477062608087435,0.046697310019256255,0.17100043367969828,0.06215156183022101
23-02-20-01,12.5,7,3,0.12987861838191744,0.18806326966669396,0.04400742732962433,0.21574980943421057,0.08587119105229311
23-02-20-01,12.5,7,4,0.15195889826864,0.20133230935642343,0.04469308189279274,0.25922471464448726,0.10726581637584727
23-02-20-01,12.5,7,5,0.1815222102217376,0.21454270431462996,0.06470514448290544,0.29833927596056975,0.11681706573883215
23-02-20-01,12.5,7,6,0.21287675518542526,0.22766695721906371,0.08429009921720909,0.3414634111536414,0.12858665596821617
23-02-20-01,12.5,7,7,0.24471952328458424,0.24067246062564118,0.1157141028903029,0.37372494367886555,0.12900542039428134
23-02-20-01,12.5,7,8,0.2743258476257324,0.25353317724692337,0.15444910852167026,0.3942025867297946,0.11987673910406217
23-02-20-01,12.5,7,9,0.3078480925410986,0.26622014972585095,0.21034815267635631,0.40534803240584083,0.09749993986474227
23-02-20-01,12.5,7,10,0.3412739496678114,0.278710017505468,0.2735884537088498,0.40895944562677294,0.06768549595896158
23-02-20-01,12.5,7,11,0.3629844512790441,0.29098039338535964,0.3153898579347894,0.4105790446232988,0.04759459334425471
23-02-20-01,12.5,7,12,0.376573221385479,0.3030110802173245,0.34473713959502555,0.40840930317593244,0.03183608179045344
23-02-20-01,12.5,7,13,0.384901624917984,0.314782124192297,0.36264340631304276,0.4071598435229253,0.022258218604941243
23-02-20-01,12.5,7,14,0.39154356718063354,0.32628062833612503,0.37254471850469933,0.41054241585656776,0.018998848675934193
23-02-20-01,12.5,7,15,0.3957871407270432,0.3374900455876313,0.3824886163068968,0.4090856651471896,0.013298524420146406
23-02-20-01,12.5,7,16,0.4030103623867035,0.348400155703148,0.3764071116671101,0.4296136131062969,0.026603250719593394
23-02-20-01,12.5,7,17,0.40489259064197547,0.3589997650824679,0.37863362140766543,0.4311515598762855,0.02625896923431001
23-02-20-01,12.5,7,18,0.4097226917743682,0.36928279024721666,0.3861736591574388,0.43327172439129763,0.023549032616929397
23-02-20-01,12.5,7,19,0.4159213453531265,0.37924144434507623,0.3912619687100534,0.44058072199619963,0.024659376643073112
23-02-20-01,12.5,7,20,0.4184383034706116,0.3888713472716172,0.3924446386126101,0.44443196832861315,0.02599366485800152
23-02-20-01,12.5,7,21,0.42477231025695805,0.39817176900943485,0.3948361416057627,0.4547084789081534,0.029936168651195375
23-02-20-01,12.5,7,22,0.42947121560573576,0.40713711275842535,0.40147542745627895,0.45746700375519256,0.027995788149456788
23-02-20-01,12.5,7,23,0.43954976797103884,0.41577005524907307,0.40908625935997855,0.4700132765820991,0.030463508611060265
23-02-20-01,12.5,7,24,0.44661335349082953,0.42406986646397327,0.41533849989540517,0.4778882070862539,0.03127485359542434
23-02-20-01,12.5,7,25,0.4558528870344162,0.4320382497770705,0.4282985568275912,0.48340721724124114,0.02755433020682495
23-02-20-01,12.5,7,26,0.45617341697216035,0.4396808019884686,0.4284121898023783,0.4839346441419424,0.02776122716978207
23-02-20-01,12.5,7,27,0.4627154976129532,0.44699922647211254,0.439640065496199,0.48579092972970744,0.02307543211675425
23-02-20-01,12.5,7,28,0.4718823701143265,0.4539981466715659,0.45044576099727857,0.4933189792313744,0.02143660911704792
23-02-20-01,12.5,7,29,0.47452940940856936,0.46068632279568744,0.45460810201191704,0.4944507168052217,0.019921307396652318
23-02-20-01,12.5,7,30,0.47518469691276555,0.4670669182532312,0.4562202204788888,0.49414917334664227,0.018964476433876706
23-02-20-01,12.5,7,31,0.4823322266340256,0.47314796323565034,0.4548537819751593,0.5098106712928918,0.027478444658866282
23-02-20-01,12.5,7,32,0.48819405436515817,0.47893919130834295,0.46469390001461547,0.5116942087157008,0.0235001543505427
23-02-20-01,12.5,7,33,0.48910928666591647,0.4844479026453583,0.46530019687567015,0.5129183764561628,0.02380908979024631
23-02-20-01,12.5,7,34,0.49295548498630537,0.48968212743814865,0.46756054331995733,0.5183504266526534,0.025394941666348064
23-02-20-01,12.5,7,35,0.4942672401666642,0.49465232926951774,0.46894815238387555,0.5195863279494528,0.02531908778278864
23-02-20-01,12.5,7,36,0.4963433027267457,0.49936726834832346,0.4718118611249987,0.5208747443284927,0.024531441601747018
23-02-20-01,12.5,7,37,0.49729350507259373,0.5038378949356388,0.4734742041768071,0.5211128059683804,0.02381930089578668
23-02-20-01,12.5,7,38,0.5012949049472809,0.508075645970806,0.4728980638796613,0.5296917460149004,0.02839684106761958
23-02-20-01,12.5,7,39,0.505958440899849,0.5120897683409535,0.4785146080306309,0.533402273769067,0.027443832869218063
23-02-20-01,12.5,7,40,0.5120803833007812,0.5158902389506146,0.49202597843688284,0.5321347881646796,0.020054404863898374
23-02-20-01,12.5,7,41,0.5126034021377563,0.5194919014870205,0.4917203389079527,0.5334864653675601,0.02088306322980367
23-02-20-01,12.5,7,42,0.5145221382379532,0.5229010827676808,0.4942636265993001,0.5347806498766063,0.020258511638653134
23-02-20-01,12.5,7,43,0.5149282604455948,0.5261316531232869,0.4949012545492179,0.5349552663419717,0.020027005896376904
23-02-20-01,12.5,7,44,0.519390732049942,0.5291950494931816,0.49430681162940154,0.5444746524704825,0.025083920420540494
23-02-20-01,12.5,7,45,0.5218093305826188,0.5321019787993033,0.4976891513273384,0.5459295098378992,0.0241201792552804
23-02-20-01,12.5,7,46,0.5240507513284683,0.5348646079983994,0.501416119637563,0.5466853830193736,0.022634631690905335
23-02-20-01,12.5,7,47,0.5300683706998824,0.5374909672819226,0.5113706914616359,0.5487660499381289,0.018697679238246553
23-02-20-01,12.5,7,48,0.5281726270914078,0.5399954136588359,0.5105791583199903,0.5457660958628252,0.017593468771417452
23-02-20-01,12.5,7,49,0.5298571556806564,0.542386463998862,0.5122018951390779,0.5475124162222349,0.017655260541578555
23-02-20-01,12.5,7,50,0.5333464026451111,0.5446762852587486,0.5163337889719908,0.5503590163182315,0.017012613673120347
23-02-20-01,12.5,7,51,0.534966790676117,0.5468738809864888,0.5160310343489465,0.5539025470032874,0.018935756327170435
23-02-20-01,12.5,7,52,0.5389938831329346,0.5489887414083459,0.5201400222855915,0.5578477439802777,0.01885386084734304
23-02-20-01,12.5,7,53,0.5431153386831283,0.5510323034636619,0.5279366474886633,0.5582940298775934,0.015178691194465044
23-02-20-01,12.5,7,54,0.5417806327342987,0.5530123540047565,0.528072195401088,0.5554890700675094,0.013708437333210659
23-02-20-01,12.5,7,55,0.5496867448091507,0.554936679883947,0.5284317452775698,0.5709417443407316,0.02125499953158096
23-02-20-01,12.5,7,56,0.5583736240863799,0.556818908092791,0.5340509935268745,0.5826962546458854,0.024322630559505495
23-02-20-01,12.5,7,57,0.5596369206905365,0.5586614720226382,0.5357895914410844,0.5834842499399886,0.02384732924945211
23-02-20-01,12.5,7,58,0.5613100081682205,0.5604777553259104,0.539051889776947,0.5835681265594941,0.022258118391273608
23-02-20-01,12.5,7,59,0.5644041568040848,0.5622714080896323,0.5434790909749789,0.5853292226331908,0.020925065829105968
23-02-20-01,12.5,7,60,0.5714823633432389,0.5640516772009323,0.5464586851095644,0.5965060415769133,0.025023678233674497
23-02-20-01,12.5,7,61,0.5767342567443848,0.5658236727816432,0.5485999879282679,0.6048685255605017,0.02813426881611695
23-02-20-01,12.5,7,62,0.5785983145236969,0.5675968850580295,0.5512443917837959,0.6059522372635979,0.027353922739900956
23-02-20-01,12.5,7,63,0.5811079263687134,0.5693756941345196,0.5557356465249064,0.6064802062125205,0.025372279843807077
23-02-20-01,12.5,7,64,0.5838205397129058,0.5711669135068922,0.5603609958021631,0.6072800836236485,0.023459543910742654
23-02-20-01,12.5,7,65,0.5875958591699599,0.572974193262171,0.5590384841914682,0.6161532341484517,0.028557374978491732
23-02-20-01,12.5,7,66,0.5899209260940552,0.5748053202526755,0.5591396017500387,0.6207022504380717,0.030781324344016436
23-02-20-01,12.5,7,67,0.5953332275152207,0.5766654046002393,0.5662340631581494,0.6244323918722919,0.029099164357071227
23-02-20-01,12.5,7,68,0.5993285506963729,0.578557609713616,0.5747572939415369,0.623899807451209,0.024571256754836013
23-02-20-01,12.5,7,69,0.5968269318342209,0.5804892357668554,0.5683368841912729,0.6253169794771688,0.028490047642947932
23-02-20-01,12.5,7,70,0.5999534666538238,0.5824612561164964,0.5679607044792102,0.6319462288284373,0.0319927621746136
23-02-20-01,12.5,7,71,0.6047831952571868,0.5844802409191825,0.5675067098683576,0.642059680646016,0.037276485388829265
23-02-20-01,12.5,7,72,0.6087348818778993,0.5865522736532882,0.5727122198637746,0.6447575438920239,0.03602266201412468
23-02-20-01,12.5,7,73,0.6122277528047563,0.588677110979678,0.5783469436611002,0.6461085619484124,0.03388080914365608
23-02-20-01,12.5,7,74,0.6119528353214264,0.5908620530724007,0.5777919929785623,0.6461136776642905,0.034160842342864095
23-02-20-01,12.5,7,75,0.6118709415197373,0.593109289983671,0.5777758071225272,0.6459660759169474,0.034095134397210146
23-02-20-01,12.5,7,76,0.6170904338359834,0.5954234451570528,0.57729094341169,0.6568899242602768,0.03979949042429341
23-02-20-01,12.5,7,77,0.6215743899345398,0.5978079253404349,0.5802851529481052,0.6628636269209744,0.04128923698643463
23-02-20-01,12.5,7,78,0.6267357915639878,0.6002668672991125,0.5869039664780378,0.6665676166499379,0.03983182508595008
23-02-20-01,12.5,7,79,0.6347625046968461,0.6028046511375136,0.6058076395047163,0.663717369888976,0.02895486519212992
23-02-20-01,12.5,7,80,0.6334977179765703,0.605422493551314,0.6048700765661044,0.6621253593870362,0.028627641410465976
23-02-20-01,12.5,7,81,0.6311434388160707,0.6081267213580217,0.6042383059148204,0.658048571717321,0.026905132901250333
23-02-20-01,12.5,7,82,0.6373419076204301,0.6109197679489862,0.6078771829274848,0.6668066323133753,0.029464724692945272
23-02-20-01,12.5,7,83,0.6437219232320786,0.6138062567677722,0.6147196152455998,0.6727242312185573,0.02900230798647868
23-02-20-01,12.5,7,84,0.6538323044776918,0.6167891078839984,0.6340087535669829,0.6736558553884007,0.019823550910708896
23-02-20-01,12.5,7,85,0.655723661184311,0.6198731880803643,0.6365239833243271,0.6749233390442949,0.01919967785998385
23-02-20-01,12.5,7,86,0.6516603440046311,0.6230616607656239,0.6339924368022103,0.669328251207052,0.017667907202420844
23-02-20-01,12.5,7,87,0.6498772978782654,0.6263579326876667,0.6317647385535407,0.6679898572029902,0.01811255932472478
23-02-20-01,12.5,7,88,0.6589576661586762,0.6297673573074616,0.6295690936060836,0.6883462387112689,0.029388572552592616
23-02-20-01,12.5,7,89,0.6706929594278336,0.6332918813380886,0.6347881700408863,0.7065977488147809,0.03590478938694732
23-02-20-01,12.5,7,90,0.6769721299409868,0.6369368582405159,0.6423460722045131,0.7115981876774604,0.03462605773647363
23-02-20-01,12.5,7,91,0.6832462131977083,0.640706181440903,0.6500776146927532,0.7164148117026634,0.03316859850495511
23-02-20-01,12.5,7,92,0.6799381077289582,0.644603987704544,0.6447129749292297,0.7151632405286867,0.03522513279972846
23-02-20-01,12.5,7,93,0.6792106747627259,0.6486341704575982,0.643720177591867,0.7147011719335848,0.0354904971708589
23-02-20-01,12.5,7,94,0.6848280340433122,0.652801109804495,0.6458332602095187,0.7238228078771056,0.03899477383379348
23-02-20-01,12.5,7,95,0.691650602221489,0.6571072391365833,0.6520185283157597,0.7312826761272183,0.039632073905729294
23-02-20-01,12.5,7,96,0.7057234317064286,0.6615574252365626,0.6620371046727036,0.7494097587401536,0.04368632703372496
23-02-20-01,12.5,7,97,0.7182228118181229,0.6661575082436717,0.6781427830874487,0.758302840548797,0.04008002873067414
23-02-20-01,12.5,7,98,0.7185748785734177,0.670908218175315,0.6783836718296589,0.7587660853171766,0.04019120674375888
23-02-20-01,12.5,7,99,0.7141477078199387,0.6758156385098668,0.6743030201803439,0.7539923954595336,0.039844687639594846
23-02-20-01,12.5,7,100,0.714927923679352,0.6808831759952163,0.6753305340832384,0.7545253132754656,0.039597389596113614
23-02-20-01,12.5,7,101,0.7132084578275681,0.6861137507009829,0.6727918761122024,0.7536250395429339,0.04041658171536575
23-02-20-01,12.5,7,102,0.7229955166578294,0.6915124727489999,0.689278678635261,0.7567123546803977,0.033716838022568335
23-02-20-01,12.5,7,103,0.7274331629276275,0.6970827488871576,0.6994702133658903,0.7553961124893647,0.027962949561737224
23-02-20-01,12.5,7,104,0.7248746544122696,0.7028277425242098,0.6964032855565839,0.7533460232679553,0.02847136885568564
23-02-20-01,12.5,7,105,0.7230931013822556,0.7087518337645862,0.6941952228148001,0.7519909799497111,0.028897878567455508
23-02-20-01,12.5,7,106,0.7274361133575441,0.7148576993387703,0.6885995007847239,0.7662727259303643,0.03883661257282027
23-02-20-01,12.5,7,107,0.7347226023674013,0.7211494760120569,0.6847682013011366,0.784677003433666,0.04995440106626474
23-02-20-01,12.5,7,108,0.7451702982187273,0.7276305705323352,0.6865327909016092,0.8038078055358453,0.05863750731711801
23-02-20-01,12.5,7,109,0.7611721247434617,0.7343041463083595,0.6962667703523575,0.826077479134566,0.06490535439110422
23-02-20-01,12.5,7,110,0.7806392729282381,0.7411743401054238,0.7066834627306333,0.8545950831258429,0.07395581019760483
23-02-20-01,12.5,7,111,0.8012774586677551,0.7482450453496878,0.7277012531135102,0.8748536642220001,0.0735762055542449
23-02-20-01,12.5,7,112,0.8173313021659852,0.755517722075961,0.741049484877484,0.8936131194544863,0.07628181728850113
23-02-20-01,12.5,7,113,0.8368043899536134,0.7629986971017519,0.7664416260102245,0.9071671538970023,0.07036276394338892
23-02-20-01,12.5,7,114,0.8570954322814941,0.7706879704270606,0.7986204139189937,0.9155704506439944,0.05847501836250035
23-02-20-01,12.5,7,115,0.8713197678327561,0.778591868869396,0.8396229255731401,0.9030166100923721,0.031696842259615964
23-02-20-01,12.5,7,116,0.8727527230978013,0.7867137991766473,0.842937629024341,0.9025678171712616,0.02981509407346023
23-02-20-01,12.5,7,117,0.8717681676149369,0.7950559514010287,0.8405991233433289,0.902937211886545,0.031169044271608028
23-02-20-01,12.5,7,118,0.872045683860779,0.8036241656817795,0.8411737338718339,0.902917633849724,0.030871949988945005
23-02-20-01,12.5,7,119,0.8695060253143312,0.8124213620885192,0.836556999262198,0.9024550513664644,0.03294902605213319
23-02-20-01,12.5,7,120,0.863523891568184,0.8214538674387559,0.8313268745539952,0.8957209085823727,0.03219701701418879
23-02-20-01,12.5,7,121,0.8570643931627274,0.8307243584629749,0.8249076985012785,0.8892210878241763,0.03215669466144886
23-02-20-01,12.5,7,122,0.8499611407518387,0.8402394053178188,0.8208593182648103,0.8790629632388671,0.029101822487028427
23-02-20-01,12.5,7,123,0.8438053786754608,0.8500026580903128,0.8204498818167139,0.8671608755342077,0.023355496858746938
23-02-20-01,12.5,7,124,0.8367569446563721,0.860021903632775,0.8296789506789592,0.8438349386337849,0.007077993977412793
23-02-20-01,12.5,7,125,0.8382508143782615,0.8703027387453095,0.8277103734299501,0.848791255326573,0.010540440948311372
23-02-20-01,12.5,7,126,0.8358678877353669,0.8808514902454245,0.8232374016210131,0.8484983738497207,0.012630486114353755
23-02-20-01,12.5,7,127,0.8437662184238435,0.8916761883245736,0.8201927615800007,0.8673396752676863,0.023573456843842797
23-02-20-01,12.5,7,128,0.8491308853030206,0.9027863232090199,0.8212878593177753,0.876973911288266,0.027843025985245396
23-02-20-01,12.5,7,129,0.8640527591109277,0.9141887083945424,0.8164362778344875,0.911669240387368,0.047616481276440234
23-02-20-01,12.5,7,130,0.8810312658548355,0.9258938074639431,0.8172446436194473,0.9448178880902237,0.06378662223538818
23-02-20-01,12.5,7,131,0.9024518311023713,0.9379128140174307,0.8254139128665406,0.9794897493382019,0.07703791823583062
23-02-20-01,12.5,7,132,0.9326346665620804,0.9502566783160775,0.8334840504212412,1.0317852827029195,0.0991506161408392
23-02-20-01,12.5,7,133,0.9662244081497191,0.9629382973340359,0.8487438901010863,1.083704926198352,0.11748051804863284
23-02-20-01,12.5,7,134,1.0035587877035141,0.9759708113845931,0.8734249645206658,1.1336926108863625,0.13013382318284844
23-02-20-01,12.5,7,135,1.0403217628598214,0.9893702808506561,0.9027007651385195,1.1779427605811232,0.13762099772130185
23-02-20-01,12.5,7,136,1.0764824360609055,1.0031505760629171,0.9564361965593806,1.1965286755624305,0.12004623950152496
23-02-20-01,12.5,7,137,1.0804579064249993,1.0173299474564974,0.9656318159147929,1.1952839969352056,0.11482609051020638
23-02-20-01,12.5,7,138,1.104648272693157,1.0319281055013279,1.0076035813876791,1.201692963998635,0.09704469130547798
23-02-20-01,12.5,7,139,1.1249249681830407,1.046963543971665,1.0348602775356825,1.2149896588303988,0.0900646906473582
23-02-20-01,12.5,7,140,1.156534543633461,1.0624584067287888,1.0571902919265872,1.255878795340335,0.0993442517068738
23-02-20-01,12.5,7,141,1.1937262028455735,1.07843629766879,1.0761303481387372,1.3113220575524098,0.11759585470683628
23-02-20-01,12.5,7,142,1.215854436159134,1.0949217940442981,1.0911625163408922,1.3405463559773756,0.12469191981824158
23-02-20-01,12.5,7,143,1.2170706376433373,1.111939716447079,1.0927097625812499,1.3414315127054248,0.12436087506208741
23-02-20-01,12.5,7,144,1.2130791664123537,1.129518778895056,1.0880298708369236,1.3381284619877838,0.12504929557543012
23-02-20-01,12.5,7,145,1.2338857293128969,1.147686722049614,1.0911854337319236,1.3765860248938702,0.14270029558097322
23-02-20-01,12.5,7,146,1.266323605179787,1.1664756666765665,1.1047185037302703,1.4279287066293038,0.16160510144951687
23-02-20-01,12.5,7,147,1.3151511594653134,1.1859174902025917,1.1882227243323302,1.4420795945982965,0.12692843513298313
23-02-20-01,12.5,7,148,1.31705786138773,1.206044313393503,1.192723702047565,1.441392020727895,0.12433415934016505
23-02-20-01,12.5,7,149,1.3469284459948538,1.2268921504412735,1.2222764108663229,1.4715804811233848,0.1246520351285309
23-02-20-01,12.5,7,150,1.3697862997651102,1.248496042181336,1.2308251101980634,1.508747489332157,0.1389611895670468
23-02-20-01,12.5,7,151,1.3722356006503107,1.2708922461447982,1.2322986307840453,1.512172570516576,0.13993696986626544
23-02-20-01,12.5,7,152,1.387197954952717,1.2941184798975778,1.2420777208953464,1.5323181890100874,0.1451202340573706
23-02-20-01,12.5,7,153,1.4334493637084964,1.3182099059446744,1.2853069071902778,1.581591820226715,0.1481424565182186
23-02-20-01,12.5,7,154,1.4842659786343575,1.3432053368781127,1.3472303707671267,1.6213015865015883,0.1370356078672308
23-02-20-01,12.5,7,155,1.4987043991684916,1.3691420035855408,1.3593915193195434,1.6380172790174399,0.1393128798489483
23-02-20-01,12.5,7,156,1.5263579979538917,1.3960530001893119,1.3638286034941285,1.688887392413655,0.16252939445976325
23-02-20-01,12.5,7,157,1.5642861291766168,1.4239754359075056,1.3847399794664539,1.7438322788867797,0.17954614971016303
23-02-20-01,12.5,7,158,1.6181473255157472,1.452939971471126,1.4988795776478097,1.7374150733836848,0.11926774786793748
23-02-20-01,12.5,7,159,1.6602756857872012,1.4829771459416092,1.5232239244733585,1.7973274471010439,0.1370517613138426
23-02-20-01,12.5,7,160,1.6816514909267428,1.514115064989042,1.5459990804964479,1.8173039013570378,0.1356524104302949
23-02-20-01,12.5,7,161,1.7188354402780535,1.546376359152975,1.605760309046654,1.831910571509453,0.11307513123139966
23-02-20-01,12.5,7,162,1.758426082134247,1.5797830506251214,1.6590572866623758,1.8577948776061182,0.09936879547187114
23-02-20-01,12.5,7,163,1.7999418318271636,1.6143482797187683,1.671567829409732,1.9283158342445952,0.12837400241743155
23-02-20-01,12.5,7,164,1.8408338904380799,1.650084213390663,1.6929650450095564,1.9887027358666034,0.14786884542852358
23-02-20-01,12.5,7,165,1.8857586622238163,1.686998273484422,1.7550489357563865,2.016468388691246,0.13070972646742982
23-02-20-01,12.5,7,166,1.921569806337357,1.7250924067131246,1.7770928973065419,2.0660467153681723,0.14447690903081517
23-02-20-01,12.5,7,167,1.9491273939609532,1.7643619896332066,1.8019782232459556,2.096276564675951,0.14714917071499772
23-02-20-01,12.5,7,168,1.9900926470756533,1.8048009387662947,1.8644049396782003,2.115780354473106,0.1256877073974529
23-02-20-01,12.5,7,169,2.025203937292099,1.8463978171730457,1.880830180843133,2.169577693741065,0.1443737564489659
23-02-20-01,12.5,7,170,2.0678316533565524,1.8891374161575256,1.94394469360416,2.191718613108945,0.12388695975239236
23-02-20-01,12.5,7,171,2.1206594944000248,1.9330030669889902,2.005366210747557,2.2359527780524924,0.11529328365246753
23-02-20-01,12.5,7,172,2.1694945812225344,1.9779718957887538,2.05466469650578,2.2843244659392887,0.11482988471675451
23-02-20-01,12.5,7,173,2.2300983548164366,2.024023462069481,2.0464256280805326,2.4137710815523405,0.18367272673590374
23-02-20-01,12.5,7,174,2.271325320005417,2.0711378120221053,2.077577118847629,2.465073521163205,0.193748201157788
23-02-20-01,12.5,7,175,2.3299224078655243,2.1192923151070766,2.128150342895506,2.5316944728355426,0.2017720649700184
23-02-20-01,12.5,7,176,2.3909993290901186,2.1684692075675436,2.166165568873809,2.6158330893064283,0.22483376021630988
23-02-20-01,12.5,7,177,2.4700303375720982,2.2186474405683327,2.2276335409474006,2.712427134196796,0.24239679662469782
23-02-20-01,12.5,7,178,2.548592555522919,2.269813995465725,2.3106222732046082,2.7865628378412297,0.2379702823183107
23-02-20-01,12.5,7,179,2.6231807410717014,2.3219541502420546,2.3723552723546932,2.8740062097887096,0.25082546871700834
23-02-20-01,12.5,7,180,2.731975305080414,2.375057502149303,2.4557247324152565,3.0082258777455717,0.2762505726651575
23-02-20-01,12.5,7,181,2.813700157403946,2.4291199144221762,2.5450332405984697,3.0823670742094227,0.26866691680547633
23-02-20-01,12.5,7,182,2.9120602647463483,2.484133843547491,2.6372110613899125,3.186909468102784,0.2748492033564356
23-02-20-01,12.5,7,183,2.984900669256846,2.540093631890359,2.687623884848752,3.28217745366494,0.2972767844080943
23-02-20-01,12.5,7,184,3.053949503103892,2.596998366929024,2.799530433743117,3.3083685724646674,0.25441906936077546
23-02-20-01,12.5,7,185,3.121094999710719,2.654842938541653,2.9040172264583717,3.338172772963066,0.21707777325234717
23-02-20-01,12.5,7,186,3.182316408554713,2.7136199248846298,2.9953008993085306,3.369331917800895,0.18701550924618218
23-02-20-01,12.5,7,187,3.2306515971819563,2.7733215391056354,3.067731299209236,3.3935718951546767,0.1629202979727205
23-02-20-01,12.5,7,188,3.3169796148935955,2.833932024995682,3.1310852940488507,3.5028739357383403,0.18589432084474478
23-02-20-01,12.5,7,189,3.4019629100958504,2.8954308203978663,3.1878565313611698,3.616069288830531,0.21410637873468044
23-02-20-01,12.5,7,190,3.4087007264296214,2.9577878120942382,3.197397861673037,3.620003591186206,0.21130286475658455
23-02-20-01,12.5,7,191,3.4610759894053142,3.0209673509015276,3.253987480762436,3.6681644980481924,0.20708850864287826
23-02-20-01,12.5,7,192,3.499695837497711,3.0849180618448675,3.277411161168517,3.7219805138269053,0.2222846763291942
23-02-20-01,12.5,7,193,3.5500123500823975,3.149582973149288,3.3005325611062726,3.7994921390585223,0.24947978897612505
23-02-20-01,12.5,7,194,3.5861034452915193,3.2148856459090225,3.3664990083398245,3.805707882243214,0.21960443695169468
23-02-20-01,12.5,7,195,3.628291177749634,3.2807468884443405,3.42969259543199,3.826889760067278,0.1985985823176437
23-02-20-01,12.5,7,196,3.6423504233360298,3.347068163614283,3.4589464070503833,3.8257544396216763,0.18340401628564632
23-02-20-01,12.5,7,197,3.6984684824943543,3.413739786303771,3.524125356344132,3.8728116086445765,0.1743431261502221
23-02-20-01,12.5,7,198,3.743078750371933,3.4806466418932764,3.512707954501269,3.9734495462425974,0.23037079587066417
23-02-20-01,12.5,7,199,3.784918612241745,3.5476603233630253,3.5059231531795323,4.063914071303958,0.2789954590622126
23-02-20-01,12.5,7,200,3.8930527985095984,3.614644150162655,3.594509264932493,4.1915963320867045,0.29854353357710567
23-02-20-01,12.5,7,201,3.9241574883461,3.681458263124352,3.6333351489258967,4.214979827766304,0.2908223394202036
23-02-20-01,12.5,7,202,3.9845380485057835,3.7479579210889096,3.672576879743861,4.296499217267706,0.3119611687619223
23-02-20-01,12.5,7,203,4.006006991863251,3.813996451392735,3.692946740980385,4.319067242746117,0.3130602508828661
23-02-20-01,12.5,7,204,4.0843774775664015,3.8794283980679123,3.7971609909839663,4.371593964148837,0.2872164865824352
23-02-20-01,12.5,7,205,4.156741445461909,3.9441113468857107,3.881021767869622,4.432461123054196,0.2757196775922872
23-02-20-01,12.5,7,206,4.249328302542369,4.007910913808854,4.072095742587021,4.426560862497717,0.17723255995534812
23-02-20-01,12.5,7,207,4.290675867795944,4.070696790730577,4.150179170429433,4.431172565162455,0.1404966973665112
23-02-20-01,12.5,7,208,4.3292141687870025,4.13235326989221,4.1680904108686665,4.4903379267053385,0.1611237579183361
23-02-20-01,12.5,7,209,4.374506373405456,4.192775350457021,4.177059582044093,4.5719531647668195,0.19744679136136375
23-02-20-01,12.5,7,210,4.3881318461894985,4.2518747611538075,4.1826591296399265,4.5936045627390705,0.20547271654957214
23-02-20-01,12.5,7,211,4.453832061290742,4.309575458502897,4.283886159018039,4.623777963563445,0.16994590227270331
23-02-20-01,12.5,7,212,4.520475782155991,4.365820136138008,4.282604381409368,4.758347182902614,0.23787140074662272
23-02-20-01,12.5,7,213,4.571659041643143,4.420572536528034,4.3741157727168245,4.769202310569461,0.1975432689263177
23-02-20-01,12.5,7,214,4.652292475303014,4.4738148959161235,4.407611255495476,4.896973695110552,0.24468121980753837
23-02-20-01,12.5,7,215,4.701052631934483,4.525539184110822,4.455418842497265,4.946686421371702,0.2456337894372183
23-02-20-01,12.5,7,216,4.779027243455251,4.575762921529847,4.5106701069521575,5.047384379958344,0.2683571365030934
23-02-20-01,12.5,7,217,4.796682351827622,4.624514335512853,4.553447560929044,5.0399171427262,0.24323479089857755
23-02-20-01,12.5,7,218,4.848925840854645,4.671836132078023,4.60105949923498,5.09679218247431,0.2478663416196653
23-02-20-01,12.5,7,219,4.852906805276871,4.71777734406105,4.60679585342561,5.099017757128132,0.24611095185126067
23-02-20-01,12.5,7,220,4.890998566150666,4.762399901271778,4.66311060980968,5.1188865224916515,0.227887956340986
23-02-20-01,12.5,7,221,4.95544087290764,4.805764151815676,4.7146360209035105,5.196245724911769,0.24080485200412924
23-02-20-01,12.5,7,222,4.971087199449539,4.847937378963559,4.721152878300572,5.221021520598507,0.24993432114896716
23-02-20-01,12.5,7,223,4.998668450117111,4.888982242542674,4.773894759966615,5.223442140267607,0.22477369015049542
23-02-20-01,12.5,7,224,5.032711499929428,4.9289659041542695,4.766485746312936,5.298937253545919,0.2662257536164909
23-02-20-01,12.5,7,225,5.070791178941726,4.967946278512462,4.795575850415383,5.346006507468069,0.27521532852634284
23-02-20-01,12.5,7,226,5.053234571218491,5.005985173757532,4.7815511595767415,5.32491798286024,0.2716834116417499
23-02-20-01,12.5,7,227,5.128317813078563,5.043139044568784,4.920241269780624,5.336394356376501,0.20807654329793812
23-02-20-01,12.5,7,228,5.137872807184856,5.0794667790168795,4.928858381754927,5.346887232614784,0.20901442542992846
23-02-20-01,12.5,7,229,5.235146043697993,5.1150250751202595,4.999129040161994,5.4711630472339925,0.23601700353599944
23-02-20-01,12.5,7,230,5.31170629064242,5.149876836045311,5.057447992005801,5.56596458927904,0.2542582986366195
23-02-20-01,12.5,7,231,5.3382113079229985,5.1840849649584175,5.073736909485752,5.602685706360245,0.2644743984372468
23-02-20-01,12.5,7,232,5.355948267380397,5.217724166974009,5.096465587817963,5.61543094694283,0.2594826795624333
23-02-20-01,12.5,7,233,5.453215638796489,5.250866227136897,5.198264774544227,5.7081665030487505,0.2549508642522615
23-02-20-01,12.5,7,234,5.480446104208629,5.283595097448638,5.209530195984852,5.751362012432406,0.27091590822377665
23-02-20-01,12.5,7,235,5.563268987337748,5.315993269875981,5.237315473754294,5.8892225009212025,0.3259535135834541
23-02-20-01,12.5,7,236,5.634451262156169,5.348148589846643,5.35909474308663,5.909807781225708,0.27535651906953906
23-02-20-01,12.5,7,237,5.674618649482728,5.380149632805746,5.4286516934221645,5.920585605543291,0.2459669560605636
23-02-20-01,12.5,7,238,5.698771154880524,5.412081932459225,5.491676683197207,5.905865626563841,0.20709447168331668
23-02-20-01,12.5,7,239,5.72074579000473,5.444028710791235,5.499814339157296,5.941677240852164,0.22093145084743468
23-02-20-01,12.5,7,240,5.722766327857971,5.476066254620581,5.5018076186557145,5.9437250370602275,0.22095870920225616
23-02-20-01,12.5,7,241,5.737249982357025,5.508261968887645,5.5229555883988635,5.951544376315187,0.2142943939581619
23-02-20-01,12.5,7,242,5.786926209926605,5.540677661732704,5.611275441806691,5.96257697804652,0.17565076811991442
23-02-20-01,12.5,7,243,5.827752923965455,5.573360297608804,5.596739094227512,6.058766753703397,0.2310138297379425
23-02-20-01,12.5,7,244,5.840933036804199,5.606350514151482,5.610564988891124,6.071301084717275,0.2303680479130756
23-02-20-01,12.5,7,245,5.779805362224579,5.639677512056933,5.5543402442577205,6.005270480191437,0.22546511796685811
23-02-20-01,12.5,7,246,5.761101460456849,5.67335929842114,5.525660808288044,5.9965421126256535,0.23544065216880472
23-02-20-01,12.5,7,247,5.811001753807068,5.7074056068095045,5.549818092860795,6.072185414753342,0.2611836609462738
23-02-20-01,12.5,7,248,5.876706728935242,5.741822034022129,5.6344374265155155,6.118976031354969,0.24226930241972675
23-02-20-01,12.5,7,249,5.952574572563172,5.776605659989395,5.602881428500895,6.302267716625449,0.3496931440622766
23-02-20-01,12.5,7,250,5.973299930095673,5.811749914554657,5.631063342275062,6.315536517916285,0.3422365878206118
23-02-20-01,12.5,7,251,6.042773184776307,5.847249687596081,5.692189546832794,6.393356822719819,0.35058363794351244
23-02-20-01,12.5,7,252,6.100497469902039,5.883096462243946,5.737650298391591,6.463344641412487,0.36284717151044826
23-02-20-01,12.5,7,253,6.0736012315750125,5.919286588411227,5.715655082131762,6.431547381018263,0.35794614944325104
23-02-20-01,12.5,7,254,6.129200551509858,5.955818362723978,5.761215527439245,6.497185575580471,0.3679850240706134
23-02-20-01,12.5,7,255,6.169811222553254,5.992696895304034,5.851973946045336,6.487648499061172,0.3178372765079181
23-02-20-01,12.5,7,256,6.234130296707154,6.029933623090738,5.991150206545451,6.4771103868688575,0.2429800901617029
23-02-20-01,12.5,7,257,6.263335189819336,6.06754776987575,6.013136900707291,6.513533478931381,0.25019828911204484
23-02-20-01,12.5,7,258,6.323547434806824,6.105569023033535,6.048685586431329,6.598409283182319,0.2748618483754947
23-02-20-01,12.5,7,259,6.268428730964661,6.144033883434334,6.023578251982306,6.513279209947017,0.2448504789823553
23-02-20-01,12.5,7,260,6.2916640639305115,6.182993695635624,6.0688510362843,6.514477091576723,0.22281302764621175
23-02-20-01,12.5,7,261,6.317811465263366,6.222507591047197,6.070205811170987,6.565417119355746,0.24760565409237986
23-02-20-01,12.5,7,262,6.366227519512176,6.262649544766077,6.059871511551843,6.672583527472509,0.30635600796033263
23-02-20-01,12.5,7,263,6.383154559135438,6.3035049688286335,6.092204543506239,6.674104574764637,0.29095001562919925
23-02-20-01,12.5,7,264,6.398702025413513,6.345172415584521,6.100795258593855,6.696608792233171,0.2979067668196575
23-02-20-01,12.5,7,265,6.528949463367463,6.387763334357546,6.183835225854637,6.874063700880289,0.34511423751282566
23-02-20-01,12.5,7,266,6.561547732353212,6.431401098089129,6.234378479327818,6.888716985378606,0.32716925302539424
23-02-20-01,12.5,7,267,6.594050335884095,6.476222463373112,6.2628901528729415,6.925210518895248,0.33116018301115324
23-02-20-01,12.5,7,268,6.615919101238252,6.522377327116626,6.2713986403242625,6.960439562152242,0.3445204609139896
23-02-20-01,12.5,7,269,6.6813882350921645,6.570021426366038,6.3686271960768215,6.9941492741075075,0.31276103901534275
23-02-20-01,12.5,7,270,6.732060277462007,6.6193202317331155,6.468331612928813,6.995788941995201,0.2637286645331946
23-02-20-01,12.5,7,271,6.8291162967681895,6.670445783986269,6.4548808490952885,7.203351744441091,0.37423544767290123
23-02-20-01,12.5,7,272,6.809520077705384,6.723566960485152,6.435436632803451,7.183603522607318,0.3740834449019337
23-02-20-01,12.5,7,273,6.888036680221559,6.778850205198073,6.575393300419439,7.200680060023679,0.31264337980211954
23-02-20-01,12.5,7,274,6.9956822395324725,6.836455878614965,6.621369337625266,7.369995141439679,0.37431290190720645
23-02-20-01,12.5,7,275,7.002513058980306,6.896526820808042,6.623365314303532,7.3816608036570805,0.3791477446767739
23-02-20-01,12.5,7,276,7.120178778966268,6.959190054805749,6.725765262400511,7.514592295532024,0.3944135165657566
23-02-20-01,12.5,7,277,7.163471694787344,7.024537562801098,6.785266703064012,7.541676686510675,0.3782049917233311
23-02-20-01,12.5,7,278,7.240455253918966,7.09263772309101,6.841704383139019,7.639206124698912,0.39875087077994614
23-02-20-01,12.5,7,279,7.302563830216726,7.163509759467146,6.926976012261481,7.67815164817197,0.37558781795524443
23-02-20-01,12.5,7,280,7.392487796147664,7.237131771407361,7.07297862672727,7.7119969655680585,0.31950916942039415
23-02-20-01,12.5,7,281,7.442736419041953,7.3134268637450095,7.057269143343096,7.82820369474081,0.38546727569885714
23-02-20-01,12.5,7,282,7.530313630898794,7.392257063190574,7.227386258769655,7.833241003027934,0.30292737212913984
23-02-20-01,12.5,7,283,7.6500647862752285,7.473434025253605,7.354645549806304,7.945484022744153,0.29541923646892426
23-02-20-01,12.5,7,284,7.666333802541097,7.556697863737973,7.365457342830976,7.967210262251219,0.3008764597101214
23-02-20-01,12.5,7,285,7.82025444507599,7.64174343136845,7.383279010198785,8.257229879953195,0.4369754348772051
23-02-20-01,12.5,7,286,7.827743911743164,7.728224213216867,7.392256940424682,8.263230883061647,0.43548697131848213
23-02-20-01,12.5,7,287,7.961396443843842,7.815769360441559,7.529808901486253,8.392983986201433,0.4315875423575895
23-02-20-01,12.5,7,288,8.004602253437042,7.904023111227227,7.5807330052308926,8.428471501643191,0.42386924820614935
23-02-20-01,12.5,7,289,8.154573404788971,7.992671558089786,7.694098418640311,8.61504839093763,0.46047498614866006
23-02-20-01,12.5,7,290,8.308093988895417,8.081500562590477,7.810237140919814,8.80595083687102,0.49785684797560253
23-02-20-01,12.5,7,291,8.33192058801651,8.17042738942342,7.837392920887168,8.826448255145852,0.49452766712934254
23-02-20-01,12.5,7,292,8.50155122280121,8.259533313859684,7.99635802551447,9.006744420087948,0.5051931972867391
23-02-20-01,12.5,7,293,8.5894779920578,8.349092822443499,8.07321378695868,9.10574219715692,0.5162642050991187
23-02-20-01,12.5,7,294,8.71165111064911,8.439541978904693,8.245149149834326,9.178153071463893,0.46650196081478396
23-02-20-01,12.5,7,295,8.816327309608461,8.53145506360175,8.230732490010872,9.40192212920605,0.585594819597588
23-02-20-01,12.5,7,296,9.04339149792989,8.625463298250732,8.465520775884027,9.621262219975755,0.5778707220458639
23-02-20-01,12.5,7,297,9.028366454442342,8.722194011141546,8.436093488109046,9.620639420775637,0.5922729663332961
23-02-20-01,12.5,7,298,9.201037157376607,8.822195688684367,8.647564771058603,9.754509543694612,0.5534723863180047
23-02-20-01,12.5,7,299,9.316749823888143,8.925867407060515,8.711921332798228,9.921578314978058,0.6048284910899157
23-02-20-01,12.5,7,300,9.431912236213684,9.033447151943971,8.76945320928423,10.094371263143138,0.6624590269294539
23-02-20-01,12.5,7,301,9.512065882682801,9.144986511231346,8.940742303858382,10.08338946150722,0.5713235788244188
23-02-20-01,12.5,7,302,9.60024685382843,9.260373548920562,9.001628580931612,10.198865126725249,0.5986182728968185
23-02-20-01,12.5,7,303,9.761260051727294,9.379336211858746,9.117597388825603,10.404922714628986,0.6436626629016922


==> pressure_dat_23-02-20-04.csv <==
Versuch,Concentration,Aging,Zeit (s),Druck (bar),Pred (bar),lowerBound,upperBound,std
23-02-20-04,12.5,3,0,0.24136697175602115,0.030144687953380433,0.22373229555185697,0.2590016479601853,0.017634676204164184
23-02-20-04,12.5,3,1,0.2451141228030125,0.05476209154067302,0.23212018881620722,0.2581080567898178,0.01299393398680528
23-02-20-04,12.5,3,2,0.24552397141853965,0.07879669789975852,0.23271957184257952,0.2583283709944998,0.012804399575960142
23-02-20-04,12.5,3,3,0.24494013726711272,0.10223658341302455,0.23221387297585425,0.25766640155837117,0.012726264291258477
23-02-20-04,12.5,3,4,0.24512278646230692,0.12507031114112843,0.23208647838425023,0.2581590945403636,0.013036308078056683
23-02-20-04,12.5,3,5,0.254692125543952,0.14728376741424265,0.23146968142015947,0.27791456966774447,0.023222444123792502
23-02-20-04,12.5,3,6,0.26228679999709126,0.16886527195388945,0.23445270477146554,0.29012089522271695,0.027834095225625705
23-02-20-04,12.5,3,7,0.2722060207029183,0.18979949439456778,0.23623885707284872,0.3081731843329879,0.035967163630069604
23-02-20-04,12.5,3,8,0.2864237551391125,0.21007402444039425,0.24039302108973962,0.33245448918848536,0.04603073404937288
23-02-20-04,12.5,3,9,0.3015114336709182,0.2296764517954868,0.2420161509258602,0.3610067164159762,0.059495282745057984
23-02-20-04,12.5,3,10,0.322961676667134,0.2485909594160738,0.24872490897002503,0.39719844436424295,0.07423676769710896
23-02-20-04,12.5,3,11,0.3493079332510631,0.2668061103628121,0.26244385533874953,0.4361720111633766,0.08686407791231354
23-02-20-04,12.5,3,12,0.37687995711962385,0.2843102243572244,0.2850267820374577,0.46873313220179,0.09185317508216616
23-02-20-04,12.5,3,13,0.4037964950005214,0.30109089110342824,0.31544880181221835,0.49214418818882444,0.08834769318830304
23-02-20-04,12.5,3,14,0.42609871725241344,0.31713813369689037,0.34725560993938,0.5049418245654469,0.07884310731303346
23-02-20-04,12.5,3,15,0.44060645202795656,0.33244343526788755,0.3702753415146648,0.5109375625412483,0.0703311105132918
23-02-20-04,12.5,3,16,0.45323501626650486,0.346998278946697,0.39726488337542254,0.5092051491575872,0.05597013289108232
23-02-20-04,12.5,3,17,0.4653614054123561,0.3607965812549443,0.4231409701821783,0.5075818406425339,0.042220435230177815
23-02-20-04,12.5,3,18,0.478232878446579,0.3738363954795503,0.4456546641592236,0.5108110927339344,0.03257821428735543
23-02-20-04,12.5,3,19,0.48833716809749605,0.38611528822916474,0.4612718767775495,0.5154024594174427,0.027065291319946568
23-02-20-04,12.5,3,20,0.4899872660636902,0.3976347195385985,0.4638822275939299,0.5160923045334505,0.02610503846976029
23-02-20-04,12.5,3,21,0.48466808497905733,0.4083973661383351,0.45708656882279347,0.5122496011353211,0.02758151615626386
23-02-20-04,12.5,3,22,0.48117009699344643,0.41841198823723325,0.45579673839985024,0.5065434555870426,0.025373358593596178
23-02-20-04,12.5,3,23,0.486570218205452,0.42768685936588113,0.4511859591780673,0.5219544772328366,0.035384259027384665
23-02-20-04,12.5,3,24,0.4903926342725754,0.43623803990718546,0.4527611391888135,0.5280241293563374,0.03763149508376191
23-02-20-04,12.5,3,25,0.49273351132869725,0.4440791568527036,0.45622152256594123,0.5292455000914533,0.03651198876275604
23-02-20-04,12.5,3,26,0.4968097507953644,0.4512330840811205,0.46458414698692213,0.5290353546038067,0.032225603808442256
23-02-20-04,12.5,3,27,0.49597148895263665,0.4577212354363125,0.4628145952730582,0.5291283826322151,0.03315689367957845
23-02-20-04,12.5,3,28,0.49229021370410914,0.4635720815970683,0.4586484469810396,0.5259319804271787,0.033641766723069524
23-02-20-04,12.5,3,29,0.4873908102512359,0.4688155532769871,0.4542180709172431,0.5205635495852287,0.0331727393339928
23-02-20-04,12.5,3,30,0.48892174363136287,0.473484501259287,0.4556826046015054,0.5221608826612203,0.03323913902985746
23-02-20-04,12.5,3,31,0.4969974875450134,0.47761493973594105,0.4635887534226469,0.5304062216673799,0.033408734122366515
23-02-20-04,12.5,3,32,0.5047313243150711,0.4812455596294063,0.4669861800856719,0.5424764685444703,0.03774514422939919
23-02-20-04,12.5,3,33,0.5054101258516313,0.4844165118969497,0.4665046755590284,0.5443155761442341,0.03890545029260285
23-02-20-04,12.5,3,34,0.5080605864524842,0.487170380887187,0.46680276366658513,0.5493184092383833,0.041257822785899095
23-02-20-04,12.5,3,35,0.5132457852363587,0.48954804757479087,0.471886164131467,0.5546054063412503,0.04135962110489164
23-02-20-04,12.5,3,36,0.518630138039589,0.4915950163779965,0.4785940535790902,0.5586662225000879,0.04003608446049884
23-02-20-04,12.5,3,37,0.5311281065146128,0.493353384967151,0.49317834497479845,0.5690778680544272,0.03794976153981438
23-02-20-04,12.5,3,38,0.5455066601435343,0.49486719772567955,0.5057434232365491,0.5852698970505196,0.039763236906985265
23-02-20-04,12.5,3,39,0.5559003094832102,0.4961773356282544,0.5250219789536344,0.586778640012786,0.03087833052957576
23-02-20-04,12.5,3,40,0.5594600776831309,0.497325653006087,0.5339656853865721,0.5849544699796897,0.025494392296558786
23-02-20-04,12.5,3,41,0.558811399737994,0.4983503541033647,0.5326058208330062,0.5850169786429817,0.026205578904987717
23-02-20-04,12.5,3,42,0.5554002656539282,0.4992879397903298,0.5273488621285212,0.5834516691793352,0.028051403525406984
23-02-20-04,12.5,3,43,0.5515464945634206,0.500170044154526,0.5236650887635257,0.5794279003633156,0.027881405799895006
23-02-20-04,12.5,3,44,0.5532474680741628,0.5010307346748468,0.5246630096468073,0.5818319265015183,0.028584458427355425
23-02-20-04,12.5,3,45,0.5537576719125112,0.5018953186213269,0.5254163041078193,0.5820990397172032,0.028341367804692034
23-02-20-04,12.5,3,46,0.5594597651561102,0.5027869132117866,0.5301768662209307,0.5887426640912896,0.02928289893517946
23-02-20-04,12.5,3,47,0.5583319995800654,0.5037293656814508,0.5296847220344842,0.5869792771256466,0.028647277545581135
23-02-20-04,12.5,3,48,0.5531919423739116,0.5047384930740915,0.5314030719014015,0.5749808128464217,0.021788870472510134
23-02-20-04,12.5,3,49,0.5511752847830456,0.5058284090595362,0.5303529450510753,0.5719976245150158,0.020822339731970237
23-02-20-04,12.5,3,50,0.5548004303375881,0.507009820559722,0.5343316038310905,0.5752692568440857,0.02046882650649764
23-02-20-04,12.5,3,51,0.5603158841530483,0.5082924611400474,0.5405125222344105,0.5801192460716862,0.019803361918637855
23-02-20-04,12.5,3,52,0.5648615866899491,0.5096794942092666,0.548723407438288,0.5809997659416103,0.016138179251661198
23-02-20-04,12.5,3,53,0.5680029034614563,0.5111743265152691,0.5551812348072024,0.5808245721157103,0.012821668654253937
23-02-20-04,12.5,3,54,0.5644780665636063,0.5127772013971894,0.5488572296399898,0.5800989034872228,0.01562083692361648
23-02-20-04,12.5,3,55,0.5676460891962052,0.5144861721419489,0.553680614771761,0.5816115636206494,0.013965474424444183
23-02-20-04,12.5,3,56,0.5702816933393479,0.5162978320016571,0.550923643739513,0.5896397429391828,0.019358049599834868
23-02-20-04,12.5,3,57,0.5779151946306229,0.5182051241414012,0.5481077032876673,0.6077226859735785,0.029807491342955607
23-02-20-04,12.5,3,58,0.5843920767307281,0.5202029384393465,0.5514978564532236,0.6172862970082327,0.0328942202775045
23-02-20-04,12.5,3,59,0.5874153465032578,0.5222827580257707,0.5562654679699982,0.6185652250365173,0.03114987853325959
23-02-20-04,12.5,3,60,0.5885996103286744,0.5244372827266246,0.5579474074155456,0.6192518132418031,0.030652202913128743
23-02-20-04,12.5,3,61,0.5873549282550812,0.5266543455851611,0.5562394626709641,0.6184703938391982,0.031115465584117017
23-02-20-04,12.5,3,62,0.5904295772314071,0.528926646427331,0.5595812188123709,0.6212779356504433,0.030848358419036263
23-02-20-04,12.5,3,63,0.5958100348711013,0.5312425049746574,0.5648513235562895,0.626768746185913,0.030958711314811784
23-02-20-04,12.5,3,64,0.6004221111536027,0.5335941343748214,0.5757160787961852,0.6251281435110201,0.02470603235741743
23-02-20-04,12.5,3,65,0.6020270099242528,0.5359688809928058,0.5785895783995102,0.6254644414489955,0.02343743152474261
23-02-20-04,12.5,3,66,0.5993220587571463,0.5383589579762922,0.5761204923286157,0.6225236251856768,0.023201566428530575
23-02-20-04,12.5,3,67,0.594648971160253,0.5407553617772871,0.5773467507575996,0.6119511915629063,0.017302220402653425
23-02-20-04,12.5,3,68,0.5910660584767659,0.543147142134718,0.5779328471600449,0.6041992697934868,0.013133211316720923
23-02-20-04,12.5,3,69,0.5932281404733659,0.5455267555354015,0.5798976163063944,0.6065586646403375,0.013330524166971558
23-02-20-04,12.5,3,70,0.5953317552804946,0.5478866584661537,0.5824537536703892,0.6082097568906001,0.012878001610105482
23-02-20-04,12.5,3,71,0.5973901182413102,0.5502188207355219,0.587352320946124,0.6074279155364963,0.010037797295186175
23-02-20-04,12.5,3,72,0.597393661737442,0.5525176455434013,0.5873543819575388,0.6074329415173453,0.010039279779903272
23-02-20-04,12.5,3,73,0.5952611154317856,0.5547765627331493,0.588741819537002,0.6017804113265692,0.006519295894783573
23-02-20-04,12.5,3,74,0.5972012466192246,0.5569899755046612,0.5916764778394787,0.6027260153989704,0.005524768779745865
23-02-20-04,12.5,3,75,0.5960688004891078,0.5591515570404288,0.5884613355760425,0.6036762654021731,0.007607464913065333
23-02-20-04,12.5,3,76,0.5976464450359344,0.561260333983912,0.5899947743147178,0.6052981157571511,0.007651670721216626
23-02-20-04,12.5,3,77,0.6017508774995804,0.5633111962132769,0.5868242121086426,0.6166775428905183,0.014926665390937881
23-02-20-04,12.5,3,78,0.6088681161403657,0.5653026836937141,0.5854340634484144,0.632302168832317,0.0234340526919513
23-02-20-04,12.5,3,79,0.6140535076459249,0.5672330930512781,0.5868069484343766,0.6413000668574732,0.02724655921154831
23-02-20-04,12.5,3,80,0.6203044166167577,0.5690990175380803,0.5895946881888235,0.6510141450446919,0.030709728427934218
23-02-20-04,12.5,3,81,0.6241857846577963,0.5709026472063354,0.595031552796192,0.6533400165194005,0.02915423186160423
23-02-20-04,12.5,3,82,0.6247774084409079,0.5726425220212334,0.5960301309693874,0.6535246859124284,0.028747277471520487
23-02-20-04,12.5,3,83,0.6262171610196432,0.574318885321909,0.5984361003291105,0.6539982217101759,0.027781060690532648
23-02-20-04,12.5,3,84,0.628658540447553,0.5759331971431725,0.6019881600492694,0.6553289208458366,0.026670380398283615
23-02-20-04,12.5,3,85,0.6336755176385244,0.5774866741806979,0.6127343061238311,0.6546167291532177,0.020941211514693334
23-02-20-04,12.5,3,86,0.637765395641327,0.57898345319978,0.6189454785470452,0.6565853127356087,0.018819917094281716
23-02-20-04,12.5,3,87,0.6362386614084244,0.5804230475221486,0.6170647151416756,0.6554126076751733,0.0191739462667488
23-02-20-04,12.5,3,88,0.6317007958889008,0.5818086205565582,0.6143045954041545,0.6490969963736472,0.01739620048474637
23-02-20-04,12.5,3,89,0.6293846309185029,0.5831462557813825,0.6139489723419135,0.6448202894950924,0.015435658576589503
23-02-20-04,12.5,3,90,0.624839597940445,0.5844369265531615,0.6145886455814326,0.6350905502994574,0.010250952359012442
23-02-20-04,12.5,3,91,0.6231108844280243,0.5856854996545935,0.6123719682067611,0.6338498006492875,0.01073891622126324
23-02-20-04,12.5,3,92,0.6265530675649643,0.5868965985292434,0.6158447782868566,0.6372613568430721,0.010708289278107762
23-02-20-04,12.5,3,93,0.6316861957311631,0.5880741166032704,0.6168489811774914,0.6465234102848348,0.014837214553671684
23-02-20-04,12.5,3,94,0.6333307147026064,0.5892224339811025,0.6181675791655931,0.6484938502396197,0.01516313553701329
23-02-20-04,12.5,3,95,0.6364638537168503,0.5903459307671701,0.6193890055212212,0.6535387019124794,0.0170748481956291
23-02-20-04,12.5,3,96,0.6372742384672164,0.5914519071355215,0.619591270465094,0.6549572064693389,0.01768296800212242
23-02-20-04,12.5,3,97,0.639345332980156,0.5925432831557758,0.6220162331650579,0.656674432795254,0.017329099815098028
23-02-20-04,12.5,3,98,0.6397697538137437,0.5936258989671717,0.6229122111651437,0.6566272964623436,0.016857542648599906
23-02-20-04,12.5,3,99,0.6406503796577454,0.5947055947089481,0.6239476334744487,0.6573531258410421,0.016702746183296757
23-02-20-04,12.5,3,100,0.6415316134691239,0.5957860204681293,0.6257874246908227,0.6572758022474251,0.015744188778301207
23-02-20-04,12.5,3,101,0.6454519033432007,0.5968742330796291,0.6329000967742494,0.658003709912152,0.012551806568951267
23-02-20-04,12.5,3,102,0.6504595786333084,0.5979753426652814,0.6318010388562835,0.6691181184103333,0.018658539777024884
23-02-20-04,12.5,3,103,0.6511203120152156,0.59909251263384,0.6318495250848447,0.6703910989455865,0.019270786930370896
23-02-20-04,12.5,3,104,0.6574385235706965,0.600234503194164,0.6322011662382305,0.6826758809031626,0.025237357332465994
23-02-20-04,12.5,3,105,0.6622406174739203,0.6014052077724119,0.6326959101304291,0.6917853248174114,0.02954470734349113
23-02-20-04,12.5,3,106,0.6666521122058232,0.6026094931512831,0.6354270998782621,0.6978771245333844,0.031225012327561138
23-02-20-04,12.5,3,107,0.6695049007733662,0.6038534428091515,0.6390326880932424,0.69997711345349,0.030472212680123782
23-02-20-04,12.5,3,108,0.6711399068435033,0.6051411935113107,0.6428640707722423,0.6994157429147644,0.028275836071261096
23-02-20-04,12.5,3,109,0.6719118519624074,0.6064776120404605,0.6443550417802192,0.6994686621445957,0.02755681018218828
23-02-20-04,12.5,3,110,0.6766967757542928,0.607868781874974,0.6533778196256627,0.7000157318829229,0.023318956128630143
23-02-20-04,12.5,3,111,0.6846772495905559,0.6093190831192805,0.6579199547513809,0.7114345444297309,0.026757294839175008
23-02-20-04,12.5,3,112,0.6876666102806728,0.610832409199539,0.658678597625318,0.7166546229360276,0.028988012655354833
23-02-20-04,12.5,3,113,0.6923100823163986,0.6124160602897986,0.6625481907214769,0.7220719739113203,0.029761891594921666
23-02-20-04,12.5,3,114,0.6910884493589402,0.6140724697814082,0.6617015671131821,0.7204753316046983,0.029386882245758156
23-02-20-04,12.5,3,115,0.6880473240216574,0.6158057744396626,0.6590401578165969,0.7170544902267179,0.029007166205060463
23-02-20-04,12.5,3,116,0.6862175597747168,0.6176205977081253,0.6573239029904997,0.7151112165589338,0.028893656784217056
23-02-20-04,12.5,3,117,0.6916437570254008,0.619523753082575,0.6605079424220646,0.7227795716287371,0.03113581460333625
23-02-20-04,12.5,3,118,0.7032811401287715,0.6215164572586866,0.6722342345854005,0.7343280456721425,0.03104690554337098
23-02-20-04,12.5,3,119,0.7127296143770219,0.6236050370539692,0.6853642426983305,0.7400949860557132,0.027365371678691332
23-02-20-04,12.5,3,120,0.7129360401630402,0.6257907091640966,0.6858443607275643,0.7400277195985162,0.02709167943547598
23-02-20-04,12.5,3,121,0.7070792142550151,0.628081747119658,0.6783273291390509,0.7358310993709792,0.028751885115964212
23-02-20-04,12.5,3,122,0.7075619731346766,0.630478150920653,0.6785258687548288,0.7365980775145244,0.02903610437984785
23-02-20-04,12.5,3,123,0.7080214444796245,0.6329857607063203,0.678786526299423,0.7372563626598259,0.029234918180201398
23-02-20-04,12.5,3,124,0.7070577923456828,0.6356082265636847,0.6772455295398587,0.7368700551515068,0.029812262805824098
23-02-20-04,12.5,3,125,0.7086485360066096,0.63834822522323,0.6800282100862998,0.7372688619269194,0.02862032592030986
23-02-20-04,12.5,3,126,0.7112882767120997,0.6412120835024653,0.6842804276820843,0.7382961257421151,0.027007849030015442
23-02-20-04,12.5,3,127,0.7121597929795582,0.6442005314187957,0.6844795172103387,0.7398400687487777,0.027680275769219505
23-02-20-04,12.5,3,128,0.7059977968533833,0.6473189224331897,0.6820208976820764,0.7299746960246901,0.02397689917130684
23-02-20-04,12.5,3,129,0.7002310544252395,0.6505701766152665,0.679316544133157,0.7211455647173219,0.020914510292082415
23-02-20-04,12.5,3,130,0.7084380944569906,0.6539589174085907,0.6824605106598315,0.7344156782541497,0.025977583797159122
23-02-20-04,12.5,3,131,0.7185953577359518,0.657489038239321,0.6889378210486827,0.748252894423221,0.02965753668726914
23-02-20-04,12.5,3,132,0.71722183128198,0.6611624858205376,0.6876556346021389,0.7467880279618212,0.029566196679841197
23-02-20-04,12.5,3,133,0.7258371432622275,0.664985830308884,0.6853835110956008,0.7662907754288542,0.040453632166626646
23-02-20-04,12.5,3,134,0.7290007283290227,0.6689605317391694,0.6906810605954097,0.7673203960626358,0.0383196677336131
23-02-20-04,12.5,3,135,0.7323365022738776,0.6730914568940931,0.6958061181708607,0.7688668863768945,0.036530384103016914
23-02-20-04,12.5,3,136,0.7374310930569967,0.6773815258432752,0.7013545300343572,0.7735076560796362,0.03607656302263953
23-02-20-04,12.5,3,137,0.7391300668319066,0.6818353620302786,0.7027069827660115,0.7755531508978017,0.03642308406589514
23-02-20-04,12.5,3,138,0.7497314055760702,0.6864568588812632,0.7126255400335246,0.7868372711186158,0.037105865542545594
23-02-20-04,12.5,3,139,0.7585963805516561,0.691251126518063,0.7276491211724285,0.7895436399308837,0.030947259379227567
23-02-20-04,12.5,3,140,0.7652036279439927,0.6962196249754875,0.7282308030587176,0.8021764528292677,0.03697282488527514
23-02-20-04,12.5,3,141,0.7739068746566773,0.7013679510536406,0.7269126298037564,0.8209011195095982,0.046994244852920954
23-02-20-04,12.5,3,142,0.7846177875995636,0.7066995115004113,0.7406126381185606,0.8286229370805666,0.044005149481003
23-02-20-04,12.5,3,143,0.7900495529174805,0.7122191730984992,0.7403984898575943,0.8397006159773667,0.04965106305988622
23-02-20-04,12.5,3,144,0.7900408595800399,0.7179308292740632,0.7403769432314712,0.8397047759286086,0.049663916348568725
23-02-20-04,12.5,3,145,0.7955745756626129,0.7238393468098026,0.750326111132445,0.8408230401927809,0.04524846453016795
23-02-20-04,12.5,3,146,0.7963028907775878,0.7299469157579312,0.7516241752875242,0.8409816062676513,0.044678715490063574
23-02-20-04,12.5,3,147,0.8042329937219619,0.7362579162228791,0.7607138820304925,0.8477521054134313,0.04351911169146938
23-02-20-04,12.5,3,148,0.8098050445318223,0.7427767283090745,0.763718173839565,0.8558919152240797,0.04608687069225739
23-02-20-04,12.5,3,149,0.819347432255745,0.7495079754600824,0.771635726568272,0.8670591379432181,0.04771170568747303
23-02-20-04,12.5,3,150,0.8298809558153153,0.7564533610498465,0.7714584938467749,0.8883034177838557,0.05842246196854041
23-02-20-04,12.5,3,151,0.837691166996956,0.7636177518610667,0.7709473720156396,0.9044349619782724,0.06674379498131641
23-02-20-04,12.5,3,152,0.8487409561872483,0.7710023645894171,0.7768710480198534,0.9206108643546432,0.07186990816739487
23-02-20-04,12.5,3,153,0.8543402284383774,0.7786123093567316,0.7794469783867511,0.9292334784900037,0.07489325005162625
23-02-20-04,12.5,3,154,0.8697890132665635,0.7864490461978209,0.8106232219008921,0.928954804632235,0.059165791365671475
23-02-20-04,12.5,3,155,0.8778592526912691,0.794514765164898,0.8260940025767926,0.9296245028057456,0.05176525011447654
23-02-20-04,12.5,3,156,0.8856186330318453,0.8028114129710442,0.8473974414471404,0.9238398246165502,0.03822119158470491
23-02-20-04,12.5,3,157,0.8901412373781205,0.8113409363293376,0.8558885093103079,0.924393965445933,0.03425272806781257
23-02-20-04,12.5,3,158,0.9055494781335195,0.8201023618832397,0.8581865478309013,0.9529124084361377,0.047362930302618206
23-02-20-04,12.5,3,159,0.9220440473159155,0.8290976363458289,0.8626455952420079,0.9814424993898231,0.05939845207390763
23-02-20-04,12.5,3,160,0.9297426786025366,0.8383257863605662,0.8649104618027358,0.9945748954023373,0.06483221679980075
23-02-20-04,12.5,3,161,0.9232479106386504,0.847784621875237,0.8564953424718441,0.9900004788054567,0.06675256816680628
23-02-20-04,12.5,3,162,0.9186688776810965,0.8574753595855156,0.8510144250842631,0.98632333027793,0.06765445259683343
23-02-20-04,12.5,3,163,0.922846085925897,0.8673919160130286,0.8540110243526258,0.9916811474991682,0.06883506157327123
23-02-20-04,12.5,3,164,0.9426233630379042,0.8775325877838309,0.8638163311192972,1.0214303949565111,0.07880703191860695
23-02-20-04,12.5,3,165,0.9639925639828046,0.8878929947934942,0.8807416462938973,1.047243481671712,0.08325091768890734
23-02-20-04,12.5,3,166,0.9708380362391472,0.8984699736332638,0.8954572433166155,1.046218829161679,0.0753807929225318
23-02-20-04,12.5,3,167,0.9822771045565607,0.909253060720336,0.9133431041238892,1.051211104989232,0.06893400043267149
23-02-20-04,12.5,3,168,0.9810519747932753,0.9202400660024974,0.9125068312739302,1.0495971183126205,0.06854514351934515
23-02-20-04,12.5,3,169,0.9867055528362592,0.9314219859317543,0.9118818548565378,1.0615292508159806,0.07482369797972135
23-02-20-04,12.5,3,170,1.0006512843569122,0.9427915203340582,0.9114928199664499,1.0898097487473746,0.0891584643904623
23-02-20-04,12.5,3,171,1.0237233333786329,0.9543394223222812,0.9405240808379656,1.1069225859193002,0.08319925254066723
23-02-20-04,12.5,3,172,1.038102754255136,0.9660552283136199,0.968903596371398,1.107301912138874,0.069199157883738
23-02-20-04,12.5,3,173,1.0586067833503088,0.9779304214383515,0.9850702500791746,1.132143316621443,0.07353653327113413
23-02-20-04,12.5,3,174,1.0765798010428747,0.989953808096268,0.9833981188999869,1.1697614831857626,0.09318168214288784
23-02-20-04,12.5,3,175,1.077244114180406,1.0021141946871617,0.9840380949026095,1.1704501334582027,0.0932060192777966
23-02-20-04,12.5,3,176,1.0910229725639027,1.0144028210021747,1.0148669817069111,1.1671789634208942,0.07615599085699148
23-02-20-04,12.5,3,177,1.1055618221561114,1.026807033406289,1.0358884676708453,1.1752351766413776,0.06967335448526606
23-02-20-04,12.5,3,178,1.1285195931792258,1.0393173416732422,1.0604782775758952,1.1965609087825564,0.06804131560333064
23-02-20-04,12.5,3,179,1.126792626082897,1.0519213355071515,1.0576301846918021,1.195955067473992,0.06916244139109504
23-02-20-04,12.5,3,180,1.1255483075976374,1.064610741377428,1.0566615621044604,1.1944350530908143,0.06888674549317705
23-02-20-04,12.5,3,181,1.140949645638466,1.0773760690578094,1.0618538584257315,1.2200454328512005,0.07909578721273455
23-02-20-04,12.5,3,182,1.1613370463252068,1.090208801678572,1.0877382497645103,1.2349358428859034,0.07359879656069647
23-02-20-04,12.5,3,183,1.155256760120392,1.103100179030858,1.079803799650069,1.2307097205907152,0.0754529604703232
23-02-20-04,12.5,3,184,1.1578764081001283,1.1160448476536984,1.078858543736077,1.2368942724641796,0.07901786436405138
23-02-20-04,12.5,3,185,1.1848464474081992,1.1290376974252587,1.0911108254821373,1.278582069334261,0.09373562192606191
23-02-20-04,12.5,3,186,1.1939805313944816,1.14207386156284,1.110065348158629,1.2778957146303342,0.08391518323585263
23-02-20-04,12.5,3,187,1.2083805188536645,1.1551526100490381,1.1228852441918873,1.2938757935154417,0.08549527466177721
23-02-20-04,12.5,3,188,1.2235083614786466,1.1682719961707728,1.1238566054159393,1.3231601175413539,0.09965175606270728
23-02-20-04,12.5,3,189,1.2310421418150266,1.1814322632671792,1.1405110074147533,1.3215732762152999,0.0905311344002732
23-02-20-04,12.5,3,190,1.2468550712863602,1.1946385214600914,1.1607355598721811,1.3329745827005393,0.08611951141417913
23-02-20-04,12.5,3,191,1.2635217906037968,1.207893690819129,1.1618778697897345,1.365165711417859,0.10164392081406237
23-02-20-04,12.5,3,192,1.2615735844771068,1.22120361148353,1.1591697803546996,1.363977388599514,0.10240380412240707
23-02-20-04,12.5,3,193,1.2900051326553028,1.2345772870012883,1.1958347075245894,1.3841755577860162,0.0941704251307134
23-02-20-04,12.5,3,194,1.3115062798062964,1.248023477581262,1.2002696459294857,1.4227429136831071,0.11123663387681072
23-02-20-04,12.5,3,195,1.3038158183296522,1.2615550801976032,1.1930804940334236,1.4145511426258808,0.11073532429622847
23-02-20-04,12.5,3,196,1.3448461269338927,1.27518328845052,1.226792233979031,1.4629000198887545,0.11805389295486186
23-02-20-04,12.5,3,197,1.3554133897026381,1.2889251360794587,1.2386934599756618,1.4721333194296145,0.11671992972697641
23-02-20-04,12.5,3,198,1.3675745710730554,1.3027957101107863,1.2430389071894759,1.4921102349566349,0.12453566388357945
23-02-20-04,12.5,3,199,1.3977646538615227,1.3168133826491917,1.2949820643653862,1.5005472433576592,0.10278258949613645
23-02-20-04,12.5,3,200,1.4229371000329651,1.330997620825471,1.318001558121091,1.5278726419448392,0.10493554191187407
23-02-20-04,12.5,3,201,1.4449515331784883,1.3453692301356623,1.3204256837484896,1.5694773826084871,0.1245258494299987
23-02-20-04,12.5,3,202,1.4652317051092782,1.3599493810845065,1.366232971724627,1.5642304384939294,0.09899873338465123
23-02-20-04,12.5,3,203,1.4930256072680157,1.3747624075854985,1.3810316844598898,1.6050195300761416,0.11199392280812596
23-02-20-04,12.5,3,204,1.4904147664705913,1.3898306968390537,1.378071851855423,1.6027576810857598,0.11234291461516854
23-02-20-04,12.5,3,205,1.528534209728241,1.405180042793477,1.431653747191236,1.625414672265246,0.0968804625370051
23-02-20-04,12.5,3,206,1.5373991668224336,1.420836117727506,1.4350678645598423,1.639730469085025,0.10233130226259128
23-02-20-04,12.5,3,207,1.5676424533128739,1.436824715589445,1.4692763413113603,1.6660085653143875,0.09836611200151368
23-02-20-04,12.5,3,208,1.5753677159547808,1.4531733337015438,1.4796327113420662,1.6711027205674953,0.09573500461271467
23-02-20-04,12.5,3,209,1.6022144645452503,1.4699084960295117,1.5072772179006664,1.6971517111898342,0.09493724664458388
23-02-20-04,12.5,3,210,1.608266654610634,1.4870579432347333,1.5152539780856602,1.7012793311356076,0.09301267652497364
23-02-20-04,12.5,3,211,1.6224020928144458,1.5046480776133506,1.5150726042849552,1.7297315813439365,0.10732948852949059
23-02-20-04,12.5,3,212,1.6643886113166813,1.5227067614963157,1.5642004869555393,1.7645767356778232,0.10018812436114209
23-02-20-04,12.5,3,213,1.6851637168725335,1.541260762188473,1.566638582193961,1.803688851551106,0.11852513467857255
23-02-20-04,12.5,3,214,1.7203288896878564,1.5603349002815876,1.6223495497266776,1.8183082296490352,0.09797933996117875
23-02-20-04,12.5,3,215,1.7387102218468986,1.5799547263848293,1.6370434948310992,1.840376948862698,0.10166672701579928
23-02-20-04,12.5,3,216,1.7621103755633039,1.6001462777856377,1.6592703379853277,1.86495041314128,0.10284003757797605
23-02-20-04,12.5,3,217,1.7779356412092846,1.6209291432843762,1.6751442624748754,1.8807270199436938,0.10279137873440933
23-02-20-04,12.5,3,218,1.812914554278056,1.6423275351249729,1.7261609708115027,1.8996681377446094,0.08675358346655328
23-02-20-04,12.5,3,219,1.825480475028356,1.6643576353599017,1.7441354421702016,1.9068255078865104,0.08134503285815438
23-02-20-04,12.5,3,220,1.861812110741933,1.6870391544590937,1.8116028606602987,1.9120213608235672,0.05020925008163435
23-02-20-04,12.5,3,221,1.8880857129891715,1.710385476074971,1.8186083001450468,1.9575631258332962,0.06947741284412466
23-02-20-04,12.5,3,222,1.8985003944238028,1.7344082804860115,1.82985841188737,1.9671423769602356,0.06864198253643282
23-02-20-04,12.5,3,223,1.9097797548770905,1.7591157195532359,1.8367692250025232,1.9827902847516579,0.07301052987456726
23-02-20-04,12.5,3,224,1.9519800698757173,1.7845144851028554,1.8362812267367425,2.0676789130146918,0.1156988431389747
23-02-20-04,12.5,3,225,1.9959244894981387,1.8106056721609773,1.850831492580429,2.1410174864158487,0.1450929969177098
23-02-20-04,12.5,3,226,2.02662650624911,1.8373864823275496,1.8784405268042745,2.1748124856939453,0.14818597944483544
23-02-20-04,12.5,3,227,2.0558242050806683,1.8648515621416033,1.9170822704288941,2.1945661397324425,0.1387419346517743
23-02-20-04,12.5,3,228,2.070174817244212,1.8929914213768757,1.938259907916629,2.202089726571795,0.1319149093275831
23-02-20-04,12.5,3,229,2.11915722489357,1.921792433041809,1.9886995748782117,2.249614874908928,0.13045765001535817
23-02-20-04,12.5,3,230,2.15587517619133,1.9512362250317148,2.0212597634824214,2.2904905889002385,0.1346154127089086
23-02-20-04,12.5,3,231,2.1777012765407564,1.9813024785288247,2.044299863730603,2.3111026893509097,0.1334014128101533
23-02-20-04,12.5,3,232,2.2310646176338196,2.011964426228294,2.0967620077000015,2.3653672275676376,0.13430260993381782
23-02-20-04,12.5,3,233,2.270007187128067,2.043194327468738,2.1570810753192706,2.3829332989368632,0.11292611180879629
23-02-20-04,12.5,3,234,2.2902334868907928,2.074962251536559,2.1673016022682394,2.413165371513346,0.12293188462255339
23-02-20-04,12.5,3,235,2.2985289990901947,2.107233400935457,2.17372250994869,2.4233354882316993,0.12480648914150468
23-02-20-04,12.5,3,236,2.341228526830673,2.1399740731952432,2.19349253067513,2.488964522986216,0.14773599615554298
23-02-20-04,12.5,3,237,2.3597507715225223,2.1731460640717297,2.227504064171064,2.4919974788739805,0.13224670735145813
23-02-20-04,12.5,3,238,2.4125368118286135,2.206714819407753,2.3029181955042453,2.5221554281529817,0.10961861632436841
23-02-20-04,12.5,3,239,2.4110249876976013,2.240642499967829,2.300258503171288,2.5217914722239145,0.11076648452631302
23-02-20-04,12.5,3,240,2.415041035413742,2.274895524951334,2.306354892575696,2.5237271782517885,0.10868614283804612
23-02-20-04,12.5,3,241,2.4496641993522643,2.3094401918880774,2.338077033617517,2.5612513650870117,0.11158716573474721
23-02-20-04,12.5,3,242,2.4723523378372194,2.344243102481787,2.3375775950116804,2.6071270806627584,0.13477474282553897
23-02-20-04,12.5,3,243,2.4984227597713473,2.3792785236189427,2.3593903161074703,2.6374552034352243,0.13903244366387701
23-02-20-04,12.5,3,244,2.5031792044639594,2.414520600516455,2.3654331795883845,2.640925229339534,0.13774602487557494
23-02-20-04,12.5,3,245,2.5555796027183537,2.449949622704393,2.385038031953613,2.7261211734830946,0.17054157076474102
23-02-20-04,12.5,3,246,2.5442251582940423,2.485547096408501,2.37367553245735,2.7147747841307344,0.1705496258366919
23-02-20-04,12.5,3,247,2.5839530547459924,2.5213000029850585,2.422846670578483,2.745059438913502,0.16110638416750947
23-02-20-04,12.5,3,248,2.614232550462087,2.5572021981209083,2.426958197887228,2.801506903036946,0.18727435257485903
23-02-20-04,12.5,3,249,2.624209193785985,2.593247111659407,2.4506935167523114,2.7977248708196587,0.17351567703367357
23-02-20-04,12.5,3,250,2.658339212735494,2.6294372378266875,2.504497203637169,2.8121812218338187,0.15384200909832496
23-02-20-04,12.5,3,251,2.681177733739217,2.6657728807966685,2.5187946013547107,2.843560866123723,0.16238313238450638
23-02-20-04,12.5,3,252,2.705887614091237,2.702262253265155,2.524750772917459,2.8870244552650153,0.18113684117377823
23-02-20-04,12.5,3,253,2.761964498360952,2.738913872101869,2.5306438105213007,2.993285186200603,0.23132068783965118
23-02-20-04,12.5,3,254,2.8300169809659326,2.7757389917418034,2.5896286511763043,3.070405310755561,0.24038832978962843
23-02-20-04,12.5,3,255,2.8232704563935602,2.8127504483243264,2.583654545540708,3.0628863672464126,0.23961591085285233
23-02-20-04,12.5,3,256,2.8839073324203497,2.849959374614862,2.6592849026167147,3.1085297622239847,0.22462242980363492
23-02-20-04,12.5,3,257,2.909190210103989,2.8873796409441024,2.6899013441230935,3.1284790760848846,0.21928886598089553
23-02-20-04,12.5,3,258,2.928355240821838,2.925023535938362,2.702345425360213,3.1543650562834626,0.2260098154616247
23-02-20-04,12.5,3,259,3.0101258456706996,2.96289933312823,2.842274195006874,3.1779774963345253,0.1678516506638255
23-02-20-04,12.5,3,260,3.0400694489479063,3.0010146368616732,2.9032350116728414,3.1769038862229713,0.13683443727506497
23-02-20-04,12.5,3,261,3.0680457234382628,3.0393753176953227,2.9466136381232646,3.189477808753261,0.1214320853149981
23-02-20-04,12.5,3,262,3.107937830686569,3.077981618968313,2.9684897527193934,3.2473859086537447,0.1394480779671757
23-02-20-04,12.5,3,263,3.116733785867692,3.1168309552023348,2.969283105813483,3.2641844659219004,0.14745068005420867
23-02-20-04,12.5,3,264,3.121414180994034,3.1559168018668333,2.971695275937433,3.2711330860506354,0.1497189050566014
23-02-20-04,12.5,3,265,3.171481117010117,3.1952272657615874,3.0496893133775425,3.293272920642692,0.12179180363257447
23-02-20-04,12.5,3,266,3.203555073738098,3.2347477921645873,3.064032234231122,3.343077913245074,0.13952283950697567
23-02-20-04,12.5,3,267,3.2590137553215026,3.274456571805864,3.1109483210515907,3.4070791895914145,0.14806543426991203
23-02-20-04,12.5,3,268,3.3429792495568593,3.314331019771954,3.103307922882082,3.5826505762316367,0.23967132667477736
23-02-20-04,12.5,3,269,3.4223484071095784,3.3543417072362245,3.110133810540325,3.734563003678832,0.31221459656925377
23-02-20-04,12.5,3,270,3.5024490269025166,3.3944584753546376,3.20197058373257,3.802927470072463,0.30047844316994654
23-02-20-04,12.5,3,271,3.556800530751546,3.434646815596118,3.2818279446854866,3.831773116817605,0.2749725860660594
23-02-20-04,12.5,3,272,3.608637204170227,3.4748722954730704,3.329394728242519,3.8878796800979347,0.2792424759277078
23-02-20-04,12.5,3,273,3.682616597414017,3.515093425662986,3.4004496309462695,3.964783563881764,0.2821669664677475
23-02-20-04,12.5,3,274,3.7717465221881867,3.5552734315390944,3.5116193364118597,4.031873707964514,0.26012718577632704
23-02-20-04,12.5,3,275,3.8299390494823458,3.5953700329266987,3.6161865055185034,4.043691593446188,0.21375254396384258
23-02-20-04,12.5,3,276,3.9008864820003515,3.635343002825052,3.719667222914075,4.082105741086628,0.18121925908627648
23-02-20-04,12.5,3,277,3.9539021801948553,3.6751539544856158,3.8164689522233597,4.09133540816635,0.13743322797149551
23-02-20-04,12.5,3,278,3.984454321066539,3.714763482177224,3.8232996076288552,4.145609034504223,0.16115471343768373
23-02-20-04,12.5,3,279,4.018586138089498,3.7541322257947987,3.8193820591744676,4.217790217004529,0.19920407891503045
23-02-20-04,12.5,3,280,4.058299389680227,3.793224171146367,3.8635020257244967,4.2530967536359565,0.19479736395572983
23-02-20-04,12.5,3,281,4.129176171620687,3.8320037907182254,3.9630472544304056,4.295305088810968,0.16612891719028125
23-02-20-04,12.5,3,282,4.188989019393921,3.870440545448939,4.021172967164996,4.356805071622847,0.16781605222892554
23-02-20-04,12.5,3,283,4.204239809513092,3.908505295477096,4.045170614634378,4.363309004391807,0.159069194878715
23-02-20-04,12.5,3,284,4.210485243797303,3.9461724901935273,4.054202667737717,4.366767819856888,0.15628257605958615
23-02-20-04,12.5,3,285,4.268461722135544,3.9834201682413037,4.130548697371611,4.406374746899476,0.13791302476393233
23-02-20-04,12.5,3,286,4.265739470720291,4.020230444194006,4.124875082618084,4.406603858822498,0.14086438810220672
23-02-20-04,12.5,3,287,4.28463049530983,4.05659315864275,4.160877675666275,4.408383314953386,0.12375281964355511
23-02-20-04,12.5,3,288,4.333445702791215,4.09250186310046,4.154017883690424,4.512873521892006,0.179427819100791
23-02-20-04,12.5,3,289,4.357805954217911,4.127953820001868,4.159150090078154,4.5564618183576675,0.1986558641397563
23-02-20-04,12.5,3,290,4.380750637054444,4.162956694529723,4.186699486610935,4.574801787497953,0.19405115044350948
23-02-20-04,12.5,3,291,4.36802325129509,4.197522531971208,4.169889802697396,4.566156699892783,0.19813344859769338
23-02-20-04,12.5,3,292,4.392356213728587,4.231669339422306,4.170543558228674,4.6141688692285,0.22181265549991297
23-02-20-04,12.5,3,293,4.446377786795299,4.265420720779111,4.217406133567,4.675349440023599,0.22897165322829954
23-02-20-04,12.5,3,294,4.471958711544673,4.298809161816135,4.26198900201935,4.681928421069996,0.20996970952532304
23-02-20-04,12.5,3,295,4.488910880486171,4.331869460029679,4.272024988397295,4.705796772575047,0.21688589208887624
23-02-20-04,12.5,3,296,4.572896829048792,4.364641036359604,4.359369020504308,4.786424637593277,0.21352780854448464
23-02-20-04,12.5,3,297,4.6125512389341985,4.397166231815391,4.427831168045241,4.797271309823156,0.18472007088895714
23-02-20-04,12.5,3,298,4.635800455013912,4.429497242641488,4.4254157016373314,4.846185208390492,0.21038475337658055
23-02-20-04,12.5,3,299,4.604037612676621,4.46167665318651,4.370459527000079,4.837615698353164,0.2335780856765427
23-02-20-04,12.5,3,300,4.653470905621847,4.493755321329663,4.406918421266625,4.900023389977069,0.2465524843552222
23-02-20-04,12.5,3,301,4.659544922908147,4.525782036567503,4.422494891509709,4.896594954306584,0.23705003139843792
23-02-20-04,12.5,3,302,4.673782827456793,4.557801329961728,4.430173862479706,4.91739179243388,0.2436089649770864
23-02-20-04,12.5,3,303,4.6864238341649385,4.589857732574032,4.437555669351025,4.935291998978852,0.2488681648139138
23-02-20-04,12.5,3,304,4.76745540102323,4.621991638700818,4.487261401094358,5.047649400952102,0.2801939999288718
23-02-20-04,12.5,3,305,4.7900199731191,4.654237967507952,4.510926950546416,5.069112995691784,0.27909302257268365
23-02-20-04,12.5,3,306,4.813810475667318,4.686628839761246,4.513428958195051,5.114191993139586,0.3003815174722674
23-02-20-04,12.5,3,307,4.860700621207555,4.719190657756844,4.553598587257942,5.1678026551571685,0.3071020339496137
23-02-20-04,12.5,3,308,4.8750976343949635,4.75194288862554,4.560465892591072,5.189729376198855,0.31463174180389125
23-02-20-04,12.5,3,309,4.9519851048787435,4.784902931115484,4.699773011820232,5.204197197937255,0.2522120930585114
23-02-20-04,12.5,3,310,4.950339210033417,4.818081127139911,4.697993616012688,5.202684804054146,0.2523455940207284
23-02-20-04,12.5,3,311,5.053209459781647,4.851484046855466,4.889240371615059,5.217178547948236,0.16396908816658867
23-02-20-04,12.5,3,312,5.072619098424912,4.885114001983929,4.923179045622774,5.22205915122705,0.14944005280213762
23-02-20-04,12.5,3,313,5.082975339889527,4.918971844212274,4.946598440912634,5.219352238866421,0.13637689897689326
23-02-20-04,12.5,3,314,5.102378797531129,4.953051611731695,4.935459788354138,5.26929780670812,0.16691900917699046
23-02-20-04,12.5,3,315,5.129721808433533,4.987351114489975,4.980337251899228,5.279106364967839,0.14938455653430519
23-02-20-04,12.5,3,316,5.116053664684296,5.0218641473391745,4.9656574151206145,5.2664499142479775,0.15039624956368106
23-02-20-04,12.5,3,317,5.169363033771515,5.056584505131353,4.950024762805986,5.388701304737044,0.219338270965529
23-02-20-04,12.5,3,318,5.179695057868958,5.0915065910664055,4.961319844393682,5.398070271344235,0.21837521347527666
23-02-20-04,12.5,3,319,5.189214152097703,5.126624565005092,4.9738664154247205,5.404561888770686,0.21534773667298232
23-02-20-04,12.5,3,320,5.259331566095352,5.161936236895201,5.028645872117082,5.490017260073623,0.23068569397827052
23-02-20-04,12.5,3,321,5.306112891435624,5.197437956649705,5.022904658395704,5.589321124475544,0.2832082330399198
23-02-20-04,12.5,3,322,5.362772887945176,5.233131670981686,5.081266566216661,5.64427920967369,0.2815063217285146
23-02-20-04,12.5,3,323,5.443735361099244,5.269018596586818,5.176731214688126,5.710739507510362,0.2670041464111179
23-02-20-04,12.5,3,324,5.461397886276246,5.30510214021299,5.190183848588941,5.732611923963551,0.27121403768730534
23-02-20-04,12.5,3,325,5.538228940963745,5.341389358695116,5.257086703272797,5.819371178654694,0.2811422376909489
23-02-20-04,12.5,3,326,5.615507125854492,5.377886335511569,5.378194358054084,5.8528198936549005,0.23731276780040816
23-02-20-04,12.5,3,327,5.639848697185517,5.41460316923645,5.388357031550772,5.891340362820262,0.2514916656347455
23-02-20-04,12.5,3,328,5.698689818382264,5.451550810130833,5.490537288167649,5.9068423485968795,0.20815253021461586
23-02-20-04,12.5,3,329,5.785381853580476,5.488741060142761,5.6508431748371075,5.919920532323844,0.1345386787433681
23-02-20-04,12.5,3,330,5.810822296142579,5.526187302924656,5.685537653162694,5.936106939122464,0.12528464297988465
23-02-20-04,12.5,3,331,5.850603330135346,5.563902192111538,5.678892829723372,6.02231383054732,0.17171050041197378
23-02-20-04,12.5,3,332,5.895941925048828,5.601899354694963,5.734385115621947,6.057498734475709,0.16155680942688094
23-02-20-04,12.5,3,333,5.9043943762779225,5.640194121040432,5.748101011950741,6.060687740605104,0.15629336432718166
23-02-20-04,12.5,3,334,5.938973844051361,5.6787993881220995,5.818620257789534,6.059327430313188,0.1203535862618269
23-02-20-04,12.5,3,335,5.956315481662751,5.71772975628806,5.82777911593391,6.084851847391591,0.12853636572884047
23-02-20-04,12.5,3,336,6.020862340927125,5.756999339208143,5.831297942534395,6.210426739319855,0.18956439839272995
23-02-20-04,12.5,3,337,6.037116932868958,5.796619573821689,5.852413900820618,6.221819964917298,0.18470303204834013
23-02-20-04,12.5,3,338,6.090435755252838,5.836601897068041,5.90659547300593,6.274276037499747,0.18384028224690824
23-02-20-04,12.5,3,339,6.094115924835205,5.876959205921353,5.911156068367799,6.277075781302612,0.18295985646740695
23-02-20-04,12.5,3,340,6.116558849811554,5.917697827199133,5.948305752487888,6.2848119471352195,0.16825309732366575
23-02-20-04,12.5,3,341,6.130863320827483,5.958827251127644,5.950249472067809,6.311477169587158,0.18061384875967437
23-02-20-04,12.5,3,342,6.183567309379577,6.000352587828719,5.959000453151449,6.408134165607705,0.22456685622812736
23-02-20-04,12.5,3,343,6.248870515823364,6.042277000711114,6.038177814561374,6.459563217085353,0.21069270126198925
23-02-20-04,12.5,3,344,6.29168848991394,6.084599273079154,6.10362550234143,6.479751477486451,0.18806298757251058
23-02-20-04,12.5,3,345,6.287662446498871,6.127317701558892,6.095015524251119,6.480309368746623,0.19264692224775215
23-02-20-04,12.5,3,346,6.310686933994293,6.170423039263204,6.087307523918762,6.534066344069824,0.22337941007553122
23-02-20-04,12.5,3,347,6.410787653923035,6.213898982470044,6.112878651016681,6.708696656829389,0.29790900290635436
23-02-20-04,12.5,3,348,6.399159765243532,6.2577272807442945,6.095999493772661,6.7023200367144025,0.3031602714708703
23-02-20-04,12.5,3,349,6.450174081325532,6.301877760033218,6.16483537189599,6.735512790755074,0.2853387094295419
23-02-20-04,12.5,3,350,6.4965461850166335,6.346307349309932,6.234773936569326,6.758318433463941,0.2617722484473074
23-02-20-04,12.5,3,351,6.55898084640503,6.3909649473560926,6.267768782994986,6.850192909815073,0.2912120634100432
23-02-20-04,12.5,3,352,6.575064504146576,6.435781202518243,6.278213747313147,6.871915260980005,0.2968507568334287
23-02-20-04,12.5,3,353,6.603243780136108,6.480672162794821,6.301848500764974,6.904639059507241,0.30139527937113353
23-02-20-04,12.5,3,354,6.688140535354615,6.525529298931643,6.345167546607784,7.031113524101445,0.342972988746831
23-02-20-04,12.5,3,355,6.775501585006714,6.570229481326422,6.5010708395506915,7.049932330462737,0.2744307454560227
23-02-20-04,12.5,3,356,6.812387609481811,6.614623056411162,6.527092145327078,7.097683073636544,0.2852954641547331
23-02-20-04,12.5,3,357,6.84908745288849,6.658539930130533,6.515403043061673,7.182771862715307,0.33368440982681696
23-02-20-04,12.5,3,358,6.931158113479615,6.701795408081108,6.671837572297534,7.190478654661696,0.2593205411820815
23-02-20-04,12.5,3,359,6.98351197242737,6.744191168867903,6.749361289448812,7.2176626554059276,0.2341506829785581
23-02-20-04,12.5,3,360,7.078455305099488,6.785533271200361,6.840311507576202,7.3165991026227735,0.2381437975232857
23-02-20-04,12.5,3,361,7.125154924392701,6.825645537544776,6.867784417299014,7.382525431486388,0.25737050709368686
23-02-20-04,12.5,3,362,7.218623924255372,6.864397538124819,6.945064212436271,7.492183636074473,0.2735597118191011
23-02-20-04,12.5,3,363,7.2762506246566785,6.9017238147131845,7.04393072537421,7.508570523939147,0.23231989928246824
23-02-20-04,12.5,3,364,7.292595326900484,6.93766451826714,7.0585047208248,7.526685932976168,0.23409060607568374
23-02-20-04,12.5,3,365,7.391737318038942,6.9723853627375885,7.1259280773928335,7.65754655868505,0.26580924064610845
23-02-20-04,12.5,3,366,7.435131418704988,7.006211449208822,7.19247689274539,7.677785944664587,0.24265452595959858
23-02-20-04,12.5,3,367,7.527479410171509,7.039627265898529,7.162424833591665,7.892533986751353,0.3650545765798441
23-02-20-04,12.5,3,368,7.592096436023714,7.073276688157788,7.26531431329548,7.918878558751947,0.32678212272823304
23-02-20-04,12.5,3,369,7.745922100543977,7.10792793763564,7.335432206938504,8.15641199414945,0.41048989360547317
23-02-20-04,12.5,3,370,7.771889960765839,7.144436594730571,7.368639856893416,8.175140064638262,0.4032501038724233
23-02-20-04,12.5,3,371,7.897450792789461,7.183679653684944,7.42789844310067,8.367003142478252,0.4695523496887907
23-02-20-04,12.5,3,372,7.952584350109101,7.226505638062331,7.478839632644169,8.426329067574033,0.47374471746493185
23-02-20-04,12.5,3,373,8.08881781101227,7.2736735226246445,7.6107722467685095,8.566863375256029,0.47804556424375966
23-02-20-04,12.5,3,374,8.277339148521426,7.32582401931421,7.743075150884551,8.811603146158301,0.5342639976368748
23-02-20-04,12.5,3,375,8.310343575477601,7.383446726470548,7.789275703664938,8.831411447290265,0.521067871812663
23-02-20-04,12.5,3,376,8.495505344867707,7.446893025804527,7.9682086857533525,9.022802003982061,0.5272966591143547
23-02-20-04,12.5,3,377,8.528769004344941,7.516370242259125,8.001474744156175,9.056063264533707,0.5272942601887654
23-02-20-04,12.5,3,378,8.663736653327943,7.591980578271022,8.202944433847613,9.124528872808273,0.46079221948033044
23-02-20-04,12.5,3,379,8.777709603309633,7.673719653735789,8.208903892984782,9.346515313634484,0.5688057103248503
23-02-20-04,12.5,3,380,8.949444556236267,7.7615086267737015,8.454790996181043,9.444098116291492,0.49465356005522476
23-02-20-04,12.5,3,381,8.974859285354615,7.855205874008218,8.487564614052786,9.462153956656444,0.48729467130182824
23-02-20-04,12.5,3,382,9.144204521179201,7.9546006637484705,8.648727047863575,9.639681994494827,0.4954774733156263
23-02-20-04,12.5,3,383,9.291172814369203,8.059435056511413,8.730555006180271,9.851790622558134,0.560617808188931
23-02-20-04,12.5,3,384,9.378209042549134,8.16938735796064,8.761818290318294,9.994599794779974,0.6163907522308399
23-02-20-04,12.5,3,385,9.431184792518616,8.284067738801959,8.896922540535753,9.96544704450148,0.5342622519828629
23-02-20-04,12.5,3,386,9.514625024795533,8.403017748105125,8.936747777352357,10.09250227223871,0.5778772474431768
23-02-20-04,12.5,3,387,9.698178124427796,8.525721506904041,9.123555822497138,10.272800426358454,0.5746223019306577


==> pressure_dat_23-02-20-05.csv <==
Versuch,Concentration,Aging,Zeit (s),Druck (bar),Pred (bar),lowerBound,upperBound,std
23-02-20-05,12.5,4,0,0.3560449812561274,0.286155708356691,0.2121761191783155,0.4999138433339393,0.14386886207781188
23-02-20-05,12.5,4,1,0.40121724195778374,0.31602558717189533,0.2283727603063173,0.5740617236092502,0.17284448165146643
23-02-20-05,12.5,4,2,0.4456775460392237,0.34562706292124945,0.25184179726609235,0.6395132948123551,0.19383574877313137
23-02-20-05,12.5,4,3,0.4928672585636378,0.374983496161708,0.2849055159326363,0.7008290011946392,0.20796174263100148
23-02-20-05,12.5,4,4,0.5440840814262629,0.404099510336835,0.33585278339951563,0.7523153794530101,0.20823129802674725
23-02-20-05,12.5,4,5,0.6012983884662391,0.4329678052725825,0.4018339625390138,0.8007628143934643,0.19946442592722521
23-02-20-05,12.5,4,6,0.6497638311237097,0.461558693594486,0.47175656086524953,0.8277711013821699,0.1780072702584602
23-02-20-05,12.5,4,7,0.7032544240355493,0.48983713446711263,0.5728767119082251,0.8336321361628735,0.1303777121273242
23-02-20-05,12.5,4,8,0.7489776641130449,0.5177607868809808,0.6815549179496059,0.8164004102764839,0.06742274616343907
23-02-20-05,12.5,4,9,0.766253760457039,0.5452780629394818,0.7173536644368013,0.8151538564772767,0.04890009602023769
23-02-20-05,12.5,4,10,0.7844162881374359,0.572342241528704,0.7436454443564986,0.8251871319183732,0.04077084378093727
23-02-20-05,12.5,4,11,0.7998897999525071,0.5989007613954991,0.7625730616942729,0.8372065382107413,0.03731673825823419
23-02-20-05,12.5,4,12,0.810601015885671,0.6249037380172013,0.7793377623495406,0.8418642694218015,0.031263253536130436
23-02-20-05,12.5,4,13,0.8256346782048544,0.6503034769233604,0.7849999356282088,0.8662694207814999,0.04063474257664555
23-02-20-05,12.5,4,14,0.8421156962712606,0.6750588538001701,0.7926347302324704,0.8915966623100507,0.04948096603879012
23-02-20-05,12.5,4,15,0.8431990345319113,0.6991280143164187,0.7939311895407646,0.8924668795230579,0.04926784499114665
23-02-20-05,12.5,4,16,0.8555896659692129,0.7224795677236977,0.8071184822634522,0.9040608496749737,0.04847118370576074
23-02-20-05,12.5,4,17,0.8649693955977759,0.7450799332213833,0.817815782426196,0.9121230087693557,0.04715361317157989
23-02-20-05,12.5,4,18,0.8828825225432715,0.766905993591656,0.8241569707688524,0.9416080743176906,0.05872555177441903
23-02-20-05,12.5,4,19,0.8946732749541602,0.7879370650080446,0.8465859351830203,0.9427606147253,0.04808733977113983
23-02-20-05,12.5,4,20,0.8987965216239294,0.8081575737659121,0.8533577839181222,0.9442352593297366,0.045438737705807204
23-02-20-05,12.5,4,21,0.9115712558229764,0.8275568129433206,0.8609475502100992,0.9621949614358536,0.0506237056128772
23-02-20-05,12.5,4,22,0.9266699075698853,0.8461272390270875,0.877316273670031,0.9760235414697397,0.04935363389985438
23-02-20-05,12.5,4,23,0.9195684850215912,0.8638652019301873,0.8643822575375917,0.9747547125055906,0.055186227483999484
23-02-20-05,12.5,4,24,0.9219843104481698,0.8807728917048352,0.8654245088180043,0.9785441120783352,0.05655980163016554
23-02-20-05,12.5,4,25,0.9421951234340668,0.8968554184728652,0.8830757001530735,1.00131454671506,0.05911942328099328
23-02-20-05,12.5,4,26,0.9461307838559152,0.912119109051786,0.8881052105900732,1.004156357121757,0.05802557326584198
23-02-20-05,12.5,4,27,0.9547214969992637,0.9265744270244003,0.8977432994584426,1.0116996945400847,0.0569781975408211
23-02-20-05,12.5,4,28,0.9493991598486902,0.9402367027562102,0.8942260968352019,1.0045722228621785,0.05517306301348826
23-02-20-05,12.5,4,29,0.963097508251667,0.953119563238773,0.9050712326109038,1.02112378389243,0.058026275640763174
23-02-20-05,12.5,4,30,0.9767338067293168,0.9652424756028846,0.9222018670013363,1.0312657464572972,0.05453193972798044
23-02-20-05,12.5,4,31,0.9720422014594079,0.9766246636402056,0.9167164631433349,1.027367939775481,0.055325738316073
23-02-20-05,12.5,4,32,0.9673801869153976,0.9872880278728826,0.9118347526436728,1.0229256211871225,0.05554543427172492
23-02-20-05,12.5,4,33,0.9875694677233695,0.9972576322318147,0.9451506469747076,1.0299882884720315,0.04241882074866192
23-02-20-05,12.5,4,34,0.9965860560536384,1.0065580539696324,0.9505724026231441,1.0425997094841326,0.046013653430494274
23-02-20-05,12.5,4,35,0.9892303665479025,1.0152138703389655,0.9449739095344385,1.0334868235613666,0.04425645701346403
23-02-20-05,12.5,4,36,0.9943550457557042,1.0232550120534132,0.9523083902068348,1.0364017013045737,0.042046655548869445
23-02-20-05,12.5,4,37,1.0013346775372822,1.0307070297221448,0.9555648107680427,1.047104544306522,0.04576986676923957
23-02-20-05,12.5,4,38,1.0212149872382483,1.037600097397895,0.9629840539843768,1.0794459204921198,0.058230933253871575
23-02-20-05,12.5,4,39,1.027597139676412,1.0439646324725316,0.9647250226172995,1.0904692567355248,0.0628721170591126
23-02-20-05,12.5,4,40,1.0263422297437985,1.0498295923031145,0.9632794123540787,1.0894050471335184,0.06306281738971992
23-02-20-05,12.5,4,41,1.0388038662075996,1.0552266109771873,0.9816776857595457,1.0959300466556534,0.05712618044805385
23-02-20-05,12.5,4,42,1.0557809051871299,1.060183429156134,1.0044854076967844,1.1070764026774753,0.05129549749034543
23-02-20-05,12.5,4,43,1.0613281813263893,1.064733627640578,1.0083561716878868,1.1143001909648917,0.05297200963850243
23-02-20-05,12.5,4,44,1.0556834024190902,1.0689059204484437,0.9994106166122267,1.1119561882259537,0.05627278580686348
23-02-20-05,12.5,4,45,1.0600419096151987,1.0727304816324645,1.0094081803460586,1.1106756388843388,0.05063372926914001
23-02-20-05,12.5,4,46,1.0649614758292834,1.0762401619758593,1.01828050316388,1.1116424484946867,0.0466809726654034
23-02-20-05,12.5,4,47,1.0773187531034152,1.0794602687486625,1.0195602615459631,1.1350772446608672,0.05775849155745214
23-02-20-05,12.5,4,48,1.0683894468347233,1.0824241394123626,1.0147626819484095,1.122016211721037,0.05362676488631389
23-02-20-05,12.5,4,49,1.0617518616716066,1.0851590279500742,1.0083846717865041,1.115119051556709,0.05336718988510244
23-02-20-05,12.5,4,50,1.0792393202582997,1.0876904849709668,1.0173544590457726,1.1411241814708268,0.06188486121252704
23-02-20-05,12.5,4,51,1.089044277369976,1.0900513612582592,1.0224086802721155,1.1556798744678365,0.06663559709786039
23-02-20-05,12.5,4,52,1.0916633889079095,1.0922642873515014,1.0236159440029764,1.1597108338128426,0.06804744490493317
23-02-20-05,12.5,4,53,1.0837451681494712,1.0943584639468873,1.012820556583809,1.1546697797151333,0.07092461156566207
23-02-20-05,12.5,4,54,1.0955374255776404,1.0963577382796426,1.030210454244738,1.160864396910543,0.06532697133290245
23-02-20-05,12.5,4,55,1.1137748166918753,1.0982862009241274,1.049282890233139,1.1782667431506115,0.06449192645873632
23-02-20-05,12.5,4,56,1.1184264242649076,1.1001698891677814,1.0572539627612905,1.1795988857685247,0.06117246150361703
23-02-20-05,12.5,4,57,1.1170366510748864,1.1020314335501542,1.0571281010577023,1.1769452010920705,0.05990855001718408
23-02-20-05,12.5,4,58,1.1256766691803934,1.1038929779325275,1.0693631056274322,1.1819902327333547,0.0563135635529612
23-02-20-05,12.5,4,59,1.1457734063267708,1.105778126210991,1.0899136589907812,1.2016331536627605,0.05585974733598961
23-02-20-05,12.5,4,60,1.148079200088978,1.1077041554641265,1.0901682815947134,1.2059901185832425,0.05791091849426456
23-02-20-05,12.5,4,61,1.1404165849089622,1.109696372961968,1.0801381118738473,1.2006950579440772,0.060278473035114896
23-02-20-05,12.5,4,62,1.1457424357533457,1.1117715691048282,1.0834393153419992,1.2080455561646921,0.06230312041134643
23-02-20-05,12.5,4,63,1.1746963679790496,1.1139494543626371,1.109037674000916,1.2403550619571833,0.06565869397813369
23-02-20-05,12.5,4,64,1.1791429340839386,1.1162502258835967,1.116140030939271,1.242145837228606,0.06300290314466753
23-02-20-05,12.5,4,65,1.1649168252944946,1.1186909174071529,1.091430701050757,1.2384029495382323,0.07348612424373763
23-02-20-05,12.5,4,66,1.174802360435327,1.1212900227075617,1.1048887346306009,1.2447159862400532,0.06991362580472624
23-02-20-05,12.5,4,67,1.1856868286927542,1.1240633588285953,1.1097982991574362,1.2615753582280722,0.07588852953531794
23-02-20-05,12.5,4,68,1.1748248209555945,1.1270296628836451,1.0864776839381325,1.2631719579730565,0.08834713701746205
23-02-20-05,12.5,4,69,1.166216959555944,1.130206211951292,1.0799782789949937,1.2524556401168943,0.08623868056095023
23-02-20-05,12.5,4,70,1.1774037530024848,1.133607119701364,1.0798233386358067,1.2749841673691629,0.09758041436667807
23-02-20-05,12.5,4,71,1.1943741713960967,1.1372501498907113,1.0991457103629463,1.289602632429247,0.0952284610331505
23-02-20-05,12.5,4,72,1.1925207003951073,1.141150146206567,1.0971035136889409,1.2879378871012737,0.09541718670616643
23-02-20-05,12.5,4,73,1.1871126255393027,1.1453246290666472,1.097273943056429,1.2769513080221766,0.08983868248287392
23-02-20-05,12.5,4,74,1.2046656450629234,1.1497877121407791,1.1050776557325177,1.304253634393329,0.09958798933040573
23-02-20-05,12.5,4,75,1.2202387219667434,1.1545552124727338,1.1347857428086043,1.3056917011248825,0.08545297915813918
23-02-20-05,12.5,4,76,1.2304170594612758,1.1596429471062843,1.1427371814543181,1.3180969374682334,0.0876798780069576
23-02-20-05,12.5,4,77,1.2400411651531855,1.165065516389527,1.14322456968751,1.336857760618861,0.09681659546567552
23-02-20-05,12.5,4,78,1.273628069559733,1.1708380073488285,1.1992307064615162,1.34802543265795,0.07439736309821697
23-02-20-05,12.5,4,79,1.2921817676226297,1.1769767237062312,1.2289090258861541,1.3554545093591053,0.0632727417364755
23-02-20-05,12.5,4,80,1.3000479177633921,1.1834948057750219,1.2292485328842861,1.370847302642498,0.07079938487910602
23-02-20-05,12.5,4,81,1.315896597603957,1.1904083139381076,1.238950344947526,1.3928428502603878,0.07694625265643079
23-02-20-05,12.5,4,82,1.3281161060929298,1.1977308751870455,1.2664043161558807,1.389827896029979,0.06171178993704922
23-02-20-05,12.5,4,83,1.3381230250000953,1.2054766031916628,1.280566368489092,1.3956796815110986,0.05755665651100322
23-02-20-05,12.5,4,84,1.3441978052258492,1.2136596116217868,1.284012591969516,1.4043830184821824,0.060185213256333164
23-02-20-05,12.5,4,85,1.3573727071285249,1.222294257486379,1.3179778472733756,1.396767566983674,0.03939485985514927
23-02-20-05,12.5,4,86,1.3717642426490786,1.2313919777247828,1.3314491319503723,1.412079353347785,0.0403151106987063
23-02-20-05,12.5,4,87,1.3806558310985568,1.2409659126502852,1.332469233166581,1.4288424290305326,0.04818659793197586
23-02-20-05,12.5,4,88,1.3745971530675891,1.2510277425413636,1.321585862756919,1.4276084433782592,0.053011290310670194
23-02-20-05,12.5,4,89,1.387880784273148,1.2615874443025517,1.3301713629960272,1.4455902055502687,0.057709421277120816
23-02-20-05,12.5,4,90,1.3708969518542293,1.2726571848905963,1.296541361427618,1.4452525422808407,0.07435559042661125
23-02-20-05,12.5,4,91,1.3672908619046216,1.2842428044447365,1.294342548064841,1.4402391757444022,0.0729483138397807
23-02-20-05,12.5,4,92,1.394360984861851,1.29635452320864,1.3043993134035368,1.4843226563201652,0.08996167145831419
23-02-20-05,12.5,4,93,1.3907966271042824,1.3089987896693835,1.298797423806716,1.482795830401849,0.09199920329756647
23-02-20-05,12.5,4,94,1.4066008523106577,1.322179253913991,1.302158812834632,1.5110428917866834,0.1044420394760256
23-02-20-05,12.5,4,95,1.424461053311825,1.3358995660294863,1.3180102386050907,1.5309118680185592,0.10645081470673418
23-02-20-05,12.5,4,96,1.4315340355038646,1.3501641061202994,1.3220409176435823,1.5410271533641469,0.10949311786028224
23-02-20-05,12.5,4,97,1.4426319614052772,1.3649705624646478,1.3254759125531783,1.559788010257376,0.11715604885209896
23-02-20-05,12.5,4,98,1.462757728993893,1.380318570053829,1.3536102850965281,1.5719051728912576,0.10914744389736467
23-02-20-05,12.5,4,99,1.48827232927084,1.3962056954964934,1.3541056967919205,1.6224389617497594,0.1341666324789194
23-02-20-05,12.5,4,100,1.515814266204834,1.4126236652620532,1.4129196612357577,1.6187088711739102,0.10289460496907613
23-02-20-05,12.5,4,101,1.5383639460802079,1.429566882550404,1.443338620608193,1.6333892715522227,0.09502532547201487
23-02-20-05,12.5,4,102,1.5443694458405177,1.4470248837787432,1.445866640334355,1.6428722513466805,0.09850280550616282
23-02-20-05,12.5,4,103,1.561945925752322,1.464989395416482,1.4934435291198733,1.6304483223847708,0.06850239663244861
23-02-20-05,12.5,4,104,1.5729894773165387,1.4834452087676868,1.497903473675843,1.6480754809572344,0.0750860036406958
23-02-20-05,12.5,4,105,1.5735738352934523,1.5023773584755578,1.4989066728173766,1.648240997769528,0.07466716247607579
23-02-20-05,12.5,4,106,1.6063953564564388,1.5217702708354577,1.5011126919534414,1.7116780209594362,0.10528266450299742
23-02-20-05,12.5,4,107,1.6220381126801175,1.5416052087339958,1.5117033916605196,1.7323728336997155,0.11033472101959806
23-02-20-05,12.5,4,108,1.644862572948138,1.561866598466535,1.536833800081531,1.7528913458147453,0.10802877286660711
23-02-20-05,12.5,4,109,1.6491817841927214,1.5825308361369852,1.537343645812157,1.7610199225732859,0.11183813838056438
23-02-20-05,12.5,4,110,1.673809016744296,1.6035795496406577,1.5695352372933948,1.7780827961951973,0.1042737794509012
23-02-20-05,12.5,4,111,1.6727220366398496,1.6249913251336767,1.5676859270412162,1.777758146238483,0.10503610959863337
23-02-20-05,12.5,4,112,1.7045768171548843,1.646746695485246,1.5731260817187507,1.836027552591018,0.13145073543613353
23-02-20-05,12.5,4,113,1.7335533767938616,1.6688246118601926,1.620001342758267,1.8471054108294562,0.1135520340355946
23-02-20-05,12.5,4,114,1.7520255357027057,1.6912067021538277,1.6360499770637549,1.8680010943416565,0.11597555863895086
23-02-20-05,12.5,4,115,1.8009351581335067,1.7138748376005974,1.6889926215529119,1.9128776947141015,0.11194253658059487
23-02-20-05,12.5,4,116,1.8192493945360184,1.73681271447846,1.6892179299169832,1.9492808591550537,0.1300314646190353
23-02-20-05,12.5,4,117,1.8506755203008651,1.7600058541088859,1.7092041223491823,1.992146918252548,0.1414713979516828
23-02-20-05,12.5,4,118,1.8740431159734725,1.7834444012569095,1.7340627336729497,2.0140234982739953,0.13998038230052287
23-02-20-05,12.5,4,119,1.908212062716484,1.807119109035403,1.7575811342863659,2.058842991146602,0.15063092843011808
23-02-20-05,12.5,4,120,1.9517025262117387,1.8310265706964768,1.7902205447004143,2.113184507723063,0.16148198151132445
23-02-20-05,12.5,4,121,2.0190143674612044,1.8551630144835394,1.8820564754462965,2.1559722594761124,0.13695789201490802
23-02-20-05,12.5,4,122,2.0466236263513564,1.8795344022053968,1.899706379428022,2.193540873274691,0.1469172469233345
23-02-20-05,12.5,4,123,2.0798341184854507,1.9041468173404228,1.9600358557141655,2.1996323812567358,0.11979826277128523
23-02-20-05,12.5,4,124,2.1190060019493107,1.9290129135236351,2.018151117018387,2.2198608868802343,0.10085488493092365
23-02-20-05,12.5,4,125,2.137238174676895,1.9541489944770754,2.0410712481967623,2.233405101157028,0.09616692648013285
23-02-20-05,12.5,4,126,2.1551493704319,1.9795801241316433,2.065833911748732,2.244464829115068,0.08931545868316802
23-02-20-05,12.5,4,127,2.1708001196384434,2.0053322181052113,2.089407937583787,2.2521923016931,0.08139218205465644
23-02-20-05,12.5,4,128,2.201923042535782,2.03144043890278,2.1484720298929174,2.2553740551786463,0.053451012642864615
23-02-20-05,12.5,4,129,2.2120254953702294,2.057945424159885,2.16886325511794,2.2551877356225187,0.04316224025228948
23-02-20-05,12.5,4,130,2.226032390197118,2.0848920699469264,2.1720940291748443,2.279970751219392,0.05393836102227373
23-02-20-05,12.5,4,131,2.2306228240331016,2.112329895777866,2.171629795907899,2.2896158521583043,0.058993028125202684
23-02-20-05,12.5,4,132,2.2497068365414936,2.140314869653742,2.169511035967779,2.3299026371152083,0.08019580057371445
23-02-20-05,12.5,4,133,2.281029296716054,2.168911841454019,2.1964135192965224,2.365645074135586,0.08461577741953154
23-02-20-05,12.5,4,134,2.3111855812867486,2.1981868777538365,2.1972293604453754,2.4251418021281217,0.11395622084137316
23-02-20-05,12.5,4,135,2.3545921631654108,2.2282134669719493,2.2140009291651768,2.4951833971656447,0.14059123400023393
23-02-20-05,12.5,4,136,2.412296313842138,2.2590677742575975,2.233622818422541,2.5909698092617353,0.17867349541959737
23-02-20-05,12.5,4,137,2.4683739610513054,2.290833264934068,2.2781266095682313,2.6586213125343794,0.19024735148307406
23-02-20-05,12.5,4,138,2.484760003089905,2.3235952293681628,2.304525162891779,2.6649948432880306,0.18023484019812586
23-02-20-05,12.5,4,139,2.54567700902621,2.3574446763963515,2.3662363248631735,2.7251176931892465,0.17944068416303652
23-02-20-05,12.5,4,140,2.5913475243250526,2.392474500733403,2.4154397860003263,2.767255262649779,0.17590773832472625
23-02-20-05,12.5,4,141,2.6460299162069956,2.42878094300719,2.480308919907792,2.811750912506199,0.16572099629920325
23-02-20-05,12.5,4,142,2.6886691538492844,2.46646194721953,2.533924438781376,2.843413868917193,0.15474471506790832
23-02-20-05,12.5,4,143,2.758184669415156,2.505615335702673,2.579365521965702,2.9370038168646104,0.17881914744945435
23-02-20-05,12.5,4,144,2.8113832811514543,2.5463391741280046,2.625361578735592,2.9974049835673164,0.18602170241586224
23-02-20-05,12.5,4,145,2.8815127054850262,2.5887320756799634,2.6509723630831075,3.112053047886945,0.23054034240191865
23-02-20-05,12.5,4,146,2.9167167643706007,2.6328868134037493,2.678040305467392,3.1553932232738093,0.23867645890320865
23-02-20-05,12.5,4,147,2.924550000826518,2.6788903810401075,2.6899341495203952,3.1591658521326407,0.23461585130612295
23-02-20-05,12.5,4,148,3.000509333610535,2.7268274606080003,2.815665827575696,3.1853528396453736,0.18484350603483868
23-02-20-05,12.5,4,149,3.0421931445598602,2.776771844700102,2.856331595323033,3.2280546937966874,0.1858615492368273
23-02-20-05,12.5,4,150,3.107686090469361,2.8287846722740686,2.909661895844583,3.3057102850941393,0.1980241946247783
23-02-20-05,12.5,4,151,3.15195301771164,2.8829186870874013,2.9650150690951205,3.3388909663281594,0.1869379486165196
23-02-20-05,12.5,4,152,3.22180666923523,2.9392069832624528,3.0342395194115688,3.409373819058891,0.18756714982366093
23-02-20-05,12.5,4,153,3.2842205464839944,2.9976636136342667,3.0420913380073245,3.5263497549606644,0.24212920847667008
23-02-20-05,12.5,4,154,3.3086166143417364,3.0582876656810867,3.076672824385255,3.5405604042982177,0.23194378995648124
23-02-20-05,12.5,4,155,3.3714718580245973,3.121053467124176,3.0682281411590404,3.674715574890154,0.3032437168655569
23-02-20-05,12.5,4,156,3.3977021396160128,3.1859131409887325,3.1053881455493624,3.690016133682663,0.2923139940666502
23-02-20-05,12.5,4,157,3.514669728279114,3.2527879518559044,3.236385953839288,3.79295350271894,0.278283774439826
23-02-20-05,12.5,4,158,3.5861979961395267,3.3215906018110273,3.3048191535793996,3.867576838699654,0.2813788425601271
23-02-20-05,12.5,4,159,3.659642916917801,3.3921958776604737,3.3839060823618095,3.9353797514737927,0.27573683455599185
23-02-20-05,12.5,4,160,3.7214655637741085,3.4644537304101544,3.433315903375059,4.009615224173158,0.2881496603990496
23-02-20-05,12.5,4,161,3.793027317523956,3.538196073552602,3.5299295414337335,4.056125093614178,0.2630977760902225
23-02-20-05,12.5,4,162,3.862120048205058,3.613231323145131,3.5847740767721166,4.139466019637999,0.27734597143294154
23-02-20-05,12.5,4,163,3.9445659939448046,3.689347439549023,3.598029205016754,4.291102782872855,0.3465367889280504
23-02-20-05,12.5,4,164,4.0806808137893675,3.766311106159949,3.739134446734954,4.422227180843781,0.34154636705441366
23-02-20-05,12.5,4,165,4.152661159038544,3.8438784971646873,3.771080349868279,4.53424196820881,0.38158080917026566
23-02-20-05,12.5,4,166,4.249260803461075,3.9217986082455365,3.9619243442129557,4.536597262709194,0.28733645924811946
23-02-20-05,12.5,4,167,4.3427141928672786,3.9997998729278925,4.00235123685171,4.683077148882847,0.340362956015569
23-02-20-05,12.5,4,168,4.417504575252533,4.07762392588522,4.096588833898146,4.73842031660692,0.32091574135438705
23-02-20-05,12.5,4,169,4.5089437508583075,4.155011063425744,4.19883271135304,4.819054790363575,0.31011103950526714
23-02-20-05,12.5,4,170,4.606887396574021,4.231714722170975,4.300564541648106,4.913210251499936,0.3063228549259149
23-02-20-05,12.5,4,171,4.721713968515397,4.307506954186247,4.443522941601979,4.999904995428815,0.27819102691341807
23-02-20-05,12.5,4,172,4.797575651009878,4.382187613033065,4.564352837966209,5.0307984640535475,0.23322281304366896
23-02-20-05,12.5,4,173,4.8255323310693115,4.455585266290855,4.603915115187161,5.047149546951462,0.22161721588215041
23-02-20-05,12.5,4,174,4.874707418680191,4.527569849191986,4.636753264230311,5.112661573130071,0.23795415444987952
23-02-20-05,12.5,4,175,4.915748417377473,4.598049257873879,4.679934585169555,5.151562249585391,0.23581383220791752
23-02-20-05,12.5,4,176,4.99466525912285,4.666971904439925,4.841129955247442,5.148200562998258,0.1535353038754083
23-02-20-05,12.5,4,177,5.065396720170975,4.734337788890123,4.818302665756403,5.312490774585547,0.24709405441457194
23-02-20-05,12.5,4,178,5.124972146749497,4.800180248685962,4.911292900790037,5.3386513927089565,0.2136792459594597
23-02-20-05,12.5,4,179,5.191128492355347,4.8645716772200895,4.960800318120457,5.421456666590236,0.23032817423488972
23-02-20-05,12.5,4,180,5.207145357131957,4.927628268929445,4.982687377930034,5.431603336333879,0.22445797920192262
23-02-20-05,12.5,4,181,5.200234323740005,4.989482521973009,4.973588222398265,5.426880425081745,0.22664610134174015
23-02-20-05,12.5,4,182,5.2310330986976625,5.050305017084382,5.014713512843075,5.44735268455225,0.2163195858545876
23-02-20-05,12.5,4,183,5.322910493612289,5.11028288205834,5.090480191734718,5.55534079548986,0.23243030187757074
23-02-20-05,12.5,4,184,5.376943963766098,5.169616506672516,5.123906180281368,5.629981747250827,0.2530377834847298
23-02-20-05,12.5,4,185,5.429608339071273,5.22851844766129,5.187607957812672,5.671608720329875,0.24200038125860165
23-02-20-05,12.5,4,186,5.4668271362781535,5.287211116994006,5.243261640724693,5.690392631831614,0.22356549555346056
23-02-20-05,12.5,4,187,5.495759648084641,5.345922280100979,5.234921425332226,5.756597870837055,0.26083822275241486
23-02-20-05,12.5,4,188,5.587896293401719,5.404872767247175,5.268987597095976,5.906804989707461,0.3189086963057424
23-02-20-05,12.5,4,189,5.6487205684185025,5.4642864504367505,5.288519910800294,6.008921226036711,0.36020065761820835
23-02-20-05,12.5,4,190,5.7307419836521145,5.524379049812838,5.3901438011484535,6.0713401661557755,0.34059818250366086
23-02-20-05,12.5,4,191,5.833211541175843,5.585357160301012,5.5489991955706985,6.117423886780988,0.2842123456051444
23-02-20-05,12.5,4,192,5.933662116527558,5.647413263157016,5.681598906953381,6.1857253261017355,0.2520632095741775
23-02-20-05,12.5,4,193,6.011227130889893,5.710721832540614,5.705975373851092,6.316478887928693,0.3052517570388004
23-02-20-05,12.5,4,194,6.078756892681123,5.775435685428551,5.772329111431732,6.385184673930514,0.3064277812493906
23-02-20-05,12.5,4,195,6.177611839771272,5.841676004710035,5.877437570577635,6.477786108964908,0.30017426919363643
23-02-20-05,12.5,4,196,6.287637042999267,5.90953306920413,6.0549800434292775,6.520294042569257,0.23265699956998953
23-02-20-05,12.5,4,197,6.3559041857719425,5.979057250111774,6.136058366687801,6.575750004856084,0.2198458190841413
23-02-20-05,12.5,4,198,6.421751141548158,6.050253900893935,6.167045514271097,6.6764567688252185,0.25470562727706053
23-02-20-05,12.5,4,199,6.4582424640655525,6.123072650349677,6.2189909776221395,6.6974939505089655,0.239251486443413
23-02-20-05,12.5,4,200,6.568365991115571,6.197413729433671,6.305678993350572,6.83105298888057,0.26268699776499943
23-02-20-05,12.5,4,201,6.676955449581147,6.273121401099548,6.397171786877183,6.956739112285111,0.2797836627039642
23-02-20-05,12.5,4,202,6.711070501804352,6.349991990491356,6.4600226716183355,6.962118331990369,0.25104783018601695
23-02-20-05,12.5,4,203,6.7670473814010625,6.427760257951996,6.496225025224828,7.037869737577297,0.2708223561762342
23-02-20-05,12.5,4,204,6.821403014659881,6.5061385766239574,6.579070076334256,7.063735952985507,0.24233293832562566
23-02-20-05,12.5,4,205,6.851127517223359,6.584804035475162,6.619374369015875,7.082880665430843,0.2317531482074837
23-02-20-05,12.5,4,206,6.911434698104859,6.663417906429755,6.66961652634755,7.153252869862168,0.2418181717573087
23-02-20-05,12.5,4,207,6.967810440063478,6.741646814872858,6.734801103793889,7.200819776333067,0.23300933626958892
23-02-20-05,12.5,4,208,6.976308631896974,6.819170769842008,6.746453204511246,7.2061640592827025,0.22985542738572798
23-02-20-05,12.5,4,209,7.06931289434433,6.89569362760997,6.856226424074783,7.282399364613878,0.21308647026954772
23-02-20-05,12.5,4,210,7.142570185661317,6.970963288832936,6.82517317916138,7.459967192161253,0.31739700649993646
23-02-20-05,12.5,4,211,7.131129443645478,7.044772428567928,6.8142468137311365,7.44801207355982,0.31688262991434213
23-02-20-05,12.5,4,212,7.227034997940064,7.116958496272797,6.9283920610875525,7.525677934792575,0.298642936852511
23-02-20-05,12.5,4,213,7.277096951007843,7.187415152745572,6.9606515004313865,7.5935424015843,0.31644545057645673
23-02-20-05,12.5,4,214,7.315516078472138,7.2560835099155945,7.020781090956791,7.610251065987485,0.2947349875153471
23-02-20-05,12.5,4,215,7.408933341503143,7.322948724095632,7.112498342481112,7.705368340525174,0.2964349990220306
23-02-20-05,12.5,4,216,7.430258667469025,7.388039022625338,7.140417127850294,7.720100207087756,0.2898415396187308
23-02-20-05,12.5,4,217,7.542853629589081,7.451416700323261,7.165040256330153,7.92066700284801,0.3778133732589288
23-02-20-05,12.5,4,218,7.594591665267945,7.513179092843381,7.2732196272447664,7.915963703291124,0.32137203802317826
23-02-20-05,12.5,4,219,7.626755106449128,7.573444463005283,7.305578888166833,7.947931324731423,0.32117621828229465
23-02-20-05,12.5,4,220,7.6282585024833685,7.6323578409334,7.306007875215269,7.950509129751468,0.32225062726809933
23-02-20-05,12.5,4,221,7.734006071090699,7.690076910387178,7.431557434934053,8.036454707247344,0.30244863615664574
23-02-20-05,12.5,4,222,7.760283720493318,7.746779795613402,7.459200333698536,8.061367107288099,0.3010833867947813
23-02-20-05,12.5,4,223,7.834150004386903,7.802656301137333,7.490911425660666,8.177388583113139,0.3432385787262365
23-02-20-05,12.5,4,224,7.924958825111389,7.85790985847579,7.612114001896096,8.237803648326683,0.31284482321529383
23-02-20-05,12.5,4,225,7.9940558671951285,7.9127550927458,7.635772613596249,8.352339120794008,0.35828325359887986
23-02-20-05,12.5,4,226,8.068398785591125,7.967413929238438,7.760060371351635,8.376737199830615,0.30833841423949004
23-02-20-05,12.5,4,227,8.14504554271698,8.022124353627685,7.7148881954147415,8.575202890019218,0.4301573473022385
23-02-20-05,12.5,4,228,8.188375031948091,8.077130191726763,7.8123999770947545,8.564350086801428,0.3759750548533369
23-02-20-05,12.5,4,229,8.34063323736191,8.132679162775048,7.86898028955879,8.81228618516503,0.4716529478031202
23-02-20-05,12.5,4,230,8.415004837512972,8.189032126325213,7.966139319795572,8.863870355230372,0.44886551771740013
23-02-20-05,12.5,4,231,8.499752902984621,8.246441181721064,8.029181924735651,8.970323881233591,0.4705709782489696
23-02-20-05,12.5,4,232,8.6624395608902,8.30516572848046,8.16003535391623,9.164843767864168,0.5024042069739693
23-02-20-05,12.5,4,233,8.654966068267823,8.365453972521047,8.147445968160277,9.16248616837537,0.507520100107547
23-02-20-05,12.5,4,234,8.7806245803833,8.42754097944719,8.240875991944817,9.320373168821783,0.5397485884384824
23-02-20-05,12.5,4,235,8.858323097229004,8.491643321088997,8.305112997070946,9.411533197387062,0.5532101001580575
23-02-20-05,12.5,4,236,8.876568341255188,8.557955182076157,8.34341804208852,9.409718640421858,0.53315029916667
23-02-20-05,12.5,4,237,8.949400615692138,8.626636679559466,8.348434752813446,9.55036647857083,0.6009658628786916
23-02-20-05,12.5,4,238,9.166011595726012,8.697820190028338,8.600443860473044,9.73157933097898,0.5655677352529678
23-02-20-05,12.5,4,239,9.167016696929931,8.77158406868423,8.601216863170059,9.732816530689803,0.5657998337598722
23-02-20-05,12.5,4,240,9.254474067687989,8.847981850136827,8.714749441087264,9.794198694288713,0.539724626600724
23-02-20-05,12.5,4,241,9.389885115623475,8.927004774177274,8.767709583217256,10.012060648029694,0.6221755324062197
23-02-20-05,12.5,4,242,9.490747833251953,9.008602226265499,8.784489007554955,10.197006658948952,0.7062588256969988


==> pressure_dat_23-03-06-04_FFN.csv <==
Versuch,Concentration,Aging,Zeit (s),Druck (bar),Pred (bar)
23-03-06-04,25.0,22,0,0.163648322224617,0.5003605786971925
23-03-06-04,25.0,22,1,,0.5606600163379887
23-03-06-04,25.0,22,2,,0.6212079032355691
23-03-06-04,25.0,22,3,,0.6818725929179261
23-03-06-04,25.0,22,4,,0.7425195188434315
23-03-06-04,25.0,22,5,0.2447798810899257,0.8030158178444027
23-03-06-04,25.0,22,6,,0.8632235166313222
23-03-06-04,25.0,22,7,,0.9230107253930466
23-03-06-04,25.0,22,8,,0.9822467710141076
23-03-06-04,25.0,22,9,,1.0408036571095214
23-03-06-04,25.0,22,10,0.981426239013672,1.0985643375553762
23-03-06-04,25.0,22,11,,1.1554134696017053
23-03-06-04,25.0,22,12,,1.2112449573856705
23-03-06-04,25.0,22,13,,1.265963168627236
23-03-06-04,25.0,22,14,,1.3194801362291169
23-03-06-04,25.0,22,15,1.883633017539978,1.3717192083638043
23-03-06-04,25.0,22,16,,1.4226126150822138
23-03-06-04,25.0,22,17,,1.4721036583659024
23-03-06-04,25.0,22,18,,1.520145860440094
23-03-06-04,25.0,22,19,,1.566703937130221
23-03-06-04,25.0,22,20,1.981942892074585,1.6117513644705739
23-03-06-04,25.0,22,21,,1.6552723254173805
23-03-06-04,25.0,22,22,,1.697257573083513
23-03-06-04,25.0,22,23,,1.7377101492081584
23-03-06-04,25.0,22,24,,1.7766367456175274
23-03-06-04,25.0,22,25,2.1431919932365417,1.8140530576858247
23-03-06-04,25.0,22,26,,1.8499803775873582
23-03-06-04,25.0,22,27,,1.8844469326617825
23-03-06-04,25.0,22,28,,1.917483870318371
23-03-06-04,25.0,22,29,,1.9491274480882317
23-03-06-04,25.0,22,30,2.145372748374939,1.9794163568938214
23-03-06-04,25.0,22,31,,2.0083946411185662
23-03-06-04,25.0,22,32,,2.036103668415408
23-03-06-04,25.0,22,33,,2.0625906465765276
23-03-06-04,25.0,22,34,,2.087902905063672
23-03-06-04,25.0,22,35,2.3426308631896973,2.11208728666032
23-03-06-04,25.0,22,36,,2.135191364167354
23-03-06-04,25.0,22,37,,2.157263318733494
23-03-06-04,25.0,22,38,,2.1783503581509214
23-03-06-04,25.0,22,39,,2.198498473516141
23-03-06-04,25.0,22,40,2.237467110157013,2.217752439229984
23-03-06-04,25.0,22,41,,2.2361573947019844
23-03-06-04,25.0,22,42,,2.2537564109590273
23-03-06-04,25.0,22,43,,2.27059207234973
23-03-06-04,25.0,22,44,,2.286702583118279
23-03-06-04,25.0,22,45,2.276780486106873,2.302129554256752
23-03-06-04,25.0,22,46,,2.316907053244041
23-03-06-04,25.0,22,47,,2.3310717026199566
23-03-06-04,25.0,22,48,,2.3446576915329596
23-03-06-04,25.0,22,49,,2.357698965792375
23-03-06-04,25.0,22,50,2.400623679161072,2.3702224143726154
23-03-06-04,25.0,22,51,,2.3822605230481964
23-03-06-04,25.0,22,52,,2.3938396941152607
23-03-06-04,25.0,22,53,,2.404987668235192
23-03-06-04,25.0,22,54,,2.415726345930136
23-03-06-04,25.0,22,55,2.4569767713546757,2.4260818861571
23-03-06-04,25.0,22,56,,2.4360757027599598
23-03-06-04,25.0,22,57,,2.445728479565186
23-03-06-04,25.0,22,58,,2.4550595620340077
23-03-06-04,25.0,22,59,,2.46408939065376
23-03-06-04,25.0,22,60,2.285059094429016,2.4728346341551877
23-03-06-04,25.0,22,61,,2.481311596260332
23-03-06-04,25.0,22,62,,2.48953585067383
23-03-06-04,25.0,22,63,,2.497522849430751
23-03-06-04,25.0,22,64,,2.505285124496545
23-03-06-04,25.0,22,65,2.484530031681061,2.5128387362541185
23-03-06-04,25.0,22,66,,2.5201932965993024
23-03-06-04,25.0,22,67,,2.527362067514952
23-03-06-04,25.0,22,68,,2.5343552692447338
23-03-06-04,25.0,22,69,,2.5411839737192894
23-03-06-04,25.0,22,70,2.459025859832764,2.5478581578431507
23-03-06-04,25.0,22,71,,2.554388285199122
23-03-06-04,25.0,22,72,,2.5607818993003852
23-03-06-04,25.0,22,73,,2.5670476386862324
23-03-06-04,25.0,22,74,,2.573195115252493
23-03-06-04,25.0,22,75,2.4198293685913086,2.5792311424949466
23-03-06-04,25.0,22,76,,2.585163628935478
23-03-06-04,25.0,22,77,,2.590999874748137
23-03-06-04,25.0,22,78,,2.596746815098269
23-03-06-04,25.0,22,79,,2.6024100467859776
23-03-06-04,25.0,22,80,2.589083135128021,2.607997600002717
23-03-06-04,25.0,22,81,,2.6135159232355623
23-03-06-04,25.0,22,82,,2.6189698832672135
23-03-06-04,25.0,22,83,,2.624366415263016
23-03-06-04,25.0,22,84,,2.62971038600567
23-03-06-04,25.0,22,85,2.686266839504242,2.6350090956692225
23-03-06-04,25.0,22,86,,2.640267167697238
23-03-06-04,25.0,22,87,,2.645489712211551
23-03-06-04,25.0,22,88,,2.650683299368805
23-03-06-04,25.0,22,89,,2.655853160960401
23-03-06-04,25.0,22,90,2.6848491430282597,2.661004528777741
23-03-06-04,25.0,22,91,,2.6661420262643887
23-03-06-04,25.0,22,92,,2.6712721019074204
23-03-06-04,25.0,22,93,,2.6764012041939127
23-03-06-04,25.0,22,94,,2.681532983210889
23-03-06-04,25.0,22,95,2.6031277775764465,2.686674130784561
23-03-06-04,25.0,22,96,,2.69182939202806
23-03-06-04,25.0,22,97,,2.6970060671154346
23-03-06-04,25.0,22,98,,2.7022078061337096
23-03-06-04,25.0,22,99,,2.7074430042830397
23-03-06-04,25.0,22,100,2.76835572719574,2.712715189980883
23-03-06-04,25.0,22,101,,2.718032758427394
23-03-06-04,25.0,22,102,,2.72340215810965
23-03-06-04,25.0,22,103,,2.728827647462512
23-03-06-04,25.0,22,104,,2.7343190817209453
23-03-06-04,25.0,22,105,2.910792827606201,2.739880110971975
23-03-06-04,25.0,22,106,,2.745521077128836
23-03-06-04,25.0,22,107,,2.7512486720177387
23-03-06-04,25.0,22,108,,2.7570708041605707
23-03-06-04,25.0,22,109,,2.7629944087226765
23-03-06-04,25.0,22,110,2.857309877872467,2.76903043596513
23-03-06-04,25.0,22,111,,2.775186916079384
23-03-06-04,25.0,22,112,,2.781471879256892
23-03-06-04,25.0,22,113,,2.7878972491152667
23-03-06-04,25.0,22,114,,2.794471542524231
23-03-06-04,25.0,22,115,3.02277535200119,2.8012077781275053
23-03-06-04,25.0,22,116,,2.808115202812217
23-03-06-04,25.0,22,117,,2.8152069568916542
23-03-06-04,25.0,22,118,,2.822497154035644
23-03-06-04,25.0,22,119,,2.829995406140016
23-03-06-04,25.0,22,120,2.8258825540542603,2.8377197507181497
23-03-06-04,25.0,22,121,,2.845683328083332
23-03-06-04,25.0,22,122,,2.853901438183672
23-03-06-04,25.0,22,123,,2.8623920881151577
23-03-06-04,25.0,22,124,,2.871171946608532
23-03-06-04,25.0,22,125,2.9495465755462646,2.880260541629375
23-03-06-04,25.0,22,126,,2.8896774011432664
23-03-06-04,25.0,22,127,,2.899441505602733
23-03-06-04,25.0,22,128,,2.9095770064169177
23-03-06-04,25.0,22,129,,2.920106169116669
23-03-06-04,25.0,22,130,2.9716389179229736,2.93105247592851
23-03-06-04,25.0,22,131,,2.942444458366013
23-03-06-04,25.0,22,132,,2.9543046252991614
23-03-06-04,25.0,22,133,,2.966663637458959
23-03-06-04,25.0,22,134,,2.9795520339068418
23-03-06-04,25.0,22,135,3.1301977038383484,2.99299846782595
23-03-06-04,25.0,22,136,,3.007037310869096
23-03-06-04,25.0,22,137,,3.02169964961077
23-03-06-04,25.0,22,138,,3.0370208290603227
23-03-06-04,25.0,22,139,,3.05303722841843
23-03-06-04,25.0,22,140,3.415049433708191,3.0697848010422804
23-03-06-04,25.0,22,141,,3.0873012644977917
23-03-06-04,25.0,22,142,,3.1056250663682854
23-03-06-04,25.0,22,143,,3.1247944717327334
23-03-06-04,25.0,22,144,,3.1448476240005383
23-03-06-04,25.0,22,145,3.275883674621582,3.165824856633319
23-03-06-04,25.0,22,146,,3.187762609666534
23-03-06-04,25.0,22,147,,3.2106997565269917
23-03-06-04,25.0,22,148,,3.2346716118066516
23-03-06-04,25.0,22,149,,3.2597126992452856
23-03-06-04,25.0,22,150,3.2041220664978027,3.285856204217422
23-03-06-04,25.0,22,151,,3.3131323616105783
23-03-06-04,25.0,22,152,,3.3415667524513166
23-03-06-04,25.0,22,153,,3.3711839844096585
23-03-06-04,25.0,22,154,,3.40200124331201
23-03-06-04,25.0,22,155,3.329926311969757,3.4340321865673205
23-03-06-04,25.0,22,156,,3.467283901427895
23-03-06-04,25.0,22,157,,3.5017626538764586
23-03-06-04,25.0,22,158,,3.537462360434638
23-03-06-04,25.0,22,159,,3.574374078389223
23-03-06-04,25.0,22,160,3.791171669960022,3.6124801960703214
23-03-06-04,25.0,22,161,,3.65175525412094
23-03-06-04,25.0,22,162,,3.6921690480709524
23-03-06-04,25.0,22,163,,3.733683312841388
23-03-06-04,25.0,22,164,,3.7762550382401434
23-03-06-04,25.0,22,165,4.028971612453461,3.8198313588401516
23-03-06-04,25.0,22,166,,3.864354877022955
23-03-06-04,25.0,22,167,,3.9097645146656825
23-03-06-04,25.0,22,168,,3.9559918934714116
23-03-06-04,25.0,22,169,,4.002968087630167
23-03-06-04,25.0,22,170,3.900463581085205,4.050621616271059
23-03-06-04,25.0,22,171,,4.098875036714388
23-03-06-04,25.0,22,172,,4.1476547388718314
23-03-06-04,25.0,22,173,,4.196884618428934
23-03-06-04,25.0,22,174,,4.246491612810426
23-03-06-04,25.0,22,175,4.561770439147949,4.296402537771472
23-03-06-04,25.0,22,176,,4.346549623362988
23-03-06-04,25.0,22,177,,4.396868506383779
23-03-06-04,25.0,22,178,,4.447295066971786
23-03-06-04,25.0,22,179,,4.497773458795537
23-03-06-04,25.0,22,180,4.520924746990204,4.54825270230626
23-03-06-04,25.0,22,181,,4.598683156320426
23-03-06-04,25.0,22,182,,4.649025399898172
23-03-06-04,25.0,22,183,,4.699238065386557
23-03-06-04,25.0,22,184,,4.7492884236719295
23-03-06-04,25.0,22,185,4.80661278963089,4.799146422371123
23-03-06-04,25.0,22,186,,4.848786024196699
23-03-06-04,25.0,22,187,,4.89818301690473
23-03-06-04,25.0,22,188,,4.947317325016581
23-03-06-04,25.0,22,189,,4.996172523140642
23-03-06-04,25.0,22,190,5.030052185058594,5.0447262240765
23-03-06-04,25.0,22,191,,5.09296662587611
23-03-06-04,25.0,22,192,,5.140873774730403
23-03-06-04,25.0,22,193,,5.188434165317393
23-03-06-04,25.0,22,194,,5.235630033880225
23-03-06-04,25.0,22,195,5.215831518173218,5.28244702340994
23-03-06-04,25.0,22,196,,5.32886664013228
23-03-06-04,25.0,22,197,,5.374871485299097
23-03-06-04,25.0,22,198,,5.420439171709974
23-03-06-04,25.0,22,199,,5.465555707364652
23-03-06-04,25.0,22,200,5.9278244972229,5.510198461723583
23-03-06-04,25.0,22,201,,5.554346507621157
23-03-06-04,25.0,22,202,,5.597980134587447
23-03-06-04,25.0,22,203,,5.641080118830788
23-03-06-04,25.0,22,204,,5.683624803168172
23-03-06-04,25.0,22,205,5.921456336975098,5.725599587251502
23-03-06-04,25.0,22,206,,5.766984760610846
23-03-06-04,25.0,22,207,,5.807765966237243
23-03-06-04,25.0,22,208,,5.847929820478269
23-03-06-04,25.0,22,209,,5.8874687798207415
23-03-06-04,25.0,22,210,5.790517568588257,5.926373110699263
23-03-06-04,25.0,22,211,,5.964641839757292
23-03-06-04,25.0,22,212,,6.0022774003861805
23-03-06-04,25.0,22,213,,6.039281739299005
23-03-06-04,25.0,22,214,,6.075669456843865
23-03-06-04,25.0,22,215,5.96835470199585,6.111453206655779
23-03-06-04,25.0,22,216,,6.146655619274294
23-03-06-04,25.0,22,217,,6.181303462004257
23-03-06-04,25.0,22,218,,6.215431775681099
23-03-06-04,25.0,22,219,,6.249079737905549
23-03-06-04,25.0,22,220,6.884783426920573,6.282294799808922
23-03-06-04,25.0,22,221,,6.315134389427065
23-03-06-04,25.0,22,222,,6.347660314900257
23-03-06-04,25.0,22,223,,6.379944847951578
23-03-06-04,25.0,22,224,,6.412068047156427
23-03-06-04,25.0,22,225,6.606497287750244,6.4441201913338695
23-03-06-04,25.0,22,226,,6.4762032395814515
23-03-06-04,25.0,22,227,,6.50842815454471
23-03-06-04,25.0,22,228,,6.540919282521603
23-03-06-04,25.0,22,229,,6.573811676732031
23-03-06-04,25.0,22,230,7.476528739929199,6.607255964100528
23-03-06-04,25.0,22,231,,6.641416398543184
23-03-06-04,25.0,22,232,,6.676472564341593
23-03-06-04,25.0,22,233,,6.712623999586416
23-03-06-04,25.0,22,234,,6.750081679307655
23-03-06-04,25.0,22,235,6.392423470815023,6.789079939092268
23-03-06-04,25.0,22,236,,6.829872824997142
23-03-06-04,25.0,22,237,,6.872732390175152
23-03-06-04,25.0,22,238,,6.91795356165786
23-03-06-04,25.0,22,239,,6.965847570198866
23-03-06-04,25.0,22,240,6.797921299934387,7.016749493787
23-03-06-04,25.0,22,241,,7.071011444150532
23-03-06-04,25.0,22,242,,7.1289994033484305
23-03-06-04,25.0,22,243,,7.19108811364852
23-03-06-04,25.0,22,244,,7.257663024240561
23-03-06-04,25.0,22,245,6.700498461723328,7.329104474192481
23-03-06-04,25.0,22,246,,7.405780392276328
23-03-06-04,25.0,22,247,,7.488038753455079
23-03-06-04,25.0,22,248,,7.576186408377909
23-03-06-04,25.0,22,249,,7.670478863136514
23-03-06-04,25.0,22,250,6.972624659538269,7.77110008211692
23-03-06-04,25.0,22,251,,7.878147400973105
23-03-06-04,25.0,22,252,,7.991607679391781
23-03-06-04,25.0,22,253,,8.111347567526996
23-03-06-04,25.0,22,254,,8.237093552191066
23-03-06-04,25.0,22,255,8.866767883300781,8.368431470176304
23-03-06-04,25.0,22,256,,8.504797261367894
23-03-06-04,25.0,22,257,,8.64548962237891
23-03-06-04,25.0,22,258,,8.789682173507057
23-03-06-04,25.0,22,259,,8.936446819291632
23-03-06-04,25.0,22,260,10.084608316421509,9.084778082427022
23-03-06-04,25.0,22,261,,9.233643718302762
23-03-06-04,25.0,22,261,,9.233643718302762
23-03-06-04,25.0,22,262,,9.382001748742997
23-03-06-04,25.0,22,263,,9.528851076546536
23-03-06-04,25.0,22,264,,9.673260686183058
23-03-06-04,25.0,22,265,,9.814397384454494
23-03-06-04,25.0,22,266,,9.951546240982356
23-03-06-04,25.0,22,267,,10.084119835094874


==> pressure_dat_23-03-06-04_RNN.csv <==
Versuch,Concentration,Aging,Zeit (s),Druck (bar),Pred (bar)
23-03-06-04,25.0,22,0,0.163648322224617,-0.11399895200864085
23-03-06-04,25.0,22,1,,0.020347854380263097
23-03-06-04,25.0,22,2,,0.1533859829014026
23-03-06-04,25.0,22,3,,0.28473339111290397
23-03-06-04,25.0,22,4,,0.41401436339040343
23-03-06-04,25.0,22,5,0.2447798810899257,0.5408456405963538
23-03-06-04,25.0,22,6,,0.6648597806369794
23-03-06-04,25.0,22,7,,0.7856944515403383
23-03-06-04,25.0,22,8,,0.90300849183923
23-03-06-04,25.0,22,9,,1.0164777738058999
23-03-06-04,25.0,22,10,0.981426239013672,1.1258032336434933
23-03-06-04,25.0,22,11,,1.2307081947555711
23-03-06-04,25.0,22,12,,1.3309501696941557
23-03-06-04,25.0,22,13,,1.4263124649595726
23-03-06-04,25.0,22,14,,1.516607952757045
23-03-06-04,25.0,22,15,1.883633017539978,1.601683816109824
23-03-06-04,25.0,22,16,,1.6814208188417832
23-03-06-04,25.0,22,17,,1.7557278304468842
23-03-06-04,25.0,22,18,,1.8245536280372194
23-03-06-04,25.0,22,19,,1.8878764327602109
23-03-06-04,25.0,22,20,1.981942892074585,1.9457202135206513
23-03-06-04,25.0,22,21,,1.9981422766848214
23-03-06-04,25.0,22,22,,2.0452439730024286
23-03-06-04,25.0,22,23,,2.0871732526675224
23-03-06-04,25.0,22,24,,2.1241217452488765
23-03-06-04,25.0,22,25,2.1431919932365417,2.156330843168363
23-03-06-04,25.0,22,26,,2.1840871999269527
23-03-06-04,25.0,22,27,,2.2077202967133696
23-03-06-04,25.0,22,28,,2.2275945338822023
23-03-06-04,25.0,22,29,,2.244109230953905
23-03-06-04,25.0,22,30,2.145372748374939,2.2576783077970286
23-03-06-04,25.0,22,31,,2.2687293112716818
23-03-06-04,25.0,22,32,,2.2776807846899803
23-03-06-04,25.0,22,33,,2.2849356976594017
23-03-06-04,25.0,22,34,,2.290876457630522
23-03-06-04,25.0,22,35,2.3426308631896973,2.2958415493400572
23-03-06-04,25.0,22,36,,2.300133686671886
23-03-06-04,25.0,22,37,,2.3040067940133295
23-03-06-04,25.0,22,38,,2.3076706296987153
23-03-06-04,25.0,22,39,,2.311290786009378
23-03-06-04,25.0,22,40,2.237467110157013,2.3149937992954905
23-03-06-04,25.0,22,41,,2.318868245002177
23-03-06-04,25.0,22,42,,2.3229729503653096
23-03-06-04,25.0,22,43,,2.3273430170551066
23-03-06-04,25.0,22,44,,2.331994201280555
23-03-06-04,25.0,22,45,2.276780486106873,2.336927293893844
23-03-06-04,25.0,22,46,,2.3421347513817903
23-03-06-04,25.0,22,47,,2.3476000875180003
23-03-06-04,25.0,22,48,,2.353305538545623
23-03-06-04,25.0,22,49,,2.3592271963946496
23-03-06-04,25.0,22,50,2.400623679161072,2.3653458981082025
23-03-06-04,25.0,22,51,,2.3716414465380806
23-03-06-04,25.0,22,52,,2.378093340362165
23-03-06-04,25.0,22,53,,2.3846869183975743
23-03-06-04,25.0,22,54,,2.391406546104888
23-03-06-04,25.0,22,55,2.4569767713546757,2.398239569849089
23-03-06-04,25.0,22,56,,2.4051762560647787
23-03-06-04,25.0,22,57,,2.412207844543099
23-03-06-04,25.0,22,58,,2.419327278449137
23-03-06-04,25.0,22,59,,2.426530238513247
23-03-06-04,25.0,22,60,2.285059094429016,2.433811614613594
23-03-06-04,25.0,22,61,,2.4411712242458288
23-03-06-04,25.0,22,62,,2.4486048698098717
23-03-06-04,25.0,22,63,,2.456112855479642
23-03-06-04,25.0,22,64,,2.463695120420356
23-03-06-04,25.0,22,65,2.484530031681061,2.471350326266772
23-03-06-04,25.0,22,66,,2.4790804197319685
23-03-06-04,25.0,22,67,,2.4868861308333514
23-03-06-04,25.0,22,68,,2.4947664253795963
23-03-06-04,25.0,22,69,,2.5027242234403233
23-03-06-04,25.0,22,70,2.459025859832764,2.5107589166676947
23-03-06-04,25.0,22,71,,2.5188708700704128
23-03-06-04,25.0,22,72,,2.5270617261876387
23-03-06-04,25.0,22,73,,2.5353305724976165
23-03-06-04,25.0,22,74,,2.543677591504697
23-03-06-04,25.0,22,75,2.4198293685913086,2.5521016881827734
23-03-06-04,25.0,22,76,,2.560603714218818
23-03-06-04,25.0,22,77,,2.5691806887084265
23-03-06-04,25.0,22,78,,2.577832064138547
23-03-06-04,25.0,22,79,,2.5865551029439104
23-03-06-04,25.0,22,80,2.589083135128021,2.595347980081004
23-03-06-04,25.0,22,81,,2.6042081404889124
23-03-06-04,25.0,22,82,,2.6131311432284217
23-03-06-04,25.0,22,83,,2.6221137640559933
23-03-06-04,25.0,22,84,,2.631152596223739
23-03-06-04,25.0,22,85,2.686266839504242,2.6402422254359057
23-03-06-04,25.0,22,86,,2.6493786365967664
23-03-06-04,25.0,22,87,,2.6585567804192713
23-03-06-04,25.0,22,88,,2.6677706950946143
23-03-06-04,25.0,22,89,,2.6770164263618517
23-03-06-04,25.0,22,90,2.6848491430282597,2.6862880732469616
23-03-06-04,25.0,22,91,,2.6955795522715698
23-03-06-04,25.0,22,92,,2.704887395853003
23-03-06-04,25.0,22,93,,2.7142047296607
23-03-06-04,25.0,22,94,,2.723527781938068
23-03-06-04,25.0,22,95,2.6031277775764465,2.732850225867599
23-03-06-04,25.0,22,96,,2.7421694455535914
23-03-06-04,25.0,22,97,,2.7514822167525077
23-03-06-04,25.0,22,98,,2.7607830643338116
23-03-06-04,25.0,22,99,,2.7700700415844235
23-03-06-04,25.0,22,100,2.76835572719574,2.779341627634749
23-03-06-04,25.0,22,101,,2.7885950849195216
23-03-06-04,25.0,22,102,,2.7978296225865513
23-03-06-04,25.0,22,103,,2.8070457881488924
23-03-06-04,25.0,22,104,,2.816242790754356
23-03-06-04,25.0,22,105,2.910792827606201,2.8254223946116706
23-03-06-04,25.0,22,106,,2.834585329738241
23-03-06-04,25.0,22,107,,2.8437350637167405
23-03-06-04,25.0,22,108,,2.85287454703418
23-03-06-04,25.0,22,109,,2.8620068518471387
23-03-06-04,25.0,22,110,2.857309877872467,2.871136875355707
23-03-06-04,25.0,22,111,,2.880270092690422
23-03-06-04,25.0,22,112,,2.8894115835557246
23-03-06-04,25.0,22,113,,2.898569165221326
23-03-06-04,25.0,22,114,,2.9077476740525334
23-03-06-04,25.0,22,115,3.02277535200119,2.916957269458231
23-03-06-04,25.0,22,116,,2.9262043390907104
23-03-06-04,25.0,22,117,,2.935500198219748
23-03-06-04,25.0,22,118,,2.9448540633150793
23-03-06-04,25.0,22,119,,2.954275972116021
23-03-06-04,25.0,22,120,2.8258825540542603,2.9637796124489144
23-03-06-04,25.0,22,121,,2.9733758737400486
23-03-06-04,25.0,22,122,,2.983080086354925
23-03-06-04,25.0,22,123,,2.99290666813729
23-03-06-04,25.0,22,124,,3.0028707973656856
23-03-06-04,25.0,22,125,2.9495465755462646,3.0129903290491393
23-03-06-04,25.0,22,126,,3.0232832398662457
23-03-06-04,25.0,22,127,,3.033771552008717
23-03-06-04,25.0,22,128,,3.0444744588508237
23-03-06-04,25.0,22,129,,3.055417358914775
23-03-06-04,25.0,22,130,2.9716389179229736,3.066624342774932
23-03-06-04,25.0,22,131,,3.0781210218752477
23-03-06-04,25.0,22,132,,3.089937326929321
23-03-06-04,25.0,22,133,,3.1021023673811707
23-03-06-04,25.0,22,134,,3.1146491613096705
23-03-06-04,25.0,22,135,3.1301977038383484,3.127610453037167
23-03-06-04,25.0,22,136,,3.141021830912147
23-03-06-04,25.0,22,137,,3.1549202824831224
23-03-06-04,25.0,22,138,,3.1693443161681993
23-03-06-04,25.0,22,139,,3.1843350258637932
23-03-06-04,25.0,22,140,3.415049433708191,3.199932456066299
23-03-06-04,25.0,22,141,,3.2161789173678064
23-03-06-04,25.0,22,142,,3.233117313499546
23-03-06-04,25.0,22,143,,3.2507926622014836
23-03-06-04,25.0,22,144,,3.269248369091817
23-03-06-04,25.0,22,145,3.275883674621582,3.2885305469366184
23-03-06-04,25.0,22,146,,3.3086811109018837
23-03-06-04,25.0,22,147,,3.3297464018841243
23-03-06-04,25.0,22,148,,3.351770950945037
23-03-06-04,25.0,22,149,,3.3747950307114563
23-03-06-04,25.0,22,150,3.2041220664978027,3.3988617274189634
23-03-06-04,25.0,22,151,,3.424009488650881
23-03-06-04,25.0,22,152,,3.4502757582166
23-03-06-04,25.0,22,153,,3.4776962461341743
23-03-06-04,25.0,22,154,,3.5062997272563114
23-03-06-04,25.0,22,155,3.329926311969757,3.5361161931313942
23-03-06-04,25.0,22,156,,3.5671649283858677
23-03-06-04,25.0,22,157,,3.5994647765939947
23-03-06-04,25.0,22,158,,3.633024041703755
23-03-06-04,25.0,22,159,,3.667847453619584
23-03-06-04,25.0,22,160,3.791171669960022,3.7039278946717857
23-03-06-04,25.0,22,161,,3.741252163712288
23-03-06-04,25.0,22,162,,3.7797950143058396
23-03-06-04,25.0,22,163,,3.8195235348344387
23-03-06-04,25.0,22,164,,3.8603916125320126
23-03-06-04,25.0,22,165,4.028971612453461,3.9023408460061724
23-03-06-04,25.0,22,166,,3.9453063245426705
23-03-06-04,25.0,22,167,,3.9892073203834864
23-03-06-04,25.0,22,168,,4.033956778953092
23-03-06-04,25.0,22,169,,4.079455843727914
23-03-06-04,25.0,22,170,3.900463581085205,4.1255990271929495
23-03-06-04,25.0,22,171,,4.172273784998286
23-03-06-04,25.0,22,172,,4.219365991089629
23-03-06-04,25.0,22,173,,4.266757990995233
23-03-06-04,25.0,22,174,,4.314329696851996
23-03-06-04,25.0,22,175,4.561770439147949,4.361968807649142
23-03-06-04,25.0,22,176,,4.40956545576724
23-03-06-04,25.0,22,177,,4.457019993830524
23-03-06-04,25.0,22,178,,4.504238736272043
23-03-06-04,25.0,22,179,,4.551142597872936
23-03-06-04,25.0,22,180,4.520924746990204,4.597664417031955
23-03-06-04,25.0,22,181,,4.643751754165519
23-03-06-04,25.0,22,182,,4.68936847341209
23-03-06-04,25.0,22,183,,4.734492430910384
23-03-06-04,25.0,22,184,,4.779116204816788
23-03-06-04,25.0,22,185,4.80661278963089,4.8232518404184805
23-03-06-04,25.0,22,186,,4.866922941611551
23-03-06-04,25.0,22,187,,4.91016673928365
23-03-06-04,25.0,22,188,,4.953035551348788
23-03-06-04,25.0,22,189,,4.995592524312487
23-03-06-04,25.0,22,190,5.030052185058594,5.0379107815848
23-03-06-04,25.0,22,191,,5.0800730584716085
23-03-06-04,25.0,22,192,,5.122170363809387
23-03-06-04,25.0,22,193,,5.164298816556437
23-03-06-04,25.0,22,194,,5.206561227497279
23-03-06-04,25.0,22,195,5.215831518173218,5.249062597468642
23-03-06-04,25.0,22,196,,5.291912185742119
23-03-06-04,25.0,22,197,,5.335219981606709
23-03-06-04,25.0,22,198,,5.379094270977465
23-03-06-04,25.0,22,199,,5.423642244743331
23-03-06-04,25.0,22,200,5.9278244972229,5.468963671949638
23-03-06-04,25.0,22,201,,5.515152603172044
23-03-06-04,25.0,22,202,,5.56229007034249
23-03-06-04,25.0,22,203,,5.610440801670869
23-03-06-04,25.0,22,204,,5.659643974757911
23-03-06-04,25.0,22,205,5.921456336975098,5.7099124865777675
23-03-06-04,25.0,22,206,,5.761216649755974
23-03-06-04,25.0,22,207,,5.813479569125886
23-03-06-04,25.0,22,208,,5.866568624858957
23-03-06-04,25.0,22,209,,5.920272355246912
23-03-06-04,25.0,22,210,5.790517568588257,5.974301916736567
23-03-06-04,25.0,22,211,,6.028267966712
23-03-06-04,25.0,22,212,,6.081672146624831
23-03-06-04,25.0,22,213,,6.133896618411422
23-03-06-04,25.0,22,214,,6.184196520979686
23-03-06-04,25.0,22,215,5.96835470199585,6.231697293478613
23-03-06-04,25.0,22,216,,6.275415115785594
23-03-06-04,25.0,22,217,,6.314285622524357
23-03-06-04,25.0,22,218,,6.347225711205235
23-03-06-04,25.0,22,219,,6.373249128314273
23-03-06-04,25.0,22,220,6.884783426920573,6.391608579368038
23-03-06-04,25.0,22,221,,6.401983100047528
23-03-06-04,25.0,22,222,,6.404660803888525
23-03-06-04,25.0,22,223,,6.400648141553188
23-03-06-04,25.0,22,224,,6.391649460342709
23-03-06-04,25.0,22,225,6.606497287750244,6.3798754962981175
23-03-06-04,25.0,22,226,,6.367707322854905
23-03-06-04,25.0,22,227,,6.357333288853685
23-03-06-04,25.0,22,228,,6.350453848169492
23-03-06-04,25.0,22,229,,6.348157213413827
23-03-06-04,25.0,22,230,7.476528739929199,6.35095853353538
23-03-06-04,25.0,22,231,,6.358930810274636
23-03-06-04,25.0,22,232,,6.371888862549898
23-03-06-04,25.0,22,233,,6.389540440060092
23-03-06-04,25.0,22,234,,6.411606432817425
23-03-06-04,25.0,22,235,6.392423470815023,6.437895089583559
23-03-06-04,25.0,22,236,,6.468322945035206
23-03-06-04,25.0,22,237,,6.502928690094823
23-03-06-04,25.0,22,238,,6.541848351338846
23-03-06-04,25.0,22,239,,6.585307990823644
23-03-06-04,25.0,22,240,6.797921299934387,6.6335903686240325
23-03-06-04,25.0,22,241,,6.687011095598041
23-03-06-04,25.0,22,242,,6.745904276377956
23-03-06-04,25.0,22,243,,6.810594768708938
23-03-06-04,25.0,22,244,,6.8813935600054545
23-03-06-04,25.0,22,245,6.700498461723328,6.9585834103423165
23-03-06-04,25.0,22,246,,7.042414959028525
23-03-06-04,25.0,22,247,,7.133100154450621
23-03-06-04,25.0,22,248,,7.23081128071615
23-03-06-04,25.0,22,249,,7.335682174349335
23-03-06-04,25.0,22,250,6.972624659538269,7.447808467630211
23-03-06-04,25.0,22,251,,7.567247588594628
23-03-06-04,25.0,22,252,,7.69402046440819
23-03-06-04,25.0,22,253,,7.828108601296642
23-03-06-04,25.0,22,254,,7.969465278146072
23-03-06-04,25.0,22,255,8.866767883300781,8.11800629961579
23-03-06-04,25.0,22,256,,8.273614862921015
23-03-06-04,25.0,22,257,,8.436145451259051
23-03-06-04,25.0,22,258,,8.605414100243872
23-03-06-04,25.0,22,259,,8.781211051541153
23-03-06-04,25.0,22,260,10.084608316421509,8.963301239546528
23-03-06-04,25.0,22,261,,9.151408717680967
23-03-06-04,25.0,22,261,,9.151408717680967
23-03-06-04,25.0,22,262,,9.345241965660797
23-03-06-04,25.0,22,263,,9.544476369079993
23-03-06-04,25.0,22,264,,9.748762006262497
23-03-06-04,25.0,22,265,,9.957723648262215
23-03-06-04,25.0,22,266,,10.170958812149937


==> pressure_dat_23-03-06-05.csv <==
Versuch,Concentration,Aging,Zeit (s),Druck (bar),Pred (bar),lowerBound,upperBound,std
23-03-06-05,25.0,23,0,0.2175711032003164,0.0,0.18825776291496582,0.24688444348566696,0.029313340285350566
23-03-06-05,25.0,23,1,0.24416519962251185,0.0875649369494389,0.17475217999974102,0.3135782192452827,0.06941301962277083
23-03-06-05,25.0,23,2,0.33073573000729084,0.21878094202806686,0.06522456163571938,0.5962468983788622,0.26551116837157146
23-03-06-05,25.0,23,3,0.4631489913910627,0.3478081115878129,0.004338186723881032,0.9219597960582444,0.45881080466718166
23-03-06-05,25.0,23,4,0.6040934834629297,0.4742870337263545,0.028747163508147655,1.1794398034177118,0.575346319954782
23-03-06-05,25.0,23,5,0.7602195013314486,0.5978575665239649,0.11311279209422287,1.4073262105686744,0.6471067092372257
23-03-06-05,25.0,23,6,0.9168523032218219,0.7181800085482526,0.23310884097924178,1.6005957654644019,0.6837434622425801
23-03-06-05,25.0,23,7,1.0778282795101406,0.8349348555150278,0.39179262316645846,1.7638639358538226,0.6860356563436821
23-03-06-05,25.0,23,8,1.2417570982128383,0.9478157434533863,0.5922512742733401,1.8912629221523365,0.6495058239394982
23-03-06-05,25.0,23,9,1.4150476962327958,1.0565450224103503,0.8322323169197577,1.9978630755458338,0.5828153793130381
23-03-06-05,25.0,23,10,1.5858334302902222,1.16087497314654,1.1386195043195828,2.0330473562608615,0.44721392597063925
23-03-06-05,25.0,23,11,1.7318040281534197,1.2605785602490456,1.4935895565010802,1.9700184998057593,0.23821447165233953
23-03-06-05,25.0,23,12,1.8167075455188755,1.3554650058360664,1.6972214014941316,1.9361936895436194,0.11948614402474396
23-03-06-05,25.0,23,13,1.8682958066463473,1.4453660408957838,1.747462232500669,1.9891293807920256,0.12083357414567825
23-03-06-05,25.0,23,14,1.9015966296195987,1.5301546423997534,1.796241901105316,2.0069513581338816,0.1053547285142829
23-03-06-05,25.0,23,15,1.9283686876297,1.6097228894416242,1.8329892924522135,2.0237480828071863,0.09537939517748645
23-03-06-05,25.0,23,16,1.960083818435669,1.6840032554114481,1.8675075933795233,2.052660043491815,0.09257622505614575
23-03-06-05,25.0,23,17,1.9835264265537262,1.7529614294911966,1.9024577403988714,2.064595112708581,0.08106868615485475
23-03-06-05,25.0,23,18,2.0182962119579315,1.8165997234026516,1.935711149403904,2.100881274511959,0.0825850625540275
23-03-06-05,25.0,23,19,2.0409039437770846,1.8749558547117309,1.947728634103544,2.134079253450625,0.09317530967354055
23-03-06-05,25.0,23,20,2.060910660028458,1.9281092736459955,1.9689062441648972,2.1529150758920186,0.09200441586356074
23-03-06-05,25.0,23,21,2.0986666440963746,1.976181893112056,2.003845975102201,2.1934873130905483,0.09482066899417364
23-03-06-05,25.0,23,22,2.123572635650635,2.0193377236868693,2.0392984471949434,2.2078468241063267,0.08427418845569147
23-03-06-05,25.0,23,23,2.1334284186363224,2.05778615869606,2.046351963918841,2.2205048733538035,0.08707645471748103
23-03-06-05,25.0,23,24,2.160002911090851,2.0917800275008425,2.0776188156982824,2.24238700648342,0.0823840953925687
23-03-06-05,25.0,23,25,2.1769540131092078,2.1216098770283476,2.1110997106695146,2.242808315548901,0.06585430243969312
23-03-06-05,25.0,23,26,2.1916548788547523,2.147606040154271,2.1295468443523506,2.253762913357154,0.06210803450240178
23-03-06-05,25.0,23,27,2.2177708506584173,2.170123427006939,2.168691444531642,2.2668502567851925,0.049079406126775235
23-03-06-05,25.0,23,28,2.2201030731201175,2.1895396999237944,2.1724190451667336,2.2677871010735013,0.047684027953383966
23-03-06-05,25.0,23,29,2.2308105111122134,2.206239699746762,2.1805284263172564,2.2810925959071704,0.050282084794956786
23-03-06-05,25.0,23,30,2.235012078285217,2.2206088756656035,2.190622031854397,2.279402124716037,0.04439004643081988
23-03-06-05,25.0,23,31,2.231341576576233,2.233020509913334,2.1889830942340227,2.2737000589184433,0.04235848234221016
23-03-06-05,25.0,23,32,2.2266210794448855,2.243824889174715,2.1785366755909754,2.2747054832987956,0.04808440385390993
23-03-06-05,25.0,23,33,2.22496874332428,2.2533430994383137,2.175799787464338,2.2741376991842217,0.04916895585994173
23-03-06-05,25.0,23,34,2.2153610706329347,2.261859847492022,2.1654981998815632,2.2652239413843063,0.0498628707513714
23-03-06-05,25.0,23,35,2.218309718370438,2.269623460923058,2.1697127495009236,2.266906687239952,0.048596968869514395
23-03-06-05,25.0,23,36,2.231782686710358,2.276838101265646,2.1638095177417034,2.2997558556790123,0.06797316896865445
23-03-06-05,25.0,23,37,2.2224837779998783,2.283669604140253,2.159322738314108,2.2856448176856485,0.06316103968577036
23-03-06-05,25.0,23,38,2.2374728679656983,2.2902501026971587,2.164077729045741,2.3108680068856557,0.07339513891995764
23-03-06-05,25.0,23,39,2.2454125046730042,2.296678270955585,2.1629368026020344,2.327888206743974,0.08247570207097
23-03-06-05,25.0,23,40,2.2566579401493074,2.3030221222037515,2.1751795644344063,2.3381363158642086,0.08147837571490095
23-03-06-05,25.0,23,41,2.2717782318592072,2.3093309326164846,2.1814607576441434,2.362095706074271,0.09031747421506367
23-03-06-05,25.0,23,42,2.293837541341782,2.315634389568249,2.20905979071638,2.378615291967184,0.08477775062540198
23-03-06-05,25.0,23,43,2.3170925378799443,2.321948492607167,2.2333009341461776,2.400884141613711,0.08379160373376665
23-03-06-05,25.0,23,44,2.341404098272324,2.3282803594029367,2.269864521035908,2.41294367550874,0.07153957723641594
23-03-06-05,25.0,23,45,2.355582141876221,2.3346300507903415,2.2988941231591853,2.412270160593257,0.05668801871703569
23-03-06-05,25.0,23,46,2.355807000398636,2.3409953158823833,2.2990331157174455,2.412580885079827,0.056773884681190795
23-03-06-05,25.0,23,47,2.3716723978519445,2.347370071200688,2.3399377783964908,2.4034070173073983,0.031734619455453736
23-03-06-05,25.0,23,48,2.3816763877868654,2.353750362484313,2.3428815978201323,2.4204711777535985,0.03879478996673318
23-03-06-05,25.0,23,49,2.375886118412018,2.3601302279244516,2.3318542234330604,2.4199180133909755,0.044031894978957736
23-03-06-05,25.0,23,50,2.3920916676521298,2.3665065041123503,2.3491664162967765,2.435016919007483,0.04292525135535321
23-03-06-05,25.0,23,51,2.3936639964580535,2.372877000995793,2.3505553299329103,2.4367726629831967,0.04310866652514328
23-03-06-05,25.0,23,52,2.402709114551544,2.379243604453077,2.3559455038686763,2.4494727252344117,0.046763610682867794
23-03-06-05,25.0,23,53,2.406011658906937,2.3856071661711744,2.3571538072467306,2.454869510567143,0.04885785166020641
23-03-06-05,25.0,23,54,2.406995528936386,2.39197151874146,2.3579350798685805,2.4560559780041915,0.04906044906780528
23-03-06-05,25.0,23,55,2.4204484105110176,2.398340616424877,2.3698314699822642,2.471065351039771,0.05061694052875312
23-03-06-05,25.0,23,56,2.432073706388474,2.4047209685432858,2.37913345296798,2.4850139598089678,0.05294025342049389
23-03-06-05,25.0,23,57,2.4511346220970154,2.411120666122923,2.389255306985455,2.5130139372085756,0.06187931511156002
23-03-06-05,25.0,23,58,2.4442342936992647,2.417547496016107,2.379031473499757,2.5094371138987723,0.06520282019950745
23-03-06-05,25.0,23,59,2.4642547190189363,2.4240088800664545,2.413471619680522,2.5150378183573507,0.05078309933841448
23-03-06-05,25.0,23,60,2.4822200477123264,2.4305149168480655,2.4087054476192558,2.555734647805397,0.0735146000930705
23-03-06-05,25.0,23,61,2.4758307695388795,2.437071446500178,2.3936791813020672,2.5579823577756917,0.0821515882368122
23-03-06-05,25.0,23,62,2.475217354297638,2.4436887501012454,2.3929387688872628,2.5574959397080135,0.08227858541037555
23-03-06-05,25.0,23,63,2.4618364214897155,2.450374736173152,2.36684067550502,2.5568321674744108,0.09499574598469517
23-03-06-05,25.0,23,64,2.4740466713905334,2.457135792368191,2.377190699486768,2.5709026432942985,0.09685597190376517
23-03-06-05,25.0,23,65,2.4835296809673313,2.4639803138865184,2.3813954110072117,2.585663950927451,0.10213426996011958
23-03-06-05,25.0,23,66,2.4986851513385777,2.470913593354319,2.385379097083976,2.6119912055931795,0.11330605425460186
23-03-06-05,25.0,23,67,2.488879495859146,2.4779396458673193,2.3774075404181234,2.6003514513001686,0.1114719554410225
23-03-06-05,25.0,23,68,2.5191051363945007,2.4850683874952693,2.3998479508008645,2.638362321988137,0.11925718559363635
23-03-06-05,25.0,23,69,2.507608461380005,2.4922990273859793,2.382860965135075,2.6323559576249353,0.12474749624493042
23-03-06-05,25.0,23,70,2.4997705399990084,2.4996367973308518,2.381394767532517,2.6181463124655,0.11837577246649147
23-03-06-05,25.0,23,71,2.5216809034347536,2.5070823665125075,2.4148452760585446,2.6285165308109626,0.10683562737620898
23-03-06-05,25.0,23,72,2.5499349653720857,2.5146384724962143,2.428053505558829,2.6718164251853427,0.1218814598132569
23-03-06-05,25.0,23,73,2.5670300006866458,2.5223073053341873,2.469386520229442,2.6646734811438497,0.09764348045720372
23-03-06-05,25.0,23,74,2.573603010177613,2.530086127461158,2.4755460324243685,2.671659987930857,0.09805697775324423
23-03-06-05,25.0,23,75,2.576425558328629,2.5379749388771264,2.4777750718419225,2.6750760448153357,0.09865048648670673
23-03-06-05,25.0,23,76,2.5674780488014224,2.54597191453858,2.4715498932172006,2.663406204385644,0.09592815558422166
23-03-06-05,25.0,23,77,2.5874381363391876,2.5540747427237376,2.494014974327225,2.68086129835115,0.09342316201196262
23-03-06-05,25.0,23,78,2.5724878370761872,2.5622824500760593,2.4840160041878687,2.6609596699645057,0.08847183288831863
23-03-06-05,25.0,23,79,2.588519191741943,2.5705878580910633,2.521189698911708,2.655848684572178,0.06732949283023487
23-03-06-05,25.0,23,80,2.60339235663414,2.5789891417252377,2.5274013997747957,2.679383313493484,0.07599095685934437
23-03-06-05,25.0,23,81,2.6123029768466948,2.587481130021965,2.536585282168425,2.6880206715249644,0.0757176946782696
23-03-06-05,25.0,23,82,2.6077198863029483,2.5960579220072235,2.538652769252155,2.6767870033537413,0.06906711705079308
23-03-06-05,25.0,23,83,2.6136585712432865,2.60471623260269,2.553080783930153,2.67423635855642,0.06057778731313369
23-03-06-05,25.0,23,84,2.62400792837143,2.6134490658082346,2.5565972229108174,2.691418633832043,0.06741070546061279
23-03-06-05,25.0,23,85,2.6251536965370184,2.6222500948063496,2.5578968810380696,2.692410512035967,0.0672568154989487
23-03-06-05,25.0,23,86,2.6437359869480135,2.6311155478404427,2.5723818200375854,2.7150901538584415,0.07135416691042809
23-03-06-05,25.0,23,87,2.651897293329239,2.6400368472060074,2.574153401070565,2.729641185587913,0.0777438922586741
23-03-06-05,25.0,23,88,2.659675961732864,2.6490110119986396,2.590572873746411,2.728779049719317,0.06910308798645276
23-03-06-05,25.0,23,89,2.681278651952743,2.6580310462182104,2.6136096827631055,2.748947621142381,0.06766896918963769
23-03-06-05,25.0,23,90,2.6789648175239567,2.667091839742885,2.6119957277619648,2.7459339072859485,0.06696908976199205
23-03-06-05,25.0,23,91,2.674993300437927,2.676186335737751,2.60530620002197,2.744680400853884,0.06968710041595702
23-03-06-05,25.0,23,92,2.690182703733444,2.685312648324511,2.603847218205673,2.776518189261215,0.08633548552777078
23-03-06-05,25.0,23,93,2.701973283290863,2.6944640856769553,2.6288602136619255,2.7750863529198004,0.07311306962893731
23-03-06-05,25.0,23,94,2.6992429912090303,2.703637362716761,2.626076581945292,2.772409400472769,0.07316640926373869
23-03-06-05,25.0,23,95,2.7190507471561434,2.712827430156879,2.6429235659684203,2.7951779283438665,0.07612718118772328
23-03-06-05,25.0,23,96,2.7167321741580963,2.722031915440742,2.6410066682517845,2.792457680064408,0.07572550590631184
23-03-06-05,25.0,23,97,2.71417527794838,2.731246438463922,2.6390855945055174,2.7892649613912424,0.07508968344286253
23-03-06-05,25.0,23,98,2.7382603228092197,2.740469600026393,2.6608564404896042,2.815664205128835,0.0774038823196155
23-03-06-05,25.0,23,99,2.7348869442939763,2.7496972633628602,2.6583821558228595,2.811391732765093,0.07650478847111668
23-03-06-05,25.0,23,100,2.741940987110138,2.758928333447217,2.6667595959746393,2.817122378245637,0.07518139113549882
23-03-06-05,25.0,23,101,2.7625585079193113,2.768160011879411,2.698901555248084,2.8262154605905385,0.0636569526712272
23-03-06-05,25.0,23,102,2.7563503503799436,2.7773912036333352,2.6981491052380093,2.814551595521878,0.05820124514193424
23-03-06-05,25.0,23,103,2.7591018140316006,2.7866208745176664,2.704730270305121,2.81347335775808,0.0543715437264796
23-03-06-05,25.0,23,104,2.7802604436874385,2.795846591141054,2.718035025399612,2.842485861975265,0.062225418287826316
23-03-06-05,25.0,23,105,2.7834397315979,2.8050679276600126,2.7185437675563393,2.8483356956394608,0.06489596404156053
23-03-06-05,25.0,23,106,2.7849787950515745,2.814282389848409,2.721450509669555,2.848507080433594,0.06352828538201978
23-03-06-05,25.0,23,107,2.8001200377941133,2.82349107273235,2.7355099394361426,2.864730136152084,0.06461009835797073
23-03-06-05,25.0,23,108,2.8177119553089143,2.8326902653900286,2.7236143284312404,2.911809582186588,0.09409762687767403
23-03-06-05,25.0,23,109,2.8468002676963806,2.841880758673632,2.7374332574934845,2.9561672778992767,0.10936701020289616
23-03-06-05,25.0,23,110,2.867690813541413,2.851061183800527,2.757058483598772,2.978323143484054,0.11063232994264122
23-03-06-05,25.0,23,111,2.8822280287742617,2.8602304761619983,2.7697373639206715,2.994718693627852,0.11249066485359033
23-03-06-05,25.0,23,112,2.9079801619052885,2.8693874494797624,2.791969977995345,3.023990345815232,0.11601018390994337
23-03-06-05,25.0,23,113,2.9503528654575346,2.878531829997293,2.8435323289457766,3.0571734019692927,0.10682053651175802
23-03-06-05,25.0,23,114,2.9527962028980252,2.8876636785493734,2.84694633018192,3.0586460756141305,0.1058498727161054
23-03-06-05,25.0,23,115,2.9637336194515225,2.8967812309272754,2.8634487862906908,3.064018452612354,0.10028483316083175
23-03-06-05,25.0,23,116,2.9871236741542813,2.905886494678863,2.9217526818893904,3.052494666419172,0.06537099226489071
23-03-06-05,25.0,23,117,3.003987193107605,2.9149800173171885,2.949415280266353,3.058559105948857,0.05457191284125196
23-03-06-05,25.0,23,118,3.007392555475235,2.924062437607482,2.9503060629097915,3.0644790480406785,0.05708649256544336
23-03-06-05,25.0,23,119,3.0046080172061918,2.9331374360541598,2.9480693512196523,3.061146683192731,0.05653866598653943
23-03-06-05,25.0,23,120,3.005999332666397,2.9422085106572866,2.9502034540784585,3.061795211254336,0.055795878587938566
23-03-06-05,25.0,23,121,3.0132082760334016,2.9512813494691414,2.958938784485759,3.0674777675810443,0.05426949154764277
23-03-06-05,25.0,23,122,3.0136179327964783,2.9603609713593833,2.959136630960177,3.0680992346327796,0.0544813018363015
23-03-06-05,25.0,23,123,3.0132499277591704,2.969455923615127,2.959459231496531,3.0670406240218098,0.05379069626263938
23-03-06-05,25.0,23,124,3.020054453611374,2.978577247749621,2.9746433349539063,3.0654655722688413,0.0454111186574676
23-03-06-05,25.0,23,125,3.0184092342853543,2.9877353465108842,2.970634178314835,3.066184290255874,0.04777505597051956
23-03-06-05,25.0,23,126,3.017908537387848,2.9969456415165943,2.969592419330178,3.0662246554455175,0.0483161180576695
23-03-06-05,25.0,23,127,3.0253957211971283,3.0062256227670763,2.968900029133597,3.0818914132606596,0.05649569206353126
23-03-06-05,25.0,23,128,3.023470413684845,3.015593023601789,2.9680024247751486,3.0789384025945417,0.05546798890969666
23-03-06-05,25.0,23,129,3.050222033262253,3.0250705353950673,2.9583746545295613,3.142069411994945,0.09184737873269168
23-03-06-05,25.0,23,130,3.071646046638489,3.034682826651716,2.973384167973963,3.169907925303015,0.0982618786645258
23-03-06-05,25.0,23,131,3.109245556592941,3.044456999267891,2.9694325710587592,3.249058542127123,0.13981298553418173
23-03-06-05,25.0,23,132,3.1242738246917727,3.054422466861529,2.98425059166655,3.2642970577169956,0.14002323302522274
23-03-06-05,25.0,23,133,3.114127892255783,3.064611715207146,2.9700517117081273,3.2582040728034385,0.1440761805476555
23-03-06-05,25.0,23,134,3.1342410266399385,3.0750609105836744,2.9949959028252215,3.2734861504546555,0.1392451238147171
23-03-06-05,25.0,23,135,3.1333342194557194,3.0858056717569924,2.992829688500808,3.273838750410631,0.1405045309549114
23-03-06-05,25.0,23,136,3.1543824613094333,3.0968876249278723,3.0255829625592585,3.283181960059608,0.12879949875017496
23-03-06-05,25.0,23,137,3.150736808776856,3.1083478792014247,3.020405288904914,3.281068328648798,0.13033151987194191
23-03-06-05,25.0,23,138,3.1639134407043454,3.120230113952374,3.0383976699977833,3.2894292114109076,0.12551577070656234
23-03-06-05,25.0,23,139,3.1445564925670624,3.132579985685915,3.0221246414423892,3.2669883436917355,0.12243185112467307
23-03-06-05,25.0,23,140,3.1525570511817933,3.1454448390724914,3.024506206378284,3.2806078959853027,0.12805084480350937
23-03-06-05,25.0,23,141,3.136336326599121,3.158873189852134,3.0342898319553737,3.2383828212428685,0.10204649464374756
23-03-06-05,25.0,23,142,3.150269031524658,3.1729139187735758,3.0329513068408454,3.267586756208471,0.11731772468381275
23-03-06-05,25.0,23,143,3.1957720279693604,3.1876194502117032,3.055095013339853,3.336449042598868,0.14067701462950766
23-03-06-05,25.0,23,144,3.220329540967941,3.203038132610892,3.0623113929658974,3.378347688969985,0.15801814800204364
23-03-06-05,25.0,23,145,3.2752561330795285,3.219225127911295,3.131114937941943,3.419397328217114,0.14414119513758564
23-03-06-05,25.0,23,146,3.3156245231628416,3.2362292864442552,3.1504406106285265,3.4808084356971567,0.16518391253431491
23-03-06-05,25.0,23,147,3.325623971223831,3.2541025002803003,3.1724212608537843,3.4788266815938775,0.15320271037004682
23-03-06-05,25.0,23,148,3.334627431631088,3.2728960379334247,3.1879490047852204,3.4813058584769556,0.14667842684586777
23-03-06-05,25.0,23,149,3.375568342208862,3.2926599512219488,3.2509830945187463,3.5001535898989777,0.12458524769011557
23-03-06-05,25.0,23,150,3.384935730695725,3.313442299625026,3.264704446414157,3.505167014977293,0.12023128428156786
23-03-06-05,25.0,23,151,3.410250651836395,3.335288876526114,3.295015243844873,3.525486059827917,0.11523540799152218
23-03-06-05,25.0,23,152,3.4124365687370304,3.358243589430376,3.2984835628633045,3.5263895746107563,0.11395300587372598
23-03-06-05,25.0,23,153,3.433944094181061,3.382344475286344,3.2943552094051247,3.5735329789569974,0.13958888477593634
23-03-06-05,25.0,23,154,3.458053410053253,3.4076297231295087,3.3004781931809966,3.61562862692551,0.15757521687225653
23-03-06-05,25.0,23,155,3.4885706901550293,3.434129172421294,3.301993722978124,3.6751476573319346,0.18657696717690536
23-03-06-05,25.0,23,156,3.4922844171524043,3.4618682521013024,3.3036085027236286,3.68096033158118,0.18867591442877557
23-03-06-05,25.0,23,157,3.5506844699382785,3.4908636917350617,3.378044320779881,3.723324619096676,0.17264014915839776
23-03-06-05,25.0,23,158,3.5818679451942446,3.5211286924706426,3.43753517489093,3.726200715497559,0.14433277030331454
23-03-06-05,25.0,23,159,3.62386509180069,3.552663071803694,3.4544404112098017,3.7932897723915784,0.16942468059088814
23-03-06-05,25.0,23,160,3.6763514995574953,3.585463787995029,3.5124322549731377,3.840270744141853,0.1639192445843575
23-03-06-05,25.0,23,161,3.701378655433655,3.6195119670529934,3.5473452020184055,3.8554121088489044,0.15403345341524924
23-03-06-05,25.0,23,162,3.730563533306122,3.654782210455376,3.6248436601945997,3.8362834064176443,0.10571987311152214
23-03-06-05,25.0,23,163,3.7614736557006836,3.6912392796536975,3.632001466841084,3.8909458445602834,0.12947218885959988
23-03-06-05,25.0,23,164,3.79958747625351,3.728835297673156,3.6465263806726926,3.952648571834327,0.15306109558081726
23-03-06-05,25.0,23,165,3.8195524871349336,3.7675159390518735,3.6564283439317267,3.9826766303381405,0.16312414320320692
23-03-06-05,25.0,23,166,3.902092963457108,3.807211973805957,3.6693597416836625,4.134826185230553,0.23273322177344544
23-03-06-05,25.0,23,167,3.9122024655342105,3.8478531985949727,3.683532359686425,4.140872571381996,0.22867010584778513
23-03-06-05,25.0,23,168,3.971510493755341,3.889353106356446,3.7609310163811,4.182089971129582,0.2105794773742411
23-03-06-05,25.0,23,169,4.039773046970367,3.9316254942018203,3.7615333152671466,4.318012778673588,0.278239731703221
23-03-06-05,25.0,23,170,4.09857370853424,3.9745764940597885,3.796057114510421,4.401090302558059,0.3025165940238193
23-03-06-05,25.0,23,171,4.160487073659897,4.018106397719805,3.8723861969612363,4.448587950358557,0.2881008766986605
23-03-06-05,25.0,23,172,4.21206539273262,4.062116287823511,3.979762926451685,4.444367859013554,0.23230246628093434
23-03-06-05,25.0,23,173,4.276879757642746,4.106504387777715,4.0256676269858485,4.5280918882996435,0.2512121306568976
23-03-06-05,25.0,23,174,4.344740110635758,4.1511705635283835,4.071028079222226,4.61845214204929,0.27371203141353195
23-03-06-05,25.0,23,175,4.411268258094788,4.196019061125915,4.151596750565447,4.670939765624129,0.2596715075293408
23-03-06-05,25.0,23,176,4.425848680734634,4.240955647490297,4.1609083029970515,4.690789058472217,0.26494037773758267
23-03-06-05,25.0,23,177,4.517158097028732,4.285894058898192,4.310267376286673,4.724048817770791,0.20689072074205966
23-03-06-05,25.0,23,178,4.5793566087881725,4.330755453469875,4.39331632312467,4.765396894451675,0.18604028566350275
23-03-06-05,25.0,23,179,4.611052489678066,4.375475224665016,4.400631192069516,4.8214737872866165,0.21042129760855025
23-03-06-05,25.0,23,180,4.6427826527754466,4.419996431126038,4.43014168992177,4.855423615629123,0.21264096285367626
23-03-06-05,25.0,23,181,4.726027632157008,4.4642802602609155,4.476579255426517,4.975476008887498,0.24944837673049072
23-03-06-05,25.0,23,182,4.803552611271541,4.508304933217071,4.633352568981306,4.9737526535617755,0.1702000422902347
23-03-06-05,25.0,23,183,4.836561979452768,4.552066799907478,4.6694806459960825,5.003643312909454,0.1670813334566855
23-03-06-05,25.0,23,184,4.827550856272381,4.595587152506448,4.653083412848275,5.002018299696486,0.1744674434241055
23-03-06-05,25.0,23,185,4.8710361977418275,4.63890541195384,4.691049566046571,5.051022829437084,0.17998663169525672
23-03-06-05,25.0,23,186,4.9318721016248075,4.6820899565465774,4.755651541731017,5.108092661518598,0.17622055989379076
23-03-06-05,25.0,23,187,4.952948423226674,4.725232525138535,4.7839267203519835,5.121970126101365,0.16902170287469045
23-03-06-05,25.0,23,188,5.014519042174022,4.768446635436169,4.807061627389485,5.221976456958558,0.20745741478453605
23-03-06-05,25.0,23,189,5.060994366804759,4.811873789146453,4.832069186650164,5.289919546959354,0.22892518015459465
23-03-06-05,25.0,23,190,5.0724886123339346,4.8556715483592665,4.854304418076858,5.290672806591011,0.2181841942570761
23-03-06-05,25.0,23,191,5.113033742109935,4.900019740695338,4.842912397745389,5.383155086474481,0.2701213443645466
23-03-06-05,25.0,23,192,5.164887761274974,4.94510622396685,4.8838093663567985,5.445966156193149,0.28107839491817577
23-03-06-05,25.0,23,193,5.243209424813588,4.991127251186141,4.9214084092010975,5.565010440426079,0.32180101561249036
23-03-06-05,25.0,23,194,5.322636998494467,5.038278710356845,5.066458846942963,5.578815150045971,0.25617815155150436
23-03-06-05,25.0,23,195,5.366128667990367,5.0867473642650385,5.116434731380437,5.615822604600297,0.24969393660992983
23-03-06-05,25.0,23,196,5.435946139494579,5.136697588496379,5.149123702933624,5.722768576055534,0.286822436560955
23-03-06-05,25.0,23,197,5.523357543150585,5.188269181383896,5.253416816251003,5.793298270050166,0.26994072689958176
23-03-06-05,25.0,23,198,5.54626624027888,5.241556071833681,5.277275325604046,5.815257154953713,0.2689909146748332
23-03-06-05,25.0,23,199,5.5588119570414225,5.296598167463866,5.29542446434017,5.8221994497426754,0.26338749270125333
23-03-06-05,25.0,23,200,5.636512800852458,5.353366510917391,5.482538063870615,5.7904875378343,0.1539747369818422
23-03-06-05,25.0,23,201,5.662896343866984,5.411746367792128,5.494132770572044,5.8316599171619234,0.16876357329494002
23-03-06-05,25.0,23,202,5.714326795736949,5.47152359964932,5.53810697911937,5.890546612354528,0.17621981661757852
23-03-06-05,25.0,23,203,5.7674854604403185,5.532364223526247,5.521451827959034,6.013519092921603,0.2460336324812849
23-03-06-05,25.0,23,204,5.842325290838878,5.593805165049096,5.593090437313205,6.091560144364551,0.24923485352567307
23-03-06-05,25.0,23,205,5.880536505381267,5.655235399650008,5.654833866796919,6.106239143965615,0.225702638584348
23-03-06-05,25.0,23,206,5.912823483149211,5.71589935931496,5.665609985088841,6.160036981209581,0.24721349806037035
23-03-06-05,25.0,23,207,5.922177490393322,5.774894255853285,5.675258744598925,6.169096236187719,0.2469187457943972
23-03-06-05,25.0,23,208,5.980013260046641,5.8312119352288825,5.738717617830927,6.221308902262354,0.24129564221571323
23-03-06-05,25.0,23,209,6.063410076300304,5.883785842013262,5.863031989576852,6.263788163023756,0.2003780867234521
23-03-06-05,25.0,23,210,6.1389193932215385,5.931599305300599,5.95070596847365,6.327132817969427,0.1882134247478885
23-03-06-05,25.0,23,211,6.194232448736828,5.973834948936597,6.011365998736556,6.377098898737099,0.18286645000027127
23-03-06-05,25.0,23,212,6.193530683517457,6.0100494090173715,6.009796621680497,6.377264745354417,0.1837340618369601
23-03-06-05,25.0,23,213,6.185932582219443,6.040359731666838,6.004539677729592,6.367325486709293,0.18139290448985043
23-03-06-05,25.0,23,214,6.217490972677869,6.065568206012925,6.012297488376803,6.422684456978934,0.2051934843010657
23-03-06-05,25.0,23,215,6.275713457266491,6.087151413926517,6.085004760414012,6.46642215411897,0.19070869685247874
23-03-06-05,25.0,23,216,6.323843938509623,6.107084782505143,6.097046278230369,6.550641598788877,0.22679766027925372
23-03-06-05,25.0,23,217,6.3446201944351195,6.127523323127926,6.144476799254865,6.544763589615374,0.2001433951802549
23-03-06-05,25.0,23,218,6.405723431110382,6.15042980925738,6.1648755559600605,6.646571306260704,0.2408478751503215
23-03-06-05,25.0,23,219,6.445533242225647,6.177282282799196,6.188104632589563,6.702961851861731,0.2574286096360841
23-03-06-05,25.0,23,220,6.49484390258789,6.208925130551651,6.197626057935072,6.792061747240708,0.2972178446528177
23-03-06-05,25.0,23,221,6.560835132598878,6.24559341811911,6.216827888984602,6.904842376213153,0.34400724361427604
23-03-06-05,25.0,23,222,6.698848114013673,6.287050133184129,6.345352414058307,7.052343813969039,0.3534956999553659
23-03-06-05,25.0,23,223,6.778487257957458,6.332752142797499,6.4562168165663785,7.100757699348538,0.3222704413910798
23-03-06-05,25.0,23,224,6.878704973856609,6.382025397555407,6.505220970496689,7.252188977216528,0.37348400335991994
23-03-06-05,25.0,23,225,6.955387207667033,6.434190251253934,6.591294839124082,7.319479576209984,0.3640923685429509
23-03-06-05,25.0,23,226,7.066488794485729,6.488636896020894,6.634943440920659,7.4980341480508,0.4315453535650703
23-03-06-05,25.0,23,227,7.068936010201773,6.544870866734069,6.642474598777454,7.495397421626091,0.42646141142431854
23-03-06-05,25.0,23,228,6.9986616452535,6.6025407816825865,6.488525436035666,7.508797854471333,0.5101362092178333
23-03-06-05,25.0,23,229,6.935777910550437,6.661423255540564,6.361484496313412,7.510071324787462,0.5742934142370252
23-03-06-05,25.0,23,230,6.877086647351584,6.721433119610769,6.276871130451621,7.477302164251547,0.600215516899963
23-03-06-05,25.0,23,231,6.821914764245351,6.782603224676418,6.218011498683259,7.425818029807443,0.6039032655620924
23-03-06-05,25.0,23,232,6.765257441997528,6.845074707435785,6.186947025107099,7.343567858887958,0.5783104168904294
23-03-06-05,25.0,23,233,6.70991804599762,6.909086283580255,6.130661060909851,7.289175031085389,0.5792569850877688
23-03-06-05,25.0,23,234,6.585741400718689,6.974965487585471,6.060150739652827,7.111332061784551,0.5255906610658615
23-03-06-05,25.0,23,235,6.528654658794404,7.043117965789397,6.049978454918848,7.007330862669961,0.47867620387555687
23-03-06-05,25.0,23,236,6.437976396083833,7.114016282792108,6.171291082155571,6.704661710012095,0.26668531392826145
23-03-06-05,25.0,23,237,6.469543993473053,7.1881967580470345,6.215865410169367,6.723222576776739,0.2536785833036862
23-03-06-05,25.0,23,238,6.527353131771087,7.266248272260757,6.293741060674365,6.760965202867809,0.233612071096722
23-03-06-05,25.0,23,239,6.639240217208863,7.348804967218959,6.371799992196809,6.906680442220917,0.2674402250120542
23-03-06-05,25.0,23,240,6.676425290107728,7.436540892325452,6.425973636866935,6.926876943348521,0.2504516532407928
23-03-06-05,25.0,23,241,6.746306407451631,7.530155404254085,6.451880373002028,7.040732441901234,0.29442603444960236
23-03-06-05,25.0,23,242,6.800284063816071,7.630371706913932,6.4593207327578614,7.141247394874281,0.34096333105821003
23-03-06-05,25.0,23,243,6.841743814945222,7.737912517535797,6.521177179286673,7.16231045060377,0.32056663565854837
23-03-06-05,25.0,23,244,6.976310312747956,7.8534951998895135,6.643591860022402,7.30902876547351,0.3327184527255535
23-03-06-05,25.0,23,245,7.041273868083954,7.977802076909485,6.708467896222015,7.374079839945894,0.3328059718619399
23-03-06-05,25.0,23,246,7.139092147350312,8.111452203355025,6.727424616691228,7.550759678009396,0.4116675306590843
23-03-06-05,25.0,23,247,7.239323234558106,8.254979465288216,6.875106244388457,7.603540224727755,0.3642169901696488
23-03-06-05,25.0,23,248,7.415291571617127,8.408765905150933,6.943530967114391,7.887052176119862,0.4717606045027357
23-03-06-05,25.0,23,249,7.502663338184357,8.57301252106864,6.995839538365252,8.009487138003461,0.5068237998191047
23-03-06-05,25.0,23,250,7.712286543846131,8.747655558187983,7.140880014463415,8.283693073228848,0.5714065293827172
23-03-06-05,25.0,23,251,7.803771924972535,8.932320760919408,7.243422342622252,8.364121507322817,0.5603495823502829
23-03-06-05,25.0,23,252,7.956249547004701,9.126274705110173,7.344024695473753,8.568474398535647,0.6122248515309473
23-03-06-05,25.0,23,253,8.211420953273775,9.328388297174108,7.57563784287208,8.84720406367547,0.6357831104016948
23-03-06-05,25.0,23,254,8.277525675296785,9.53717278828358,7.674023824632699,8.88102752596087,0.6035018506640858
23-03-06-05,25.0,23,255,8.500709152221681,9.750820655344182,7.875105807662423,9.12631249678094,0.6256033445592584
23-03-06-05,25.0,23,256,8.746530449390413,9.96733359737969,7.952957875415996,9.540103023364829,0.7935725739744166
23-03-06-05,25.0,23,257,9.04344415664673,10.0,8.214628179423658,9.872260133869803,0.8288159772230728


==> pressure_dat_23-03-06-06.csv <==
Versuch,Concentration,Aging,Zeit (s),Druck (bar),Pred (bar),lowerBound,upperBound,std
23-03-06-06,25.0,24,0,0.7363119037201007,0.7038271363514528,-0.02126967285907888,1.4938934802992803,0.7575815765791796
23-03-06-06,25.0,24,1,0.9380980591227611,0.8364075439597496,0.08057321160811115,1.7956229066374112,0.85752484751465
23-03-06-06,25.0,24,2,1.1486264186849198,0.965638631714584,0.22826428425722478,2.068988553112615,0.920362134427695
23-03-06-06,25.0,24,3,1.3658263651281595,1.091194081835988,0.4322799853014101,2.299372744954909,0.9335463798267494
23-03-06-06,25.0,24,4,1.5908769136667251,1.2127811573446148,0.6890643993088724,2.492689428024578,0.9018125143578527
23-03-06-06,25.0,24,5,1.808097656071186,1.3301365652964479,0.9989211262688882,2.617274185873484,0.8091765298022979
23-03-06-06,25.0,24,6,2.046088141202927,1.4430294985219867,1.3942227455474647,2.697953536858389,0.6518653956554622
23-03-06-06,25.0,24,7,2.252742799520493,1.5512654073828382,1.914431118792169,2.591054480248817,0.33831168072832385
23-03-06-06,25.0,24,8,2.3762814764181774,1.6546760228671837,2.1957199678376274,2.5568429849987275,0.18056150858055
23-03-06-06,25.0,24,9,2.4310641113917035,1.7531329835813367,2.2975476552103937,2.5645805675730133,0.13351645618130972
23-03-06-06,25.0,24,10,2.480152498881022,1.8465300719928914,2.350646409016171,2.6096585887458734,0.12950608986485107
23-03-06-06,25.0,24,11,2.5208195201555887,1.9347987881353592,2.408478240669735,2.6331607996414426,0.11234127948585382
23-03-06-06,25.0,24,12,2.556665372053782,2.017891802546992,2.4437456345377377,2.6695851095698266,0.11291973751604448
23-03-06-06,25.0,24,13,2.5896799337863925,2.09579317651445,2.4793052362768906,2.7000546312958944,0.11037469750950173
23-03-06-06,25.0,24,14,2.6167674005031585,2.168514103637942,2.5048286798237633,2.7287061211825536,0.11193872067939516
23-03-06-06,25.0,24,15,2.6682834327220917,2.236095951570409,2.5409256532141726,2.7956412122300107,0.1273577795079189
23-03-06-06,25.0,24,16,2.660470712184906,2.2986047868869903,2.5289323296588235,2.792009094710988,0.13153838252608227
23-03-06-06,25.0,24,17,2.6963974010944365,2.3561408653112856,2.584743908034602,2.808050894154271,0.1116534930598342
23-03-06-06,25.0,24,18,2.7299297165870664,2.4088329132456834,2.60271606645286,2.8571433667212727,0.12721365013420619
23-03-06-06,25.0,24,19,2.731053826411565,2.456842264536657,2.605459983073912,2.8566476697492185,0.12559384333765314
23-03-06-06,25.0,24,20,2.7545373793443044,2.5003632254834636,2.617339310479621,2.891735448208988,0.1371980688646833
23-03-06-06,25.0,24,21,2.761038153966268,2.539625264890362,2.6273195475201687,2.894756760412367,0.13371860644609923
23-03-06-06,25.0,24,22,2.7730780120690666,2.5748857138925634,2.638200186403762,2.907955837734371,0.1348778256653046
23-03-06-06,25.0,24,23,2.793227687676748,2.606432625191065,2.6514689530751405,2.9349864222783553,0.1417587346016075
23-03-06-06,25.0,24,24,2.787107597986857,2.634576377852496,2.6421179951354143,2.9320972008383,0.1449896028514429
23-03-06-06,25.0,24,25,2.7838349811236065,2.6596457838829597,2.641904073008211,2.925765889239002,0.1419309081153958
23-03-06-06,25.0,24,26,2.823547100226085,2.681980727219198,2.696087887686657,2.9510063127655126,0.12745921253942788
23-03-06-06,25.0,24,27,2.828284887472789,2.7019222476588447,2.7012524100852633,2.955317364860315,0.12703247738752596
23-03-06-06,25.0,24,28,2.8147834281126665,2.719807369903806,2.692871256736227,2.9366955994891057,0.12191217137643916
23-03-06-06,25.0,24,29,2.8453659017880764,2.7359545032121657,2.759765457857043,2.9309663457191095,0.08560044393103317
23-03-06-06,25.0,24,30,2.865724116166433,2.750665813954748,2.7461175348622504,2.9853306974706157,0.11960658130418261
23-03-06-06,25.0,24,31,2.8916416104634606,2.7642168837018852,2.779022887322721,3.0042603336042,0.11261872314073967
23-03-06-06,25.0,24,32,2.8791869815190636,2.7768489832058814,2.755248642457686,3.003125320580441,0.12393833906137737
23-03-06-06,25.0,24,33,2.89417555530866,2.788770958279307,2.756553257935665,3.031797852681655,0.13762229737299486
23-03-06-06,25.0,24,34,2.9290557205677032,2.800159716473272,2.805689917117664,3.0524215240177424,0.12336580345003897
23-03-06-06,25.0,24,35,2.929752653837204,2.811162112955719,2.806515318874208,3.0529899888002,0.12323733496299606
23-03-06-06,25.0,24,36,2.9292820274829867,2.82189178710267,2.80612604681206,3.0524380081539135,0.12315598067092684
23-03-06-06,25.0,24,37,2.9553508996963505,2.83244078194192,2.8267743459222503,3.0839274534704506,0.12857655377410002
23-03-06-06,25.0,24,38,2.986766608556112,2.842874981544257,2.861343590903018,3.112189626209206,0.12542301765309405
23-03-06-06,25.0,24,39,3.0182540794213613,2.8532450612845346,2.8891884347700953,3.147319724072627,0.12906564465126594
23-03-06-06,25.0,24,40,3.0166789623101558,2.8635862140851445,2.8888812162743873,3.144476708345924,0.12779774603576866
23-03-06-06,25.0,24,41,3.0086426230271663,2.873922925946542,2.8761592935439664,3.1411259525103663,0.1324833294832
23-03-06-06,25.0,24,42,3.049946531852087,2.8842743598256035,2.95666325354345,3.143229810160724,0.09328327830863685
23-03-06-06,25.0,24,43,3.0657285483678187,2.894652317670375,2.9565302799405178,3.1749268167951197,0.10919826842730114
23-03-06-06,25.0,24,44,3.070418520768484,2.9050661984549437,2.9617344370907968,3.179102604446171,0.10868408367768721
23-03-06-06,25.0,24,45,3.0708269615968073,2.9155236369446684,2.962739870025503,3.1789140531681115,0.10808709157130406
23-03-06-06,25.0,24,46,3.0774102588494627,2.926034488374515,2.9751276724654305,3.179692845233495,0.10228258638403215
23-03-06-06,25.0,24,47,3.0461415370305387,2.9366046537185055,2.912269848553336,3.1800132255077416,0.1338716884772027
23-03-06-06,25.0,24,48,3.039390468597413,2.947244261968133,2.90749341306934,3.1712875241254856,0.13189705552807252
23-03-06-06,25.0,24,49,3.0527566194534312,2.957963502949673,2.902353834499667,3.2031594044071956,0.15040278495376436
23-03-06-06,25.0,24,50,3.079277567863465,2.9687731748372386,2.8999866908130296,3.2585684449139003,0.1792908770504352
23-03-06-06,25.0,24,51,3.1092411863803866,2.9796819465875135,2.938132256343372,3.2803501164174014,0.17110893003701488
23-03-06-06,25.0,24,52,3.102691613435746,2.990704327296418,2.931199054509228,3.2741841723622636,0.17149255892651752
23-03-06-06,25.0,24,53,3.0724467265605933,3.0018509326337153,2.9009625997546875,3.243930853366499,0.1714841268059059
23-03-06-06,25.0,24,54,3.074304640293122,3.0131320740952483,2.9026527337762245,3.245956546810019,0.1716519065168971
23-03-06-06,25.0,24,55,3.092090940475464,3.024560131559508,2.928941324622588,3.25524055632834,0.16314961585287613
23-03-06-06,25.0,24,56,3.128540086746216,3.036142800626637,2.947147269873331,3.309932903619101,0.18139281687288508
23-03-06-06,25.0,24,57,3.1803545832633975,3.0478899669489925,3.033439612818512,3.327269553708283,0.14691497044488566
23-03-06-06,25.0,24,58,3.217597913742066,3.059808352770178,3.06203480451588,3.3731610229682523,0.15556310922618632
23-03-06-06,25.0,24,59,3.199773293733597,3.0719040415685663,3.045420373834588,3.3541262136326058,0.1543529198990087
23-03-06-06,25.0,24,60,3.207634037733078,3.084180683431183,3.042752872653072,3.372515202813084,0.16488116508000603
23-03-06-06,25.0,24,61,3.2072111427783967,3.09664051403633,3.0422958683603496,3.372126417196444,0.16491527441804707
23-03-06-06,25.0,24,62,3.2123800754547123,3.1092853584275186,3.0512944311785457,3.373465719730879,0.16108564427616665
23-03-06-06,25.0,24,63,3.2333707928657534,3.1221136805264607,3.0979908672614105,3.368750718470096,0.1353799256043431
23-03-06-06,25.0,24,64,3.2467931032180783,3.1351226210983194,3.11904556035984,3.3745406460763165,0.1277475428582381
23-03-06-06,25.0,24,65,3.2543607950210576,3.14830883422999,3.1339712613429063,3.374750328699209,0.12038953367815146
23-03-06-06,25.0,24,66,3.23830503821373,3.1616671489648547,3.1250871969496217,3.3515228794778382,0.1132178412641085
23-03-06-06,25.0,24,67,3.225527352094651,3.175190782224526,3.1132712825343094,3.337783421654992,0.11225606956034136
23-03-06-06,25.0,24,68,3.227074033021928,3.1888719319479906,3.1120718886062297,3.342076177437626,0.11500214441569818
23-03-06-06,25.0,24,69,3.2293481588363653,3.2027025831524907,3.116074597816647,3.3426217198560835,0.11327356101971842
23-03-06-06,25.0,24,70,3.2125448405742647,3.2166736562465528,3.1246328340293186,3.300456847119211,0.08791200654494624
23-03-06-06,25.0,24,71,3.230430942773819,3.23077444430824,3.131067542910341,3.3297943426372973,0.09936339986347838
23-03-06-06,25.0,24,72,3.2471369683742526,3.244994955224323,3.1548118877631603,3.339462048985345,0.09232508061109221
23-03-06-06,25.0,24,73,3.269630002975464,3.259325044794613,3.177212047372049,3.3620479585788794,0.09241795560341523
23-03-06-06,25.0,24,74,3.2883360683918,3.2737537019232543,3.186862925005343,3.389809211778257,0.10147314338645695
23-03-06-06,25.0,24,75,3.2990329205989837,3.2882709953318017,3.205504538330331,3.3925613028676365,0.09352838226865272
23-03-06-06,25.0,24,76,3.311315989494324,3.302866826446154,3.22120305494342,3.4014289240452276,0.09011293455090373
23-03-06-06,25.0,24,77,3.344416999816895,3.3175320092139677,3.2492475124014906,3.439586487232299,0.09516948741540433
23-03-06-06,25.0,24,78,3.336616933345795,3.332256536313317,3.246176063162095,3.4270578035294954,0.09044087018370046
23-03-06-06,25.0,24,79,3.373530942201615,3.347032864231019,3.2906194352878972,3.456442449115333,0.082911506913718
23-03-06-06,25.0,24,80,3.396047413349152,3.361854346766951,3.3087571187810303,3.483337707917274,0.08729029456812164
23-03-06-06,25.0,24,81,3.410921651124954,3.376715006903609,3.316784718479533,3.505058583770375,0.09413693264542128
23-03-06-06,25.0,24,82,3.462633568048477,3.3916106470409173,3.32267458283546,3.602592553261494,0.1399589852130169
23-03-06-06,25.0,24,83,3.494247078895569,3.406538286274471,3.3432369039522545,3.645257253838883,0.15101017494331415
23-03-06-06,25.0,24,84,3.526446437835694,3.4214961603955425,3.3611650274239877,3.6917278482474,0.16528141041170638
23-03-06-06,25.0,24,85,3.5668892443180087,3.436486124865035,3.4196474202527614,3.714131068383256,0.1472418240652473
23-03-06-06,25.0,24,86,3.5990756094455723,3.451509548465584,3.470753978766582,3.7273972401245623,0.1283216306789899
23-03-06-06,25.0,24,87,3.623222523927689,3.4665736401190617,3.491720805049888,3.75472424280549,0.1315017188778011
23-03-06-06,25.0,24,88,3.621719950437546,3.481682962434248,3.4871438668325805,3.7562960340425118,0.13457608360496584
23-03-06-06,25.0,24,89,3.626480209827423,3.496849134854837,3.4947041106744474,3.7582563089803984,0.13177609915297567
23-03-06-06,25.0,24,90,3.6184426665306093,3.5120834726506045,3.4778874958805432,3.7589978371806754,0.14055517065006595
23-03-06-06,25.0,24,91,3.6331403434276583,3.5273997244826747,3.496046324263081,3.7702343625922357,0.1370940191645773
23-03-06-06,25.0,24,92,3.612904226779938,3.5428155020209395,3.487343918461143,3.7384645350987324,0.12556030831879464
23-03-06-06,25.0,24,93,3.631238120794296,3.5583504549005465,3.484538106164018,3.777938135424574,0.14670001463027788
23-03-06-06,25.0,24,94,3.653014785051346,3.5740254798697095,3.4781194103938207,3.827910159708871,0.17489537465752505
23-03-06-06,25.0,24,95,3.661642307043076,3.5898651541810587,3.4835698493325835,3.8397147647535683,0.17807245771049238
23-03-06-06,25.0,24,96,3.6688073873519897,3.6058944657220144,3.489391170101031,3.8482236046029485,0.17941621725095874
23-03-06-06,25.0,24,97,3.675300681591034,3.6221427672757294,3.4919677105780327,3.858633652604035,0.18333297101300122
23-03-06-06,25.0,24,98,3.7273146629333493,3.63863805805142,3.574456223132588,3.8801731027341106,0.15285843980076116
23-03-06-06,25.0,24,99,3.755962139368057,3.655414040519276,3.608606547276144,3.90331773145997,0.147355592091913
23-03-06-06,25.0,24,100,3.832067459821701,3.6724998545407077,3.674693265065224,3.989441654578178,0.15737419475647713
23-03-06-06,25.0,24,101,3.8508516430854796,3.6899315751424724,3.7034560568622643,3.998247229308695,0.14739558622321514
23-03-06-06,25.0,24,102,3.887336295843125,3.707741018916464,3.764211108165246,4.010461483521004,0.12312518767787912
23-03-06-06,25.0,24,103,3.8553008615970614,3.725963044193765,3.695733096762431,4.014868626431692,0.15956776483463037
23-03-06-06,25.0,24,104,3.858132863044739,3.744631840122835,3.6965081299317095,4.019757596157769,0.16162473311302958
23-03-06-06,25.0,24,105,3.860168313980103,3.763781230843433,3.6995988125754558,4.02073781538475,0.16056950140464749
23-03-06-06,25.0,24,106,3.8700366020202637,3.78344297211267,3.7145368244173453,4.025536379623182,0.1554997776029183
23-03-06-06,25.0,24,107,3.8967706143856056,3.803651618087709,3.7306008083955366,4.062940420375674,0.16616980599006886
23-03-06-06,25.0,24,108,3.9352842748165138,3.824436247795176,3.739446260235814,4.131122289397214,0.1958380145807
23-03-06-06,25.0,24,109,3.948039019107819,3.845828008644345,3.7536290174412446,4.142449020774393,0.1944100016665744
23-03-06-06,25.0,24,110,3.90208278298378,3.867853911279196,3.7173096786811706,4.086855887286389,0.18477310430260946
23-03-06-06,25.0,24,111,3.944815164804459,3.890542852222004,3.7291696896687068,4.1604606399402115,0.21564547513575258
23-03-06-06,25.0,24,112,3.961306595802307,3.9139188003775613,3.7388155228263535,4.1837976687782605,0.2224910729759533
23-03-06-06,25.0,24,113,4.015835112333297,3.9380059679897963,3.838508358382844,4.19316186628375,0.1773267539504533
23-03-06-06,25.0,24,114,4.062867963314057,3.9628264989199895,3.8422090410423295,4.283526885585784,0.22065892227172731
23-03-06-06,25.0,24,115,4.101422601938247,3.9884011378293946,3.8996682315552644,4.303176972321229,0.20175437038298263
23-03-06-06,25.0,24,116,4.130982428789139,4.014747526805296,3.950109763065863,4.311855094512414,0.1808726657232758
23-03-06-06,25.0,24,117,4.158459722995758,4.041885011308922,3.9666843942301107,4.3502350517614055,0.19177532876564748
23-03-06-06,25.0,24,118,4.160945338010788,4.069829104210126,3.967868545656177,4.354022130365399,0.19307679235461125
23-03-06-06,25.0,24,119,4.185519039630891,4.0985947708657084,4.001136649541139,4.369901429720643,0.18438239008975216
23-03-06-06,25.0,24,120,4.283731335401536,4.128196550788981,4.1039483481604835,4.463514322642589,0.17978298724105266
23-03-06-06,25.0,24,121,4.319133704900741,4.158645941754071,4.110658641659415,4.527608768142067,0.20847506324132575
23-03-06-06,25.0,24,122,4.325748586654663,4.189958213291696,4.122508466896022,4.528988706413305,0.20324011975864142
23-03-06-06,25.0,24,123,4.376693242788314,4.222143463975957,4.17366948383573,4.579717001740899,0.20302375895258412
23-03-06-06,25.0,24,124,4.373680746555329,4.255213860763601,4.171662563527209,4.5756989295834485,0.20201818302811964
23-03-06-06,25.0,24,125,4.414730346202851,4.289177798854785,4.216320737134501,4.613139955271201,0.19840960906834995
23-03-06-06,25.0,24,126,4.4715003907680515,4.32404671518885,4.281991959466559,4.661008822069544,0.18950843130149259
23-03-06-06,25.0,24,127,4.510051637887955,4.359829734983358,4.30908684426317,4.711016431512739,0.2009647936247842
23-03-06-06,25.0,24,128,4.537596052885056,4.396535496777599,4.35279928899717,4.722392816772942,0.18479676388788566
23-03-06-06,25.0,24,129,4.596816056966781,4.434171057406487,4.425931689963846,4.767700423969716,0.170884367002935
23-03-06-06,25.0,24,130,4.614807468652725,4.472744568731042,4.4239017795330655,4.805713157772385,0.1909056891196598
23-03-06-06,25.0,24,131,4.621112459897995,4.51225919416002,4.428584047026038,4.813640872769953,0.19252841287195774
23-03-06-06,25.0,24,132,4.688722187280655,4.552720530493524,4.546370729772209,4.831073644789101,0.14235145750844608
23-03-06-06,25.0,24,133,4.751913928985596,4.594129307748958,4.538297679967069,4.965530178004123,0.21361624901852705
23-03-06-06,25.0,24,134,4.799246519804002,4.636487959317672,4.611880591389599,4.986612448218405,0.187365928414403
23-03-06-06,25.0,24,135,4.857991492748261,4.679792348434373,4.656439490401493,5.059543495095029,0.2015520023467677
23-03-06-06,25.0,24,136,4.93681857585907,4.724038825012035,4.670181541994877,5.203455609723264,0.2666370338641932
23-03-06-06,25.0,24,137,4.980630946159364,4.769219723867908,4.713683825255894,5.247578067062833,0.26694712090346945
23-03-06-06,25.0,24,138,5.048289066553116,4.815325189767027,4.815992184293429,5.280585948812804,0.2322968822596875
23-03-06-06,25.0,24,139,5.0994282364845285,4.862344515787453,4.86639203398457,5.332464438984487,0.2330362024999581
23-03-06-06,25.0,24,140,5.1456714272499084,4.910261763215847,4.911499011617276,5.379843842882541,0.23417241563263266
23-03-06-06,25.0,24,141,5.216198670864106,4.9590634267302205,5.024954868490712,5.4074424732374995,0.19124380237339347
23-03-06-06,25.0,24,142,5.270487320423127,5.008732350921558,5.111210893039065,5.42976374780719,0.15927642738406236
23-03-06-06,25.0,24,143,5.278976011276245,5.05925162371998,5.119448722884443,5.438503299668047,0.15952728839180205
23-03-06-06,25.0,24,144,5.3377275586128246,5.110607861473067,5.227693738850219,5.44776137837543,0.11003381976260601
23-03-06-06,25.0,24,145,5.403229057788849,5.162790113919742,5.233944300489128,5.57251381508857,0.16928475729972087
23-03-06-06,25.0,24,146,5.454407608509064,5.215788890833746,5.208272606908603,5.700542610109525,0.24613500160046123
23-03-06-06,25.0,24,147,5.512991591294607,5.269602853849834,5.26951405723349,5.756469125355723,0.24347753406111644
23-03-06-06,25.0,24,148,5.569197102387747,5.3242354097158975,5.333975318366663,5.804418886408831,0.2352217840210836
23-03-06-06,25.0,24,149,5.626656862099966,5.379698482049547,5.386051704503568,5.867262019696365,0.2406051575963985
23-03-06-06,25.0,24,150,5.698540004094442,5.436011902990282,5.441658391069957,5.955421617118926,0.25688161302448415
23-03-06-06,25.0,24,151,5.7491754968961075,5.493201709825543,5.505771524344232,5.992579469447983,0.24340397255187515
23-03-06-06,25.0,24,152,5.811526330312093,5.551305255112543,5.583192912624038,6.039859748000148,0.22833341768805487
23-03-06-06,25.0,24,153,5.880687471230825,5.610356849669311,5.714984941778974,6.046390000682676,0.16570252945185074
23-03-06-06,25.0,24,154,5.969182451566061,5.670398834505329,5.800249562419153,6.138115340712969,0.16893288914690832
23-03-06-06,25.0,24,155,6.026195116837821,5.731472333934404,5.823034854150506,6.229355379525136,0.2031602626873153
23-03-06-06,25.0,24,156,6.057104070981343,5.793611172096292,5.837915799788658,6.276292342174028,0.21918827119268475
23-03-06-06,25.0,24,157,6.093227577209473,5.856837979530546,5.896450530709646,6.2900046237093,0.19677704649982666
23-03-06-06,25.0,24,158,6.155974066257478,5.921158596376403,5.9669727390095915,6.344975393505365,0.18900132724788637
23-03-06-06,25.0,24,159,6.249117767810822,5.986556232233552,5.989274368646643,6.508961166975001,0.2598433991641793
23-03-06-06,25.0,24,160,6.299364829063417,6.052983435970678,6.029033497995425,6.569696160131408,0.2703313310679912
23-03-06-06,25.0,24,161,6.3479319453239444,6.120361365708056,6.110168555479828,6.585695335168061,0.23776338984411627
23-03-06-06,25.0,24,162,6.385557174682617,6.188555211564924,6.171708697315812,6.599405652049422,0.21384847736680482
23-03-06-06,25.0,24,163,6.484551393985749,6.257391959416331,6.239059431741104,6.730043356230393,0.24549196224464392
23-03-06-06,25.0,24,164,6.5248530387878425,6.326635326962243,6.268075682606034,6.781630394969651,0.25677735618180836
23-03-06-06,25.0,24,165,6.533409261703492,6.3959903871710955,6.279712821840916,6.787105701566067,0.253696439862575
23-03-06-06,25.0,24,166,6.593839573860169,6.46509432139268,6.329818368262059,6.85786077945828,0.2640212055981107
23-03-06-06,25.0,24,167,6.690318036079408,6.533508389166679,6.438620151763343,6.942015920395474,0.251697884316066
23-03-06-06,25.0,24,168,6.7039889216423045,6.6007203616140195,6.464216961672629,6.94376088161198,0.2397719599696754
23-03-06-06,25.0,24,169,6.7027558326721195,6.666148658202173,6.46365034868291,6.9418613166613286,0.2391054839892089
23-03-06-06,25.0,24,170,6.767274582386017,6.729134559892826,6.486383936853755,7.04816522791828,0.2808906455322624
23-03-06-06,25.0,24,171,6.788338994979858,6.78897140983808,6.528999675509051,7.047678314450665,0.2593393194708068
23-03-06-06,25.0,24,172,6.8744198918342585,6.844923350493845,6.611660543514672,7.137179240153845,0.2627593483195863
23-03-06-06,25.0,24,173,6.913040959835053,6.896277398194717,6.609013820242996,7.2170680994271095,0.3040271395920565
23-03-06-06,25.0,24,174,6.92345107793808,6.942420581659753,6.622509673865065,7.224392482011095,0.300941404073015
23-03-06-06,25.0,24,175,7.031329774856568,6.982938007663862,6.715688096324842,7.346971453388293,0.3156416785317256
23-03-06-06,25.0,24,176,7.036611056327821,7.017739397387979,6.722605999626671,7.3506161130289716,0.3140050567011505
23-03-06-06,25.0,24,177,7.101222431659698,7.047179295951725,6.72271458960531,7.479730273714086,0.3785078420543883
23-03-06-06,25.0,24,178,7.218708777427673,7.072146864554212,6.846901141332058,7.590516413523288,0.37180763609561457
23-03-06-06,25.0,24,179,7.300708329677583,7.0940894843701265,6.934028143454521,7.667388515900646,0.36668018622306275
23-03-06-06,25.0,24,180,7.39899915456772,7.114917610947966,6.944337876013504,7.853660433121936,0.4546612785542162
23-03-06-06,25.0,24,181,7.461474466323853,7.136832003424225,7.083511720244769,7.839437212402937,0.37796274607908414
23-03-06-06,25.0,24,182,7.5529175996780396,7.162077708657961,7.124561880146304,7.981273319209775,0.42835571953173496
23-03-06-06,25.0,24,183,7.603303289413453,7.19271653913961,7.167546027271757,8.03906055155515,0.4357572621416958
23-03-06-06,25.0,24,184,7.764890635013582,7.2304628190749005,7.327477136642818,8.202304133384345,0.43741349837076343
23-03-06-06,25.0,24,185,7.761554813385009,7.2766106259835,7.3224583290194545,8.200651297750564,0.43909648436555454
23-03-06-06,25.0,24,186,7.907971036434174,7.33205204113414,7.518293682075458,8.297648390792888,0.3896773543587155
23-03-06-06,25.0,24,187,7.941830480098725,7.397328737441218,7.5537164245934765,8.329944535603973,0.3881140555052486
23-03-06-06,25.0,24,188,8.029835879802704,7.47271909487512,7.602812498434559,8.45685926117085,0.4270233813681455
23-03-06-06,25.0,24,189,8.129273569583894,7.558277621402073,7.6875418212914735,8.571005317876315,0.4417317482924209
23-03-06-06,25.0,24,190,8.141916692256927,7.653866100393427,7.6962945298495145,8.58753885466434,0.44562216240741265
23-03-06-06,25.0,24,191,8.3531729221344,7.759154563982188,7.888857026102074,8.817488818166725,0.4643158960323254
23-03-06-06,25.0,24,192,8.400064063072206,7.873578465375269,7.931283259430945,8.868844866713467,0.4687808036412609
23-03-06-06,25.0,24,193,8.540892291069031,7.996361066053909,8.035349331478603,9.04643525065946,0.5055429595904279
23-03-06-06,25.0,24,194,8.718014216423034,8.12650175549519,7.99537971563022,9.440648717215849,0.7226345007928149
23-03-06-06,25.0,24,195,9.008260142803191,8.262849052912525,8.241381591834529,9.775138693771854,0.7668785509686631
23-03-06-06,25.0,24,196,9.221302235126496,8.404191129413856,8.355906354969656,10.086698115283335,0.8653958801568397


==> pressure_dat_23-03-07-01.csv <==
Versuch,Concentration,Aging,Zeit (s),Druck (bar),Pred (bar),lowerBound,upperBound,std
23-03-07-01,25.0,25,0,-0.10030908297747371,0.0,-0.12268803395369902,-0.07793013200124839,0.022378950976225314
23-03-07-01,25.0,25,1,-0.09801928263157603,0.0,-0.11915926353260435,-0.0768793017305477,0.02113998090102832
23-03-07-01,25.0,25,2,-0.10266862631464993,0.0,-0.11590527040983736,-0.0894319822194625,0.01323664409518743
23-03-07-01,25.0,25,3,-0.09355284352476395,0.0,-0.13247629783274917,-0.05462938921677872,0.03892345430798523
23-03-07-01,25.0,25,4,-0.05733468574161328,0.0,-0.1680251402990911,0.05335576881586454,0.11069045455747782
23-03-07-01,25.0,25,5,-0.01721372049922742,0.0,-0.16806259180445127,0.13363515080599642,0.15084887130522384
23-03-07-01,25.0,25,6,0.031185538650800804,0.0,-0.1525865691424344,0.21495764644403603,0.18377210779323522
23-03-07-01,25.0,25,7,0.08147732951367896,0.0,-0.12259199167507455,0.28554665070243246,0.2040693211887535
23-03-07-01,25.0,25,8,0.1391375515672068,0.0,-0.08484345814683705,0.36311856128125064,0.22398100971404386
23-03-07-01,25.0,25,9,0.19866923429692787,0.0,-0.03300825884016825,0.430346727434024,0.23167749313709612
23-03-07-01,25.0,25,10,0.2599285516949992,0.0,0.036020158809815905,0.48383694458018245,0.22390839288518327
23-03-07-01,25.0,25,11,0.3260208059164385,0.0,0.1212301034048347,0.5308115084280423,0.2047907025116038
23-03-07-01,25.0,25,12,0.3952767630231877,0.0,0.231333999889253,0.5592195261571224,0.16394276313393472
23-03-07-01,25.0,25,13,0.46214466837545237,0.06511446835888268,0.3315337998136354,0.5927555369372693,0.13061086856181697
23-03-07-01,25.0,25,14,0.5054257031281789,0.12991202990924355,0.3793682576938009,0.6314831485625569,0.126057445434378
23-03-07-01,25.0,25,15,0.5521574344237646,0.19268671323075814,0.4264380019517078,0.6778768668958215,0.12571943247205689
23-03-07-01,25.0,25,16,0.5924302683273952,0.25341783449695665,0.4693446252798124,0.715515911374978,0.12308564304758281
23-03-07-01,25.0,25,17,0.6357630129655203,0.31208689993358263,0.5167505227205051,0.7547755032105354,0.11901249024501517
23-03-07-01,25.0,25,18,0.6702627714474997,0.3686776058185943,0.5535914102014217,0.7869341326935777,0.11667136124607798
23-03-07-01,25.0,25,19,0.6992627378304799,0.42316586157763103,0.5940253222442902,0.8045001534166696,0.10523741558618968
23-03-07-01,25.0,25,20,0.7329098935921987,0.47553147006249263,0.6417719524019733,0.8240478347824242,0.09113794119022542
23-03-07-01,25.0,25,21,0.7537698473532995,0.5257505840379539,0.6825772035152414,0.8249624911913577,0.07119264383805816
23-03-07-01,25.0,25,22,0.7804441978534062,0.5738013029818689,0.7241242298283779,0.8367641658784346,0.05631996802502837
23-03-07-01,25.0,25,23,0.7970474024613698,0.6196588063024726,0.7456903896223296,0.8484044153004101,0.05135701283904027
23-03-07-01,25.0,25,24,0.8228150125344595,0.6633016801558895,0.7687232614419311,0.8769067636269879,0.05409175109252843
23-03-07-01,25.0,25,25,0.8441152459383011,0.704709240715649,0.7777913532886921,0.9104391385879101,0.06632389264960907
23-03-07-01,25.0,25,26,0.8691294060150783,0.7438637242248998,0.7910374244417828,0.9472213875883737,0.0780919815732954
23-03-07-01,25.0,25,27,0.8900267914930979,0.7807539370834333,0.8008668965961214,0.9791866863900744,0.0891598948969765
23-03-07-01,25.0,25,28,0.9036242405573526,0.8153701457258524,0.8162082689671321,0.9910402121475731,0.0874159715902205
23-03-07-01,25.0,25,29,0.9155113955338795,0.8477121068130216,0.837298609236401,0.993724181831358,0.07821278629747852
23-03-07-01,25.0,25,30,0.9304341082771619,0.8777917439625536,0.853216275288038,1.0076519412662859,0.0772178329891239
23-03-07-01,25.0,25,31,0.9612618951996167,0.90562633425303,0.8932460279983716,1.0292777624008618,0.06801586720124507
23-03-07-01,25.0,25,32,0.9855722416440645,0.9312501885024793,0.9130367605375409,1.0581077227505882,0.07253548110652361
23-03-07-01,25.0,25,33,1.0099166173736254,0.9547095411465412,0.9445683910801178,1.075264843667133,0.06534822629350757
23-03-07-01,25.0,25,34,1.0162433309356373,0.9760642536124142,0.9545895957540751,1.0778970661171996,0.061653735181562204
23-03-07-01,25.0,25,35,1.025175977051258,0.9953929244406874,0.9637405952950804,1.0866113588074358,0.061435381756177736
23-03-07-01,25.0,25,36,1.033783886730671,1.0127875358243714,0.9683819581470519,1.0991858153142902,0.06540192858361914
23-03-07-01,25.0,25,37,1.047434264322122,1.0283583203916002,0.9712357017894233,1.1236328268548206,0.07619856253269863
23-03-07-01,25.0,25,38,1.0633773868282637,1.0422284077446582,0.991974839565687,1.1347799340908404,0.0714025472625767
23-03-07-01,25.0,25,39,1.0797326455513636,1.0545340677991173,1.0315507708108773,1.12791452029185,0.048181874740486276
23-03-07-01,25.0,25,40,1.0914330805341403,1.0654232507490287,1.0525737728370756,1.130292388231205,0.03885930769706461
23-03-07-01,25.0,25,41,1.1017002613345783,1.075051450301625,1.0549099897843548,1.1484905328848019,0.04679027155022345
23-03-07-01,25.0,25,42,1.106650013824304,1.0835817036773236,1.056925466679494,1.156374560969114,0.04972454714481007
23-03-07-01,25.0,25,43,1.104988336165746,1.0911699912616277,1.0547645246735395,1.1552121476579524,0.05022381149220639
23-03-07-01,25.0,25,44,1.1193764324982962,1.0979788635966847,1.079576374620245,1.1591764903763475,0.03980005787805125
23-03-07-01,25.0,25,45,1.1314224060376485,1.1041621110157833,1.092018106132142,1.1708267059431552,0.039404299905506555
23-03-07-01,25.0,25,46,1.145546298225721,1.109860383538925,1.0954495996696365,1.1956429967818054,0.05009669855608441
23-03-07-01,25.0,25,47,1.1529051750898363,1.1152080043686028,1.0956224797416776,1.210187870437995,0.05728269534815868
23-03-07-01,25.0,25,48,1.1587502264976504,1.1203205595939179,1.10288103497735,1.2146194180179508,0.05586919152030038
23-03-07-01,25.0,25,49,1.1685939529538154,1.1253034150603045,1.1215250292328418,1.215662876674789,0.04706892372097358
23-03-07-01,25.0,25,50,1.1782591769099233,1.1302393060736455,1.134530893941347,1.2219874598784997,0.043728282968576226
23-03-07-01,25.0,25,51,1.1871459741393724,1.1352029377483706,1.135460871083902,1.2388310771948428,0.05168510305547028
23-03-07-01,25.0,25,52,1.1980394531289738,1.1402463846593602,1.1424143550914525,1.253664551166495,0.05562509803752128
23-03-07-01,25.0,25,53,1.2163775209585825,1.1454127178334992,1.172983814914361,1.259771227002804,0.04339370604422149
23-03-07-01,25.0,25,54,1.2316270206371944,1.1507291912539035,1.1869320866152333,1.2763219546591555,0.04469493402196113
23-03-07-01,25.0,25,55,1.245070937673251,1.1562135686774235,1.196568108977968,1.2935737663685338,0.04850282869528286
23-03-07-01,25.0,25,56,1.2517069665590923,1.1618731502781081,1.1995425129180584,1.3038714202001263,0.05216445364103403
23-03-07-01,25.0,25,57,1.257989387512207,1.1677079360559572,1.2040472053846796,1.3119315696397345,0.05394218212752747
23-03-07-01,25.0,25,58,1.269236850142479,1.173711842532597,1.2234128485725888,1.315060851712369,0.04582400156989018
23-03-07-01,25.0,25,59,1.2796838587522508,1.1798751361426296,1.2489690224997136,1.310398695004788,0.03071483625253716
23-03-07-01,25.0,25,60,1.2885160462061567,1.186187596642387,1.2699425948886824,1.307089497523631,0.018573451317474315
23-03-07-01,25.0,25,61,1.2939931309223178,1.1926300002402082,1.2737323826281959,1.3142538792164398,0.020260748294121934
23-03-07-01,25.0,25,62,1.3020166194438936,1.1991935867272345,1.2786037459398325,1.3254294929479546,0.023412873504061175
23-03-07-01,25.0,25,63,1.3113098531961442,1.2058593756509404,1.285741905641814,1.3368778007504745,0.02556794755433022
23-03-07-01,25.0,25,64,1.316473178068797,1.2126169034285228,1.2878680044822894,1.3450783516553046,0.028605173586507656
23-03-07-01,25.0,25,65,1.322555402914683,1.2194527864075595,1.2882173095597615,1.3568934962696046,0.034338093354921606
23-03-07-01,25.0,25,66,1.3335416762034098,1.2263589943965965,1.289100028154209,1.3779833242526105,0.044441648049200796
23-03-07-01,25.0,25,67,1.3475413926442465,1.2333255504911014,1.294292206017849,1.400790579270644,0.05324918662639762
23-03-07-01,25.0,25,68,1.3582085766394936,1.2403490479431851,1.3082018618661804,1.4082152914128068,0.050006714773313234
23-03-07-01,25.0,25,69,1.3675705667336784,1.2474251066484179,1.3267893218294584,1.4083518116378984,0.04078124490422006
23-03-07-01,25.0,25,70,1.3640574912230172,1.2545532399285304,1.3162201557260713,1.4118948267199631,0.0478373354969459
23-03-07-01,25.0,25,71,1.3726017634073893,1.2617356378357365,1.3249409585862892,1.4202625682284893,0.047660804821099925
23-03-07-01,25.0,25,72,1.3840858445564905,1.2689740037439816,1.3305730379023786,1.4375986512106025,0.05351280665411204
23-03-07-01,25.0,25,73,1.395141903758049,1.2762761245055838,1.3367910991790168,1.4534927083370812,0.0583508045790323
23-03-07-01,25.0,25,74,1.404545635183652,1.283646136885837,1.3457427316113704,1.4633485387559337,0.05880290357228171
23-03-07-01,25.0,25,75,1.403513789375623,1.2910952344849496,1.3441937645488413,1.4628338142024049,0.05932002482678189
23-03-07-01,25.0,25,76,1.4103304753700894,1.2986307174769691,1.345902275013803,1.4747586757263758,0.06442820035628642
23-03-07-01,25.0,25,77,1.4195005665222804,1.306264387809942,1.3455056858306396,1.4934954472139212,0.0739948806916409
23-03-07-01,25.0,25,78,1.428996397058169,1.314010602492829,1.353257721404056,1.504735072712282,0.07573867565411295
23-03-07-01,25.0,25,79,1.432426459590594,1.3218812851432435,1.3589214347546368,1.5059314844265512,0.07350502483595729
23-03-07-01,25.0,25,80,1.4527650342384975,1.3298892110657703,1.4071395773291857,1.4983904911478092,0.04562545690931167
23-03-07-01,25.0,25,81,1.4661754355827967,1.3380476422432643,1.4156287404499162,1.5167221307156773,0.05054669513288053
23-03-07-01,25.0,25,82,1.4632941881815593,1.3463739774238739,1.4117540786104998,1.5148342977526188,0.05154010957105958
23-03-07-01,25.0,25,83,1.4612012585004173,1.3548816002600221,1.409525570585311,1.5128769464155236,0.051675687915106405
23-03-07-01,25.0,25,84,1.4753898735841116,1.3635855977780755,1.4109286700091392,1.5398510771590839,0.06446120357497231
23-03-07-01,25.0,25,85,1.4784203843275707,1.3724998403087263,1.4184644428670747,1.5383763257880667,0.05995594146049604
23-03-07-01,25.0,25,86,1.484878748257955,1.3816401448957465,1.4209590203535674,1.5487984761623428,0.06391972790438775
23-03-07-01,25.0,25,87,1.4933439644177755,1.3910214768959352,1.4188799491569033,1.5678079796786477,0.07446401526087215
23-03-07-01,25.0,25,88,1.4943131061395012,1.400659288344362,1.4198947456520155,1.568731466626987,0.0744183604874857
23-03-07-01,25.0,25,89,1.5181932808955512,1.4105647728412347,1.4398920972336933,1.596494464557409,0.07830118366185791
23-03-07-01,25.0,25,90,1.5323664011557896,1.4207535040911903,1.4525905044210041,1.612142297890575,0.07977589673478552
23-03-07-01,25.0,25,91,1.5445190133651099,1.4312381357292456,1.4551869388400387,1.633851087890181,0.08933207452507122
23-03-07-01,25.0,25,92,1.5653561981519064,1.4420310780512837,1.4803317487738048,1.650380647530008,0.08502444937810154
23-03-07-01,25.0,25,93,1.5784973653157552,1.453145228031457,1.5029292656324706,1.6540654649990398,0.07556809968328468
23-03-07-01,25.0,25,94,1.5839604612191518,1.464590805913433,1.5057177414287513,1.6622031810095523,0.07824271979040057
23-03-07-01,25.0,25,95,1.6133735859394074,1.4763801003235268,1.5580429458986482,1.6687042259801665,0.05533064004075913
23-03-07-01,25.0,25,96,1.6151815756162007,1.4885221148097318,1.5616202809909585,1.6687428702414429,0.053561294625242194
23-03-07-01,25.0,25,97,1.6240475281079612,1.5010275562939859,1.563884844641378,1.6842102115745443,0.06016268346658321
23-03-07-01,25.0,25,98,1.6371449236075084,1.5139037249503373,1.5948668290633023,1.6794230181517145,0.04227809454420615
23-03-07-01,25.0,25,99,1.6406942371527353,1.5271601110050494,1.597020655275191,1.6843678190302795,0.04367358187754429
23-03-07-01,25.0,25,100,1.6527479771773024,1.5408042579713055,1.6043815078947976,1.7011144464598071,0.04836646928250472
23-03-07-01,25.0,25,101,1.6583078567186993,1.554843466023154,1.6057579855508621,1.7108577278865365,0.05254987116783706
23-03-07-01,25.0,25,102,1.670786432425181,1.5692819935954567,1.6096840798613476,1.7318887849890146,0.06110235256383351
23-03-07-01,25.0,25,103,1.699675985177358,1.5841267758535598,1.6222755839099412,1.7770763864447747,0.07740040126741678
23-03-07-01,25.0,25,104,1.72162366827329,1.5993815845540549,1.6323006982152648,1.810946638331315,0.08932297005802504
23-03-07-01,25.0,25,105,1.7352719231446587,1.6150516514883433,1.640968937258831,1.8295749090304865,0.09430298588582786
23-03-07-01,25.0,25,106,1.7723894600073495,1.6311394100477747,1.677383649493423,1.8673952705212762,0.09500581051392659
23-03-07-01,25.0,25,107,1.782460213104884,1.6476466852758613,1.689684190627198,1.8752362355825698,0.09277602247768595
23-03-07-01,25.0,25,108,1.8031006022294362,1.6645773705987623,1.7257141782884564,1.880487026170416,0.07738642394097979
23-03-07-01,25.0,25,109,1.832096604903539,1.68193085766864,1.7543571230807675,1.9098360867263104,0.07773948182277139
23-03-07-01,25.0,25,110,1.8397036317984266,1.6997099448855466,1.7694651997736548,1.9099420638231983,0.07023843202477181
23-03-07-01,25.0,25,111,1.861079003016154,1.71791329388424,1.7979642660045372,1.9241937400277707,0.06311473701161667
23-03-07-01,25.0,25,112,1.8942283848921457,1.7365410263342873,1.8072669028418717,1.9811898669424197,0.08696148205027399
23-03-07-01,25.0,25,113,1.896542658408483,1.7555920472095816,1.809983077506335,1.983102239310631,0.08655958090214809
23-03-07-01,25.0,25,114,1.9301484950383507,1.7750639231187733,1.805321017778698,2.0549759722980037,0.1248274772596528
23-03-07-01,25.0,25,115,1.9544777341683706,1.79495482901835,1.8278077663253214,2.0811477020114197,0.1266699678430493
23-03-07-01,25.0,25,116,1.9614355949560804,1.8152620881778274,1.833778372734777,2.089092817177384,0.12765722222130357
23-03-07-01,25.0,25,117,2.0013491920630138,1.8359841188928285,1.8660522398667385,2.136646144259289,0.13529695219627516
23-03-07-01,25.0,25,118,2.0348193399111434,1.8571158110415191,1.9040992623072817,2.165539417515005,0.13072007760386167
23-03-07-01,25.0,25,119,2.0698905817667645,1.8786537578760099,1.917717106747234,2.222064056786295,0.15217347501953046
23-03-07-01,25.0,25,120,2.0979554208119717,1.9005941876397094,1.9748641764896895,2.2210466651342538,0.1230912443222822
23-03-07-01,25.0,25,121,2.1357621212800346,1.9229325985586208,2.0104723698904836,2.2610518726695856,0.12528975138955106
23-03-07-01,25.0,25,122,2.153176941474279,1.9456635155022077,2.0224474398729715,2.283906443075587,0.1307295016013075
23-03-07-01,25.0,25,123,2.193582677841187,1.9687831667138784,2.0902926834660787,2.296872672216295,0.10328999437510804
23-03-07-01,25.0,25,124,2.2163181364536286,1.9922863204022316,2.0910526579896254,2.341583614917632,0.1252654784640032
23-03-07-01,25.0,25,125,2.2301703214645388,2.0161668930888936,2.114147846240605,2.3461927966884724,0.1160224752239335
23-03-07-01,25.0,25,126,2.2705541908741,2.0404222080433794,2.1684757118275795,2.37263266992062,0.1020784790465205
23-03-07-01,25.0,25,127,2.2871608078479766,2.0650466684655857,2.1834199575902886,2.3909016581056646,0.103740850257688
23-03-07-01,25.0,25,128,2.318650031089783,2.0900347992249757,2.208494213614635,2.4288058485649313,0.11015581747514823
23-03-07-01,25.0,25,129,2.3395770251750947,2.11538465360847,2.2135175630817483,2.465636487268441,0.12605946209334626
23-03-07-01,25.0,25,130,2.36566743850708,2.1410912431638023,2.2731620377672996,2.4581728392468607,0.09250540073978057
23-03-07-01,25.0,25,131,2.397286492586136,2.167150431125678,2.2779895642518646,2.5165834209204077,0.11929692833427168
23-03-07-01,25.0,25,132,2.4265546262264253,2.193560757459288,2.3058069396412293,2.5473023128116212,0.12074768658519613
23-03-07-01,25.0,25,133,2.4442955195903777,2.2203212488080917,2.3312536045548176,2.557337434625938,0.11304191503555996
23-03-07-01,25.0,25,134,2.470385855436325,2.2474303234677127,2.3358081612350277,2.6049635496376227,0.13457769420129764
23-03-07-01,25.0,25,135,2.5237420558929444,2.274886764742476,2.3966177183003867,2.650866393485502,0.12712433759255762
23-03-07-01,25.0,25,136,2.5387500107288363,2.3026930060237305,2.4166329070315733,2.6608671144260994,0.12211710369726282
23-03-07-01,25.0,25,137,2.565584802627564,2.3308484389636392,2.4539852947556513,2.6771843104994764,0.11159950787191264
23-03-07-01,25.0,25,138,2.5858033835887912,2.3593596337188467,2.4728465001337248,2.6987602670438577,0.11295688345506633
23-03-07-01,25.0,25,139,2.6231707632541656,2.388229206185052,2.479398994444698,2.7669425320636334,0.14377176880946757
23-03-07-01,25.0,25,140,2.6546664893627168,2.4174628748319282,2.545487033291981,2.7638459454334527,0.10917945607073595
23-03-07-01,25.0,25,141,2.66586167216301,2.447068000668306,2.554146490668001,2.777576853658019,0.11171518149500899
23-03-07-01,25.0,25,142,2.6811973214149476,2.4770507280073444,2.574056541171392,2.7883381016585034,0.10714078024355589
23-03-07-01,25.0,25,143,2.713890480995178,2.5074218246057636,2.6272373551763004,2.8005436068140557,0.0866531258188778
23-03-07-01,25.0,25,144,2.747639167308807,2.53819114569853,2.62057134496185,2.874706989655764,0.12706782234695715
23-03-07-01,25.0,25,145,2.747887432575226,2.569369094033662,2.6208214774216487,2.874953387728803,0.1270659551535769
23-03-07-01,25.0,25,146,2.7516623079776767,2.6009677757331247,2.62963345316259,2.8736911627927637,0.12202885481508696
23-03-07-01,25.0,25,147,2.762011253833771,2.6329992360840966,2.6455855206602172,2.878436987007325,0.11642573317355406
23-03-07-01,25.0,25,148,2.7741322398185737,2.6654767979042173,2.660141261037761,2.8881232185993864,0.11399097878081262
23-03-07-01,25.0,25,149,2.7703603208065037,2.6984136015067737,2.6599350367146966,2.880785604898311,0.11042528409180714
23-03-07-01,25.0,25,150,2.804175883531571,2.7318200496397846,2.6823095040454596,2.926042263017682,0.12186637948611105
23-03-07-01,25.0,25,151,2.8257507443428045,2.765711472668753,2.6979785600582757,2.9535229286273332,0.12777218428452858
23-03-07-01,25.0,25,152,2.8677653074264535,2.8000955357764292,2.715705600725048,3.019825014127859,0.15205970670140542
23-03-07-01,25.0,25,153,2.9056584358215334,2.834983493397804,2.729785504318354,3.081531367324713,0.17587293150317942
23-03-07-01,25.0,25,154,2.91834933757782,2.8703844099156557,2.730007199014717,3.1066914761409232,0.18834213856310308
23-03-07-01,25.0,25,155,2.9604884684085846,2.9063016616604807,2.7678709754374315,3.1531059613797376,0.19261749297115327
23-03-07-01,25.0,25,156,3.0364001393318176,2.9427411800236936,2.8503703297879017,3.2224299488757335,0.18602980954391593
23-03-07-01,25.0,25,157,3.08921799659729,2.979703664605308,2.9194244590931326,3.2590115341014476,0.16979353750415757
23-03-07-01,25.0,25,158,3.1210237801074983,3.0171878074574723,2.9799962131787403,3.262051347036256,0.14102756692875792
23-03-07-01,25.0,25,159,3.1591602981090547,3.0551902018322985,3.0450197848103397,3.2733008114077697,0.11414051329871513
23-03-07-01,25.0,25,160,3.17096785902977,3.093701357503523,3.0688829428636075,3.2730527751959326,0.1020849161661626
23-03-07-01,25.0,25,161,3.2187146842479706,3.1327140655492727,3.11621064780361,3.321218720692331,0.10250403644436044
23-03-07-01,25.0,25,162,3.2167241573333745,3.17221387770841,3.1124878348243485,3.3209604798424004,0.1042363225090258
23-03-07-01,25.0,25,163,3.267804175615311,3.212187912215479,3.0931152980373624,3.44249305319326,0.17468887757794865
23-03-07-01,25.0,25,164,3.306756013631821,3.2526187855310256,3.118778292767974,3.494733734495668,0.18797772086384673
23-03-07-01,25.0,25,165,3.367303889989854,3.2934872586546935,3.139923859808314,3.594683920171394,0.22738003018154015
23-03-07-01,25.0,25,166,3.389738613367081,3.334776647647043,3.1531495461612047,3.6263276805729574,0.2365890672058762
23-03-07-01,25.0,25,167,3.4410053431987766,3.3764647934380965,3.181047511417298,3.7009631749802554,0.25995783178147863
23-03-07-01,25.0,25,168,3.5274453461170205,3.4185337801840436,3.2446899635782405,3.8102007286558006,0.2827553825387799
23-03-07-01,25.0,25,169,3.5843348741531376,3.460962513423624,3.307808203511374,3.860861544794901,0.2765266706417636
23-03-07-01,25.0,25,170,3.6569488823413847,3.503734811104363,3.421204517485675,3.8926932471970943,0.23574436485570952
23-03-07-01,25.0,25,171,3.6933816313743595,3.546831236512856,3.466862932654519,3.9199003300942,0.22651869871984082
23-03-07-01,25.0,25,172,3.7830163121223452,3.5902375543097094,3.640057342235418,3.9259752820092726,0.14295896988692727
23-03-07-01,25.0,25,173,3.808599013090134,3.6339366851293877,3.6617340877206455,3.9554639384596224,0.14686492536948859
23-03-07-01,25.0,25,174,3.8636267185211186,3.677918287058656,3.7233037856622584,4.003949651379979,0.1403229328588602
23-03-07-01,25.0,25,175,3.8855922460556034,3.7221687178972616,3.743691355045444,4.027493137065763,0.14190089101015949
23-03-07-01,25.0,25,176,3.930588257312775,3.766678609088508,3.823866469780537,4.037310044845013,0.1067217875322379
23-03-07-01,25.0,25,177,3.993105101585389,3.811438409571349,3.8247432134098283,4.1614669897609495,0.16836188817556064
23-03-07-01,25.0,25,178,4.00360119342804,3.856438750789089,3.83263361538737,4.174568771468711,0.17096757804067053
23-03-07-01,25.0,25,179,4.057147359848022,3.9016714808807067,3.87202172740898,4.242272992287064,0.18512563243904215
23-03-07-01,25.0,25,180,4.091457730531692,3.947127596298209,3.918380381891694,4.26453507917169,0.17307734863999819
23-03-07-01,25.0,25,181,4.154596889019013,3.992799066850143,3.9846600558234306,4.324533722214595,0.16993683319558234
23-03-07-01,25.0,25,182,4.173262047767639,4.038674394762382,4.009642831038948,4.33688126449633,0.16361921672869065
23-03-07-01,25.0,25,183,4.230785077810288,4.084742203930367,4.056463396657532,4.405106758963044,0.17432168115275645
23-03-07-01,25.0,25,184,4.2754963576793665,4.13099324746697,4.085327026226246,4.465665689132487,0.1901693314531204
23-03-07-01,25.0,25,185,4.3251518428325655,4.177411525824068,4.150633253041481,4.49967043262365,0.17451858979108403
23-03-07-01,25.0,25,186,4.388856762647629,4.223985297888399,4.215289622764229,4.562423902531029,0.17356713988340014
23-03-07-01,25.0,25,187,4.3886369287967675,4.270701910024947,4.215095372626745,4.56217848496679,0.17354155617002204
23-03-07-01,25.0,25,188,4.442567998170853,4.317545666859505,4.286360889501888,4.598775106839818,0.15620710866896464
23-03-07-01,25.0,25,189,4.455363035202026,4.364505253122301,4.302451407986064,4.608274662417989,0.15291162721596208
23-03-07-01,25.0,25,190,4.527173753976822,4.411570083560964,4.352044275068128,4.702303232885516,0.1751294789086938
23-03-07-01,25.0,25,191,4.5459489607810974,4.458731641305769,4.372163977670944,4.719733943891251,0.17378498311015333
23-03-07-01,25.0,25,192,4.615207740068436,4.5059891963393115,4.455320816380596,4.775094663756275,0.15988692368783938
23-03-07-01,25.0,25,193,4.650814565420151,4.553346520418184,4.476828883553023,4.824800247287279,0.1739856818671285
23-03-07-01,25.0,25,194,4.70668530702591,4.600809818690328,4.491913871834046,4.9214567422177735,0.214771435191864
23-03-07-01,25.0,25,195,4.7471213841438304,4.648397828269134,4.538770798846084,4.955471969441577,0.20835058529774697
23-03-07-01,25.0,25,196,4.7632044517993934,4.69613768146815,4.554994253651694,4.971414649947093,0.20821019814769928
23-03-07-01,25.0,25,197,4.818104251623155,4.744063932444537,4.640737096137163,4.9954714071091475,0.1773671554859923
23-03-07-01,25.0,25,198,4.8905615293979645,4.792222937303505,4.663012228821235,5.118110829974694,0.22754930057672915
23-03-07-01,25.0,25,199,4.949710365533829,4.8406670139590675,4.76563140429404,5.133789326773617,0.18407896123978898
23-03-07-01,25.0,25,200,4.961570996046066,4.8894624723255,4.777187422800952,5.14595456929118,0.18438357324511398
23-03-07-01,25.0,25,201,5.024620908498764,4.938677690699722,4.862005775157858,5.18723604183967,0.16261513334090594
23-03-07-01,25.0,25,202,5.0910078346729275,4.98838846922227,4.870360761433226,5.311654907912629,0.22064707323970215
23-03-07-01,25.0,25,203,5.142088669538498,5.03867608316422,4.917767933066393,5.366409406010603,0.22432073647210546
23-03-07-01,25.0,25,204,5.177919453382492,5.089616941013945,4.935312186910625,5.420526719854358,0.24260726647186653
23-03-07-01,25.0,25,205,5.282078558206559,5.141283922842363,4.969564325934794,5.594592790478323,0.3125142322717647
23-03-07-01,25.0,25,206,5.357764863967896,5.193742121868073,5.072532017143386,5.642997710792406,0.28523284682450956
23-03-07-01,25.0,25,207,5.400149488449098,5.247038259204986,5.148077909070907,5.652221067827289,0.25207157937819097
23-03-07-01,25.0,25,208,5.439518666267396,5.3012048206276186,5.167343888268925,5.711693444265868,0.27217477799847134
23-03-07-01,25.0,25,209,5.4886860966682445,5.356244969544724,5.245847649642388,5.731524543694101,0.2428384470258559
23-03-07-01,25.0,25,210,5.550529551506043,5.412137170442859,5.362429735922157,5.738629367089929,0.18809981558388622
23-03-07-01,25.0,25,211,5.590703964233398,5.468823751947042,5.430594187963552,5.7508137405032445,0.16010977626984627
23-03-07-01,25.0,25,212,5.646008408069611,5.5262130968729615,5.423604537489618,5.868412278649604,0.2224038705799932
23-03-07-01,25.0,25,213,5.663193309307099,5.584175262122555,5.455222010096265,5.871164608517932,0.20797129921083374
23-03-07-01,25.0,25,214,5.702906215190888,5.642541126997033,5.499995075046758,5.905817355335017,0.2029111401441296
23-03-07-01,25.0,25,215,5.708465874195098,5.701105799944765,5.498573085512446,5.91835866287775,0.2098927886826519
23-03-07-01,25.0,25,216,5.784114813804626,5.75962740186561,5.505312906280466,6.0629167213287865,0.2788019075241608
23-03-07-01,25.0,25,217,5.870553100109101,5.817830959537075,5.596268657130961,6.14483754308724,0.27428444297813936
23-03-07-01,25.0,25,218,5.8857014060020445,5.875414732431821,5.614296057230725,6.157106754773364,0.2714053487713203
23-03-07-01,25.0,25,219,5.976488971710205,5.932047535987179,5.67978993382825,6.273188009592161,0.29669903788195584
23-03-07-01,25.0,25,220,6.096799778938293,5.98738188191844,5.726825159589941,6.4667743982866455,0.3699746193483522
23-03-07-01,25.0,25,221,6.163292407989503,6.0410510581492325,5.820830982526029,6.505753833452976,0.34246142546347363
23-03-07-01,25.0,25,222,6.171347737312318,6.092677645681249,5.8292802051290815,6.513415269495554,0.342067532183236
23-03-07-01,25.0,25,223,6.319106245040894,6.141866218420193,5.954714606125704,6.6834978839560835,0.36439163891518983
23-03-07-01,25.0,25,224,6.3811327695846565,6.188217700184747,6.049640197724968,6.712625341444345,0.3314925718596885
23-03-07-01,25.0,25,225,6.441510581970216,6.231310384254041,6.1320134141977665,6.751007749742666,0.3094971677724498
23-03-07-01,25.0,25,226,6.535653328895569,6.270710640289591,6.138437458279357,6.9328691995117815,0.39721587061621244
23-03-07-01,25.0,25,227,6.58531643152237,6.305959530682882,6.196580041495077,6.974052821549662,0.38873639002729315
23-03-07-01,25.0,25,228,6.629437732696534,6.336571593859686,6.300287917596074,6.958587547796994,0.32914981510046054
23-03-07-01,25.0,25,229,6.4967548012733465,6.362021947305916,5.939405142623932,7.054104459922761,0.5573496586494142
23-03-07-01,25.0,25,230,6.34321860074997,6.381754074419937,5.697444812212264,6.988992389287676,0.6457737885377066
23-03-07-01,25.0,25,231,6.222032916545868,6.395182257903924,5.476372630727985,6.967693202363751,0.7456602858178831
23-03-07-01,25.0,25,232,6.136765491962433,6.401710560216383,5.345083708180556,6.92844727574431,0.7916817837818774
23-03-07-01,25.0,25,233,6.000105452537537,6.40078684486011,5.2593722119406285,6.740838693134445,0.7407332405969079
23-03-07-01,25.0,25,234,5.902642023563385,6.391968234609495,5.166794776652654,6.638489270474117,0.7358472469107312
23-03-07-01,25.0,25,235,5.825092899799347,6.375038400973566,5.126532461557528,6.523653338041165,0.6985604382418187
23-03-07-01,25.0,25,236,5.6578460216522215,6.350140427363675,5.1576296777906885,6.1580623655137545,0.5002163438615332
23-03-07-01,25.0,25,237,5.5569761276245115,6.317922569235331,5.206074708037107,5.907877547211916,0.35090141958740445
23-03-07-01,25.0,25,238,5.524220561981202,6.279633886368235,5.239123890024207,5.809317233938196,0.28509667195699434
23-03-07-01,25.0,25,239,5.57093414068222,6.237152226866803,5.316425737688401,5.825442543676039,0.25450840299381955
23-03-07-01,25.0,25,240,5.645180356502533,6.192867667714522,5.371273560280104,5.919087152724963,0.27390679622242986
23-03-07-01,25.0,25,241,5.74625881910324,6.149458886108927,5.506627622833516,5.985890015372965,0.23963119626972432
23-03-07-01,25.0,25,242,5.816993641853332,6.109603099212748,5.605513224633157,6.028474059073508,0.21148041722017558
23-03-07-01,25.0,25,243,5.8794736742973335,6.075705227696703,5.631304885549213,6.127642463045454,0.24816878874812096
23-03-07-01,25.0,25,244,5.997663009166718,6.049733398484275,5.684838388802538,6.310487629530899,0.31282462036418035
23-03-07-01,25.0,25,245,6.059448552131653,6.03315810996797,5.727211451802195,6.391685652461111,0.3322371003294579
23-03-07-01,25.0,25,246,6.098535215854646,6.0270043065842005,5.799417973547013,6.39765245816228,0.29911724230763354
23-03-07-01,25.0,25,247,6.246897733211518,6.03194652441505,5.823681481812383,6.670113984610652,0.4232162513991341
23-03-07-01,25.0,25,248,6.3201161384582525,6.048404766807444,5.88022975904077,6.760002517875735,0.439886379417483
23-03-07-01,25.0,25,249,6.431128752231599,6.076588548756575,6.049652210927865,6.8126052935353325,0.3814765413037336
23-03-07-01,25.0,25,250,6.570892322063447,6.116514173984484,6.107941895661967,7.033842748464926,0.46295042640147976
23-03-07-01,25.0,25,251,6.66358848810196,6.167962637269717,6.208660221921408,7.118516754282511,0.45492826618055116
23-03-07-01,25.0,25,252,6.8670643091201775,6.230436066742163,6.294296183040427,7.439832435199928,0.5727681260797499
23-03-07-01,25.0,25,253,6.995525646209717,6.303109299395205,6.421279417946908,7.569771874472525,0.5742462282628084
23-03-07-01,25.0,25,254,7.168338906764984,6.3848362079032235,6.467976066414408,7.86870174711556,0.7003628403505757
23-03-07-01,25.0,25,255,7.29761302471161,6.474202748553021,6.625081664684757,7.970144384738463,0.6725313600268525
23-03-07-01,25.0,25,256,7.491542053222657,6.569641087298111,6.9528622519707515,8.030221854474563,0.5386798012519063
23-03-07-01,25.0,25,257,7.516401851177216,6.66959409701394,6.985299703519317,8.047503998835115,0.531102147657899
23-03-07-01,25.0,25,258,7.660955381393433,6.772666471100704,7.1630215040607945,8.15888925872607,0.4979338773326383
23-03-07-01,25.0,25,259,7.83281774520874,6.877744202998597,7.398670735212975,8.266964755204507,0.4341470099957657
23-03-07-01,25.0,25,260,7.88824224472046,6.984069047963113,7.472012708748625,8.304471780692294,0.4162295359718343
23-03-07-01,25.0,25,261,8.14573655128479,7.091246309917361,7.568104692734992,8.723368409834587,0.5776318585497974
23-03-07-01,25.0,25,262,8.34186420440674,7.199200553729508,7.533048790587583,9.150679618225896,0.8088154138191567
23-03-07-01,25.0,25,263,8.596412122249603,7.308106983576716,7.6746885396175974,9.518135704881608,0.9217235826320055
23-03-07-01,25.0,25,264,8.78417819738388,7.418311871048021,7.736663800609752,9.83169259415801,1.0475143967741287


==> pressure_dat_23-03-07-02.csv <==
Versuch,Concentration,Aging,Zeit (s),Druck (bar),Pred (bar),lowerBound,upperBound,std
23-03-07-02,25.0,26,0,0.10816642388235775,0.0,0.09542156882371118,0.12091127894100433,0.012744855058646571
23-03-07-02,25.0,26,1,0.10931391462218013,0.0,0.0974020329301099,0.12122579631425034,0.011911881692070216
23-03-07-02,25.0,26,2,0.1118202839745208,0.0,0.09501367377212208,0.12862689417691953,0.01680661020239873
23-03-07-02,25.0,26,3,0.1171247456921264,0.0,0.09510900162390021,0.1391404897603526,0.022015744068226185
23-03-07-02,25.0,26,4,0.1259831778472289,0.0,0.09523581903601504,0.15673053665844278,0.030747358811213862
23-03-07-02,25.0,26,5,0.14429271360859272,0.0,0.09244935997469617,0.19613606724248928,0.05184335363389655
23-03-07-02,25.0,26,6,0.17517380556091663,0.0,0.07798127553607842,0.27236633558575485,0.09719253002483821
23-03-07-02,25.0,26,7,0.2142490370199084,0.0,0.08598792039723857,0.34251015364257825,0.12826111662266984
23-03-07-02,25.0,26,8,0.25968164335936306,0.0,0.0982962298485372,0.4210670568701889,0.16138541351082586
23-03-07-02,25.0,26,9,0.31061465265229343,0.0,0.1238684336887445,0.49736087161584236,0.18674621896354893
23-03-07-02,25.0,26,10,0.35939796827733517,0.035538056540429075,0.16428972588859095,0.5545062106660794,0.19510824238874422
23-03-07-02,25.0,26,11,0.4082251485437155,0.07881227160439552,0.22185832406862627,0.5945919730188047,0.18636682447508923
23-03-07-02,25.0,26,12,0.4542388197034598,0.12134746571551691,0.28066124188913055,0.6278163975177891,0.17357757781432928
23-03-07-02,25.0,26,13,0.505713638290763,0.16314558558687198,0.35179745120462785,0.6596298253768982,0.15391618708613514
23-03-07-02,25.0,26,14,0.5575491674244404,0.2041995743835483,0.4337189798182627,0.6813793550306181,0.12383018760617771
23-03-07-02,25.0,26,15,0.6053016006946564,0.24451308219256918,0.511484722325726,0.6991184790635869,0.09381687836893043
23-03-07-02,25.0,26,16,0.6381643027067185,0.2840836756225853,0.5570669891543971,0.71926161625904,0.08109731355232144
23-03-07-02,25.0,26,17,0.6644408375024796,0.3229086779431123,0.5976280248760447,0.7312536501289145,0.06681281262643492
23-03-07-02,25.0,26,18,0.689125818014145,0.3609883324932852,0.6165201944026462,0.7617314416256438,0.07260562361149885
23-03-07-02,25.0,26,19,0.7064993619918823,0.3983175291512704,0.6302658630920388,0.7827328608917259,0.07623349889984357
23-03-07-02,25.0,26,20,0.7283102661371232,0.4348950512213925,0.6511384682229576,0.8054820640512889,0.07717179791416563
23-03-07-02,25.0,26,21,0.7532264411449433,0.47071822197316715,0.6836572413313634,0.8227956409585232,0.0695691998135799
23-03-07-02,25.0,26,22,0.7807375907897951,0.5057821746238953,0.7187592293639287,0.8427159522156615,0.061978361425866456
23-03-07-02,25.0,26,23,0.8061037003993989,0.5400830157474181,0.7408496206343511,0.8713577801644468,0.0652540797650478
23-03-07-02,25.0,26,24,0.8254489600658417,0.573617095256711,0.7628719104197557,0.8880260097119277,0.062577049646086
23-03-07-02,25.0,26,25,0.8424272775650025,0.6063783296734004,0.7791102764311485,0.9057442786988564,0.06331700113385398
23-03-07-02,25.0,26,26,0.8592729121446611,0.6383625822321921,0.7999179082579856,0.9186279160313365,0.059355003886675514
23-03-07-02,25.0,26,27,0.8814505085349085,0.6695632827764424,0.8288260890520718,0.9340749280177452,0.0526244194828367
23-03-07-02,25.0,26,28,0.8956523016095163,0.6999736178103726,0.8432918259263105,0.948012777292722,0.052360475683205836
23-03-07-02,25.0,26,29,0.9166553720831874,0.7295887205512837,0.8646645029220008,0.9686462412443739,0.05199086916118654
23-03-07-02,25.0,26,30,0.9363894984126092,0.7583998307903177,0.8836796643554343,0.9890993324697841,0.05270983405717488
23-03-07-02,25.0,26,31,0.9553174480795863,0.7864006217099653,0.9056591493490839,1.0049757468100886,0.0496582987305024
23-03-07-02,25.0,26,32,0.9688061550259591,0.8135835497970438,0.9214357293469521,1.016176580704966,0.04737042567900704
23-03-07-02,25.0,26,33,0.9817101414004963,0.839942531573179,0.9297343131466521,1.0336859696543406,0.05197582825384417
23-03-07-02,25.0,26,34,0.998908698062102,0.8654688068295129,0.947151307087718,1.050666089036486,0.051757390974383984
23-03-07-02,25.0,26,35,1.0162836159269015,0.8901558054094014,0.9642411603795665,1.0683260714742366,0.05204245554733502
23-03-07-02,25.0,26,36,1.0342421586314838,0.9139981738518759,0.9875923402220201,1.0808919770409475,0.04664981840946366
23-03-07-02,25.0,26,37,1.0450005094210308,0.9369886119828879,1.0036236079450158,1.0863774108970459,0.041376901476015075
23-03-07-02,25.0,26,38,1.0610921571652094,0.959122739698008,1.025576310831099,1.09660800349932,0.03551584633411063
23-03-07-02,25.0,26,39,1.071086413661639,0.9803949601971325,1.03726182224024,1.1049110050830377,0.03382459142139892
23-03-07-02,25.0,26,40,1.0802781412998836,1.000803326767182,1.0471741023149146,1.1133821802848527,0.03310403898496905
23-03-07-02,25.0,26,41,1.0909721652666726,1.0203444326602673,1.0578402366206434,1.1241040939127018,0.0331319286460291
23-03-07-02,25.0,26,42,1.1065038492282233,1.0390199812503322,1.073279682056726,1.1397280163997205,0.033224167171497225
23-03-07-02,25.0,26,43,1.1184407780567807,1.0568309458939176,1.083562457159947,1.1533190989536144,0.03487832089683363
23-03-07-02,25.0,26,44,1.1294911861419679,1.0737817066954518,1.0924824701585742,1.1664999021253615,0.03700871598339354
23-03-07-02,25.0,26,45,1.1388496398925783,1.0898771304376345,1.099883832116014,1.1778154476691425,0.03896580777656416
23-03-07-02,25.0,26,46,1.151182062427203,1.1051274373641329,1.1071959584192983,1.1951681664351075,0.04398610400790463
23-03-07-02,25.0,26,47,1.1659410307804743,1.1195450377708296,1.1265298550568723,1.2053522065040763,0.03941117572360191
23-03-07-02,25.0,26,48,1.1759885052839916,1.1331447753449573,1.13689116906253,1.215085841505453,0.03909733622146152
23-03-07-02,25.0,26,49,1.1833449224630992,1.1459444138433668,1.150977906359653,1.2157119385665454,0.03236701610344624
23-03-07-02,25.0,26,50,1.1908886144558588,1.1579663404664737,1.1666139706500154,1.2151632582617022,0.024274643805843477
23-03-07-02,25.0,26,51,1.1917744259039562,1.169236105823448,1.1693085621112114,1.214240289696701,0.022465863792744768
23-03-07-02,25.0,26,52,1.1907157758871716,1.179783640627888,1.1673289345285307,1.2141026172458125,0.02338684135864098
23-03-07-02,25.0,26,53,1.1891867349545162,1.1896415523238777,1.1644822725668527,1.2138911973421798,0.024704462387663606
23-03-07-02,25.0,26,54,1.1871601526935895,1.19884634178166,1.1614776260078918,1.2128426793792872,0.025682526685697787
23-03-07-02,25.0,26,55,1.1862175827225048,1.207437186601961,1.1604436527393325,1.211991512705677,0.02577392998317236
23-03-07-02,25.0,26,56,1.1859655434886616,1.2154578878290727,1.1605481745652668,1.2113829124120563,0.025417368923394773
23-03-07-02,25.0,26,57,1.1868223411838215,1.2229546798986357,1.1601766008078662,1.2134680815597767,0.02664574037595533
23-03-07-02,25.0,26,58,1.1940406454602877,1.2299762306376394,1.1533275365288673,1.234753754391708,0.04071310893142042
23-03-07-02,25.0,26,59,1.206637486120065,1.2365716945513445,1.1534715491492185,1.2598034230909116,0.05316593697084654
23-03-07-02,25.0,26,60,1.2206117527683578,1.24279460624944,1.1554685105920437,1.2857549949446718,0.06514324217631395
23-03-07-02,25.0,26,61,1.2376780149340632,1.248695823611131,1.1714368466939085,1.3039191831742178,0.06624116824015472
23-03-07-02,25.0,26,62,1.2528091089924176,1.2543325313331297,1.187391072000307,1.3182271459845283,0.06541803699211067
23-03-07-02,25.0,26,63,1.2697829114397368,1.2597538839206979,1.2083363862534815,1.331229436625992,0.061446525186255214
23-03-07-02,25.0,26,64,1.2793784560759862,1.2650143893400632,1.2282866907551195,1.330470221396853,0.05109176532086671
23-03-07-02,25.0,26,65,1.2880573483308155,1.2701646621312954,1.2486329897215453,1.3274817069400857,0.03942435860927009
23-03-07-02,25.0,26,66,1.290181782444318,1.2752528834431156,1.2539856754527785,1.3263778894358575,0.03619610699153952
23-03-07-02,25.0,26,67,1.2984713979562124,1.2803255310502992,1.2685102339927368,1.328432561919688,0.029961163963475493
23-03-07-02,25.0,26,68,1.3018367209037143,1.2854259193188668,1.270899465712153,1.3327739760952755,0.03093725519156111
23-03-07-02,25.0,26,69,1.3061706540981928,1.290594442545221,1.2716084616825956,1.34073284651379,0.034562192415597215
23-03-07-02,25.0,26,70,1.309162354270617,1.2958661415647938,1.2711782583483404,1.3471464501928936,0.03798409592227654
23-03-07-02,25.0,26,71,1.3169100521008175,1.3012753271956141,1.2707488193486305,1.3630712848530044,0.04616123275218693
23-03-07-02,25.0,26,72,1.3259794531265896,1.3068479150555539,1.2723273921094786,1.3796315141437006,0.05365206101711092
23-03-07-02,25.0,26,73,1.3300194309155147,1.3126094557537828,1.2746243614104884,1.385414500420541,0.05539506950502637
23-03-07-02,25.0,26,74,1.3365464345614115,1.318580754786339,1.285930451088152,1.387162418034671,0.0506159834732596
23-03-07-02,25.0,26,75,1.3422921554247538,1.3247781158752647,1.2969984457220987,1.387585865127409,0.04529370970265512
23-03-07-02,25.0,26,76,1.3533759019772211,1.3312115159250926,1.322711931087453,1.3840398728669892,0.030663970889768074
23-03-07-02,25.0,26,77,1.3617473296324412,1.3378919051968956,1.3324257734286145,1.3910688858362679,0.02932155620382669
23-03-07-02,25.0,26,78,1.3689987115065256,1.344824515482075,1.3405059233408712,1.3974914996721801,0.02849278816565454
23-03-07-02,25.0,26,79,1.3770408483346304,1.352011901841548,1.3433118048113117,1.410769891857949,0.03372904352331862
23-03-07-02,25.0,26,80,1.38484716852506,1.359453455927477,1.3463208553088966,1.4233734817412236,0.03852631321616344
23-03-07-02,25.0,26,81,1.3909767393271126,1.367146136000675,1.3466896704304196,1.4352638082238056,0.04428706889669301
23-03-07-02,25.0,26,82,1.3976957623163857,1.375085561956713,1.3467391989321842,1.4486523257005872,0.050956563384201445
23-03-07-02,25.0,26,83,1.4102768993377686,1.38326504196938,1.3522458535696924,1.4683079451058447,0.058031045768076245
23-03-07-02,25.0,26,84,1.4272206974029542,1.3916756941602504,1.3712473874661848,1.4831940073397236,0.05597330993676942
23-03-07-02,25.0,26,85,1.444642226099968,1.4003090016596005,1.3971178195089289,1.4921666326910072,0.04752440659103912
23-03-07-02,25.0,26,86,1.4613601895173391,1.4091543792150603,1.4199601045391907,1.5027602744954875,0.041400084978148406
23-03-07-02,25.0,26,87,1.4769243093331654,1.4182005115568543,1.4343062020263841,1.5195424166399467,0.042618107306781255
23-03-07-02,25.0,26,88,1.489645982583364,1.4274365700934777,1.4539658718619162,1.5253260933048116,0.035680110721447646
23-03-07-02,25.0,26,89,1.4970727451642354,1.4368512395551547,1.4664897340659715,1.5276557562624993,0.03058301109826392
23-03-07-02,25.0,26,90,1.5011489923795063,1.4464319879764356,1.4759036240633983,1.5263943606956143,0.02524536831610806
23-03-07-02,25.0,26,91,1.5072127755482991,1.4561675000875451,1.486270106636901,1.5281554444596972,0.020942668911398118
23-03-07-02,25.0,26,92,1.5033571060498556,1.4660460956100059,1.4747348087230268,1.5319794033766845,0.028622297326828947
23-03-07-02,25.0,26,93,1.505589852333069,1.4760570676218796,1.4766398807559795,1.5345398239101586,0.02894997157708963
23-03-07-02,25.0,26,94,1.5081081092357638,1.4861897092012288,1.4789598373130242,1.5372563811585034,0.029148271922739503
23-03-07-02,25.0,26,95,1.5183315217494968,1.4964340434435206,1.4785517411799498,1.5581113023190438,0.03977978056954708
23-03-07-02,25.0,26,96,1.5287219206492109,1.506781431809464,1.4777803343412597,1.579663506957162,0.05094158630795131
23-03-07-02,25.0,26,97,1.529412130514781,1.5172210457075535,1.4781378574784372,1.5806864035511248,0.05127427303634385
23-03-07-02,25.0,26,98,1.5380307618776958,1.5277457066333084,1.481189912046893,1.5948716117084987,0.05684084983080283
23-03-07-02,25.0,26,99,1.556371935606003,1.538347384395275,1.484623310684865,1.6281205605271412,0.071748624921138
23-03-07-02,25.0,26,100,1.5689870536327364,1.54901999551508,1.5002307631353848,1.637743344130088,0.06875629049735155
23-03-07-02,25.0,26,101,1.5817829787731172,1.5597555098012699,1.511789514739859,1.6517764428063755,0.06999346403325833
23-03-07-02,25.0,26,102,1.6132555305957799,1.57055076384509,1.544859026538996,1.6816520346525636,0.06839650405678382
23-03-07-02,25.0,26,103,1.6249390840530396,1.5813978491246545,1.5639121254416088,1.6859660426644703,0.061026958611430655
23-03-07-02,25.0,26,104,1.6412511110305785,1.5922938455703444,1.588792963310826,1.693709258750331,0.052458147719752456
23-03-07-02,25.0,26,105,1.6589494824409485,1.6032344947472976,1.594785273874392,1.723113691007505,0.06416420856655647
23-03-07-02,25.0,26,106,1.6575069904327395,1.614217484933732,1.592422399421111,1.722591581444368,0.06508459101162843
23-03-07-02,25.0,26,107,1.6855450570583346,1.6252377060078143,1.6101546639466033,1.7609354501700658,0.07539039311173125
23-03-07-02,25.0,26,108,1.6957386100292209,1.6362956446478136,1.6242264064918366,1.7672508135666052,0.07151220353738427
23-03-07-02,25.0,26,109,1.7033957664171857,1.6473871640884363,1.6287522089499133,1.778039323884458,0.07464355746727239
23-03-07-02,25.0,26,110,1.7264970771471664,1.6585120209905473,1.6489240775129606,1.8040700767813722,0.07757299963420584
23-03-07-02,25.0,26,111,1.7428634814421338,1.6696687553193368,1.6667335319588765,1.818993430925391,0.07612994948325724
23-03-07-02,25.0,26,112,1.7445310068130493,1.6808576104139397,1.66805115410515,1.8210108595209487,0.07647985270789927
23-03-07-02,25.0,26,113,1.7632529628276825,1.692077491248249,1.6927826945139737,1.8337232311413914,0.07047026831370877
23-03-07-02,25.0,26,114,1.7695998203754426,1.7033282761526969,1.7037716197591979,1.8354280209916873,0.06582820061624464
23-03-07-02,25.0,26,115,1.7798706364631653,1.714610086796851,1.7061274027992464,1.8536138701270843,0.073743233663919
23-03-07-02,25.0,26,116,1.7999930334091188,1.7259240182068187,1.752695184248808,1.8472908825694294,0.04729784916031066
23-03-07-02,25.0,26,117,1.796775658130646,1.7372701920521674,1.7510734851490266,1.8424778311122654,0.045702172981619306
23-03-07-02,25.0,26,118,1.8127114880084993,1.748650433376409,1.7711740386848025,1.8542489373321962,0.04153744932369689
23-03-07-02,25.0,26,119,1.823034915526708,1.7600651071882463,1.7811308275220963,1.8649390035313198,0.041904088004611754
23-03-07-02,25.0,26,120,1.8129397316773734,1.771515186844219,1.7646848553628949,1.861194607991852,0.04825487631447847
23-03-07-02,25.0,26,121,1.8229865137736003,1.7830026190574064,1.7666606490494239,1.8793123784977768,0.05632586472417652
23-03-07-02,25.0,26,122,1.8446411295731862,1.7945284988539163,1.7738351792241602,1.915447079922212,0.07080595034902587
23-03-07-02,25.0,26,123,1.8456699593861894,1.8060962329816375,1.7750982537509479,1.916241665021431,0.07057170563524146
23-03-07-02,25.0,26,124,1.8701216085751853,1.8177043614057606,1.7952857020671809,1.9449575150831897,0.07483590650800452
23-03-07-02,25.0,26,125,1.864643460114797,1.829357872578552,1.7887243322191118,1.9405625880104822,0.07591912789568515
23-03-07-02,25.0,26,126,1.8718429164091746,1.8410565231608769,1.7979654213678256,1.9457204114505235,0.07387749504134902
23-03-07-02,25.0,26,127,1.8901094810167949,1.852804693257164,1.8124432678534677,1.967775694180122,0.07766621316332714
23-03-07-02,25.0,26,128,1.9006715790430708,1.8646020178587115,1.8189701520926551,1.9823730059934865,0.0817014269504156
23-03-07-02,25.0,26,129,1.9089991740385694,1.876452147052543,1.8265091043429642,1.9914892437341747,0.08249006969560535
23-03-07-02,25.0,26,130,1.9347780338923135,1.8883588525952506,1.8713064556481316,1.9982496121364954,0.06347157824418201
23-03-07-02,25.0,26,131,1.9469489487012228,1.9003231078433742,1.8779297837875104,2.015968113614935,0.06901916491371246
23-03-07-02,25.0,26,132,1.9500142486890157,1.9123486845535054,1.8787472401288274,2.021281257249204,0.07126700856018828
23-03-07-02,25.0,26,133,1.9614853831132253,1.9244374077691562,1.90143251691989,2.0215382493065603,0.06005286619333524
23-03-07-02,25.0,26,134,1.9677584322293598,1.9365926842382162,1.9017751138587253,2.033741750599994,0.06598331837063451
23-03-07-02,25.0,26,135,1.979344000418981,1.948818650725979,1.9318469675648149,2.026841033273147,0.04749703285416613
23-03-07-02,25.0,26,136,1.9942127645015715,1.9611187139803348,1.9570552944258153,2.0313702345773277,0.03715747007575621
23-03-07-02,25.0,26,137,2.0093773066997525,1.973495185723065,1.9522574282750842,2.0664971851244207,0.05711987842466832
23-03-07-02,25.0,26,138,2.0112597703933712,1.9859542711021108,1.9548783488501371,2.0676411919366053,0.056381421543234146
23-03-07-02,25.0,26,139,2.0323269486427304,1.9984975518218495,1.9632534739974163,2.1014004232880445,0.06907347464531417
23-03-07-02,25.0,26,140,2.0410393714904784,2.011131598038925,1.9714857557859293,2.1105929871950275,0.06955361570454903
23-03-07-02,25.0,26,141,2.0503546833992004,2.023860059840361,1.9765396863333249,2.124169680465076,0.07381499706587552
23-03-07-02,25.0,26,142,2.0552938580513,2.0366884123566953,1.982345994301621,2.128241721800979,0.07294786374967895
23-03-07-02,25.0,26,143,2.067788004875183,2.0496217657097597,2.0040060570409386,2.1315699527094276,0.06378194783424464
23-03-07-02,25.0,26,144,2.078556120395661,2.0626658383692273,2.008925384348839,2.1481868564424826,0.06963073604682173
23-03-07-02,25.0,26,145,2.1079459965229037,2.0758250104395266,2.0406151693440244,2.175276823701783,0.06733082717887924
23-03-07-02,25.0,26,146,2.124780821800232,2.089106825433841,2.0575753646569903,2.191986278943474,0.06720545714324186
23-03-07-02,25.0,26,147,2.13570476770401,2.1025172451609766,2.0587900441245015,2.212619491283519,0.07691472357950858
23-03-07-02,25.0,26,148,2.1587153732776643,2.116062596438443,2.09299269732267,2.2244380492326585,0.06572267595499438
23-03-07-02,25.0,26,149,2.1697093665599825,2.1297493277533155,2.095253313480823,2.244165419639142,0.07445605307915941
23-03-07-02,25.0,26,150,2.1898179948329926,2.143585590966615,2.114064840709414,2.265571148956571,0.07575315412357841
23-03-07-02,25.0,26,151,2.205773258209229,2.1575781995741203,2.1285501210836464,2.2829963953348114,0.07722313712558251
23-03-07-02,25.0,26,152,2.222914773225785,2.17173591378469,2.161519965369678,2.284309581081892,0.061394807856106716
23-03-07-02,25.0,26,153,2.2541050732135774,2.1860634787114552,2.1973020255594227,2.3109081208677322,0.05680304765415497
23-03-07-02,25.0,26,154,2.260281550884247,2.200570992928516,2.21080901024003,2.3097540915284642,0.04947254064421694
23-03-07-02,25.0,26,155,2.2675530135631563,2.215266973305597,2.217021572391194,2.3180844547351187,0.050531441171962344
23-03-07-02,25.0,26,156,2.2749233722686766,2.2301578683297736,2.229678641694009,2.3201681028433443,0.04524473057466781
23-03-07-02,25.0,26,157,2.282010042667389,2.2452540199142805,2.235854039532952,2.328166045801826,0.04615600313443711
23-03-07-02,25.0,26,158,2.2890147447586062,2.2605626065635995,2.246478150857503,2.3315513386597093,0.04253659390110329
23-03-07-02,25.0,26,159,2.2988653421401977,2.2760914151300495,2.2498367844754332,2.347893899804962,0.04902855766476422
23-03-07-02,25.0,26,160,2.3061967313289644,2.291850300848595,2.2543656720858114,2.3580277905721174,0.0518310592431531
23-03-07-02,25.0,26,161,2.3215251564979553,2.3078471722411225,2.25718546149441,2.3858648515015006,0.06433969500354547
23-03-07-02,25.0,26,162,2.3447045385837555,2.324089146977329,2.273903882033757,2.415505195133754,0.07080065654999879
23-03-07-02,25.0,26,163,2.359894222021103,2.3405849852660725,2.2685895600164327,2.4511988840257732,0.09130466200467036
23-03-07-02,25.0,26,164,2.3689060986042025,2.357342838968375,2.2874423786928295,2.4503698185155756,0.08146371991137293
23-03-07-02,25.0,26,165,2.392013281583786,2.3743697040843648,2.2992417170479884,2.4847848461195836,0.09277156453579738
23-03-07-02,25.0,26,166,2.4052295088768005,2.391673063292443,2.321251341633458,2.489207676120143,0.08397816724334219
23-03-07-02,25.0,26,167,2.4351642489433285,2.4092594259144686,2.335158686315927,2.53516981157073,0.10000556262740129
23-03-07-02,25.0,26,168,2.4652807772159573,2.4271357879505717,2.3658848520438953,2.5646767023880193,0.09939592517206176
23-03-07-02,25.0,26,169,2.487097418308258,2.445306894513884,2.386336880857999,2.5878579557585173,0.10076053745025913
23-03-07-02,25.0,26,170,2.5218275129795074,2.4637794982654,2.4119480751250872,2.6317069508339275,0.10987943785442018
23-03-07-02,25.0,26,171,2.5515532791614532,2.4825582834834683,2.428929258685439,2.6741772996374675,0.12262402047601448
23-03-07-02,25.0,26,172,2.5460776388645177,2.5016473260985985,2.418707332344609,2.673447945384426,0.12737030651990858
23-03-07-02,25.0,26,173,2.571782582998276,2.521051067050004,2.4243477420978334,2.719217423898719,0.14743484090044282
23-03-07-02,25.0,26,174,2.6228682279586795,2.5407713313811966,2.4850204211137257,2.7607160348036333,0.13784780684495396
23-03-07-02,25.0,26,175,2.623887783288956,2.560812134187903,2.486630368244197,2.7611451983337156,0.13725741504475963
23-03-07-02,25.0,26,176,2.666213393211365,2.581174692165798,2.5377221930658465,2.794704593356884,0.12849120014551882
23-03-07-02,25.0,26,177,2.695565968751908,2.601862168723636,2.54893798706614,2.8421939504376756,0.14662798168576804
23-03-07-02,25.0,26,178,2.700190776586533,2.6228739555135796,2.55597879402775,2.844402759145316,0.14421198255878323
23-03-07-02,25.0,26,179,2.7070114374160767,2.6442115734052223,2.566535315477588,2.8474875593545654,0.1404761219384889
23-03-07-02,25.0,26,180,2.70946723818779,2.665876178259455,2.568819793705154,2.850114682670426,0.14064744448263605
23-03-07-02,25.0,26,181,2.7364536762237552,2.6878680134154127,2.5699518110705775,2.902955541376933,0.16650186515317797
23-03-07-02,25.0,26,182,2.7718703329563144,2.7101861663513396,2.6449570363691524,2.8987836295434763,0.12691329658716186
23-03-07-02,25.0,26,183,2.767263454198838,2.732832766284666,2.640426627619422,2.894100280778254,0.12683682657941606
23-03-07-02,25.0,26,184,2.7602952241897585,2.7558075090414738,2.634970764810215,2.8856196835693018,0.12532445937954312
23-03-07-02,25.0,26,185,2.803391963243485,2.7791124630044095,2.684250472315965,2.922533454171005,0.1191414909275198
23-03-07-02,25.0,26,186,2.8210826218128204,2.802748844869148,2.687205868601408,2.9549593750242327,0.13387675321141226
23-03-07-02,25.0,26,187,2.8484520435333254,2.826721460583605,2.6761818074100407,3.02072227965661,0.17227023612328443
23-03-07-02,25.0,26,188,2.908087539672852,2.8510334127217507,2.7146377616483743,3.1015373176973293,0.1934497780244773
23-03-07-02,25.0,26,189,2.9712395012378696,2.8756890205532306,2.766425149772625,3.1760538527031144,0.20481435146524457
23-03-07-02,25.0,26,190,3.0307664394378664,2.9006971051216865,2.8182620076037206,3.243270871272012,0.21250443183414575
23-03-07-02,25.0,26,191,3.0503977298736573,2.9260651491055185,2.8321869271036832,3.2686085326436314,0.21821080276997423
23-03-07-02,25.0,26,192,3.107818347215653,2.9518050152875555,2.8962201806143897,3.3194165138169165,0.21159816660126332
23-03-07-02,25.0,26,193,3.149255877733231,2.977928688120193,2.974726929836111,3.323784825630351,0.17452894789712012
23-03-07-02,25.0,26,194,3.198335736989975,3.004452015064596,3.0818554993731953,3.3148159746067547,0.11648023761677981
23-03-07-02,25.0,26,195,3.2343513548374183,3.0313910260862778,3.136884892756962,3.3318178169178747,0.09746646208045646
23-03-07-02,25.0,26,196,3.2684815645217897,3.0587664962638863,3.202144254350053,3.3348188746935263,0.06633731017173677
23-03-07-02,25.0,26,197,3.301428145170212,3.086600995302187,3.207845928192879,3.395010362147545,0.09358221697733322
23-03-07-02,25.0,26,198,3.336556023359299,3.1149168951929003,3.211474786734332,3.4616372599842657,0.12508123662496695
23-03-07-02,25.0,26,199,3.3569826126098636,3.1437422407713287,3.224506308510831,3.4894589167088963,0.1324763040990328
23-03-07-02,25.0,26,200,3.363639491796494,3.1731052897945187,3.2312352152301633,3.4960437683628243,0.13240427656633055
23-03-07-02,25.0,26,201,3.400299453735352,3.2030348019064823,3.267158389629162,3.533440517841542,0.13314106410618967
23-03-07-02,25.0,26,202,3.400297528505326,3.2335640233165317,3.26715561348874,3.5334394435219116,0.1331419150165858
23-03-07-02,25.0,26,203,3.4344620645046238,3.264724512068731,3.324833905117414,3.5440902238918337,0.10962815938721002
23-03-07-02,25.0,26,204,3.4405289530754093,3.2965492710332587,3.3401486747873506,3.540909231363468,0.10038027828805886
23-03-07-02,25.0,26,205,3.470693051815033,3.3290706034802784,3.360252431018816,3.5811336726112497,0.1104406207962166
23-03-07-02,25.0,26,206,3.4845066606998443,3.3623198545321116,3.38200142464327,3.5870118967564184,0.10250523605657409
23-03-07-02,25.0,26,207,3.5114227533340454,3.3963263465545195,3.3746282869692887,3.648217219698802,0.1367944663647566
23-03-07-02,25.0,26,208,3.537898188829422,3.431118489391508,3.3666576806855457,3.7091386969732985,0.17124050814387648
23-03-07-02,25.0,26,209,3.570763963460923,3.4667183660695735,3.380344852577141,3.761183074344705,0.19041911088378194
23-03-07-02,25.0,26,210,3.6103075623512275,3.5031444703629724,3.4200245891948104,3.8005905355076446,0.19028297315641698
23-03-07-02,25.0,26,211,3.643797683715821,3.540410672602397,3.435317559013634,3.852277808418008,0.20848012470218716
23-03-07-02,25.0,26,212,3.7018584549427036,3.5785230866836124,3.5051516437332735,3.8985652661521337,0.19670681120943015
23-03-07-02,25.0,26,213,3.7505617380142215,3.6174801461109385,3.5484895900234585,3.9526338860049846,0.20207214799076292
23-03-07-02,25.0,26,214,3.808682382106781,3.6572732123450833,3.668095959772104,3.949268804441458,0.14058642233467672
23-03-07-02,25.0,26,215,3.866823118925095,3.697883411394393,3.6914444645607634,4.042201773289427,0.1753786543643315
23-03-07-02,25.0,26,216,3.9243676543235777,3.7392846451366437,3.7952386777497855,4.05349663089737,0.12912897657379205
23-03-07-02,25.0,26,217,3.93627399802208,3.7814379184754596,3.8153164554173196,4.05723154062684,0.12095754260476041
23-03-07-02,25.0,26,218,3.9700891196727754,3.8243011337404944,3.830127747962438,4.110050491383113,0.13996137171033768
23-03-07-02,25.0,26,219,3.9786906838417053,3.867818870443763,3.845480292457034,4.111901075226377,0.13321039138467122
23-03-07-02,25.0,26,220,4.0099799156188976,3.911930415471095,3.8891581749153037,4.130801656322491,0.12082174070359382
23-03-07-02,25.0,26,221,4.069482350349427,3.9565695197430006,3.8858728367063953,4.2530918639924575,0.18360951364303119
23-03-07-02,25.0,26,222,4.102281177043915,4.001663972371182,3.9186425014460777,4.285919852641753,0.18363867559783748
23-03-07-02,25.0,26,223,4.148347395658493,4.0471378515455365,3.9418693536126446,4.354825437704341,0.20647804204584835
23-03-07-02,25.0,26,224,4.20201113820076,4.09291608714293,4.000234743069691,4.403787533331829,0.20177639513106901
23-03-07-02,25.0,26,225,4.208608543872833,4.138921844831502,4.005182073452189,4.412035014293477,0.20342647042064405
23-03-07-02,25.0,26,226,4.2817613065242766,4.185079628644636,4.021106719775032,4.542415893273521,0.26065458674924485
23-03-07-02,25.0,26,227,4.341524094343185,4.231317227694033,4.107137489128611,4.57591069955776,0.23438660521457463
23-03-07-02,25.0,26,228,4.407041871547699,4.277567115369744,4.1341945033799306,4.679889239715468,0.2728473681677687
23-03-07-02,25.0,26,229,4.481701856851578,4.323766996853224,4.25714910742504,4.706254606278117,0.22455274942653913
23-03-07-02,25.0,26,230,4.566273713111878,4.369860295795595,4.341961285768189,4.7905861404555665,0.2243124273436883
23-03-07-02,25.0,26,231,4.587622040510178,4.4157959109785185,4.360692693135066,4.81455138788529,0.2269293473751116
23-03-07-02,25.0,26,232,4.661746716499329,4.4615319880707816,4.436134895494171,4.887358537504487,0.22561182100515784
23-03-07-02,25.0,26,233,4.704573488235473,4.5070359196283025,4.482148953760978,4.926998022709968,0.22242453447449528
23-03-07-02,25.0,26,234,4.763984644412995,4.552278261615751,4.5446830188122345,4.983286270013755,0.21930162560076005
23-03-07-02,25.0,26,235,4.799778646230698,4.597239668571898,4.639720190866492,4.959837101594904,0.16005845536420654
23-03-07-02,25.0,26,236,4.814845496416092,4.6419093119052395,4.649189974071963,4.980501018760221,0.16565552234412867
23-03-07-02,25.0,26,237,4.879974091053009,4.686287191615776,4.722421038069645,5.037527144036374,0.15755305298336406
23-03-07-02,25.0,26,238,4.908546376228332,4.730379391181879,4.733902548471501,5.083190203985164,0.1746438277568318
23-03-07-02,25.0,26,239,4.9562778830528265,4.774203066012564,4.792045036557095,5.120510729548558,0.16423284649573167
23-03-07-02,25.0,26,240,4.980161607265472,4.8177848617431085,4.802326378934825,5.15799683559612,0.1778352283306481
23-03-07-02,25.0,26,241,5.039454156160354,4.861163347626402,4.862286530026375,5.216621782294333,0.17716762613397902
23-03-07-02,25.0,26,242,5.063424533605576,4.904388043176406,4.878356013572212,5.24849305363894,0.18506852003336421
23-03-07-02,25.0,26,243,5.10434097647667,4.947523798272586,4.918980547638,5.2897014053153395,0.1853604288386698
23-03-07-02,25.0,26,244,5.138547414541246,4.990650063142502,4.940809173459669,5.336285655622823,0.19773824108157698
23-03-07-02,25.0,26,245,5.247112411260606,5.033862591735759,5.051081046208497,5.443143776312714,0.1960313650521084
23-03-07-02,25.0,26,246,5.3051217138767255,5.077277213480592,5.1222334684907835,5.488009959262667,0.1828882453859423
23-03-07-02,25.0,26,247,5.342296618223191,5.121031414988249,5.156361718240793,5.5282315182055894,0.1859348999823982
23-03-07-02,25.0,26,248,5.411340755224229,5.165290666870497,5.189859229696352,5.632822280752106,0.22148152552787675
23-03-07-02,25.0,26,249,5.469310081005098,5.2102453820004335,5.252154411203427,5.686465750806769,0.21715566980167061
23-03-07-02,25.0,26,250,5.535623061656953,5.256117485669134,5.31419008315265,5.757056040161255,0.22143297850430224
23-03-07-02,25.0,26,251,5.591912639141083,5.303159807237813,5.364967905760171,5.818857372521995,0.22694473338091212
23-03-07-02,25.0,26,252,5.662599539756775,5.351660460242252,5.449412756265979,5.8757863232475716,0.21318678349079642
23-03-07-02,25.0,26,253,5.722082436084747,5.401929580409945,5.5405871984294865,5.903577673740008,0.18149523765526104
23-03-07-02,25.0,26,254,5.789265155792237,5.454298838981831,5.630673572195127,5.947856739389348,0.1585915835971104
23-03-07-02,25.0,26,255,5.78480806350708,5.509109519094678,5.624073603521415,5.945542523492746,0.16073445998566555
23-03-07-02,25.0,26,256,5.82713521718979,5.566673581519493,5.6863630229852165,5.967907411394363,0.14077219420457363
23-03-07-02,25.0,26,257,5.878059363365175,5.627256265913371,5.766913426290812,5.989205300439537,0.11114593707436228
23-03-07-02,25.0,26,258,5.896030688285828,5.691020366157596,5.78017767747135,6.011883699100306,0.11585301081447767
23-03-07-02,25.0,26,259,5.97739075422287,5.757975129139295,5.769195162612827,6.185586345832912,0.2081955916100424
23-03-07-02,25.0,26,260,5.984216165542603,5.827923450159158,5.779275203929791,6.189157127155414,0.20494096161281145
23-03-07-02,25.0,26,261,6.016781949996949,5.900409068339153,5.807206119092437,6.22635778090146,0.20957583090451148
23-03-07-02,25.0,26,262,6.03835359811783,5.974691016013353,5.8269179251564065,6.249789271079253,0.21143567296142363
23-03-07-02,25.0,26,263,6.108659172058107,6.049747512154102,5.848709967277552,6.368608376838662,0.25994920478055494
23-03-07-02,25.0,26,264,6.153315484523774,6.124318060042355,5.87256819069058,6.434062778356968,0.280747293833194
23-03-07-02,25.0,26,265,6.233596527576447,6.196995186121556,5.98437656918814,6.4828164859647535,0.24921995838830643
23-03-07-02,25.0,26,266,6.316638100147248,6.266330779199613,6.040063746448454,6.593212453846042,0.2765743536987935
23-03-07-02,25.0,26,267,6.411171376705169,6.330957273338103,6.089498868285659,6.732843885124678,0.32167250841950984
23-03-07-02,25.0,26,268,6.45466765165329,6.389688146915006,6.1625916098623765,6.746743693444204,0.29207604179091406
23-03-07-02,25.0,26,269,6.512740778923036,6.441589951008652,6.1604494979515625,6.86503205989451,0.35229128097147416
23-03-07-02,25.0,26,270,6.655996537208558,6.485993502997925,6.284567826440149,7.027425247976966,0.3714287107684081
23-03-07-02,25.0,26,271,6.703005385398865,6.522486099709949,6.364920313320507,7.041090457477223,0.33808507207835803
23-03-07-02,25.0,26,272,6.815544748306275,6.550869176410604,6.492090826269887,7.138998670342662,0.32345392203638723
23-03-07-02,25.0,26,273,6.873507058620453,6.57109649866425,6.544200314961407,7.2028138022795,0.32930674365904583
23-03-07-02,25.0,26,274,6.946425282955171,6.583223061115387,6.6318857454622275,7.260964820448114,0.31453953749294294
23-03-07-02,25.0,26,275,6.958327174186707,6.587362503140033,6.659388408432252,7.2572659399411625,0.29893876575445477
23-03-07-02,25.0,26,276,6.857276296615601,6.5836666683584015,6.390449150228697,7.324103443002505,0.46682714638690337
23-03-07-02,25.0,26,277,6.747666370868683,6.572326334652292,6.20057142290965,7.2947613188277165,0.5470949479590332
23-03-07-02,25.0,26,278,6.7124249935150155,6.553605281643991,6.136175555055107,7.288674431974924,0.5762494384599081
23-03-07-02,25.0,26,279,6.62340248823166,6.5278930952885545,6.0463983326387645,7.2004066438245555,0.5770041555928956
23-03-07-02,25.0,26,280,6.521113336086274,6.4957793863099695,5.9932285320979855,7.048998140074563,0.5278848039882887
23-03-07-02,25.0,26,281,6.461115419864655,6.458117788393642,5.918856617903956,7.0033742218253545,0.5422588019606994
23-03-07-02,25.0,26,282,6.354454207420349,6.416075356030795,5.88331975967025,6.825588655170448,0.47113444775009966
23-03-07-02,25.0,26,283,6.298566961288452,6.3711318345010675,5.899538948355443,6.69759497422146,0.39902801293300855
23-03-07-02,25.0,26,284,6.173107659816742,6.32501858174963,5.904131460131111,6.442083859502373,0.26897619968563075
23-03-07-02,25.0,26,285,6.164914524555206,6.27958497520211,5.908406646187854,6.421422402922558,0.2565078783673525
23-03-07-02,25.0,26,286,6.25955194234848,6.236657275066314,5.99313727405578,6.525966610641181,0.2664146682927006
23-03-07-02,25.0,26,287,6.336282205581666,6.197862690137655,6.078978656355664,6.593585754807668,0.2573035492260021
23-03-07-02,25.0,26,288,6.353357982635499,6.164526445345077,6.107613435485703,6.599102529785295,0.2457445471497959
23-03-07-02,25.0,26,289,6.349259674549104,6.137600483384507,6.100961988647491,6.5975573604507165,0.24829768590161272
23-03-07-02,25.0,26,290,6.419062793254852,6.117671738249445,6.09926551300279,6.738860073506914,0.3197972802520623
23-03-07-02,25.0,26,291,6.500870430469513,6.105015669840657,6.178016348067624,6.823724512871403,0.32285408240188973
23-03-07-02,25.0,26,292,6.535773229598999,6.099655152036826,6.227457267459627,6.844089191738371,0.30831596213937246
23-03-07-02,25.0,26,293,6.553654265403748,6.101456348313732,6.2365827045740705,6.870725826233425,0.31707156082967697
23-03-07-02,25.0,26,294,6.670046925544739,6.110186869797495,6.381866430984711,6.958227420104767,0.28818049456002776
23-03-07-02,25.0,26,295,6.690535378456116,6.125576123370051,6.40592917015175,6.975141586760482,0.28460620830436567
23-03-07-02,25.0,26,296,6.775702965259553,6.147359842730841,6.388310163914037,7.163095766605069,0.387392801345516
23-03-07-02,25.0,26,297,6.826726365089417,6.175301015562427,6.425821736158887,7.227630994019948,0.4009046289305305
23-03-07-02,25.0,26,298,6.96931004524231,6.209212514070028,6.5426187555163065,7.396001334968313,0.4266912897260032
23-03-07-02,25.0,26,299,7.110476493835448,6.248969991955686,6.73939417968852,7.481558807982377,0.37108231414692816
23-03-07-02,25.0,26,300,7.2582505464553835,6.294511641079124,6.7026280095175315,7.8138730833932355,0.5556225369378517
23-03-07-02,25.0,26,301,7.3737008452415465,6.345856685232002,6.789260433427252,7.958141257055841,0.5844404118142944
23-03-07-02,25.0,26,302,7.62355901002884,6.403103433424841,6.918218763087692,8.328899256969988,0.7053402469411478
23-03-07-02,25.0,26,303,7.796375632286072,6.4664429068785765,7.105555304954668,8.487195959617477,0.6908203273314044
23-03-07-02,25.0,26,304,7.991540658473969,6.536180982885842,7.246209571795442,8.736871745152497,0.7453310866785281
23-03-07-02,25.0,26,305,8.283711767196655,6.612743748271937,7.516742531158717,9.050681003234594,0.7669692360379382
23-03-07-02,25.0,26,306,8.510536444187165,6.696710593517178,7.6590662449020765,9.362006643472254,0.8514701992850888
23-03-07-02,25.0,26,307,8.756158196926117,6.788827596409323,7.978419307957144,9.533897085895092,0.7777388889689734
23-03-07-02,25.0,26,308,8.911588180065156,6.8900252858004265,8.211899512264738,9.611276847865573,0.6996886678004182
23-03-07-02,25.0,26,309,9.189104056358339,7.0014037979196,8.519480242836556,9.858727869880122,0.669623813521783
23-03-07-02,25.0,26,310,9.38939645290375,7.124182261832946,8.65853857714466,10.12025432866284,0.7308578757590904


==> pressure_dat_23-03-07-05.csv <==
Versuch,Concentration,Aging,Zeit (s),Druck (bar),Pred (bar),lowerBound,upperBound,std
23-03-07-05,6.25,29,0,0.24814664162695405,0.0,0.18497424008957578,0.31131904316433234,0.06317240153737827
23-03-07-05,6.25,29,1,0.35156168825924394,0.0,0.05450362267400871,0.6486197538444791,0.29705806558523523
23-03-07-05,6.25,29,2,0.494709150493145,0.06818711161590585,0.006291109370678782,0.9831271916156112,0.48841804112246623
23-03-07-05,6.25,29,3,0.6534678984433413,0.18040709046373848,0.01409019719659732,1.2928455996900854,0.639377701246744
23-03-07-05,6.25,29,4,0.8325562968850136,0.29890643568897524,0.09510850410696825,1.5700040896630592,0.7374477927780454
23-03-07-05,6.25,29,5,1.0187688231468202,0.42454851454242126,0.2276566330307508,1.8098810132628895,0.7911121901160694
23-03-07-05,6.25,29,6,1.2160052463412285,0.5579759856794819,0.40708661080541064,2.0249238818770463,0.8089186355358179
23-03-07-05,6.25,29,7,1.4084772590547803,0.6993642966164559,0.6260432345131495,2.190911283596411,0.7824340245416308
23-03-07-05,6.25,29,8,1.5976844359189273,0.8480625151673507,0.9007415752920338,2.294627296545821,0.6969428606268935
23-03-07-05,6.25,29,9,1.785878047347069,1.0022643349334266,1.249462437430826,2.322293657263312,0.5364156099162429
23-03-07-05,6.25,29,10,1.956601469218731,1.1588153507083168,1.6723271883068185,2.2408757501306433,0.2842742809119125
23-03-07-05,6.25,29,11,2.04747388958931,1.3133707422374759,1.8990261812514668,2.195921597927153,0.14844770833784304
23-03-07-05,6.25,29,12,2.1057077050209045,1.46101067889047,2.0169283899412402,2.194487020100569,0.08877931507966429
23-03-07-05,6.25,29,13,2.1293384909629824,1.597137267712404,2.071216408892868,2.1874605730330967,0.05812208207011434
23-03-07-05,6.25,29,14,2.1428193449974064,1.718298256395732,2.0987431210234195,2.1868955689713934,0.0440762239739867
23-03-07-05,6.25,29,15,2.164197671413422,1.8226502293236346,2.10726757668689,2.2211277661399538,0.056930094726532036
23-03-07-05,6.25,29,16,2.1709349095821384,1.9099413304914377,2.109243681418169,2.2326261377461076,0.06169122816396916
23-03-07-05,6.25,29,17,2.178691965341568,1.9811999110834428,2.1134458624510843,2.243938068232052,0.06524610289048377
23-03-07-05,6.25,29,18,2.197151839733124,2.0382518662987534,2.1266631741360627,2.267640505330185,0.07048866559706098
23-03-07-05,6.25,29,19,2.2133219659328462,2.0832904117606805,2.1470076882446048,2.2796362436210877,0.06631427768824162
23-03-07-05,6.25,29,20,2.2268783509731294,2.118550982432449,2.1678079127242746,2.285948789221984,0.05907043824885465
23-03-07-05,6.25,29,21,2.243701338768006,2.146110477830864,2.1900542761143478,2.297348401421664,0.053647062653657825
23-03-07-05,6.25,29,22,2.2505116641521457,2.1677736226502873,2.1928072701425356,2.3082160581617557,0.05770439400961017
23-03-07-05,6.25,29,23,2.2695796489715576,2.185042671040337,2.2205658619646362,2.318593435978479,0.0490137870069215
23-03-07-05,6.25,29,24,2.2858187198638915,2.199119353318968,2.2558209590505087,2.3158164806772743,0.029997760813382932
23-03-07-05,6.25,29,25,2.2920803129673004,2.2109414985122804,2.255821750726701,2.3283388752079,0.03625856224059968
23-03-07-05,6.25,29,26,2.3088632464408874,2.2212192918856273,2.261875410623366,2.355851082258409,0.046987835817521646
23-03-07-05,6.25,29,27,2.320575165748596,2.2304755475704514,2.277075426547105,2.364074904950087,0.043499739201490764
23-03-07-05,6.25,29,28,2.3268175542354586,2.239092308008625,2.2823230759892703,2.371312032481647,0.04449447824618829
23-03-07-05,6.25,29,29,2.339162576198578,2.247336516231189,2.295461906056637,2.3828632463405195,0.04370067014194154
23-03-07-05,6.25,29,30,2.362325125932694,2.255395178363353,2.309307807177866,2.415342444687522,0.05301731875482812
23-03-07-05,6.25,29,31,2.3567950010299685,2.2633934923900494,2.2954619873851563,2.418128014674781,0.06133301364481226
23-03-07-05,6.25,29,32,2.374221283197403,2.271410543530137,2.303406606436019,2.4450359599587874,0.07081467676138409
23-03-07-05,6.25,29,33,2.378259861469269,2.2794940262540657,2.308884515994423,2.447635206944115,0.06937534547484603
23-03-07-05,6.25,29,34,2.3839530646801,2.287672532910193,2.317942469965897,2.449963659394303,0.06601059471420333
23-03-07-05,6.25,29,35,2.3862883269786836,2.2959545803682415,2.3209913576056196,2.4515852963517477,0.06529696937306415
23-03-07-05,6.25,29,36,2.380435681343079,2.3043426020195614,2.314992846623406,2.445878516062752,0.06544283471967306
23-03-07-05,6.25,29,37,2.3962701678276064,2.312831366072751,2.3195501437844057,2.472990191870807,0.07672002404320072
23-03-07-05,6.25,29,38,2.39556742310524,2.3214089489101974,2.318504549673587,2.472630296536893,0.07706287343165288
23-03-07-05,6.25,29,39,2.402079468965531,2.3300637919229907,2.3228815092483144,2.4812774286827475,0.07919795971721665
23-03-07-05,6.25,29,40,2.406144565343857,2.338781538102169,2.321862912882194,2.4904262178055196,0.08428165246166278
23-03-07-05,6.25,29,41,2.4358563244342806,2.34754783043877,2.361504063660794,2.510208585207767,0.07435226077348636
23-03-07-05,6.25,29,42,2.4435659766197206,2.3563486769325337,2.3606423347987437,2.5264896184406975,0.08292364182097675
23-03-07-05,6.25,29,43,2.4469749987125398,2.3651705114266868,2.3664191398673435,2.527530857557736,0.08055585884519613
23-03-07-05,6.25,29,44,2.466367393732071,2.373998429399214,2.38347284793598,2.549261939528162,0.08289454579609104
23-03-07-05,6.25,29,45,2.475528156757355,2.3828223322760143,2.3981682006745677,2.552888112840142,0.07735995608278713
23-03-07-05,6.25,29,46,2.495902764797211,2.391629809761205,2.427301427548021,2.564504102046401,0.06860133724919013
23-03-07-05,6.25,29,47,2.4791513383388524,2.4004113107937406,2.398613613599619,2.5596890630780855,0.08053772473923321
23-03-07-05,6.25,29,48,2.4979585587978366,2.409155824277763,2.4272777301688735,2.5686393874267996,0.07068082862896301
23-03-07-05,6.25,29,49,2.4978092908859253,2.417856232543576,2.427040599799845,2.5685779819720054,0.07076869108608
23-03-07-05,6.25,29,50,2.5085586547851566,2.4265045053997256,2.4268985171865296,2.5902187923837836,0.0816601375986268
23-03-07-05,6.25,29,51,2.504387450218201,2.435094011854785,2.423534442446383,2.5852404579900186,0.08085300777181754
23-03-07-05,6.25,29,52,2.504269462823868,2.4436180600825423,2.4235051822255778,2.585033743422158,0.08076428059829031
23-03-07-05,6.25,29,53,2.5162350594997402,2.452073060830757,2.442419168329185,2.5900509506702956,0.07381589117055529
23-03-07-05,6.25,29,54,2.5240279376506805,2.4604518964297326,2.441980171210596,2.606075704090765,0.08204776644008459
23-03-07-05,6.25,29,55,2.522820115089416,2.468753046009875,2.439877462223312,2.60576276795552,0.0829426528661041
23-03-07-05,6.25,29,56,2.527696418762207,2.4769715819537015,2.4415617440866155,2.613831093437798,0.08613467467559113
23-03-07-05,6.25,29,57,2.540366476774216,2.485104401687242,2.4742061346850805,2.606526818863351,0.06616034208913546
23-03-07-05,6.25,29,58,2.5404193878173826,2.4931494368278484,2.474256777926631,2.606581997708134,0.0661626098907513
23-03-07-05,6.25,29,59,2.5590223133563996,2.501105044836361,2.4931976399109304,2.624846986801869,0.06582467344546945
23-03-07-05,6.25,29,60,2.5597021937370306,2.5089694615040505,2.4930748196778385,2.6263295677962226,0.06662737405919196
23-03-07-05,6.25,29,61,2.557620060443879,2.51674013177,2.488908639686911,2.6263314812008467,0.0687114207569677
23-03-07-05,6.25,29,62,2.5613467395305634,2.5244167514602918,2.4913639994891836,2.631329479571943,0.06998274004137967
23-03-07-05,6.25,29,63,2.5505943357944485,2.5319987730618707,2.4686462969577954,2.6325423746311016,0.08194803883665308
23-03-07-05,6.25,29,64,2.554373073577881,2.5394857707312517,2.4675952689570013,2.641150878198761,0.08677780462087979
23-03-07-05,6.25,29,65,2.5689830601215364,2.5468742768857613,2.4878369380500946,2.650129182192978,0.08114612207144162
23-03-07-05,6.25,29,66,2.579858672618866,2.554166359908047,2.488031920024411,2.671685425213321,0.09182675259445476
23-03-07-05,6.25,29,67,2.5840493857860567,2.5613601947545956,2.496123741788099,2.6719750297840146,0.08792564399795773
23-03-07-05,6.25,29,68,2.591153299808502,2.568458458155893,2.5039243248706478,2.678382274746356,0.08722897493785388
23-03-07-05,6.25,29,69,2.5844046652317045,2.5754579867031837,2.498738143140995,2.670071187322414,0.08566652209070967
23-03-07-05,6.25,29,70,2.592733627557754,2.582360240431278,2.498367062014871,2.6871001931006373,0.09436656554288332
23-03-07-05,6.25,29,71,2.610047316551208,2.589165462679311,2.522199604198079,2.697895028904337,0.08784771235312906
23-03-07-05,6.25,29,72,2.605290901660919,2.595871585064635,2.515850776932808,2.69473102638903,0.08944012472811107
23-03-07-05,6.25,29,73,2.6262543797492977,2.602480675969897,2.5623126896755943,2.690196069823001,0.06394169007370316
23-03-07-05,6.25,29,74,2.6150281131267548,2.6089932829081515,2.5515149619973685,2.678541264256141,0.06351315112938626
23-03-07-05,6.25,29,75,2.636215341091156,2.6154071549923996,2.5493974541419986,2.723033228040314,0.08681788694915751
23-03-07-05,6.25,29,76,2.625229960680008,2.6217264289879356,2.5420416734884106,2.7084182478716055,0.08318828719159733
23-03-07-05,6.25,29,77,2.64586455821991,2.627948367329491,2.565999987902569,2.725729128537251,0.0798645703173409
23-03-07-05,6.25,29,78,2.638650226593018,2.6340725441735806,2.5532169152956854,2.7240835378903503,0.08543331129733263
23-03-07-05,6.25,29,79,2.641039627790451,2.6401012104072015,2.557125841242488,2.7249534143384135,0.08391378654796262
23-03-07-05,6.25,29,80,2.6396989345550534,2.6460352785521106,2.5570272609592624,2.7223706081508445,0.08267167359579108
23-03-07-05,6.25,29,81,2.638119041919708,2.6518723760517418,2.5555783273189476,2.720659756520468,0.08254071460076008
23-03-07-05,6.25,29,82,2.6511539161205295,2.657615483810498,2.572702364942207,2.729605467298852,0.07845155117832245
23-03-07-05,6.25,29,83,2.6527069687843325,2.663263445967489,2.5745898238375,2.730824113731165,0.07811714494683271
23-03-07-05,6.25,29,84,2.665976315736771,2.668818513409712,2.592417540644318,2.739535090829224,0.07355877509245297
23-03-07-05,6.25,29,85,2.6550531804561617,2.6742793477719258,2.598081131949675,2.7120252289626485,0.05697204850648677
23-03-07-05,6.25,29,86,2.656587034463883,2.6796461315584805,2.600819594317839,2.712354474609927,0.05576744014604407
23-03-07-05,6.25,29,87,2.655005323886871,2.6849228190303203,2.601021591750418,2.7089890560233245,0.05398373213645315
23-03-07-05,6.25,29,88,2.6598006844520565,2.690106003439555,2.6146218037373092,2.704979565166804,0.045178880714747176
23-03-07-05,6.25,29,89,2.680237114429474,2.695197692334048,2.6230382180909793,2.7374360107679685,0.05719889633849444
23-03-07-05,6.25,29,90,2.6827298998832703,2.700200440774717,2.6237368246350714,2.741722975131469,0.05899307524819876
23-03-07-05,6.25,29,91,2.675396406650543,2.7051120587093465,2.6074084916934486,2.7433843216076377,0.06798791495709468
23-03-07-05,6.25,29,92,2.686287522315979,2.709935344537989,2.60954461412594,2.763030430506018,0.07674290819003891
23-03-07-05,6.25,29,93,2.6966404020786285,2.714670663269347,2.61947508549861,2.773805718658647,0.0771653165800186
23-03-07-05,6.25,29,94,2.7042642652988436,2.7193177107295012,2.6234974874979753,2.785031043099712,0.0807667778008683
23-03-07-05,6.25,29,95,2.7042320251464846,2.723879650327207,2.6234654848272374,2.784998565465732,0.08076654031924738
23-03-07-05,6.25,29,96,2.7078603565692907,2.7283560562189773,2.630240705679622,2.7854800074589594,0.07761965088966849
23-03-07-05,6.25,29,97,2.728891056776047,2.7327474150830824,2.6284629765789753,2.8293191369731185,0.10042808019707176
23-03-07-05,6.25,29,98,2.739720106124878,2.73705695116306,2.649495282410376,2.82994492983938,0.09022482371450198
23-03-07-05,6.25,29,99,2.7185526430606846,2.7412839344415056,2.6209647740529123,2.816140512068457,0.09758786900777208
23-03-07-05,6.25,29,100,2.7352238595485687,2.7454284865879868,2.6229805650678255,2.847467154029312,0.11224329448074329
23-03-07-05,6.25,29,101,2.7489862203598023,2.74949462269823,2.6509828701317995,2.846989570587805,0.09800335022800274
23-03-07-05,6.25,29,102,2.745371669530869,2.7534811260765606,2.648414635102941,2.8423287039587968,0.09695703442792772
23-03-07-05,6.25,29,103,2.740432053804398,2.757390430114328,2.642399303663763,2.838464803945033,0.09803275014063494
23-03-07-05,6.25,29,104,2.743671411275864,2.7612235081680727,2.643999531255769,2.843343291295959,0.09967188002009485
23-03-07-05,6.25,29,105,2.7592578291893,2.764981455263901,2.6548284415080783,2.863687216870522,0.10442938768122188
23-03-07-05,6.25,29,106,2.760980242490768,2.7686663397844598,2.6581464956607044,2.8638139893208314,0.10283374683006333
23-03-07-05,6.25,29,107,2.7422259867191316,2.772278283399318,2.654062797194882,2.8303891762433815,0.0881631895242497
23-03-07-05,6.25,29,108,2.766367071866989,2.775820023673742,2.6619011999513265,2.8708329437826516,0.10446587191566246
23-03-07-05,6.25,29,109,2.7749880731105803,2.7792916822773006,2.6825109240708196,2.867465222150341,0.09247714903976081
23-03-07-05,6.25,29,110,2.7641710996627804,2.7826953275926405,2.681424140358636,2.8469180589669247,0.08274695930414448
23-03-07-05,6.25,29,111,2.784726095199585,2.7860316896371664,2.6947274358045896,2.8747247545945807,0.08999865939499568
23-03-07-05,6.25,29,112,2.774583774805069,2.789303445141363,2.6766991575324632,2.8724683920776743,0.09788461727260551
23-03-07-05,6.25,29,113,2.77779523730278,2.7925117499661214,2.6820052315973215,2.8735852430082383,0.0957900057054582
23-03-07-05,6.25,29,114,2.7750113964080807,2.795655509085334,2.679744355456313,2.8702784373598482,0.09526704095176762
23-03-07-05,6.25,29,115,2.767796754837036,2.798739710951267,2.676637198025266,2.8589563116488064,0.09115955681177007
23-03-07-05,6.25,29,116,2.7808867394924164,2.801763443042165,2.6950772381234427,2.86669624086139,0.08580950136897374
23-03-07-05,6.25,29,117,2.7794470906257627,2.804729868766782,2.6927225796376764,2.866171601613849,0.08672451098808649
23-03-07-05,6.25,29,118,2.766240358352661,2.807637953933795,2.696605737623781,2.835874979081541,0.06963462072888006
23-03-07-05,6.25,29,119,2.7822682619094854,2.810490496943255,2.7167293326990554,2.8478071911199154,0.06553892921042999
23-03-07-05,6.25,29,120,2.7733488202095034,2.8132898703517286,2.704090979789176,2.842606660629831,0.0692578404203276
23-03-07-05,6.25,29,121,2.7651075363159183,2.8160351008026754,2.7085961259411975,2.821618946690639,0.05651141037472097
23-03-07-05,6.25,29,122,2.791670322418213,2.8187302642266063,2.730497545177221,2.852843099659205,0.061172777240991814
23-03-07-05,6.25,29,123,2.796327763795853,2.821374387266981,2.7384107988407,2.854244728751006,0.05791696495515303
23-03-07-05,6.25,29,124,2.7987762212753298,2.823970024984717,2.741065922840355,2.8564865197103044,0.0577102984349748
23-03-07-05,6.25,29,125,2.8104909837245944,2.8265180290667864,2.7447454056753164,2.8762365617738723,0.06574557804927796
23-03-07-05,6.25,29,126,2.8158213436603545,2.8290192512001613,2.748701906062754,2.882940781257955,0.06711943759760033
23-03-07-05,6.25,29,127,2.823680305480957,2.831476976463164,2.7643041448875647,2.883056466074349,0.05937616059339205
23-03-07-05,6.25,29,128,2.8251146614551543,2.8338899273253357,2.765962352845402,2.884266970064907,0.05915230860975263
23-03-07-05,6.25,29,129,2.8250402927398683,2.8362615105345657,2.7659026626268566,2.88417792285288,0.059137630113011645
23-03-07-05,6.25,29,130,2.830991333723068,2.8385913610821514,2.7821183087392147,2.879864358706921,0.04887302498385298
23-03-07-05,6.25,29,131,2.8271653592586516,2.840880756498552,2.7765294235948783,2.877801294922425,0.05063593566377321
23-03-07-05,6.25,29,132,2.818443375825882,2.8431314001577115,2.7784111018623103,2.8584756497894532,0.04003227396357137
23-03-07-05,6.25,29,133,2.816666734218597,2.845345542946628,2.77444104567461,2.8588924227625845,0.04222568854398728
23-03-07-05,6.25,29,134,2.81535958647728,2.8475230023609512,2.7725914847503743,2.8581276882041857,0.042768101726905525
23-03-07-05,6.25,29,135,2.8128627777099613,2.849664052157207,2.7749833075788444,2.850742247841078,0.037879470131116845
23-03-07-05,6.25,29,136,2.8068449676036833,2.8517717036571915,2.7717679235370034,2.841922011670363,0.03507704406667985
23-03-07-05,6.25,29,137,2.799682247638702,2.853846534791349,2.7568213344470776,2.842543160830327,0.042860913191624564
23-03-07-05,6.25,29,138,2.792301881313324,2.8558872984466133,2.7476573626847793,2.8369463999418683,0.04464451862854453
23-03-07-05,6.25,29,139,2.8112863361835485,2.857898374727414,2.7281575674868352,2.8944151048802618,0.08312876869671339
23-03-07-05,6.25,29,140,2.8157036781311042,2.8598797636337503,2.734010782120955,2.8973965741412533,0.08169289601014915
23-03-07-05,6.25,29,141,2.7962881922721867,2.8618320126786765,2.690552285393084,2.9020240991512893,0.10573590687910249
23-03-07-05,6.25,29,142,2.811999958753586,2.863755669375246,2.6911837176257882,2.9328161998813838,0.12081624112779771
23-03-07-05,6.25,29,143,2.8398578166961674,2.8656522545930523,2.703598543515833,2.9761170898765017,0.13625927318033432
23-03-07-05,6.25,29,144,2.8357305049896238,2.8675224983494996,2.697468989768718,2.9739920202105297,0.13826151522090577
23-03-07-05,6.25,29,145,2.8420380890369414,2.8693674956706965,2.7004750619687683,2.9836011161051146,0.14156302706817323
23-03-07-05,6.25,29,146,2.860884648561478,2.8711871857218583,2.7141540637587624,3.0076152333641932,0.14673058480271547
23-03-07-05,6.25,29,147,2.868446975946427,2.872985036085658,2.727057822559876,3.0098361293329776,0.14138915338655075
23-03-07-05,6.25,29,148,2.877069473266602,2.874758765457706,2.740717647284701,3.013421299248503,0.13635182598190107
23-03-07-05,6.25,29,149,2.8673469901084903,2.8765102292989058,2.738730281264483,2.9959636989524974,0.128616708844007
23-03-07-05,6.25,29,150,2.8727163255214694,2.8782415264092966,2.745543443019212,2.9998892080237267,0.1271728825022572
23-03-07-05,6.25,29,151,2.888935458660126,2.8799526263714865,2.7916590944353463,2.9862118228849055,0.09727636422477963
23-03-07-05,6.25,29,152,2.8640684783458714,2.8816430425072057,2.764415572319509,2.9637213843722336,0.0996529060263622
23-03-07-05,6.25,29,153,2.870232576131821,2.883315999059992,2.758885793962246,2.981579358301396,0.11134678216957486
23-03-07-05,6.25,29,154,2.891385078430176,2.8849694884819823,2.7847894516449374,2.997980705215414,0.10659562678523818
23-03-07-05,6.25,29,155,2.8685914218425754,2.8866065829297556,2.751733650379854,2.9854491933052967,0.11685777146272143
23-03-07-05,6.25,29,156,2.8492249667644503,2.888226156959812,2.7373590158557635,2.961090917673137,0.11186595090868658
23-03-07-05,6.25,29,157,2.859052139520645,2.8898303702069748,2.7475626140636957,2.970541664977594,0.11148952545694917
23-03-07-05,6.25,29,158,2.8603685855865475,2.891418523071231,2.7490963772249435,2.9716407939481515,0.11127220836160388
23-03-07-05,6.25,29,159,2.856279730796814,2.892992501430876,2.7468688866583744,2.9656905749352536,0.10941084413843968
23-03-07-05,6.25,29,160,2.8597400963306425,2.8945516361032895,2.749642595119699,2.969837597541586,0.11009750121094353
23-03-07-05,6.25,29,161,2.878585010766983,2.896097447958064,2.771944315015841,2.985225706518125,0.106640695751142
23-03-07-05,6.25,29,162,2.879882317781448,2.8976307278473885,2.7748348846052715,2.9849297509576247,0.10504743317617679
23-03-07-05,6.25,29,163,2.84129067659378,2.899151597440831,2.754141702220486,2.928439650967074,0.08714897437329412
23-03-07-05,6.25,29,164,2.830253690481186,2.9006600567383907,2.752635062086518,2.907872318875854,0.07761862839466788
23-03-07-05,6.25,29,165,2.871199482679367,2.9021572616009585,2.76287496975747,2.979523995601264,0.10832451292189718
23-03-07-05,6.25,29,166,2.8951084077358247,2.903644063715508,2.7807824488054176,3.0094343666662318,0.1143259589304073
23-03-07-05,6.25,29,167,2.8950415015220643,2.905119672229849,2.7807176419037107,3.009365361140418,0.11432385961835378
23-03-07-05,6.25,29,168,2.903572851419449,2.9065865205353325,2.7899034129851366,3.017242289853762,0.11366943843431283
23-03-07-05,6.25,29,169,2.9179401814937593,2.908043331101499,2.7982145872696087,3.03766577571791,0.11972559422415048
23-03-07-05,6.25,29,170,2.9208039402961736,2.9094922331457793,2.8012689550365724,3.040338925555775,0.11953498525960121
23-03-07-05,6.25,29,171,2.8991707324981695,2.9109316753811885,2.7668142870572168,3.031527177939122,0.13235644544095274
23-03-07-05,6.25,29,172,2.897493159770966,2.912363695772982,2.763236607181642,3.0317497123602903,0.1342565525893242
23-03-07-05,6.25,29,173,2.939348155260086,2.9137890547559557,2.80414344668168,3.074552863838492,0.13520470857840614
23-03-07-05,6.25,29,174,2.9458977997303006,2.9152065660518276,2.813539979617683,3.0782556198429183,0.13235782011261746
23-03-07-05,6.25,29,175,2.9259936809539795,2.916617750530191,2.8078945949109504,3.0440927669970086,0.11809908604302925
23-03-07-05,6.25,29,176,2.9168514609336853,2.9180220302606,2.8037755200953507,3.02992740177202,0.11307594083833471
23-03-07-05,6.25,29,177,2.9395463526248937,2.919422234060498,2.810779521323226,3.0683131839265614,0.12876683130166747
23-03-07-05,6.25,29,178,2.9483734607696537,2.920815472277659,2.8173373526580043,3.079409568881303,0.13103610811164917
23-03-07-05,6.25,29,179,2.9186340689659116,2.922203661207769,2.7766157680567067,3.0606523698751165,0.14201830090920467
23-03-07-05,6.25,29,180,2.9161366462707523,2.9235880783812878,2.7740454893184667,3.058227803223038,0.14209115695228566
23-03-07-05,6.25,29,181,2.9516937077045444,2.924967598354715,2.8170426837433,3.086344731665789,0.1346510239612444
23-03-07-05,6.25,29,182,2.963056164979935,2.9263438332498213,2.842813250947569,3.083299079012301,0.12024291403236585
23-03-07-05,6.25,29,183,2.9325241088867187,2.9277165093100783,2.820237513321924,3.044810704451513,0.11228659556479463
23-03-07-05,6.25,29,184,2.921616113185883,2.9290852311093927,2.8032396710503393,3.039992555321427,0.11837644213554356
23-03-07-05,6.25,29,185,2.932491528987885,2.93045270579564,2.8093016447216415,3.055681413254128,0.1231898842662432
23-03-07-05,6.25,29,186,2.9469347298145294,2.9318176254209707,2.8156047038127348,3.078264755816324,0.13133002600179453
23-03-07-05,6.25,29,187,2.928835844993592,2.9331784995331827,2.8116175533940466,3.046054136593137,0.11721829159954503
23-03-07-05,6.25,29,188,2.9219455838203436,2.934539404062787,2.8084088998152774,3.03548226782541,0.11353668400506624
23-03-07-05,6.25,29,189,2.9570183992385872,2.93589769269669,2.8530699102162265,3.060966888260948,0.1039484890223608
23-03-07-05,6.25,29,190,2.981971794366837,2.9372560725827688,2.8653468921106797,3.098596696622994,0.11662490225615706
23-03-07-05,6.25,29,191,2.9699887096881867,2.9386139353731857,2.8582814134363006,3.081696005940073,0.11170729625188625
23-03-07-05,6.25,29,192,2.971856707334519,2.939969912285307,2.86198732339284,3.0817260912761975,0.1098693839416788
23-03-07-05,6.25,29,193,2.9981566309928898,2.941327562153981,2.8952280911145944,3.101085170871185,0.10292853987829537
23-03-07-05,6.25,29,194,3.0208340167999266,2.9426836303182777,2.9395655448517974,3.1021024887480557,0.08126847194812924
23-03-07-05,6.25,29,195,3.0166664958000187,2.944041219352168,2.93515743555631,3.0981755560437274,0.08150906024370873
23-03-07-05,6.25,29,196,2.9896372854709625,2.9453995992382467,2.8916690425155247,3.0876055284264003,0.09796824295543803
23-03-07-05,6.25,29,197,2.9803690910339355,2.946759773750446,2.8744847682291157,3.0862534138387554,0.10588432280481996
23-03-07-05,6.25,29,198,2.9974909484386445,2.9481211953757116,2.883919020700517,3.111062876176772,0.11357192773812748
23-03-07-05,6.25,29,199,2.986543601751328,2.9494846245488406,2.876731882301197,3.096355321201459,0.10981171945013135
23-03-07-05,6.25,29,200,2.9661119759082797,2.9508500308524415,2.870589502683426,3.0616344491331335,0.09552247322485383
23-03-07-05,6.25,29,201,2.9470796227455143,2.952217475121297,2.8352482159761596,3.058911029514869,0.1118314067693546
23-03-07-05,6.25,29,202,2.9556294679641724,2.953588417390218,2.846690735172487,3.0645682007558577,0.10893873279168524
23-03-07-05,6.25,29,203,2.957144808769226,2.954962705572244,2.846281022636626,3.0680085949018254,0.1108637861325998
23-03-07-05,6.25,29,204,2.9452271342277525,2.9563402484152,2.8369895700501515,3.0534646984053535,0.10823756417760091
23-03-07-05,6.25,29,205,2.9297978162765506,2.957721319675613,2.81854525797754,3.041050374575561,0.11125255829901057
23-03-07-05,6.25,29,206,2.9253210425376897,2.9591073793882927,2.808701859781186,3.0419402252941934,0.11661918275650364
23-03-07-05,6.25,29,207,2.951746058464051,2.9604963591705915,2.8252995895829853,3.0781925273451165,0.12644646888106575
23-03-07-05,6.25,29,208,2.938544172048569,2.9618915441008316,2.8244640599800293,3.0526242841171087,0.11408011206853953
23-03-07-05,6.25,29,209,2.933898162841797,2.9632911699702844,2.8204794570169955,3.0473168686665986,0.11341870582480154
23-03-07-05,6.25,29,210,2.9245663583278656,2.9646966663963683,2.808712107229671,3.0404206094260604,0.11585425109819496
23-03-07-05,6.25,29,211,2.9410471677780152,2.966107425031245,2.8368480208733513,3.045246314682679,0.10419914690466373
23-03-07-05,6.25,29,212,2.956761717796326,2.967523750048834,2.840255340824715,3.073268094767937,0.11650637697161081
23-03-07-05,6.25,29,213,2.9512590587139136,2.968947040649161,2.8406676066503986,3.0618505107774285,0.11059145206351488
23-03-07-05,6.25,29,214,2.950963401794434,2.9703767189017807,2.8402734757138326,3.0616533278750353,0.11068992608060158
23-03-07-05,6.25,29,215,2.9510538816452025,2.9718141840067185,2.840455245818696,3.061652517471709,0.11059863582650674
23-03-07-05,6.25,29,216,2.9709454476833344,2.9732582801030834,2.8785644625280984,3.0633264328385703,0.09238098515523577
23-03-07-05,6.25,29,217,2.966601449251175,2.9747091592778356,2.8803164679270408,3.0528864305753096,0.0862849813241346
23-03-07-05,6.25,29,218,2.975777155160904,2.9761692853397155,2.8826909426522334,3.0688633676695747,0.0930862125086705
23-03-07-05,6.25,29,219,2.994011771678925,2.9776366507408607,2.8942202109875392,3.093803332370311,0.09979156069138607
23-03-07-05,6.25,29,220,3.0113484501838688,2.9791128371856472,2.9232459870444614,3.099450913323276,0.08810246313940759
23-03-07-05,6.25,29,221,3.020652759075165,2.980598088013211,2.9360057794956407,3.1052997386546894,0.08464697957952427
23-03-07-05,6.25,29,222,3.0095649778842932,2.982091855710498,2.9308014528058606,3.088328502962726,0.07876352507843258
23-03-07-05,6.25,29,223,3.029535907506943,2.9835953265557915,2.922997189820984,3.136074625192902,0.106538717685959
23-03-07-05,6.25,29,224,3.039199900627137,2.9851085309664827,2.9395283621875348,3.138871439066739,0.09967153843960205
23-03-07-05,6.25,29,225,3.057955753803254,2.9866320164556255,2.9829784958176937,3.132933011788814,0.07497725798556024
23-03-07-05,6.25,29,226,3.0523675262928016,2.9881645359101534,2.969219909480919,3.1355151431046844,0.08314761681188271
23-03-07-05,6.25,29,227,3.0492532074451444,2.98970843146924,2.9663319011657983,3.1321745137244905,0.08292130627934616
23-03-07-05,6.25,29,228,3.0599547982215882,2.991263125202441,2.9669999320296543,3.152909664413522,0.09295486619193379
23-03-07-05,6.25,29,229,3.042093187570572,2.992827978344525,2.943759646072792,3.1404267290683516,0.0983335414977798
23-03-07-05,6.25,29,230,3.02257644534111,2.9944054851216273,2.9054227682617064,3.139730122420514,0.11715367707940369
23-03-07-05,6.25,29,231,3.002789926528931,2.9959932121423973,2.872646912868517,3.132932940189345,0.13014301366041406
23-03-07-05,6.25,29,232,3.001184505224228,2.9975937753025357,2.8709552987921243,3.131413711656332,0.13022920643210376
23-03-07-05,6.25,29,233,2.969186806678772,2.9992049845498285,2.867390614927347,3.0709829984301966,0.10179619175142454
23-03-07-05,6.25,29,234,2.9515445172786716,3.000830124962597,2.843174603845914,3.059914430711429,0.10836991343275744
23-03-07-05,6.25,29,235,2.949072289466858,3.002467158575586,2.8421888998144196,3.0559556791192968,0.10688338965243845
23-03-07-05,6.25,29,236,2.9717869222164155,3.0041169370757688,2.8519266219587864,3.0916472224740446,0.1198603002576292
23-03-07-05,6.25,29,237,2.985420686006546,3.0057787912805227,2.851502380419862,3.1193389915932306,0.13391830558668427
23-03-07-05,6.25,29,238,2.978773194551468,3.007454607068145,2.8538552907624313,3.103691098340505,0.12491790378903687
23-03-07-05,6.25,29,239,2.9933378577232364,3.0091437760907973,2.8661458134289273,3.1205299020175454,0.12719204429430903
23-03-07-05,6.25,29,240,3.0133595466613774,3.0108457508354265,2.898124168408151,3.1285949249146037,0.11523537825322636
23-03-07-05,6.25,29,241,3.038611769676209,3.0125621434238017,2.939173212140902,3.138050327211516,0.09943855753530705
23-03-07-05,6.25,29,242,3.061583906412125,3.014291676325464,2.9508369766223534,3.1723308362018967,0.11074692978977173
23-03-07-05,6.25,29,243,3.0787742435932164,3.0160353837317375,2.977080763312445,3.1804677238739876,0.10169348028077106
23-03-07-05,6.25,29,244,3.100597870349884,3.0177937219035,3.0381431832573025,3.163052557442466,0.062454687092581784
23-03-07-05,6.25,29,245,3.091890209913254,3.0195655653972517,3.0125896257631584,3.17119079406335,0.07930058415009586
23-03-07-05,6.25,29,246,3.085181099176407,3.0213514313086556,3.0073054434033026,3.1630567549495114,0.07787565577310451
23-03-07-05,6.25,29,247,3.072216433286667,3.023152840507304,3.0002391283628644,3.1441937382104697,0.07197730492380255
23-03-07-05,6.25,29,248,3.0906655192375183,3.024968089619253,2.989878945756199,3.1914520927188375,0.10078657348131927
23-03-07-05,6.25,29,249,3.100269991159439,3.02679860826192,2.9965606141487102,3.2039793681701676,0.10370937701072858
23-03-07-05,6.25,29,250,3.091154581308365,3.0286433622439817,2.9781721811914057,3.204136981425324,0.11298240011695912
23-03-07-05,6.25,29,251,3.0695859968662265,3.0305026861567486,2.9383876874703976,3.2007843062620553,0.13119830939582902
23-03-07-05,6.25,29,252,3.0458162486553193,3.0323768537567473,2.922104241009485,3.1695282563011538,0.12371200764583462
23-03-07-05,6.25,29,253,3.045532476902008,3.0342671729918282,2.921942320651579,3.1691226331524365,0.12359015625042878
23-03-07-05,6.25,29,254,3.0711032152175903,3.0361706933749804,2.924641812902201,3.2175646175329797,0.1464614023153894
23-03-07-05,6.25,29,255,3.1047730624675753,3.0380905478975664,2.959234931253178,3.2503111936819726,0.14553813121439746
23-03-07-05,6.25,29,256,3.0938920438289648,3.0400239989943176,2.9423431637612887,3.245440923896641,0.15154888006767597
23-03-07-05,6.25,29,257,3.080911600589752,3.041973358387016,2.9206748030691916,3.2411483981103126,0.1602367975205605
23-03-07-05,6.25,29,258,3.046725481748581,3.0439366793625826,2.9031006808812108,3.190350282615951,0.14362480086737028
23-03-07-05,6.25,29,259,3.0417789638042447,3.045916212808015,2.9018390833002194,3.18171884430827,0.13993988050402548
23-03-07-05,6.25,29,260,3.0732127130031586,3.0479085823928163,2.9246461524480454,3.2217792735582718,0.14856656055511303
23-03-07-05,6.25,29,261,3.1132697343826297,3.049916556099646,2.971192106075088,3.255347362690171,0.14207762830754173
23-03-07-05,6.25,29,262,3.114222091436386,3.05193925182414,2.9730184818281122,3.2554257010446594,0.14120360960827347
23-03-07-05,6.25,29,263,3.101642560958862,3.0539758787141107,2.9540379654982916,3.2492471564194325,0.14760459546057042
23-03-07-05,6.25,29,264,3.076811969280243,3.0560277143000154,2.945889498961543,3.207734439598943,0.13092247031869977
23-03-07-05,6.25,29,265,3.0613239228725435,3.058092507694856,2.943577689181002,3.179070156564085,0.11774623369154143
23-03-07-05,6.25,29,266,3.080643671751022,3.060173118133469,2.9648020604493817,3.1964852830526627,0.11584161130164045
23-03-07-05,6.25,29,267,3.1150322318077097,3.062265500102735,3.0015103148133857,3.2285541488020337,0.11352191699432392
23-03-07-05,6.25,29,268,3.135467487573624,3.0643735166114214,3.032589706827083,3.238345268320165,0.10287778074654091
23-03-07-05,6.25,29,269,3.1421337544918067,3.0664943388420847,3.0379891055058725,3.2462784034777408,0.10414464898593408
23-03-07-05,6.25,29,270,3.1279649496078497,3.0686286968121292,3.030621746949509,3.2253081522661904,0.09734320265834069
23-03-07-05,6.25,29,271,3.100455290079117,3.070775830086759,3.0084070922785826,3.192503487879651,0.09204819780053435
23-03-07-05,6.25,29,272,3.0928030490875247,3.072935039065961,2.989299313983509,3.1963067841915405,0.10350373510401568
23-03-07-05,6.25,29,273,3.12249773144722,3.0751083617149897,3.015501475474299,3.2294939874201414,0.10699625597292105
23-03-07-05,6.25,29,274,3.135482078790665,3.077294155494685,3.0291469818407784,3.241817175740552,0.10633509694988706
23-03-07-05,6.25,29,275,3.1610463917255407,3.079490412857183,3.0375876960124293,3.284505087438652,0.12345869571311122
23-03-07-05,6.25,29,276,3.166633135080338,3.081699749698185,3.0422653961162114,3.2910008740444647,0.12436773896412663
23-03-07-05,6.25,29,277,3.1364146947860716,3.0839200976350427,3.0025515726848857,3.2702778168872575,0.1338631221011861
23-03-07-05,6.25,29,278,3.120440417528152,3.0861513958329736,2.9822057917964355,3.2586750432598683,0.1382346257317166
23-03-07-05,6.25,29,279,3.1054195761680607,3.0883947393180846,2.9675951266751603,3.243244025660961,0.13782444949290032
23-03-07-05,6.25,29,280,3.1073873519897464,3.090646797385966,2.969334641386565,3.2454400625929276,0.13805271060318125
23-03-07-05,6.25,29,281,3.10508046746254,3.0929106878192845,2.9649894637561687,3.245171471168911,0.14009100370637115
23-03-07-05,6.25,29,282,3.1407341778278353,3.095182836574495,3.009213105287891,3.2722552503677793,0.13152107253994397
23-03-07-05,6.25,29,283,3.130207121372223,3.0974652359907657,3.005286708186814,3.255127534557632,0.12492041318540875
23-03-07-05,6.25,29,284,3.1489162325859072,3.099756532494158,3.00422392318594,3.2936085419858747,0.14469230939996744
23-03-07-05,6.25,29,285,3.1252395391464236,3.1020574256846847,2.9975098422973687,3.2529692359954785,0.1277296968490549
23-03-07-05,6.25,29,286,3.0994739890098577,3.1043645696492406,2.965974600135798,3.2329733778839174,0.13349938887405965
23-03-07-05,6.25,29,287,3.0982290327548982,3.1066811886313634,2.9633822249078428,3.2330758406019537,0.13484680784705566
23-03-07-05,6.25,29,288,3.1130992591381075,3.1090041040136036,2.980474923632011,3.245723594644204,0.13262433550609667
23-03-07-05,6.25,29,289,3.1339177310466773,3.1113343956133717,2.997856444274319,3.2699790178190353,0.13606128677235815
23-03-07-05,6.25,29,290,3.1530826568603523,3.1136704361002026,3.0055898197642215,3.300575493956483,0.1474928370961307
23-03-07-05,6.25,29,291,3.1811202824115754,3.1160132748741165,3.0445012727163694,3.3177392921067814,0.13661900969520607
23-03-07-05,6.25,29,292,3.178443044424057,3.1183609804307295,3.043308984077894,3.31357710477022,0.1351340603461632
23-03-07-05,6.25,29,293,3.1669775545597076,3.12071393298744,3.026289487721448,3.3076656213979674,0.14068806683825968
23-03-07-05,6.25,29,294,3.130260819196701,3.1230714785703224,3.0013871127891782,3.2591345256042237,0.1288737064075225
23-03-07-05,6.25,29,295,3.135962897539139,3.1254326438228377,3.0065735181873365,3.2653522768909418,0.12938937935180247
23-03-07-05,6.25,29,296,3.1534434974193575,3.127797611249336,3.038814020367772,3.268072974470943,0.11462947705158577
23-03-07-05,6.25,29,297,3.168026095628739,3.130165650832413,3.0729219167902135,3.2631302744672643,0.0951041788385252
23-03-07-05,6.25,29,298,3.1764370858669277,3.1325354242068273,3.0787285678749083,3.274145603858947,0.09770851799201959
23-03-07-05,6.25,29,299,3.18854706287384,3.1349082393204277,3.076105197238366,3.300988928509314,0.11244186563547405
23-03-07-05,6.25,29,300,3.1822303354740145,3.1372821494601357,3.0759646158369423,3.2884960551110867,0.10626571963707208
23-03-07-05,6.25,29,301,3.1640683770179754,3.1396561660607154,3.055810887075244,3.2723258669607067,0.10825748994273138
23-03-07-05,6.25,29,302,3.1522874712944033,3.142031034348267,3.046749669428405,3.257825273160402,0.10553780186599834
23-03-07-05,6.25,29,303,3.1549991130828863,3.144405507209725,3.051839262906825,3.2581589632589476,0.10315985017606122
23-03-07-05,6.25,29,304,3.148079866170884,3.1467797215233513,3.033618109118255,3.262541623223513,0.11446175705262894
23-03-07-05,6.25,29,305,3.1541938900947577,3.1491520043325942,3.036949175325826,3.271438604863689,0.11724471476893147
23-03-07-05,6.25,29,306,3.159199899435044,3.1515226446026765,3.0420654126437374,3.2763343862263503,0.11713448679130628
23-03-07-05,6.25,29,307,3.1834684312343597,3.1538900150031326,3.0576928745778083,3.3092439878909112,0.1257755566565516
23-03-07-05,6.25,29,308,3.18126437664032,3.156256031829651,3.0563813267165783,3.3061474265640616,0.12488304992374163
23-03-07-05,6.25,29,309,3.1838117420673373,3.1586167864473755,3.054892326667684,3.3127311574669904,0.12891941539965304
23-03-07-05,6.25,29,310,3.1660096168518064,3.160974043065035,3.0366496047737166,3.295369628929896,0.12936001207808986
23-03-07-05,6.25,29,311,3.162568825483322,3.1633271629174007,3.0302914838961432,3.2948461670705007,0.13227734158717858
23-03-07-05,6.25,29,312,3.1688617527484895,3.165673621360947,3.037075299949805,3.3006482055471738,0.1317864527986843
23-03-07-05,6.25,29,313,3.1627792954444884,3.168015365108754,3.02554221032874,3.300016380560237,0.13723708511574872
23-03-07-05,6.25,29,314,3.1900169253349304,3.1703515728912404,3.0745522003546233,3.3054816503152376,0.11546472498030719
23-03-07-05,6.25,29,315,3.1849116981029506,3.172678548995295,3.070399311607167,3.2994240845987344,0.11451238649578364
23-03-07-05,6.25,29,316,3.182440900802612,3.174999563290543,3.0675647964688526,3.297317005136372,0.11487610433375983
23-03-07-05,6.25,29,317,3.1833656072616576,3.1773114371595343,3.0672274767935686,3.2995037377297467,0.11613813046808927
23-03-07-05,6.25,29,318,3.2058426856994635,3.179615311254464,3.0652149324108455,3.3464704389880815,0.1406277532886181
23-03-07-05,6.25,29,319,3.1866942822933204,3.1819107597318466,3.061075113133061,3.31231345145358,0.12561916916025956
23-03-07-05,6.25,29,320,3.1912696182727815,3.184195942339473,3.06872576092697,3.313813475618593,0.12254385734581148
23-03-07-05,6.25,29,321,3.200659060478211,3.1864718324338837,3.0870904598910927,3.314227661065329,0.11356860058711807
23-03-07-05,6.25,29,322,3.1852997839450836,3.188735433901979,3.061024894520176,3.3095746733699913,0.12427488942490753
23-03-07-05,6.25,29,323,3.2043062925338743,3.190988769500319,3.093776252672611,3.3148363323951378,0.11053003986126353
23-03-07-05,6.25,29,324,3.1948053658008577,3.193230789828884,3.0812671115711256,3.30834362003059,0.11353825422973196
23-03-07-05,6.25,29,325,3.1843334853649146,3.1954593352528504,3.0655185330610073,3.303148437668822,0.11881495230390707
23-03-07-05,6.25,29,326,3.186839926242829,3.197676337276603,3.06841833465566,3.305261517829998,0.11842159158716892
23-03-07-05,6.25,29,327,3.190596681833268,3.1998792560479203,3.0667407115174634,3.3144526521490723,0.1238559703158044
23-03-07-05,6.25,29,328,3.172046202421189,3.2020682436537617,3.0775502356942805,3.2665421691480976,0.09449596672690848
23-03-07-05,6.25,29,329,3.193658834695816,3.20424448637241,3.0730262576017093,3.314291411789923,0.12063257709410691
23-03-07-05,6.25,29,330,3.196142947673798,3.2064049120472866,3.0766280122154726,3.3156578831321237,0.11951493545832562
23-03-07-05,6.25,29,331,3.2308486163616177,3.2085503723653637,3.0875396040039784,3.374157628719257,0.1433090123576392
23-03-07-05,6.25,29,332,3.2390698015689856,3.2106803198135876,3.105288650960022,3.372850952177949,0.13378115060896362
23-03-07-05,6.25,29,333,3.2294021606445313,3.212795241070228,3.090123347984536,3.3686809733045266,0.13927881265999525
23-03-07-05,6.25,29,334,3.2302861988544467,3.214893014522203,3.0916999778453196,3.3688724198635738,0.13858622100912718
23-03-07-05,6.25,29,335,3.2340405583381657,3.2169749861391015,3.0991533804152893,3.368927736261042,0.13488717792287636
23-03-07-05,6.25,29,336,3.239840942621232,3.2190396274469832,3.1061821498740367,3.373499735368427,0.13365879274719494
23-03-07-05,6.25,29,337,3.201650017499924,3.221086352911054,3.0599568857180848,3.3433431492817633,0.1416931317818391
23-03-07-05,6.25,29,338,3.2043110907077796,3.2231159685921984,3.061277963378877,3.347344218036682,0.14303312732890258
23-03-07-05,6.25,29,339,3.190220987796784,3.2251271209164787,3.0631814440403193,3.3172605315532486,0.12703954375646473
23-03-07-05,6.25,29,340,3.2124249041080484,3.227120083640421,3.074814883769358,3.3500349244467387,0.13761002033869046
23-03-07-05,6.25,29,341,3.1935796380043038,3.2290946134248912,3.083323903217565,3.3038353727910423,0.11025573478673854
23-03-07-05,6.25,29,342,3.213582086563111,3.231050010669876,3.1011826750321068,3.3259814980941154,0.11239941153100447
23-03-07-05,6.25,29,343,3.245808655023575,3.232985819114497,3.122552374926775,3.369064935120375,0.12325628009679984
23-03-07-05,6.25,29,344,3.2573139369487762,3.234902312515281,3.1406382348820925,3.37398963901546,0.11667570206668378
23-03-07-05,6.25,29,345,3.2634251296520236,3.2367990194026546,3.1528595325944893,3.373990726709558,0.11056559705753442
23-03-07-05,6.25,29,346,3.2517191052436827,3.2386761983244483,3.133123863524614,3.3703143469627515,0.11859524171906875
23-03-07-05,6.25,29,347,3.271204215288163,3.240532404454549,3.1834286042808104,3.3589798262955153,0.08777561100735239
23-03-07-05,6.25,29,348,3.2671242058277135,3.2423692803321162,3.179274684980248,3.354973726675179,0.08784952084746535
23-03-07-05,6.25,29,349,3.236017129818599,3.244185107374511,3.1110392869592305,3.3609949726779673,0.12497784285936862
23-03-07-05,6.25,29,350,3.219538010756175,3.2459804330947857,3.1034701073518836,3.3356059141604666,0.11606790340429139
23-03-07-05,6.25,29,351,3.196350194613139,3.2477552574929405,3.0734480795074113,3.319252309718867,0.12290211510572793
23-03-07-05,6.25,29,352,3.200357480446498,3.249508728882004,3.073060256405587,3.327654704487409,0.12729722404091132
23-03-07-05,6.25,29,353,3.167692418495814,3.251241455609813,3.0639096258281464,3.271475211163482,0.10378279266766785
23-03-07-05,6.25,29,354,3.177130361000697,3.2529534985111503,3.063348483063426,3.2909122389379677,0.11378187793727079
23-03-07-05,6.25,29,355,3.2119757787386574,3.254644021107741,3.0574192731845478,3.366532284292767,0.15455650555410974
23-03-07-05,6.25,29,356,3.2411143736044568,3.256313920712645,3.0792651619266946,3.402963585282219,0.16184921167776206
23-03-07-05,6.25,29,357,3.2696686045328778,3.2579627106475915,3.0937751707621723,3.445562038303583,0.1758934337707055
23-03-07-05,6.25,29,358,3.261132975021998,3.259591698860431,3.0823083856609026,3.4399575643830937,0.17882458936109563
23-03-07-05,6.25,29,359,3.3170114672183995,3.2611979044467616,3.1513774528786316,3.4826454815581673,0.16563401433976777
23-03-07-05,6.25,29,360,3.3157379508018496,3.2627844908153363,3.149243526118048,3.4822323754856512,0.16649442468380157
23-03-07-05,6.25,29,361,3.3357922971248626,3.2643492374965493,3.1910377625323547,3.4805468317173704,0.14475453459250773
23-03-07-05,6.25,29,362,3.320091742277145,3.2658932699339,3.1699233306933516,3.470260153860939,0.1501684115837937
23-03-07-05,6.25,29,363,3.3323327004909515,3.2674177744056703,3.19593010463195,3.468735296349953,0.1364025958590018
23-03-07-05,6.25,29,364,3.3160045862197878,3.2689220208944563,3.171357121230886,3.4606520512086894,0.14464746498890155
23-03-07-05,6.25,29,365,3.2764601826667787,3.2704052641741566,3.140791836711092,3.4121285286224654,0.13566834595568664
23-03-07-05,6.25,29,366,3.245935654640198,3.2718686144795748,3.1098207454305427,3.382050563849853,0.13611490920965538
23-03-07-05,6.25,29,367,3.2210760712623596,3.2733130603759464,3.109760892074588,3.332391250450131,0.1113151791877717
23-03-07-05,6.25,29,368,3.2201978266239166,3.2747362749327937,3.10838504278737,3.3320106104604634,0.11181278383654686
23-03-07-05,6.25,29,369,3.184299075603485,3.2761414976023504,3.1394114355753593,3.2291867156316107,0.04488764002812558
23-03-07-05,6.25,29,370,3.2059374511241914,3.277527374810679,3.1233927109215753,3.2884821913268074,0.0825447402026159
23-03-07-05,6.25,29,371,3.2151596367359163,3.2788945757403996,3.1228177793003993,3.3075014941714334,0.09234185743551712
23-03-07-05,6.25,29,372,3.226885563135147,3.280242872261074,3.130056122398668,3.3237150038716265,0.09682944073647928
23-03-07-05,6.25,29,373,3.239886599779129,3.2815736483640316,3.1355721705383752,3.3442010290198825,0.10431442924075356
23-03-07-05,6.25,29,374,3.270117026567459,3.2828872538492795,3.1477408347118914,3.3924932184230263,0.12237619185556727
23-03-07-05,6.25,29,375,3.2953558504581455,3.2841829739081088,3.1785095445638913,3.4122021563523997,0.1168463058942541
23-03-07-05,6.25,29,376,3.3213150501251225,3.2854617514796667,3.221728830853568,3.420901269396677,0.09958621927155464
23-03-07-05,6.25,29,377,3.3405961811542517,3.286724179703095,3.241383333553925,3.4398090287545786,0.099212847600327
23-03-07-05,6.25,29,378,3.3793334424495702,3.2879714296479814,3.285433865079878,3.4732330198192627,0.0938995773696924
23-03-07-05,6.25,29,379,3.4058973471323655,3.289202938592575,3.3427797033030413,3.4690149909616896,0.06311764382932433
23-03-07-05,6.25,29,380,3.4142192284266155,3.290417672345553,3.345333645551091,3.48310481130214,0.06888558287552471
23-03-07-05,6.25,29,381,3.4304314653078722,3.2916192049504605,3.35962169889166,3.5012412317240846,0.07080976641621227
23-03-07-05,6.25,29,382,3.444573889176051,3.292807901415999,3.3847976574676046,3.5043501208844976,0.0597762317084463
23-03-07-05,6.25,29,383,3.4522611896197004,3.2939819975334403,3.3998420860831144,3.5046802931562864,0.052419103536585805
23-03-07-05,6.25,29,384,3.4435013989607492,3.2951422081114936,3.3881867116930082,3.4988160862284903,0.05531468726774088
23-03-07-05,6.25,29,385,3.4450242761770884,3.2962913467589066,3.391214683006089,3.4988338693480876,0.05380959317099909
23-03-07-05,6.25,29,386,3.4301589314142866,3.297428607414795,3.3451389558523634,3.51517890697621,0.08501997556192327
23-03-07-05,6.25,29,387,3.427649224201838,3.298554522383516,3.342157773909355,3.513140674494321,0.08549145029248317
23-03-07-05,6.25,29,388,3.3922153715292613,3.2996694414650767,3.2891721610810087,3.495258581977514,0.10304321044825247
23-03-07-05,6.25,29,389,3.3740023219585416,3.30077496157255,3.2641636688359092,3.483840975081174,0.10983865312263216
23-03-07-05,6.25,29,390,3.352649532556534,3.3018725731581373,3.248257734023946,3.457041331089122,0.10439179853258812
23-03-07-05,6.25,29,391,3.3355317143599197,3.3029600101261445,3.245584875858974,3.4254785528608656,0.08994683850094609
23-03-07-05,6.25,29,392,3.3054251221815747,3.3040398427461843,3.2109923604442328,3.3998578839189166,0.09443276173734197
23-03-07-05,6.25,29,393,3.2867686776320144,3.305113242087844,3.201423850741243,3.372113504522786,0.08534482689077139
23-03-07-05,6.25,29,394,3.278544029394786,3.3061802081511233,3.199450979104182,3.35763707968539,0.07909305029060378
23-03-07-05,6.25,29,395,3.2524631027380626,3.307241288449076,3.174046965676556,3.330879239799569,0.07841613706150637
23-03-07-05,6.25,29,396,3.25754953066508,3.308296711112141,3.179918841198454,3.335180220131706,0.0776306894666262
23-03-07-05,6.25,29,397,3.2397812668482464,3.309348696609925,3.178188492557748,3.301374041138745,0.061592774290498274
23-03-07-05,6.25,29,398,3.234694315592448,3.310396530133719,3.167070139620881,3.302318491564015,0.06762417597156688
23-03-07-05,6.25,29,399,3.2370146210988366,3.311442173605298,3.1684338513913386,3.3055953908063347,0.06858076970749813
23-03-07-05,6.25,29,400,3.2302907260259,3.3124867524681623,3.163358639044686,3.2972228130071137,0.066932086981214
23-03-07-05,6.25,29,401,3.2212180487314863,3.3135284416787982,3.1644644692300052,3.2779716282329674,0.05675357950148118
23-03-07-05,6.25,29,402,3.2309810531139376,3.3145707240285764,3.1779768190399844,3.2839852871878907,0.05300423407395302
23-03-07-05,6.25,29,403,3.235689276456833,3.315613052004442,3.179510608249291,3.2918679446643746,0.056178668207541735
23-03-07-05,6.25,29,404,3.2427952150503794,3.3166567943890293,3.1751066549346234,3.3104837751661353,0.0676885601157559
23-03-07-05,6.25,29,405,3.2456038574377697,3.317702148895386,3.181891546269954,3.3093161686055854,0.06371231116781556
23-03-07-05,6.25,29,406,3.243032519022624,3.318750332219186,3.1797744558819927,3.306290582163255,0.06325806314063123
23-03-07-05,6.25,29,407,3.245177922646205,3.3198021656300107,3.182284530577557,3.3080713147148533,0.06289339206864818
23-03-07-05,6.25,29,408,3.2584842292467755,3.320858287893089,3.207276033285647,3.309692425207904,0.05120819596112869
23-03-07-05,6.25,29,409,3.2552701401710507,3.32191933777365,3.2042244507343667,3.3063158296077346,0.05104568943668411
23-03-07-05,6.25,29,410,3.2564986813068395,3.322987231567381,3.2062558134036268,3.3067415492100523,0.05024286790321263
23-03-07-05,6.25,29,411,3.270381246805191,3.3240613913438377,3.20656825466423,3.334194238946152,0.06381299214096108
23-03-07-05,6.25,29,412,3.274591610829036,3.3251434900595718,3.2106201680215016,3.33856305363657,0.06397144280753438
23-03-07-05,6.25,29,413,3.263972736597062,3.326233406045016,3.1954036507194985,3.3325418224746253,0.06856908587756358
23-03-07-05,6.25,29,414,3.2723380776246396,3.327332979552379,3.187540752985189,3.35713540226409,0.08479732463945028
23-03-07-05,6.25,29,415,3.269487431844076,3.328441967242525,3.180749729532997,3.3582251341551546,0.08873770231107854
23-03-07-05,6.25,29,416,3.269113514026006,3.3295618291502644,3.18025582903803,3.357971199013982,0.08885768498797625
23-03-07-05,6.25,29,417,3.294415930112203,3.3306934930060486,3.183095049304571,3.4057368109198354,0.11132088080763224
23-03-07-05,6.25,29,418,3.289073416789373,3.3318374302794522,3.1753690963332777,3.402777737245468,0.11370432045609516
23-03-07-05,6.25,29,419,3.299953720172246,3.3329946751617983,3.185935998886846,3.4139714414576465,0.11401772128540032
23-03-07-05,6.25,29,420,3.307715719540914,3.33416544057483,3.196182126552316,3.419249312529512,0.11153359298859768
23-03-07-05,6.25,29,421,3.3059050854047145,3.3353495744315884,3.195558566616384,3.416251604193045,0.11034651878833032
23-03-07-05,6.25,29,422,3.314271253744762,3.3365505595234417,3.201845296897169,3.4266972105923545,0.11242595684759253
23-03-07-05,6.25,29,423,3.3322990938027703,3.3377668141460135,3.2274486627094126,3.437149524896128,0.10485043109335794
23-03-07-05,6.25,29,424,3.310389554103216,3.338999691873241,3.2115299557095147,3.4092491524969173,0.09885959839370136
23-03-07-05,6.25,29,425,3.33114742398262,3.340250531070368,3.2508895647895866,3.411405283175654,0.08025785919303348
23-03-07-05,6.25,29,426,3.3395445561409,3.3415183279634615,3.265198523734466,3.4138905885473343,0.07434603240643435
23-03-07-05,6.25,29,427,3.3175364410877224,3.342806215543884,3.2632224208263185,3.3718504613491262,0.0543140202614037
23-03-07-05,6.25,29,428,3.3269185817241667,3.344112399185516,3.284313930630662,3.3695232328176714,0.04260465109350492
23-03-07-05,6.25,29,429,3.3327066695690157,3.345439023314484,3.283622296035343,3.3817910431026883,0.049084373533672454
23-03-07-05,6.25,29,430,3.339217324256897,3.3467862096003547,3.289717734360992,3.388716914152802,0.04949958989590509
23-03-07-05,6.25,29,431,3.3271544289588935,3.348154642434446,3.2723335347760973,3.3819753231416896,0.05482089418279603
23-03-07-05,6.25,29,432,3.322573386828105,3.3495453864254734,3.270480654771719,3.3746661188844906,0.05209273205638574
23-03-07-05,6.25,29,433,3.31474537173907,3.3509585024082202,3.264173611530219,3.365317131947921,0.05057176020885122
23-03-07-05,6.25,29,434,3.329275739590327,3.352392910565275,3.2815758107641995,3.376975668416455,0.047699928826127704
23-03-07-05,6.25,29,435,3.3257550442218786,3.3538528084967165,3.2779948330633903,3.373515255380367,0.04776021115848849
23-03-07-05,6.25,29,436,3.3198332214355473,3.3553354586372754,3.2685461926469643,3.37112025022413,0.05128702878858307
23-03-07-05,6.25,29,437,3.3204378688335425,3.356842092891323,3.269625304005902,3.3712504336611833,0.050812564827640724
23-03-07-05,6.25,29,438,3.3304587388038644,3.3583736237806154,3.2734534740168866,3.3874640035908423,0.05700526478697795
23-03-07-05,6.25,29,439,3.3153199219703677,3.3599314200877863,3.261453029736237,3.3691868142044985,0.05386689223413088
23-03-07-05,6.25,29,440,3.310841288566589,3.3615144628302085,3.260071981114128,3.3616105960190503,0.05076930745246117
23-03-07-05,6.25,29,441,3.3199097013473513,3.363123421190503,3.2728812413644386,3.366938161330264,0.047028459982912815
23-03-07-05,6.25,29,442,3.324743220806122,3.3647585080904125,3.274184717313659,3.375301724298585,0.050558503492462846
23-03-07-05,6.25,29,443,3.3316061770915986,3.3664206056343016,3.2816439563679727,3.3815683978152244,0.04996222072362607
23-03-07-05,6.25,29,444,3.318113969564438,3.3681090142221572,3.2661996063069623,3.3700283328219136,0.05191436325747554
23-03-07-05,6.25,29,445,3.3289393254121142,3.3698258326540187,3.269319515236434,3.3885591355877946,0.05961981017568034
23-03-07-05,6.25,29,446,3.3354091878732044,3.371569114216806,3.27984883176268,3.390969543983729,0.055560356110524636
23-03-07-05,6.25,29,447,3.3583419040838884,3.3733409577105578,3.2847146927334334,3.4319691154343435,0.07362721135045483
23-03-07-05,6.25,29,448,3.35996031443278,3.375140541865694,3.2850731916038756,3.434847437261684,0.07488712282890433
23-03-07-05,6.25,29,449,3.368959674040477,3.3769680796039583,3.301771904275874,3.43614744380508,0.06718776976460289
23-03-07-05,6.25,29,450,3.374407318035762,3.3788237838470927,3.308659799066161,3.440154837005363,0.06574751896960093
23-03-07-05,6.25,29,451,3.392818500200908,3.3807081412733675,3.314545706763194,3.471091293638622,0.07827279343771375
23-03-07-05,6.25,29,452,3.399787356058757,3.3826201176914594,3.3196953447903663,3.4798793673271478,0.08009201126839054
23-03-07-05,6.25,29,453,3.414240516821544,3.384561568562272,3.330035995022078,3.49844503862101,0.08420452179946623
23-03-07-05,6.25,29,454,3.434594306151073,3.3865311251031716,3.370296276357114,3.4988923359450324,0.0642980297939594
23-03-07-05,6.25,29,455,3.4463678050041207,3.3885285743924145,3.3758292999113135,3.516906310096928,0.0705385050928073
23-03-07-05,6.25,29,456,3.466957139968873,3.390555467716987,3.4042453728741355,3.52966890706361,0.06271176709473718
23-03-07-05,6.25,29,457,3.4723723689715067,3.3926105883812134,3.4038949864058767,3.5408497515371367,0.06847738256563003
23-03-07-05,6.25,29,458,3.4995533553759257,3.3946941493068374,3.4059267295831237,3.5931799811687277,0.09362662579280215
23-03-07-05,6.25,29,459,3.528552743593852,3.3968058159025483,3.44146532170199,3.6156401654857144,0.08708742189186221
23-03-07-05,6.25,29,460,3.5382687477270767,3.3989456185857376,3.46361380357916,3.612923691874993,0.07465494414791661
23-03-07-05,6.25,29,461,3.5451316960652672,3.4011134052694465,3.4689054525187744,3.62135793961176,0.07622624354649297
23-03-07-05,6.25,29,462,3.5370649083455405,3.4033091759536744,3.4481740462976025,3.6259557703934786,0.08889086204793817
23-03-07-05,6.25,29,463,3.528105513652166,3.405531470603612,3.4319773731566423,3.62423365414769,0.09612814049552369
23-03-07-05,6.25,29,464,3.5415127789974217,3.407782479271474,3.4473868386457625,3.635638719349081,0.0941259403516591
23-03-07-05,6.25,29,465,3.5173044796784723,3.410059951070262,3.3971156029184906,3.637493356438454,0.1201888767599819
23-03-07-05,6.25,29,466,3.499824928840001,3.4123635209912733,3.3709775782295326,3.6286722794504698,0.12884735061046848
23-03-07-05,6.25,29,467,3.4932392394542693,3.4146946490693177,3.366303314152858,3.6201751647556804,0.12693592530141096
23-03-07-05,6.25,29,468,3.4552367663383485,3.4170516927652343,3.338471448129552,3.572002084547145,0.11676531820879686
23-03-07-05,6.25,29,469,3.434942463636398,3.419434256652929,3.335467004395797,3.534417922876999,0.09947545924060124
23-03-07-05,6.25,29,470,3.420122561454773,3.4218418844715237,3.3172598927199464,3.5229852301895996,0.10286266873482647
23-03-07-05,6.25,29,471,3.4003454621632896,3.424274515386234,3.31518951362867,3.485501410697909,0.08515594853461955
23-03-07-05,6.25,29,472,3.4154632091522217,3.426732666492723,3.323671548317075,3.5072548699873685,0.09179166083514687
23-03-07-05,6.25,29,473,3.405193364620209,3.4292134481387624,3.308114575937965,3.5022721533024526,0.09707878868224372
23-03-07-05,6.25,29,474,3.39062667687734,3.431719506637444,3.3130462976610096,3.4682070560936706,0.07758037921633046
23-03-07-05,6.25,29,475,3.4091431816418973,3.4342476785800153,3.3350549753188807,3.483231387964914,0.07408820632301673
23-03-07-05,6.25,29,476,3.425779496033987,3.4367991502447577,3.346232182351173,3.5053268097168013,0.07954731368281431
23-03-07-05,6.25,29,477,3.4412199799219767,3.439373130779483,3.3373557708412527,3.5450841890027007,0.10386420908072387
23-03-07-05,6.25,29,478,3.484492135445277,3.441968038479814,3.354586748894818,3.6143975219957363,0.12990538655045908
23-03-07-05,6.25,29,479,3.498954195181529,3.4445841166848856,3.367244573295836,3.630663817067222,0.13170962188569307
23-03-07-05,6.25,29,480,3.5350006167093917,3.4472216999860086,3.4050641529504513,3.664937080468332,0.12993646375894044
23-03-07-05,6.25,29,481,3.5513702217737837,3.4498781116526986,3.4300089548131676,3.6727314887344,0.1213612669606161
23-03-07-05,6.25,29,482,3.538611960411072,3.4525544162936708,3.4084789919686767,3.6687449288534673,0.13013296844239514
23-03-07-05,6.25,29,483,3.561696100234986,3.4552498534741285,3.455901144241498,3.667491056228474,0.10579495599348786
23-03-07-05,6.25,29,484,3.5515949606895454,3.4579641798549363,3.431056347827085,3.672133573552006,0.12053861286246066
23-03-07-05,6.25,29,485,3.5496846735477456,3.460695600809975,3.427853053860594,3.6715162932348973,0.12183161968715142
23-03-07-05,6.25,29,486,3.5276936805248265,3.4634436904957573,3.385413446560075,3.669973914489578,0.14228023396475156
23-03-07-05,6.25,29,487,3.502875599861146,3.4662097264427425,3.36337016508838,3.642381034633912,0.13950543477276586
23-03-07-05,6.25,29,488,3.4738981509208684,3.468990423572609,3.3611039105423846,3.5866923912993522,0.11279424037848397
23-03-07-05,6.25,29,489,3.464129974842072,3.4717866031549356,3.356884622912617,3.5713753267715274,0.10724535192945499
23-03-07-05,6.25,29,490,3.450447633266449,3.4745976872592785,3.366875052382076,3.5340202141508223,0.08357258088437312
23-03-07-05,6.25,29,491,3.454604580402375,3.477422611276922,3.36491535409048,3.5442938067142697,0.08968922631189472
23-03-07-05,6.25,29,492,3.472027294635773,3.4802606756078527,3.3788056559332897,3.565248933338256,0.09322163870248305
23-03-07-05,6.25,29,493,3.4864531445503237,3.4831123669303405,3.3743859127899385,3.598520376310709,0.11206723176038522
23-03-07-05,6.25,29,494,3.486672334671021,3.485975069348685,3.3748880958567655,3.5984565734852767,0.1117842388142554
23-03-07-05,6.25,29,495,3.498306857347489,3.488849391210723,3.3839761168278177,3.61263759786716,0.1143307405196712
23-03-07-05,6.25,29,496,3.5355275380611424,3.491735119594712,3.4296035121786783,3.6414515639436065,0.1059240258824641
23-03-07-05,6.25,29,497,3.5587525177001957,3.4946305511267073,3.458244169360769,3.6592608660396224,0.10050834833942666
23-03-07-05,6.25,29,498,3.5732897400856016,3.4975363549893297,3.477757340777518,3.668822139393685,0.09553239930808337
23-03-07-05,6.25,29,499,3.5747205913066864,3.5004511319825538,3.480457444496471,3.6689837381169017,0.09426314681021544
23-03-07-05,6.25,29,500,3.5627114951610563,3.5033735133237447,3.4593559944743366,3.666066995847776,0.10335550068671973
23-03-07-05,6.25,29,501,3.557260125875473,3.5063038640216053,3.4546212224170274,3.6598990293339186,0.10263890345844555
23-03-07-05,6.25,29,502,3.53400981426239,3.5092421232413518,3.41212735488077,3.6558922736440103,0.1218824593816201
23-03-07-05,6.25,29,503,3.5151464581489567,3.5121869222003506,3.404042966831374,3.6262499494665392,0.1111034913175824
23-03-07-05,6.25,29,504,3.519932693243027,3.515136040428994,3.4155116365082367,3.624353749977817,0.10442105673478994
23-03-07-05,6.25,29,505,3.5199521303176886,3.5180921850751594,3.4155207316362555,3.6243835289991218,0.10443139868143334
23-03-07-05,6.25,29,506,3.5040229916572576,3.5210530748344566,3.413747105304858,3.594298878009657,0.09027588635239965
23-03-07-05,6.25,29,507,3.5015255331993105,3.5240183751155745,3.4147459835849476,3.5883050828136733,0.08677954961436295
23-03-07-05,6.25,29,508,3.514249920845032,3.526987082144582,3.4064299569006375,3.622069884789427,0.10781996394439479
23-03-07-05,6.25,29,509,3.5219903051853185,3.52995922633887,3.41291691692033,3.631063693450307,0.10907338826498876
23-03-07-05,6.25,29,510,3.5204482555389403,3.5329346556114807,3.410038978606213,3.6308575324716674,0.11040927693272702
23-03-07-05,6.25,29,511,3.527810835838318,3.535911027823239,3.413538004755945,3.6420836669206906,0.11427283108237271
23-03-07-05,6.25,29,512,3.532424038648605,3.5388898030089546,3.4252586755593013,3.6395894017379087,0.10716536308930373
23-03-07-05,6.25,29,513,3.5387549638748172,3.541869886142521,3.432010262046099,3.6454996657035355,0.106744701828718
23-03-07-05,6.25,29,514,3.537811052799225,3.544850912215235,3.4297307309517286,3.6458913746467214,0.10808032184749654
23-03-07-05,6.25,29,515,3.541502064466477,3.5478321512096924,3.4315796295775822,3.6514244993553717,0.10992243488889467
23-03-07-05,6.25,29,516,3.5380187094211584,3.55081323811719,3.426888532276964,3.6491488865653525,0.11113017714419418
23-03-07-05,6.25,29,517,3.527295225858689,3.5537933820855403,3.418895393591852,3.6356950581255263,0.10839983226683694
23-03-07-05,6.25,29,518,3.5253818333148965,3.556772887288661,3.420507706268482,3.630255960361311,0.1048741270464143
23-03-07-05,6.25,29,519,3.5386120617389683,3.5597509932917557,3.4208388475862685,3.656385275891668,0.11777321415269955
23-03-07-05,6.25,29,520,3.561696481704712,3.5627273959209056,3.4471612980226496,3.6762316653867746,0.1145351836820623
23-03-07-05,6.25,29,521,3.5395444989204403,3.565701730167409,3.4172484675123633,3.6618405303285173,0.12229603140807704
23-03-07-05,6.25,29,522,3.5479052722454063,3.5686742393703996,3.4340584434442554,3.6617521010465572,0.11384682880115082
23-03-07-05,6.25,29,523,3.5433170199394226,3.5716427943124476,3.429131555369139,3.657502484509706,0.11418546457028333
23-03-07-05,6.25,29,524,3.5489490568637847,3.5746078816718225,3.4417019583842055,3.656196155343364,0.10724709847957921
23-03-07-05,6.25,29,525,3.545225161314011,3.577571022318118,3.4396157755517622,3.6508345470762595,0.10560938576224857
23-03-07-05,6.25,29,526,3.543242591619492,3.5805293570164975,3.436324884419196,3.6501602988197877,0.10691770720029581
23-03-07-05,6.25,29,527,3.5612551033496858,3.583483189940881,3.4470388588994316,3.67547134779994,0.11421624445025426
23-03-07-05,6.25,29,528,3.562795501947403,3.5864332815260647,3.446455397070323,3.679135606824483,0.11634010487708012
23-03-07-05,6.25,29,529,3.567828303575516,3.5893792059285623,3.444494120563212,3.6911624865878196,0.12333418301230376
23-03-07-05,6.25,29,530,3.5624947130680087,3.5923196247831317,3.4416706767111003,3.683318749424917,0.12082403635690853
23-03-07-05,6.25,29,531,3.5634315550327305,3.595254933515867,3.4438538110780086,3.6830092989874523,0.11957774395472205
23-03-07-05,6.25,29,532,3.5778335094451905,3.598185421091991,3.4622256379134697,3.6934413809769113,0.11560787153172095
23-03-07-05,6.25,29,533,3.5659967184066774,3.601109809981045,3.4389876662343237,3.693005770579031,0.12700905217235361
23-03-07-05,6.25,29,534,3.5850028038024906,3.6040287237395634,3.4645327984973036,3.7054728091076776,0.12047000530518719
23-03-07-05,6.25,29,535,3.5910651564598086,3.606942284037112,3.4697151579204584,3.712415154999159,0.12134999853935018
23-03-07-05,6.25,29,536,3.6113682627677917,3.609848970004099,3.496111552130778,3.7266249734048054,0.1152567106370137
23-03-07-05,6.25,29,537,3.6116816282272337,3.6127491466492256,3.496215337571507,3.7271479188829604,0.1154662906557265
23-03-07-05,6.25,29,538,3.5998093485832214,3.61564439567687,3.4910748471569337,3.708543850009509,0.10873450142628788
23-03-07-05,6.25,29,539,3.598145627975464,3.6185319186869793,3.4917265689526458,3.704564686998282,0.10641905902281787
23-03-07-05,6.25,29,540,3.5881243705749513,3.6214132973839313,3.477341248825863,3.6989074923240395,0.1107831217490882
23-03-07-05,6.25,29,541,3.60074412226677,3.6242885317677254,3.5050703147586324,3.696417929774908,0.09567380750813798
23-03-07-05,6.25,29,542,3.5903804481029518,3.62715628347312,3.4907634204068065,3.689997475799097,0.09961702769614518
23-03-07-05,6.25,29,543,3.6175187766551975,3.630017830030573,3.5400881700385445,3.6949493832718505,0.07743060661665312
23-03-07-05,6.25,29,544,3.614608269929886,3.632872076413978,3.5370777994261715,3.6921387404336006,0.07753047050371462
23-03-07-05,6.25,29,545,3.6284748852252964,3.6357193876320366,3.5371955474996075,3.7197542229509852,0.09127933772568898
23-03-07-05,6.25,29,546,3.6390608966350557,3.638560128693452,3.538259301317296,3.7398624919528154,0.10080159531775948
23-03-07-05,6.25,29,547,3.6414992749691013,3.641393447911251,3.53920514002238,3.7437934099158228,0.10229413494672131
23-03-07-05,6.25,29,548,3.63629664182663,3.6442197711289204,3.531244241835099,3.7413490418181605,0.10505239999153052
23-03-07-05,6.25,29,549,3.6119221925735476,3.647038915842108,3.5055771632895345,3.7182672218575608,0.1063450292840133
23-03-07-05,6.25,29,550,3.6194902956485757,3.649851672903004,3.5191602485169193,3.719820342780232,0.1003300471316566
23-03-07-05,6.25,29,551,3.6170964539051065,3.6526563997724466,3.514493921057918,3.719698986752295,0.10260253284718886
23-03-07-05,6.25,29,552,3.6320477843284618,3.6554547389895964,3.5359501114135545,3.728145457243369,0.09609767291490706
23-03-07-05,6.25,29,553,3.6332646965980535,3.6582454130239954,3.5366530200334245,3.7298763731626825,0.09661167656462886
23-03-07-05,6.25,29,554,3.653089094161988,3.661029456066967,3.5458208548352945,3.7603573334886815,0.1072682393266934
23-03-07-05,6.25,29,555,3.655781388282776,3.6638060164315385,3.545211060991705,3.7663517155738466,0.11057032729107055
23-03-07-05,6.25,29,556,3.6430654644966127,3.6665758241351156,3.5396356065548127,3.7464953224384128,0.10342985794179994
23-03-07-05,6.25,29,557,3.6323054015636442,3.6693386966733463,3.5313119698201234,3.733298833307165,0.10099343174352078
23-03-07-05,6.25,29,558,3.628337931632996,3.672094390707096,3.5237837386731776,3.732892124592814,0.10455419295981819
23-03-07-05,6.25,29,559,3.643326783180237,3.6748445487755257,3.5484304121272543,3.73822315423322,0.09489637105298267
23-03-07-05,6.25,29,560,3.6496707022190105,3.677587345835123,3.5577188797251553,3.7416225247128656,0.09195182249385517
23-03-07-05,6.25,29,561,3.664089286327363,3.680323451068509,3.584725945890191,3.743452626764535,0.07936334043717219
23-03-07-05,6.25,29,562,3.667231875658036,3.683053168649603,3.587625107182701,3.746838644133371,0.07960676847533507
23-03-07-05,6.25,29,563,3.675551784038544,3.685775707726216,3.5909151675054365,3.7601884005716513,0.08463661653310753
23-03-07-05,6.25,29,564,3.67767670750618,3.688492589167941,3.5898100986285995,3.76554331638376,0.08786660887758053
23-03-07-05,6.25,29,565,3.6564910233020784,3.6912019879312665,3.5757811713582552,3.7372008752459016,0.08070985194382332
23-03-07-05,6.25,29,566,3.6548134267330172,3.693906702416244,3.5737279849341537,3.735898868531881,0.08108544179886379
23-03-07-05,6.25,29,567,3.6475744962692263,3.696605272588064,3.5596069900071883,3.7355420025312642,0.08796750626203802
23-03-07-05,6.25,29,568,3.668656402826309,3.699296481751052,3.589376405692284,3.7479363999603343,0.07927999713402543
23-03-07-05,6.25,29,569,3.6716926395893097,3.701983128305259,3.592737808266719,3.7506474709119004,0.0789548313225906
23-03-07-05,6.25,29,570,3.6947820603847497,3.7046633872071744,3.5981857326795894,3.79137838808991,0.0965963277051604
23-03-07-05,6.25,29,571,3.712352287769317,3.707338170978553,3.6089948626008814,3.8157097129377524,0.10335742516843527
23-03-07-05,6.25,29,572,3.7179773986339564,3.710007114610693,3.6145932423563143,3.8213615549115985,0.10338415627764212
23-03-07-05,6.25,29,573,3.702074408531189,3.7126714956340523,3.5946316832485574,3.8095171338138205,0.10744272528263168
23-03-07-05,6.25,29,574,3.6779162943363195,3.7153293065007684,3.572187026668216,3.783645562004423,0.10572926766810337
23-03-07-05,6.25,29,575,3.681432050466538,3.7179826155934874,3.578140573269529,3.784723527663547,0.10329147719700896
23-03-07-05,6.25,29,576,3.6799168884754185,3.7206306320600215,3.5757621241542594,3.7840716527965776,0.10415476432115905
23-03-07-05,6.25,29,577,3.701575309038163,3.7232738425786405,3.6078893627432698,3.7952612553330565,0.09368594629489355
23-03-07-05,6.25,29,578,3.712227416038514,3.7259127946623973,3.61032594762077,3.8141288844562578,0.10190146841774393
23-03-07-05,6.25,29,579,3.734303855895997,3.728547305806942,3.619370580849378,3.849237130942616,0.11493327504661914
23-03-07-05,6.25,29,580,3.7282442152500157,3.7311759768122474,3.618941404477511,3.8375470260225204,0.10930281077250457
23-03-07-05,6.25,29,581,3.691860085725785,3.7338011802348796,3.563544951533224,3.8201752199183456,0.12831513419256058
23-03-07-05,6.25,29,582,3.6864199042320256,3.736422246892218,3.5592734979614478,3.8135663105026034,0.12714640627057783
23-03-07-05,6.25,29,583,3.680604767799378,3.7390391159494785,3.548568148251074,3.812641387347682,0.1320366195483039
23-03-07-05,6.25,29,584,3.697597163915635,3.7416522740849305,3.5691317773406204,3.8260625504906494,0.12846538657501458
23-03-07-05,6.25,29,585,3.7088358461856843,3.7442611737855214,3.5823307655016463,3.8353409268697223,0.1265050806840379
23-03-07-05,6.25,29,586,3.7338478744029997,3.746866240894737,3.6038866663449167,3.8638090824610827,0.12996120805808306
23-03-07-05,6.25,29,587,3.751208281517029,3.749468083760414,3.609061583109036,3.893354979925022,0.14214669840799304
23-03-07-05,6.25,29,588,3.7362682521343227,3.752066884886904,3.5959353947515242,3.876601109517121,0.1403328573827984
23-03-07-05,6.25,29,589,3.7215520441532135,3.7546624009350724,3.5915803366942267,3.8515237516122003,0.12997170745898684
23-03-07-05,6.25,29,590,3.694706416130066,3.757254388565784,3.5572648276279364,3.8321480046321956,0.13744158850212954
23-03-07-05,6.25,29,591,3.7250293612480165,3.75984351696166,3.6097108513785776,3.8403478711174555,0.11531850986943885
23-03-07-05,6.25,29,592,3.714452666044236,3.7624299686270515,3.5917364654039297,3.837168866684542,0.12271620064030617
23-03-07-05,6.25,29,593,3.7555528998374945,3.7650135610576076,3.6276043705700896,3.8835014291048995,0.12794852926740508
23-03-07-05,6.25,29,594,3.7574485301971445,3.7675948417663814,3.629504949699366,3.885392110694923,0.12794358049777843
23-03-07-05,6.25,29,595,3.7622736394405374,3.770173871588157,3.6342758477242483,3.8902714311568265,0.12799779171628917
23-03-07-05,6.25,29,596,3.7349290251731877,3.7727502246794478,3.6024789284308834,3.867379121915492,0.13245009674230443
23-03-07-05,6.25,29,597,3.718882340192795,3.7753243877185243,3.6015537786060574,3.8362109017795327,0.1173285615867375
23-03-07-05,6.25,29,598,3.706549394130707,3.77789690821844,3.580290155708048,3.832808632553366,0.12625923842265913
23-03-07-05,6.25,29,599,3.7141017496585844,3.780467238666141,3.5832645541449195,3.8449389451722493,0.13083719551366504
23-03-07-05,6.25,29,600,3.733215016126633,3.783036413252951,3.616490349259671,3.8499396829935946,0.11672466686696176
23-03-07-05,6.25,29,601,3.7564153552055366,3.7856033369527626,3.6144917986921614,3.898338911718912,0.14192355651337502
23-03-07-05,6.25,29,602,3.792813134193421,3.788169469800386,3.6532200590861295,3.9324062093007126,0.1395930751072914
23-03-07-05,6.25,29,603,3.7563811838626866,3.7907343251175507,3.6167105314111936,3.8960518363141796,0.1396706524514929
23-03-07-05,6.25,29,604,3.756302106380463,3.7932970512172846,3.6166364973676055,3.8959677153933203,0.1396656090128574
23-03-07-05,6.25,29,605,3.7396084368228917,3.795858925630046,3.594548885256816,3.8846679883889674,0.14505955156607586
23-03-07-05,6.25,29,606,3.7687593877315524,3.7984201916949702,3.6273126887486815,3.9102060867144233,0.1414466989828709
23-03-07-05,6.25,29,607,3.7724111497402197,3.8009807277424894,3.630654085963847,3.9141682135165925,0.14175706377637276
23-03-07-05,6.25,29,608,3.8168857812881476,3.8035401687639014,3.6781152772052055,3.9556562853710897,0.13877050408294228
23-03-07-05,6.25,29,609,3.8074560046195987,3.8060988797679083,3.6664400884236423,3.948471920815555,0.1410159161959563
23-03-07-05,6.25,29,610,3.8160147070884705,3.8086583207893203,3.677516507673236,3.954512906503705,0.13849819941523417
23-03-07-05,6.25,29,611,3.7866718769073486,3.811216301775923,3.659950650164027,3.9133931036506704,0.12672122674332156
23-03-07-05,6.25,29,612,3.7830605149269108,3.8137741610929576,3.6605314373426756,3.905589592511146,0.122529077584235
23-03-07-05,6.25,29,613,3.814229887723923,3.8163317770708574,3.705347370549035,3.9231124048988106,0.10888251717488764
23-03-07-05,6.25,29,614,3.8268364846706393,3.8188902447357296,3.7171058273843753,3.9365671419569033,0.10973065728626409
23-03-07-05,6.25,29,615,3.8642461657524114,3.8214482257223317,3.7691270126029397,3.959365318901883,0.09511915314947166
23-03-07-05,6.25,29,616,3.8376905858516697,3.824006936726339,3.7175168788713036,3.957864292832036,0.120173706980366
23-03-07-05,6.25,29,617,3.8494335472583767,3.8265648568781576,3.72770336485856,3.9711637296581936,0.12173018239981695
23-03-07-05,6.25,29,618,3.8083028614521024,3.8291240545604346,3.677793738093494,3.9388119848107106,0.13050912335860812
23-03-07-05,6.25,29,619,3.841801351308823,3.8316834347470627,3.6934755971738076,3.9901271054438388,0.14832575413501553
23-03-07-05,6.25,29,620,3.8477232158184056,3.8342433624467445,3.6994668063745575,3.9959796252622537,0.14825640944384794
23-03-07-05,6.25,29,621,3.884061259031296,3.8368043851725337,3.730117018350497,4.038005499712095,0.15394424068079912
23-03-07-05,6.25,29,622,3.866574448347092,3.8393660770809444,3.7069120000375126,4.026236896656671,0.15966244830957915
23-03-07-05,6.25,29,623,3.861836159229279,3.841928985685029,3.7026473762343706,4.021024942224187,0.15918878299490818
23-03-07-05,6.25,29,624,3.851882374286652,3.8444915901151955,3.691714400911752,4.012050347661552,0.16016797337490038
23-03-07-05,6.25,29,625,3.850558602809907,3.8470568712758464,3.691508183000369,4.009609022619445,0.15905041980953794
23-03-07-05,6.25,29,626,3.8767757713794717,3.8496225174451997,3.7381498963989244,4.015401646360019,0.1386258749805472
23-03-07-05,6.25,29,627,3.888281321525574,3.852190171162416,3.742116188630654,4.034446454420494,0.1461651328949199
23-03-07-05,6.25,29,628,3.899691569805146,3.8547584332274702,3.7737045276802195,4.025678611930073,0.12598704212492653
23-03-07-05,6.25,29,629,3.8826412439346316,3.8573282161621174,3.769529750357747,3.9957527375115163,0.11311149357688455
23-03-07-05,6.25,29,630,3.870276695489883,3.859900249983763,3.7502034230248875,3.9903499679548786,0.12007327246499544
23-03-07-05,6.25,29,631,3.8567819356918336,3.8624734396663,3.753666273791629,3.9598975975920383,0.10311566190020469
23-03-07-05,6.25,29,632,3.8873145043849946,3.865047906879295,3.77921918567819,3.995409823091799,0.10809531870680446
23-03-07-05,6.25,29,633,3.8892981588840487,3.8676246858140724,3.7816061605818323,3.996990157186265,0.10769199830221658
23-03-07-05,6.25,29,634,3.8831853032112122,3.8702028639488755,3.768594894071808,3.9977757123506166,0.11459040913940412
23-03-07-05,6.25,29,635,3.861277180910111,3.8727838404837307,3.74622407103825,3.976330290781972,0.11505310987186111
23-03-07-05,6.25,29,636,3.859630084037781,3.875366155383828,3.7447218172000913,3.9745383508754704,0.1149082668376895
23-03-07-05,6.25,29,637,3.8715386211872107,3.8779505995013563,3.7350905994479895,4.007986642926432,0.13644802173922133
23-03-07-05,6.25,29,638,3.899461007118225,3.8805370511667476,3.770479797350619,4.028442216885831,0.12898120976760627
23-03-07-05,6.25,29,639,3.897369813919068,3.8831261795626237,3.768183200952446,4.026556426885691,0.1291866129666222
23-03-07-05,6.25,29,640,3.9070613920688637,3.8857171330020117,3.785989326411435,4.028133457726293,0.12107206565742874
23-03-07-05,6.25,29,641,3.915950340032578,3.8883106415023168,3.789898302614905,4.042002377450252,0.1260520374176731
23-03-07-05,6.25,29,642,3.899104672670365,3.890906461724404,3.7799471025065756,4.018262242834155,0.11915757016378942
23-03-07-05,6.25,29,643,3.9106649617354083,3.8935045936682733,3.7887070102273066,4.03262291324351,0.12195795150810182
23-03-07-05,6.25,29,644,3.922422023614248,3.8961052806730594,3.813446869329841,4.031397177898655,0.10897515428440697
23-03-07-05,6.25,29,645,3.9536415954430906,3.898708401069195,3.851061722626648,4.056221468259533,0.10257987281644285
23-03-07-05,6.25,29,646,3.942857374747595,3.9013147457088686,3.826501078969928,4.059213670525262,0.11635629577766678
23-03-07-05,6.25,29,647,3.928506203492483,3.9039226720529197,3.831673298982441,4.025339108002525,0.09683290451004188
23-03-07-05,6.25,29,648,3.9201717217763266,3.9065338834752925,3.8253927960969234,4.01495064745573,0.09477892567940316
23-03-07-05,6.25,29,649,3.9425110777219134,3.9091480149672844,3.835418680615178,4.049603474828649,0.10709239710673513
23-03-07-05,6.25,29,650,3.948216219743093,3.911765188198464,3.844971745950044,4.051460693536142,0.10324447379304871
23-03-07-05,6.25,29,651,3.934809895356496,3.914384673151425,3.8337479940365595,4.035871796676433,0.10106190131993646
23-03-07-05,6.25,29,652,3.9471446176369986,3.9170068348348703,3.8467962699390106,4.047492965334986,0.10034834769798785
23-03-07-05,6.25,29,653,3.940826783577601,3.919632889944475,3.8415109545556807,4.040142612599522,0.09931582902192036
23-03-07-05,6.25,29,654,3.968787634372711,3.922261682619348,3.8606254557994673,4.076949812945955,0.10816217857324378
23-03-07-05,6.25,29,655,3.962486034631729,3.9248936387029754,3.8588046557365505,4.066167413526908,0.10368137889517873
23-03-07-05,6.25,29,656,3.989794111251831,3.9275275414996824,3.9116832337373997,4.067904988766263,0.07811087751443158
23-03-07-05,6.25,29,657,3.969787740707398,3.9301658244008184,3.87524876878256,4.064326712632236,0.09453897192483807
23-03-07-05,6.25,29,658,3.973483389616013,3.932807027371574,3.880795132481646,4.06617164675038,0.09268825713436706
23-03-07-05,6.25,29,659,3.9599310278892523,3.9354516370902184,3.8771611376438107,4.0427009181346945,0.08276989024544171
23-03-07-05,6.25,29,660,3.9606882214546206,3.9380988018697805,3.8784098291618045,4.042966613747437,0.08227839229281594
23-03-07-05,6.25,29,661,3.9638497889041906,3.9407497384059336,3.883726418259011,4.0439731595493695,0.08012337064517919
23-03-07-05,6.25,29,662,3.9679451525211342,3.9434031083334364,3.8852360550135314,4.050654250028737,0.08270909750760264
23-03-07-05,6.25,29,663,3.9742399871349345,3.94606104086972,3.892365161861307,4.056114812408563,0.08187482527362784
23-03-07-05,6.25,29,664,3.9728007972240453,3.948721832640839,3.8935468924279277,4.052054702020163,0.07925390479611745
23-03-07-05,6.25,29,665,3.941857093572617,3.9513860311598474,3.829469537672503,4.054244649472731,0.11238755590011407
23-03-07-05,6.25,29,666,3.928342878818512,3.9540538189310963,3.818990057127215,4.0376957005098095,0.10935282169129723
23-03-07-05,6.25,29,667,3.9506928920745845,3.9567244659371807,3.8452723854197988,4.05611339872937,0.10542050665478586
23-03-07-05,6.25,29,668,3.967686557769775,3.9593984588563704,3.851673497101633,4.083699618437916,0.11601306066814171
23-03-07-05,6.25,29,669,3.961443090438843,3.9620773793930435,3.8436869817466395,4.079199199131047,0.11775610869220358
23-03-07-05,6.25,29,670,3.9503522574901586,3.964758429147147,3.8234549582326105,4.077249556747707,0.12689729925754809
23-03-07-05,6.25,29,671,3.9491282701492314,3.9674438590056798,3.8219117940953855,4.076344746203077,0.1272164760538457
23-03-07-05,6.25,29,672,3.932901149988175,3.970132208933832,3.8076940367418657,4.058108263234484,0.1252071132463092
23-03-07-05,6.25,29,673,3.9255363225936897,3.9728251214707644,3.801845237536933,4.049227407650447,0.12369108505675691
23-03-07-05,6.25,29,674,3.908170300722123,3.975521075746884,3.800926293836377,4.015414307607869,0.10724400688574572
23-03-07-05,6.25,29,675,3.9469527125358583,3.97822055844046,3.852655813057719,4.041249612013997,0.09429689947813945
23-03-07-05,6.25,29,676,3.970813447237015,3.980923873725412,3.8639780053673967,4.077648889106634,0.10683544186961831
23-03-07-05,6.25,29,677,3.9756999909877786,3.9836308999321712,3.86510906044814,4.086290921527417,0.11059093053963838
23-03-07-05,6.25,29,678,3.9564923167228705,3.9863415153911714,3.8551523380790824,4.057832295366659,0.10133997864378817
23-03-07-05,6.25,29,679,3.9466846883296975,3.9890563284502494,3.8360973023753715,4.057272074284024,0.11058738595432605
23-03-07-05,6.25,29,680,3.9710983097553254,3.9917747915963515,3.8690539427855466,4.073142676725104,0.10204436696977903
23-03-07-05,6.25,29,681,3.9959226608276373,3.9944968439946944,3.8821243182219263,4.109721003433348,0.11379834260571087
23-03-07-05,6.25,29,682,4.007141131162643,3.997223215662683,3.9004593438670843,4.113822918458203,0.10668178729555902
23-03-07-05,6.25,29,683,3.9959729731082914,3.999952568235074,3.875580414645568,4.116365531571015,0.12039255846272323
23-03-07-05,6.25,29,684,4.008723884820938,4.002686361746679,3.8882480269104596,4.129199742731417,0.12047585791047873
23-03-07-05,6.25,29,685,4.008815306425094,4.005423501171388,3.8882791209305476,4.129351491919641,0.12053618549454666
23-03-07-05,6.25,29,686,4.006904810667038,4.00816489903096,3.8881831668043514,4.1256264545297245,0.11872164386268672
23-03-07-05,6.25,29,687,3.999914717674256,4.010910068647123,3.883745150922838,4.116084284425674,0.11616956675141785
23-03-07-05,6.25,29,688,4.008220839500427,4.0136592533590125,3.8950532678852277,4.1213884111156265,0.11316757161519929
23-03-07-05,6.25,29,689,4.043771278858185,4.016412088157926,3.945973611813768,4.141568945902602,0.09779766704441678
23-03-07-05,6.25,29,690,4.048125690221787,4.019170154748242,3.9494600706560807,4.146791309787493,0.09866561956570626
23-03-07-05,6.25,29,691,4.029031056165696,4.021930350555988,3.9352632764475146,4.122798835883877,0.09376777971818145
23-03-07-05,6.25,29,692,4.001373153924943,4.024695473981217,3.8673443537832966,4.135401954066589,0.13402880014164634
23-03-07-05,6.25,29,693,4.034735327959061,4.027464977510876,3.912395892857454,4.157074763060669,0.12233943510160727
23-03-07-05,6.25,29,694,4.0231619536876675,4.030238191962342,3.898951834576549,4.147372072798786,0.12421011911111866
23-03-07-05,6.25,29,695,4.0042698025703425,4.0330151781704,3.8771387533338286,4.131400851806856,0.1271310492365138
23-03-07-05,6.25,29,696,3.991600322723389,4.0357960578046175,3.8696208398132246,4.113579805633553,0.12197948291016449
23-03-07-05,6.25,29,697,3.9828564167022704,4.038582108395452,3.859479278836864,4.106233554567677,0.12337713786540616
23-03-07-05,6.25,29,698,3.9765291571617123,4.041371444064609,3.8527846472075047,4.10027366711592,0.12374450995420762
23-03-07-05,6.25,29,699,3.9316651403903964,4.044164551490357,3.80077664839041,4.062553632390383,0.13088849199998637
23-03-07-05,6.25,29,700,3.9243831992149354,4.04696228235967,3.800518845036489,4.048247553393382,0.12386435417844627
23-03-07-05,6.25,29,701,3.9517755091190336,4.049764636672546,3.795336435538592,4.108214582699476,0.15643907358044168
23-03-07-05,6.25,29,702,3.9646005868911742,4.052570458568096,3.823957408743346,4.105243765039003,0.14064317814782828
23-03-07-05,6.25,29,703,3.946178483963013,4.055381329750696,3.818216864895763,4.074140103030263,0.12796161906725004
23-03-07-05,6.25,29,704,3.934178102016449,4.058195364342049,3.801698693107209,4.066657510925689,0.1324794089092398
23-03-07-05,6.25,29,705,3.965895301103592,4.061014022376968,3.8096088397818204,4.122181762425364,0.15628646132177176
23-03-07-05,6.25,29,706,3.931416761875153,4.063837182185883,3.7475937804326502,4.115239743317656,0.183822981442503
23-03-07-05,6.25,29,707,3.937780517339707,4.0666643570905245,3.7532278437599325,4.122333190919481,0.18455267357977465
23-03-07-05,6.25,29,708,3.9497562766075136,4.069496581282216,3.761541634181356,4.137970919033671,0.1882146424261574
23-03-07-05,6.25,29,709,3.993162459135056,4.072332516395716,3.815610429888991,4.170714488381121,0.17755202924606497
23-03-07-05,6.25,29,710,3.9909912109375,4.075172649109294,3.8135804596195717,4.1684019622554285,0.1774107513179285
23-03-07-05,6.25,29,711,3.95229389667511,4.078017466101219,3.7924572170440727,4.112130576306147,0.15983667963103748
23-03-07-05,6.25,29,712,3.9747787892818454,4.080866480693222,3.816603358674162,4.132954219889529,0.15817543060768322
23-03-07-05,6.25,29,713,3.981630736589432,4.083719936224439,3.8229455655484355,4.140315907630429,0.15868517104099678
23-03-07-05,6.25,29,714,3.9903165698051457,4.086578501877489,3.837850462536709,4.1427826770735825,0.1524661072684368
23-03-07-05,6.25,29,715,3.9832508623600007,4.089440778452348,3.8401008870723934,4.126400837647608,0.14314997528760715
23-03-07-05,6.25,29,716,4.022752732038499,4.092308104314256,3.9364232192917323,4.109082244785265,0.08632951274676637
23-03-07-05,6.25,29,717,4.039825719594956,4.095179992784945,3.9456254311922887,4.1340260079976225,0.09420028840266706
23-03-07-05,6.25,29,718,4.0513818800449375,4.098055835516576,3.9486362603640255,4.154127499725849,0.102745619680912
23-03-07-05,6.25,29,719,4.0794242262840275,4.100936484196123,3.9284139298327636,4.230434522735291,0.15101029645126374
23-03-07-05,6.25,29,720,4.118456518650055,4.103822973014909,3.9459715195133547,4.290941517786754,0.17248499913669973
23-03-07-05,6.25,29,721,4.136219328641891,4.106712868581584,3.9838321114663815,4.288606545817401,0.15238721717550985
23-03-07-05,6.25,29,722,4.162560248374939,4.10960848261793,4.002332181486235,4.322788315263644,0.16022806688870395
23-03-07-05,6.25,29,723,4.178005063533782,4.11250805091522,4.024552846180772,4.331457280886793,0.15345221735301123
23-03-07-05,6.25,29,724,4.188343745470047,4.115412729334343,4.050019573350793,4.326667917589301,0.1383241721192539
23-03-07-05,6.25,29,725,4.190146028995514,4.118322578710084,4.052264176114383,4.328027881876645,0.13788185288113136
23-03-07-05,6.25,29,726,4.190582329034806,4.121236564851119,4.053184565757881,4.32798009231173,0.13739776327692446
23-03-07-05,6.25,29,727,4.182566851377488,4.1241556611139885,4.041235954175539,4.323897748579437,0.14133089720194872
23-03-07-05,6.25,29,728,4.162693536281586,4.1270793808204225,4.008479526675101,4.316907545888071,0.15421400960648485
23-03-07-05,6.25,29,729,4.145144015550613,4.130009305674797,4.013300875002758,4.2769871560984685,0.13184314054785465
23-03-07-05,6.25,29,730,4.128253412246704,4.132943610633601,4.019110925047257,4.237395899446152,0.1091424871994474
23-03-07-05,6.25,29,731,4.127283370494843,4.135882782375103,4.017253436359063,4.237313304630623,0.11002993413578029
23-03-07-05,6.25,29,732,4.1160198748111725,4.1388276725862765,4.02255676499475,4.209482984627595,0.09346310981642265
23-03-07-05,6.25,29,733,4.134778308868409,4.1417774295801495,4.015389109535017,4.2541675082018005,0.11938919933339127
23-03-07-05,6.25,29,734,4.142108196020127,4.144732296695857,4.027761412534158,4.2564549795060955,0.11434678348596898
23-03-07-05,6.25,29,735,4.13308357000351,4.14769312562037,4.01729712024678,4.248870019760241,0.11578644975673011
23-03-07-05,6.25,29,736,4.134260052442551,4.150658699658015,4.019370819711918,4.249149285173184,0.11488923273063323
23-03-07-05,6.25,29,737,4.153198879957199,4.1536301138348986,4.033612513959514,4.272785245954885,0.11958636599768571
23-03-07-05,6.25,29,738,4.18813865184784,4.156606516464048,4.074085944280573,4.302191359415107,0.11405270756726696
23-03-07-05,6.25,29,739,4.185155832767487,4.159588515893303,4.072337224254057,4.297974441280917,0.11281860851342963
23-03-07-05,6.25,29,740,4.20552528500557,4.1625764771313625,4.072691111302654,4.338359458708486,0.13283417370291623
23-03-07-05,6.25,29,741,4.19478651881218,4.165570521847797,4.044419489760371,4.345153547863988,0.15036702905180788
23-03-07-05,6.25,29,742,4.178241479396821,4.168569555016497,4.022019055756566,4.334463903037076,0.1562224236402554
23-03-07-05,6.25,29,743,4.1688267409801485,4.171573576637464,4.0216450351557835,4.3160084468045135,0.14718170582436454
23-03-07-05,6.25,29,744,4.169968330860138,4.174584655093345,4.023322736722818,4.316613924997458,0.14664559413731995
23-03-07-05,6.25,29,745,4.18951740860939,4.177601208679762,4.043926193605751,4.33510862361303,0.14559121500363925
23-03-07-05,6.25,29,746,4.209335482120514,4.18062445409239,4.070537523293449,4.348133440947578,0.13879795882706403
23-03-07-05,6.25,29,747,4.192727971076966,4.183652809626852,4.051961472391235,4.333494469762697,0.14076649868573102
23-03-07-05,6.25,29,748,4.17752668261528,4.18668810032666,4.044047189050413,4.311006176180148,0.13347949356486785
23-03-07-05,6.25,29,749,4.174148547649383,4.1897288661570045,4.041327103076935,4.306969992221831,0.13282144457244832
23-03-07-05,6.25,29,750,4.150377207994461,4.192777175500533,4.044833070041953,4.25592134594697,0.10554413795250787
23-03-07-05,6.25,29,751,4.18404814004898,4.195830473296327,4.109812463805029,4.2582838162929315,0.07423567624395164
23-03-07-05,6.25,29,752,4.175962233543396,4.1988910712661704,4.0849970510232705,4.266927416063522,0.09096518252012582
23-03-07-05,6.25,29,753,4.183693045377732,4.2019579960535225,4.082206332470802,4.285179758284661,0.10148671290692918
23-03-07-05,6.25,29,754,4.206864982843399,4.205031247658383,4.099456414821009,4.3142735508657895,0.10740856802238999
23-03-07-05,6.25,29,755,4.191474545001984,4.208112042776427,4.083136531322927,4.299812558681042,0.10833801367905768
23-03-07-05,6.25,29,756,4.212061613798142,4.21119867803371,4.0780763448886885,4.346046882707596,0.13398526890945345
23-03-07-05,6.25,29,757,4.214317560195923,4.214293100143311,4.082034995323491,4.346600125068354,0.13228256487243115
23-03-07-05,6.25,29,758,4.2075145840644845,4.217394335748691,4.071675887622526,4.343353280506443,0.13583869644195934
23-03-07-05,6.25,29,759,4.228756618499756,4.220501898171579,4.081951521526401,4.375561715473111,0.14680509697335561
23-03-07-05,6.25,29,760,4.216327232122421,4.223617855794624,4.060924451982287,4.371730012262556,0.15540278014013398
23-03-07-05,6.25,29,761,4.205622106790543,4.226740018565609,4.049359532336381,4.361884681244704,0.15626257445416178
23-03-07-05,6.25,29,762,4.230408000946046,4.229870454867183,4.095495799588555,4.365320202303536,0.1349122013574905
23-03-07-05,6.25,29,763,4.21963832974434,4.233008069673238,4.090482535534923,4.348794123953757,0.12915579420941736
23-03-07-05,6.25,29,764,4.2215254545211796,4.236153471331612,4.090531710981022,4.352519198061337,0.13099374354015728
23-03-07-05,6.25,29,765,4.235877531766892,4.239306416503168,4.1094826921825245,4.36227237135126,0.1263948395843675
23-03-07-05,6.25,29,766,4.217138004302979,4.242466905187909,4.112737462977982,4.321538545627975,0.10440054132499615
23-03-07-05,6.25,29,767,4.245449560880662,4.24563603241194,4.132141363918736,4.358757757842588,0.113308196961926
23-03-07-05,6.25,29,768,4.270708739757538,4.248812459810019,4.163108466484228,4.378309013030847,0.10760027327330987
23-03-07-05,6.25,29,769,4.2687988758087165,4.251998255764795,4.163313874312098,4.374283877305335,0.10548500149661898
23-03-07-05,6.25,29,770,4.28772559762001,4.255191595232754,4.208409165091769,4.3670420301482515,0.07931643252824128
23-03-07-05,6.25,29,771,4.31158990263939,4.258393573240003,4.243756595330162,4.379423209948617,0.06783330730922679
23-03-07-05,6.25,29,772,4.3093059241771705,4.261604068116975,4.238014230895812,4.380597617458529,0.07129169328135837
23-03-07-05,6.25,29,773,4.30458602309227,4.264822471515834,4.22763965401845,4.38153239216609,0.07694636907381988
23-03-07-05,6.25,29,774,4.293072974681855,4.268050608480091,4.216172704310282,4.369973245053427,0.07690027037157224
23-03-07-05,6.25,29,775,4.2979061007499695,4.271287262314071,4.221770113859246,4.374042087640693,0.07613598689072336
23-03-07-05,6.25,29,776,4.297117006778717,4.274533406374314,4.220637634347785,4.3735963792096495,0.07647937243093193
23-03-07-05,6.25,29,777,4.294971996545792,4.2777892839999545,4.221360359505258,4.368583633586326,0.07361163704053392
23-03-07-05,6.25,29,778,4.290224188566208,4.281053556825752,4.2194455194104,4.361002857722016,0.0707786691558077
23-03-07-05,6.25,29,779,4.277717185020447,4.284327806556082,4.212781284260943,4.342653085779951,0.06493590075950394
23-03-07-05,6.25,29,780,4.300849050283432,4.287611546512674,4.2141006232816896,4.3875974772851745,0.08674842700174278
23-03-07-05,6.25,29,781,4.283866995573044,4.290905506712935,4.198362336192585,4.369371654953503,0.08550465938045873
23-03-07-05,6.25,29,782,4.288369888067246,4.294209808826431,4.206629574910235,4.370110201224256,0.08174031315701037
23-03-07-05,6.25,29,783,4.3185088515281675,4.297522992818354,4.222585364414649,4.414432338641686,0.09592348711351806
23-03-07-05,6.25,29,784,4.308693462610245,4.300846883732213,4.201089014582162,4.416297910638328,0.10760444802808308
23-03-07-05,6.25,29,785,4.311726278066635,4.30418148156801,4.203769835052817,4.419682721080452,0.10795644301381693
23-03-07-05,6.25,29,786,4.338504755496979,4.307526664656178,4.214580028313781,4.462429482680177,0.12392472718319791
23-03-07-05,6.25,29,787,4.310671180486679,4.3108821896575815,4.170295782848278,4.45104657812508,0.1403753976384011
23-03-07-05,6.25,29,788,4.318478608131409,4.314249151598328,4.176093132808664,4.460864083454154,0.1423854753227443
23-03-07-05,6.25,29,789,4.318238019943237,4.31762742880885,4.175740350089471,4.460735689797003,0.1424976698537656
23-03-07-05,6.25,29,790,4.290093010663987,4.32101677795001,4.153973198866523,4.4262128224614505,0.13611981179746344
23-03-07-05,6.25,29,791,4.313170832395554,4.324417685700082,4.172463772660654,4.453877892130453,0.14070705973489941
23-03-07-05,6.25,29,792,4.321647053956986,4.327829665380794,4.1831440967133915,4.4601500112005805,0.13850295724359454
23-03-07-05,6.25,29,793,4.2975715696811685,4.331254420366092,4.171050977467595,4.424092161894742,0.1265205922135734
23-03-07-05,6.25,29,794,4.325677049160004,4.334689760603759,4.205462145930383,4.4458919523896245,0.12021490322962056
23-03-07-05,6.25,29,795,4.334454673528671,4.3381378761460105,4.210521930762396,4.458387416294946,0.12393274276627507
23-03-07-05,6.25,29,796,4.322648704051971,4.34159913200155,4.212920124779197,4.432377283324746,0.10972857927277391
23-03-07-05,6.25,29,797,4.363680154085159,4.345071824796432,4.266101298351877,4.461259009818441,0.09757885573328207
23-03-07-05,6.25,29,798,4.379445081949234,4.348558144582872,4.267245924353202,4.491644239545265,0.11219915759603155
23-03-07-05,6.25,29,799,4.380521267652512,4.3520569963347615,4.269516619834862,4.491525915470161,0.11100464781764989
23-03-07-05,6.25,29,800,4.410517179965973,4.355569475078208,4.314129452161911,4.506904907770036,0.09638772780406259
23-03-07-05,6.25,29,801,4.405889546871186,4.359094607456671,4.310137286802918,4.501641806939453,0.09575226006826743
23-03-07-05,6.25,29,802,4.396864473819733,4.362634096844098,4.290145582624912,4.503583365014554,0.1067188911948212
23-03-07-05,6.25,29,803,4.408859908580781,4.366185996527406,4.312501859422142,4.50521795773942,0.09635804915863967
23-03-07-05,6.25,29,804,4.391070300340653,4.36975261822838,4.283471054955557,4.498669545725749,0.10759924538509563
23-03-07-05,6.25,29,805,4.402793663740159,4.3733329885904775,4.286065199146133,4.519522128334184,0.1167284645940253
23-03-07-05,6.25,29,806,4.383124607801438,4.37692808097024,4.253430500786301,4.512818714816575,0.1296941070151365
23-03-07-05,6.25,29,807,4.364009410142899,4.380537530358964,4.241670040779201,4.486348779506596,0.12233936936369688
23-03-07-05,6.25,29,808,4.3796785295009615,4.384162553452326,4.2282456359949965,4.5311114230069265,0.1514328935059652
23-03-07-05,6.25,29,809,4.390330505371094,4.387801933554649,4.243922654107783,4.536738356634405,0.14640785126331116
23-03-07-05,6.25,29,810,4.382004302740097,4.391456035674637,4.239467553657852,4.524541051822342,0.14253674908224515
23-03-07-05,6.25,29,811,4.402507901191711,4.395126928194936,4.245133179455582,4.559882622927841,0.1573747217361292
23-03-07-05,6.25,29,812,4.395980542898178,4.398812299393765,4.230571836712814,4.5613892490835415,0.16540870618536344
23-03-07-05,6.25,29,813,4.4121879756450655,4.402514704332042,4.241751659102949,4.582624292187182,0.17043631654211627
23-03-07-05,6.25,29,814,4.435351854562759,4.406232317966252,4.2734715151295255,4.597232193995993,0.16188033943323346
23-03-07-05,6.25,29,815,4.410632264614105,4.409965748644233,4.248188370211719,4.573076159016492,0.16244389440238616
23-03-07-05,6.25,29,816,4.455623394250869,4.413716334731229,4.2917395631651765,4.619507225336562,0.16388383108569285
23-03-07-05,6.25,29,817,4.461720633506775,4.417484927914211,4.301665565733528,4.621775701280021,0.16005506777324646
23-03-07-05,6.25,29,818,4.441685086488723,4.421269094801831,4.302014285522675,4.581355887454772,0.13967080096604914
23-03-07-05,6.25,29,819,4.445590257644653,4.425071512124571,4.307496917105552,4.583683598183755,0.13809334053910147
23-03-07-05,6.25,29,820,4.45798476934433,4.42889084151719,4.317940397355246,4.598029141333415,0.14004437198908473
23-03-07-05,6.25,29,821,4.449557828903199,4.432728786353634,4.316131709372747,4.582983948433651,0.13342611953045241
23-03-07-05,6.25,29,822,4.470861846208574,4.436584373277361,4.371417845868287,4.570305846548861,0.09944400034028716
23-03-07-05,6.25,29,823,4.4805393517017365,4.440458332305777,4.370920933881985,4.590157769521488,0.10961841781975167
23-03-07-05,6.25,29,824,4.497989177703857,4.444350541769314,4.376846382692598,4.619131972715117,0.1211427950112597
23-03-07-05,6.25,29,825,4.533689194917678,4.4482618533549445,4.4255118392052495,4.641866550630107,0.10817735571242887
23-03-07-05,6.25,29,826,4.493564546108246,4.452192145393102,4.367903859580195,4.619225232636297,0.12566068652805118
23-03-07-05,6.25,29,827,4.494484400749206,4.456142391240325,4.369572422171363,4.619396379327049,0.12491197857784252
23-03-07-05,6.25,29,828,4.504540079832077,4.460111617540074,4.375294761183816,4.633785398480339,0.12924531864826141
23-03-07-05,6.25,29,829,4.513677179813386,4.464100797648889,4.388479649130784,4.638874710495988,0.12519753068260192
23-03-07-05,6.25,29,830,4.524124509096145,4.468110174905905,4.393296844018004,4.654952174174286,0.130827665078141
23-03-07-05,6.25,29,831,4.539963525533675,4.47214035765896,4.4013555240866555,4.678571526980695,0.1386080014470196
23-03-07-05,6.25,29,832,4.5590613901615145,4.47619098089935,4.430908529222098,4.687214251100931,0.1281528609394164
23-03-07-05,6.25,29,833,4.55355271100998,4.480261922957508,4.42757340092405,4.679532021095909,0.12597931008592952
23-03-07-05,6.25,29,834,4.532707244157791,4.4843552522160826,4.407617453674591,4.657797034640991,0.12508979048319951
23-03-07-05,6.25,29,835,4.538620680570602,4.4884696303098295,4.406782591694362,4.670458769446843,0.13183808887624043
23-03-07-05,6.25,29,836,4.5614774405956275,4.49260603059529,4.464314903766729,4.658639977424526,0.09716253682889824
23-03-07-05,6.25,29,837,4.5523682832717896,4.496764331402896,4.437519408283432,4.667217158260147,0.11484887498835795
23-03-07-05,6.25,29,838,4.542456954717637,4.500945019410917,4.428264442573316,4.656649466861958,0.11419251214432115
23-03-07-05,6.25,29,839,4.538463354110719,4.505148824636759,4.422122960429786,4.654803747791651,0.11634039368093213
23-03-07-05,6.25,29,840,4.533333057165146,4.5093748953934485,4.420510786194759,4.646155328135533,0.1128222709703867
23-03-07-05,6.25,29,841,4.5208423972129825,4.513624205037527,4.4182087062029884,4.623476088222977,0.10263369100999377
23-03-07-05,6.25,29,842,4.52437613606453,4.517897970264666,4.4194595391841105,4.629292732944949,0.10491659688041934
23-03-07-05,6.25,29,843,4.546698689460754,4.522194244361789,4.412809257584862,4.680588121336647,0.13388943187589203
23-03-07-05,6.25,29,844,4.569850617647171,4.526515339050677,4.43565987717522,4.704041358119123,0.13419074047195187
23-03-07-05,6.25,29,845,4.543626904487611,4.530860524313925,4.414206035834047,4.673047773141175,0.12942086865356406
23-03-07-05,6.25,29,846,4.552871310710907,4.535231746864612,4.424267342713125,4.68147527870869,0.12860396799778248
23-03-07-05,6.25,29,847,4.607878470420838,4.539626086633121,4.479181580826644,4.736575360015031,0.12869688959419365
23-03-07-05,6.25,29,848,4.608878606557846,4.5440474370456085,4.480945081303949,4.736812131811744,0.12793352525389812
23-03-07-05,6.25,29,849,4.614437460899353,4.548493608049862,4.492072391584351,4.736802530214355,0.12236506931500184
23-03-07-05,6.25,29,850,4.591905963420869,4.552965938011122,4.448042958435282,4.735768968406456,0.1438630049855867
23-03-07-05,6.25,29,851,4.628265374898911,4.557464183590254,4.455842551636432,4.80068819816139,0.17242282326247868
23-03-07-05,6.25,29,852,4.649249774217606,4.561989196474229,4.4681043054939185,4.830395242941293,0.1811454687236871
23-03-07-05,6.25,29,853,4.612077498435974,4.566540854993484,4.428000857425666,4.796154139446281,0.18407664101030757
23-03-07-05,6.25,29,854,4.599041157960892,4.571119767495852,4.415321635310625,4.782760680611159,0.1837195226502668
23-03-07-05,6.25,29,855,4.621625256538391,4.575726420659604,4.443881049723073,4.79936946335371,0.1777442068153184
23-03-07-05,6.25,29,856,4.641154915094376,4.580360571145607,4.458070900782315,4.8242389294064365,0.1830840143120606
23-03-07-05,6.25,29,857,4.604087448120117,4.585023313979965,4.43092341815039,4.777251478089844,0.1731640299697274
23-03-07-05,6.25,29,858,4.614053231477738,4.589713432467006,4.443428566873729,4.784677896081746,0.1706246646040084
23-03-07-05,6.25,29,859,4.635743194818498,4.594432508311106,4.465418997665324,4.806067391971672,0.17032419715317357
23-03-07-05,6.25,29,860,4.670472621917725,4.59918127152967,4.525709806797601,4.815235437037848,0.14476281512012304
23-03-07-05,6.25,29,861,4.631516307592393,4.60395911377486,4.507109690008656,4.7559229251761295,0.12440661758373657
23-03-07-05,6.25,29,862,4.604285418987274,4.6087667650640824,4.494558494671965,4.714012343302583,0.10972692431530871
23-03-07-05,6.25,29,863,4.62719231247902,4.613603982058201,4.533403700058821,4.720980924899219,0.09378861242019898
23-03-07-05,6.25,29,864,4.646312518914541,4.618472103122459,4.55165862651228,4.740966411316801,0.09465389240226037
23-03-07-05,6.25,29,865,4.6550670679410295,4.62337039823945,4.554274923454562,4.755859212427497,0.10079214448646741
23-03-07-05,6.25,29,866,4.633497023185095,4.6282995974265795,4.538485046883874,4.728508999486316,0.09501197630122096
23-03-07-05,6.25,29,867,4.666586941083272,4.63326055237082,4.571449338982618,4.761724543183926,0.09513760210065374
23-03-07-05,6.25,29,868,4.669446652730306,4.638252046376498,4.575477060225509,4.763416245235103,0.09396959250479639
23-03-07-05,6.25,29,869,4.685229712327321,4.643276756174096,4.571147275280844,4.799312149373798,0.11408243704647694
23-03-07-05,6.25,29,870,4.680692630608877,4.6483335867375075,4.566815356361496,4.794569904856258,0.1138772742473807
23-03-07-05,6.25,29,871,4.66909505089124,4.653421443040624,4.53585018614886,4.80233991563362,0.13324486474238062
23-03-07-05,6.25,29,872,4.687984352906545,4.658543366822636,4.5604232613976565,4.8155454444154335,0.1275610915088885
23-03-07-05,6.25,29,873,4.7038882668813065,4.663698141387865,4.571067656156892,4.836708877605721,0.13282061072441495
23-03-07-05,6.25,29,874,4.6885993039608,4.668886010075448,4.551689490862335,4.825509117059264,0.13690981309846414
23-03-07-05,6.25,29,875,4.694231057167054,4.674107459563653,4.55327877514966,4.835183339184447,0.14095228201739346
23-03-07-05,6.25,29,876,4.698262161016465,4.679363341539455,4.5605919177088605,4.835932404324069,0.1376702433076045
23-03-07-05,6.25,29,877,4.707068401575089,4.6846540210115535,4.559684200336536,4.854452602813643,0.14738420123855359
23-03-07-05,6.25,29,878,4.711674666404725,4.689979862988653,4.565629317227266,4.857720015582183,0.14604534917745826
23-03-07-05,6.25,29,879,4.711417531967164,4.695339407435943,4.565682360324151,4.8571527036101765,0.14573517164301328
23-03-07-05,6.25,29,880,4.746368896961212,4.700734601066504,4.576020854373437,4.916716939548988,0.17034804258777578
23-03-07-05,6.25,29,881,4.781482094526291,4.7061660522281725,4.652903562613152,4.910060626439431,0.12857853191313898
23-03-07-05,6.25,29,882,4.770577102899551,4.711632179216571,4.634034851036403,4.9071193547627,0.13654225186314808
23-03-07-05,6.25,29,883,4.769494181871415,4.71713541542305,4.633293872578107,4.905694491164723,0.13620030929330754
23-03-07-05,6.25,29,884,4.768299967050553,4.722676125856311,4.630433910384095,4.906166023717011,0.1378660566664584
23-03-07-05,6.25,29,885,4.775497353076935,4.728251877125005,4.633344674349631,4.917650031804239,0.14215267872730405
23-03-07-05,6.25,29,886,4.781424188613893,4.733865954307453,4.6454883901614155,4.91735998706637,0.13593579845247725
23-03-07-05,6.25,29,887,4.762042897939683,4.739517019038415,4.631233135735545,4.89285266014382,0.1308097622041375
23-03-07-05,6.25,29,888,4.763079071044923,4.745205801335294,4.632806052716274,4.893352089373572,0.13027301832864882
23-03-07-05,6.25,29,889,4.763963401317596,4.750932787876359,4.632830119231847,4.895096683403346,0.13113328208574937
23-03-07-05,6.25,29,890,4.7423077583312985,4.756697978661613,4.639612239702689,4.845003276959908,0.10269551862860928
23-03-07-05,6.25,29,891,4.7377909719944,4.762502347047593,4.635054186530735,4.840527757458065,0.10273678546366488
23-03-07-05,6.25,29,892,4.748992294073105,4.76834443299949,4.653334070919496,4.844650517226714,0.09565822315360847
23-03-07-05,6.25,29,893,4.754352885484696,4.774225696552115,4.6541613814799145,4.854544389489478,0.1001915040047819
23-03-07-05,6.25,29,894,4.779342991113664,4.780146746053305,4.698508989414123,4.860176992813204,0.08083400169954062
23-03-07-05,6.25,29,895,4.7826013982296,4.786106851485653,4.696816119101291,4.868386677357909,0.08578527912830934
23-03-07-05,6.25,29,896,4.8052029550075535,4.792108689579646,4.724480226027264,4.885925683987843,0.08072272898028938
23-03-07-05,6.25,29,897,4.832469749450683,4.7981486102482584,4.742908225977433,4.922031272923934,0.08956152347325057
23-03-07-05,6.25,29,898,4.841305762529373,4.804229290221975,4.761399157716698,4.921212367342048,0.0799066048126749
23-03-07-05,6.25,29,899,4.84114539027214,4.810350729500796,4.761345350936683,4.920945429607597,0.07980003933545728
23-03-07-05,6.25,29,900,4.834198719263077,4.816513901441262,4.748196343378988,4.920201095147166,0.08600237588408897
23-03-07-05,6.25,29,901,4.865300053358078,4.822718076025966,4.771584794894591,4.959015311821566,0.09371525846348751
23-03-07-05,6.25,29,902,4.869728636741638,4.828962279898369,4.781297140502837,4.9581601329804394,0.08843149623880124
23-03-07-05,6.25,29,903,4.873301500082016,4.835249798136794,4.784561996692755,4.962041003471278,0.08873950338926129
23-03-07-05,6.25,29,904,4.869153028726577,4.841577954010756,4.777186551376865,4.961119506076289,0.09196647734971154
23-03-07-05,6.25,29,905,4.829148447513581,4.847948815902901,4.693191274274594,4.965105620752568,0.13595717323898715
23-03-07-05,6.25,29,906,4.836746209859848,4.854360558769719,4.695671246733058,4.977821172986639,0.14107496312679058
23-03-07-05,6.25,29,907,4.8304543793201455,4.86081646768953,4.694730704352586,4.966178054287705,0.13572367496755935
23-03-07-05,6.25,29,908,4.845131605863571,4.867313987601417,4.706829067638798,4.983434144088345,0.13830253822477354
23-03-07-05,6.25,29,909,4.847736221551895,4.873855551896731,4.708306906463141,4.987165536640649,0.13942931508875445
23-03-07-05,6.25,29,910,4.878056758642197,4.8804394572015255,4.734845634853846,5.021267882430548,0.14321112378835138
23-03-07-05,6.25,29,911,4.86519792675972,4.887065946854937,4.7304641007678105,4.999931752751629,0.13473382599190964
23-03-07-05,6.25,29,912,4.889553153514862,4.893735994213505,4.750303942650872,5.028802364378853,0.1392492108639911
23-03-07-05,6.25,29,913,4.88156727552414,4.900449842616363,4.740694586676104,5.022439964372176,0.1408726888480366
23-03-07-05,6.25,29,914,4.919266587495804,4.907206397037406,4.761173408848459,5.077359766143149,0.1580931786473448
23-03-07-05,6.25,29,915,4.949366492033005,4.914007604189711,4.852717014195002,5.046015969871008,0.09664947783800314
23-03-07-05,6.25,29,916,4.9648214936256405,4.920852977395011,4.855502888442954,5.074140098808327,0.10931860518268588
23-03-07-05,6.25,29,917,4.9558148145675665,4.9277412999576296,4.839665352440594,5.071964276694539,0.11614946212697193
23-03-07-05,6.25,29,918,4.986463630199433,4.934674761929782,4.842642708220104,5.130284552178762,0.143820921979329
23-03-07-05,6.25,29,919,4.98463259935379,4.94165226828536,4.839857803949877,5.1294073947577035,0.14477479540391378
23-03-07-05,6.25,29,920,4.9828005194664,4.948673697354796,4.838523259706658,5.127077779226141,0.14427725975974132
23-03-07-05,6.25,29,921,4.97846075296402,4.955739414146793,4.831106771775049,5.125814734152991,0.14735398118897075
23-03-07-05,6.25,29,922,4.994722008705139,4.962850027009189,4.834747095017749,5.154696922392529,0.15997491368738964
23-03-07-05,6.25,29,923,5.002232652902603,4.970005292602848,4.8491561664001175,5.155309139405089,0.15307648650248548
23-03-07-05,6.25,29,924,4.9786914090315495,4.977205332597339,4.833350069134568,5.124032748928531,0.14534133989698156
23-03-07-05,6.25,29,925,5.016670316855112,4.984449538644823,4.866946685337041,5.166393948373184,0.14972363151807117
23-03-07-05,6.25,29,926,5.005764061609905,4.991738032414867,4.859955251372723,5.151572871847087,0.1458088102371817
23-03-07-05,6.25,29,927,5.043488699595134,4.999071543924878,4.899297710413624,5.187679688776644,0.14419098918151005
23-03-07-05,6.25,29,928,5.031391674677532,5.006450559853125,4.899818299457359,5.162965049897704,0.13157337522017232
23-03-07-05,6.25,29,929,5.04260355869929,5.013873741834365,4.918008227155718,5.1671988902428625,0.12459533154357277
23-03-07-05,6.25,29,930,5.009569639364878,5.021341454877301,4.844500504187147,5.1746387745426095,0.16506913517773095
23-03-07-05,6.25,29,931,5.025929278532663,5.028853455642798,4.869030297790152,5.182828259275174,0.1568989807425113
23-03-07-05,6.25,29,932,5.004697865645091,5.036409257452586,4.8569553617175965,5.152440369572585,0.1477425039274947
23-03-07-05,6.25,29,933,5.056081539789836,5.044011780376285,4.8715935148989375,5.240569564680734,0.18448802489089794
23-03-07-05,6.25,29,934,5.051424821615218,5.051656644309466,4.863058740051242,5.239790903179195,0.18836608156397652
23-03-07-05,6.25,29,935,5.022249668836594,5.0593478643478536,4.837304440147505,5.2071948975256825,0.18494522868908878
23-03-07-05,6.25,29,936,5.066340368986131,5.0670830071001,4.841404001781172,5.291276736191089,0.22493636720495833
23-03-07-05,6.25,29,937,5.053930860757828,5.074861464218369,4.833725222659251,5.274136498856405,0.22020563809857627
23-03-07-05,6.25,29,938,5.070609074831009,5.082684695737468,4.839906811121038,5.30131133854098,0.23070226370997143
23-03-07-05,6.25,29,939,5.074330800771714,5.090551363292156,4.84428316212561,5.3043784394178175,0.23004763864610403
23-03-07-05,6.25,29,940,5.13461417555809,5.098461466882433,4.938391467586901,5.330836883529279,0.19622270797118918
23-03-07-05,6.25,29,941,5.129952011505763,5.106416101534405,4.930513820328468,5.329390202683058,0.19943819117729517
23-03-07-05,6.25,29,942,5.163544485966365,5.114412955526292,4.9647706943997925,5.362318277532937,0.19877379156657213
23-03-07-05,6.25,29,943,5.145594890515009,5.122455070597279,4.962010721975086,5.329179059054932,0.18358416853992293
23-03-07-05,6.25,29,944,5.185194183985392,5.1305383099820725,5.022705983340977,5.347682384629808,0.16248820064441524
23-03-07-05,6.25,29,945,5.228414251009624,5.138665593750293,5.088155631858747,5.3686728701605,0.14025861915087623
23-03-07-05,6.25,29,946,5.205705370108287,5.146834610180157,5.086453530051275,5.324957210165299,0.11925184005701206
23-03-07-05,6.25,29,947,5.216884769598644,5.1550463326282046,5.104631305525688,5.3291382336716,0.11225346407295564
23-03-07-05,6.25,29,948,5.198072375456492,5.163300396085734,5.0834987491663775,5.312646001746607,0.11457362629011507
23-03-07-05,6.25,29,949,5.206884648005168,5.171597043891881,5.100931194599351,5.312838101410986,0.10595345340581738
23-03-07-05,6.25,29,950,5.199034644762675,5.179933599316158,5.096399738068132,5.301669551457219,0.10263490669454318
23-03-07-05,6.25,29,951,5.248589537143706,5.188312739089052,5.147662861474102,5.3495162128133105,0.10092667566960443
23-03-07-05,6.25,29,952,5.233280203342437,5.196732273158348,5.131340952387661,5.335219454297213,0.10193925095477605
23-03-07-05,6.25,29,953,5.233238160610199,5.205191958184911,5.131296078434274,5.335180242786124,0.1019420821759251
23-03-07-05,6.25,29,954,5.2303125143051155,5.213692767525281,5.129084811763834,5.331540216846397,0.10122770254128183
23-03-07-05,6.25,29,955,5.244896187782288,5.222233971162051,5.120366159944923,5.3694262156196535,0.12453002783736537
23-03-07-05,6.25,29,956,5.2732190632820135,5.230813379043011,5.126529099502347,5.41990902706168,0.14668996377966645
23-03-07-05,6.25,29,957,5.3082501673698435,5.239431964524696,5.143740459271602,5.472759875468085,0.16450970809824136
23-03-07-05,6.25,29,958,5.319468059539796,5.248089727607109,5.166135250742828,5.472800868336764,0.15333280879696815
23-03-07-05,6.25,29,959,5.359819466272991,5.2567852082554385,5.206278045408616,5.513360887137366,0.1535414208643748
23-03-07-05,6.25,29,960,5.3733847586313885,5.265519623165361,5.228103204448847,5.51866631281393,0.1452815541825414
23-03-07-05,6.25,29,961,5.340469305515289,5.274289322249851,5.183549483815495,5.497389127215083,0.15691982169979385
23-03-07-05,6.25,29,962,5.3557762217521665,5.283097712256799,5.210391753561555,5.501160689942778,0.14538446819061132
23-03-07-05,6.25,29,963,5.375797004699707,5.291941873116583,5.235957600214523,5.51563640918489,0.13983940448518298
23-03-07-05,6.25,29,964,5.404364569187164,5.300822778185746,5.265610269005758,5.543118869368571,0.13875430018140655
23-03-07-05,6.25,29,965,5.402857948144278,5.309738724090342,5.264972202232148,5.540743694056408,0.13788574591212993
23-03-07-05,6.25,29,966,5.385185306866965,5.318689467491235,5.250461726948037,5.519908886785892,0.1347235799189268
23-03-07-05,6.25,29,967,5.397990709145866,5.327674521710156,5.243976793995505,5.552004624296226,0.15401391515036075
23-03-07-05,6.25,29,968,5.407140487035117,5.336693643407971,5.2620094009343,5.5522715731359344,0.14513108610081743
23-03-07-05,6.25,29,969,5.382899703184764,5.345746102567274,5.242173144989618,5.52362626137991,0.14072655819514643
23-03-07-05,6.25,29,970,5.382441591421763,5.354830925831525,5.241579972928967,5.523303209914559,0.14086161849279544
23-03-07-05,6.25,29,971,5.4010370763142905,5.363948113200725,5.283149631724994,5.518924520903587,0.11788744458929619
23-03-07-05,6.25,29,972,5.418456312815349,5.373097177996604,5.302340848598895,5.534571777031802,0.11611546421645344
23-03-07-05,6.25,29,973,5.416446284453075,5.382276903523485,5.300311616038414,5.532580952867736,0.116134668414661
23-03-07-05,6.25,29,974,5.398479954401652,5.391487654790074,5.28713669065489,5.509823218148414,0.11134326374676239
23-03-07-05,6.25,29,975,5.374576493104299,5.400727485083289,5.256922828190234,5.492230158018364,0.11765366491406452
23-03-07-05,6.25,29,976,5.39188980182012,5.409996029394428,5.269422461266693,5.514357142373546,0.12246734055342669
23-03-07-05,6.25,29,977,5.382654639085134,5.419293774401761,5.279834952910433,5.485474325259834,0.10281968617470022
23-03-07-05,6.25,29,978,5.379585119088491,5.428618530053074,5.274015053466142,5.485155184710839,0.10557006562234898
23-03-07-05,6.25,29,979,5.412488142649333,5.4379707830266355,5.287439077787836,5.53753720751083,0.12504906486149728
23-03-07-05,6.25,29,980,5.448455192248027,5.447349316626773,5.300183950934117,5.596726433561938,0.14827124131391015
23-03-07-05,6.25,29,981,5.468405975500743,5.456753887514349,5.324754471560518,5.612057479440968,0.14365150394022516
23-03-07-05,6.25,29,982,5.454126768906912,5.4661837656719605,5.305807496499799,5.602446041314025,0.14831927240711237
23-03-07-05,6.25,29,983,5.460707424481711,5.475636517708258,5.3131988509335475,5.608215998029875,0.14750857354816369
23-03-07-05,6.25,29,984,5.460244050025941,5.485114333675455,5.312375201740318,5.608112898311564,0.14786884828562288
23-03-07-05,6.25,29,985,5.4960263514518735,5.494615266860471,5.364129745922319,5.627922956981428,0.13189660552955465
23-03-07-05,6.25,29,986,5.487272419929504,5.5041378572285,5.353253232930776,5.621291606928233,0.1340191869987284
23-03-07-05,6.25,29,987,5.51225499868393,5.513681131422998,5.344181777031918,5.680328220335942,0.16807322165201216
23-03-07-05,6.25,29,988,5.568316993713379,5.523246792817911,5.396146073001113,5.740487914425646,0.17217092071226697
23-03-07-05,6.25,29,989,5.580071415106457,5.532830704647948,5.400325494863059,5.759817335349855,0.1797459202433984
23-03-07-05,6.25,29,990,5.554239229361218,5.542435056965319,5.374813429858603,5.7336650288638324,0.17942579950261428
23-03-07-05,6.25,29,991,5.562669638792674,5.552057173039541,5.382864420048369,5.74247485753698,0.1798052187443055
23-03-07-05,6.25,29,992,5.581517700354259,5.561697052870615,5.416549885020206,5.7464855156883115,0.1649678153340527
23-03-07-05,6.25,29,993,5.586240617434184,5.57135518313681,5.4238165568723735,5.748664677995994,0.16242406056181077
23-03-07-05,6.25,29,994,5.602341187000275,5.581027427072833,5.457798288922119,5.746884085078431,0.1445428980781562
23-03-07-05,6.25,29,995,5.622447359561921,5.590717191426571,5.466819732861784,5.778074986262058,0.15562762670013716
23-03-07-05,6.25,29,996,5.658552277088166,5.6004208261110024,5.513574332810195,5.803530221366137,0.14497794427797142
23-03-07-05,6.25,29,997,5.6437758088111885,5.610138087786991,5.50998459183633,5.7775670257860465,0.13379121697485785
23-03-07-05,6.25,29,998,5.617670154571533,5.619868489776266,5.498706306817513,5.736634002325553,0.11896384775401957
23-03-07-05,6.25,29,999,5.630509976545969,5.629611545400559,5.492884133492521,5.768135819599418,0.13762584305344816
23-03-07-05,6.25,29,1000,5.649261311690013,5.6393667679816,5.52691345097469,5.771609172405337,0.12234786071532337
23-03-07-05,6.25,29,1001,5.675370172659556,5.649131480788904,5.537582202168817,5.813158143150295,0.13778797049073901
23-03-07-05,6.25,29,1002,5.721641878286998,5.65890763053555,5.5639702057905,5.879313550783496,0.15767167249649844
23-03-07-05,6.25,29,1003,5.738259450594585,5.66869229715192,5.594656878127724,5.881862023061446,0.14360257246686128
23-03-07-05,6.25,29,1004,5.738602153460186,5.6784864539945525,5.595555225790452,5.88164908112992,0.14304692766973412
23-03-07-05,6.25,29,1005,5.702045325438182,5.6882866943155594,5.53376668180929,5.8703239690670745,0.16827864362889206
23-03-07-05,6.25,29,1006,5.722278765837352,5.6980949648280195,5.535134749721331,5.909422781953373,0.18714401611602174
23-03-07-05,6.25,29,1007,5.724604241053263,5.707910048836258,5.537821047546549,5.911387434559977,0.18678319350671407
23-03-07-05,6.25,29,1008,5.76325277487437,5.71773024296633,5.572115450343256,5.954390099405483,0.19113732453111323
23-03-07-05,6.25,29,1009,5.765889799594879,5.727556033896507,5.573057876326848,5.95872172286291,0.19283192326803128
23-03-07-05,6.25,29,1010,5.787484705448151,5.737384744896302,5.599297952303181,5.97567145859312,0.18818675314496905
23-03-07-05,6.25,29,1011,5.757208135128021,5.747217836000527,5.560532970861184,5.9538832993948585,0.19667516426683715
23-03-07-05,6.25,29,1012,5.753452672958374,5.757052873817831,5.5610093445020015,5.945896001414746,0.19244332845637202
23-03-07-05,6.25,29,1013,5.794551327228546,5.766890831704755,5.578562764638519,6.010539889818572,0.21598856259002655
23-03-07-05,6.25,29,1014,5.8426443958282475,5.776729276269949,5.6429383302081995,6.0423504614482955,0.19970606562004842
23-03-07-05,6.25,29,1015,5.903262987136841,5.786568694191683,5.751808855759347,6.054717118514335,0.15145413137749356
23-03-07-05,6.25,29,1016,5.880260839462281,5.796407625435146,5.724649542466185,6.0358721364583765,0.15561129699609597
23-03-07-05,6.25,29,1017,5.883633997440338,5.806245339982935,5.731508845240525,6.035759149640151,0.1521251521998129
23-03-07-05,6.25,29,1018,5.862304439544679,5.8160820811741845,5.707241137151916,6.017367741937441,0.15506330239276256
23-03-07-05,6.25,29,1019,5.879996778964998,5.825917118991489,5.711962268529935,6.04803128940006,0.16803451043506248
23-03-07-05,6.25,29,1020,5.909027849038443,5.835748993400038,5.72541867997247,6.0926370181044165,0.1836091690659732
23-03-07-05,6.25,29,1021,5.941655584176381,5.845577461060699,5.796827686184935,6.086483482167827,0.144827897991446
23-03-07-05,6.25,29,1022,5.956050642331441,5.8554013052777965,5.803580764909947,6.108520519752934,0.152469877421494
23-03-07-05,6.25,29,1023,5.95131476720174,5.8652217427470035,5.802591141764035,6.100038392639446,0.1487236254377059
23-03-07-05,6.25,29,1024,5.954309960206349,5.875035853398703,5.804565600905048,6.104054319507651,0.1497443593013015
23-03-07-05,6.25,29,1025,5.915311833222708,5.884843880572028,5.742925012439304,6.087698654006111,0.17238682078340328
23-03-07-05,6.25,29,1026,5.961042817433675,5.894646310945248,5.778482647608031,6.14360298725932,0.1825601698256443
23-03-07-05,6.25,29,1027,5.966039486726125,5.904442171161826,5.789003128948758,6.143075844503492,0.17703635777736737
23-03-07-05,6.25,29,1028,6.004641815026602,5.914229027830411,5.838207149006915,6.171076481046289,0.16643466601968732
23-03-07-05,6.25,29,1029,6.027413602670035,5.924008827664081,5.838440395922497,6.216386809417573,0.18897320674753773
23-03-07-05,6.25,29,1030,6.009002673625948,5.933779623949759,5.822355727300309,6.1956496199515865,0.18664694632563875
23-03-07-05,6.25,29,1031,6.036739730834962,5.943541660026577,5.848744644754014,6.224734816915911,0.1879950860809482
23-03-07-05,6.25,29,1032,6.034708559513093,5.953294692555404,5.847296327195238,6.222120791830948,0.18741223231785512
23-03-07-05,6.25,29,1033,6.032486414909364,5.963036044805753,5.8451266299068365,6.219846199911892,0.18735978500252762
23-03-07-05,6.25,29,1034,6.014720797538757,5.9727676634907025,5.818669746321432,6.210771848756083,0.1960510512173253
23-03-07-05,6.25,29,1035,6.061628901958466,5.98248784523631,5.907758923267784,6.215498880649148,0.15386997869068136
23-03-07-05,6.25,29,1036,6.022967505455017,5.992198050077385,5.861905673564534,6.1840293373455,0.1610618318904824
23-03-07-05,6.25,29,1037,6.054273712635041,6.001895114605173,5.912288523332835,6.196258901937247,0.14198518930220566
23-03-07-05,6.25,29,1038,6.068517494201661,6.011580498854482,5.913028471284518,6.224006517118804,0.1554890229171433
23-03-07-05,6.25,29,1039,6.046038484573364,6.021253229468774,5.911657799460197,6.180419169686531,0.1343806851131675
23-03-07-05,6.25,29,1040,6.086752021312715,6.030912576430644,5.928174297657483,6.245329744967947,0.1585777236552315
23-03-07-05,6.25,29,1041,6.070803666114808,6.040559269757497,5.913451762979562,6.228155569250054,0.15735190313524577
23-03-07-05,6.25,29,1042,6.0975822687149055,6.050191606075387,5.919606137662529,6.275558399767282,0.1779761310523759
23-03-07-05,6.25,29,1043,6.128989684581758,6.059809585384317,5.93895275332126,6.319026615842256,0.19003693126049825
23-03-07-05,6.25,29,1044,6.171744728088379,6.0694141810408215,6.0045948672752,6.338894588901558,0.167149860813179
23-03-07-05,6.25,29,1045,6.198079907894136,6.079003933010096,6.021409261667202,6.37475055412107,0.17667064622693385
23-03-07-05,6.25,29,1046,6.263038229942322,6.088577867935598,6.121507972481226,6.404568487403418,0.14153025746109632
23-03-07-05,6.25,29,1047,6.2984319806098945,6.098137932530408,6.157138634138481,6.439725327081308,0.14129334647141373
23-03-07-05,6.25,29,1048,6.28081556558609,6.107682423420582,6.127092189932283,6.4345389412398974,0.15372337565380675
23-03-07-05,6.25,29,1049,6.278002154827118,6.1172108539278485,6.120437720037249,6.435566589616987,0.15756443478986876
23-03-07-05,6.25,29,1050,6.25609930753708,6.126723710730478,6.0958408510602435,6.416357764013917,0.16025845647683643
23-03-07-05,6.25,29,1051,6.285100030899049,6.136220750489336,6.147091576047413,6.423108485750684,0.13800845485163524
23-03-07-05,6.25,29,1052,6.319206166267396,6.145701243187017,6.135487602650297,6.502924729884494,0.1837185636170982
23-03-07-05,6.25,29,1053,6.321899974346162,6.155166405519196,6.13768502205801,6.506114926634314,0.1842149522881525
23-03-07-05,6.25,29,1054,6.331505525112153,6.164613804094524,6.147819796278803,6.515191253945503,0.18368572883334988
23-03-07-05,6.25,29,1055,6.318282365798952,6.174045872304351,6.133715319787106,6.502849411810798,0.18456704601184618
23-03-07-05,6.25,29,1056,6.301028716564179,6.18346042009646,6.123451726720119,6.478605706408239,0.1775769898440599
23-03-07-05,6.25,29,1057,6.308578360080721,6.192859150844798,6.123111511117999,6.494045209043442,0.18546684896272148
23-03-07-05,6.25,29,1058,6.345409762859345,6.202239144479744,6.169184320767243,6.521635204951446,0.17622544209210078
23-03-07-05,6.25,29,1059,6.379692709445955,6.211605024444864,6.232813821158189,6.526571597733721,0.14687888828776582
23-03-07-05,6.25,29,1060,6.362893056869507,6.220952410635727,6.18335340692878,6.542432706810234,0.17953964994072694
23-03-07-05,6.25,29,1061,6.335883414745332,6.230283249765414,6.1306186829653635,6.541148146525301,0.20526473177996912
23-03-07-05,6.25,29,1062,6.2905050992965705,6.2395963251382485,6.121141049827963,6.459869148765178,0.16936404946860803
23-03-07-05,6.25,29,1063,6.282077670097351,6.248893826806446,6.114690307052106,6.449465033142596,0.16738736304524512
23-03-07-05,6.25,29,1064,6.308644700050355,6.258173078039524,6.111781020297457,6.505508379803253,0.19686367975289798
23-03-07-05,6.25,29,1065,6.27781550884247,6.267436025550559,6.051672593394016,6.503958424290924,0.2261429154484545
23-03-07-05,6.25,29,1066,6.256570649147035,6.276681452643878,6.02333607210896,6.489805226185109,0.23323457703807424
23-03-07-05,6.25,29,1067,6.249021232128144,6.28591130603256,6.023746249201157,6.474296215055132,0.22527498292698758
23-03-07-05,6.25,29,1068,6.235285377502441,6.295123639003526,6.019664666630835,6.450906088374047,0.21562071087160667
23-03-07-05,6.25,29,1069,6.233177461624146,6.3043201549307195,6.019037081737533,6.44731784151076,0.21414037988661336
23-03-07-05,6.25,29,1070,6.28754914045334,6.313499150440196,6.078161529693872,6.496936751212808,0.20938761075946846
23-03-07-05,6.25,29,1071,6.322437535127005,6.322662815584172,6.130336098671837,6.514538971582173,0.19210143645516853
23-03-07-05,6.25,29,1072,6.342324231465658,6.33180993366697,6.150062659315117,6.534585803616198,0.19226157215054027
23-03-07-05,6.25,29,1073,6.352613375981649,6.340941478045132,6.161015249286423,6.544211502676875,0.19159812669522602
23-03-07-05,6.25,29,1074,6.34941809018453,6.350056475362117,6.162262079981633,6.536574100387427,0.1871560102028975
23-03-07-05,6.25,29,1075,6.3659192665418,6.359154925617926,6.211299477729084,6.520539055354516,0.154619788812716
23-03-07-05,6.25,29,1076,6.378377364476523,6.368239018864772,6.2431473055582725,6.513607423394774,0.13523005891825068
23-03-07-05,6.25,29,1077,6.363885913689932,6.3773072950678475,6.230074687174555,6.49769714020531,0.1338112265153777
23-03-07-05,6.25,29,1078,6.4090630038579315,6.386361700940229,6.2272132436840835,6.5909127640317795,0.18184976017384813
23-03-07-05,6.25,29,1079,6.416153593858084,6.3953993164123,6.234403634340416,6.597903553375752,0.18174995951766817
23-03-07-05,6.25,29,1080,6.419572518666586,6.4044233048928145,6.2357102574576695,6.603434779875502,0.18386226120891602
23-03-07-05,6.25,29,1081,6.430682474772137,6.413431963007826,6.246193185616923,6.615171763927352,0.18448928915521473
23-03-07-05,6.25,29,1082,6.438472537199657,6.422427480809549,6.25239672184961,6.624548352549704,0.1860758153500466
23-03-07-05,6.25,29,1083,6.447892657915752,6.431408154924043,6.262300594049904,6.633484721781599,0.18559206386584756
23-03-07-05,6.25,29,1084,6.450646177927653,6.440376662081787,6.262654097297866,6.63863825855744,0.1879920806297872
23-03-07-05,6.25,29,1085,6.472075788180034,6.449330812230571,6.315283183318943,6.628868393041126,0.1567926048610915
23-03-07-05,6.25,29,1086,6.5132805267969776,6.4582708487095255,6.378467967527845,6.64809308606611,0.1348125592691323
23-03-07-05,6.25,29,1087,6.5787870804468795,6.467200421605678,6.404420462665673,6.753153698228086,0.1743666177812067
23-03-07-05,6.25,29,1088,6.549327341715496,6.476115637492869,6.387006001244148,6.711648682186843,0.16232134047134733
23-03-07-05,6.25,29,1089,6.556269828478496,6.4850196597798515,6.397083164109346,6.715456492847646,0.1591866643691503
23-03-07-05,6.25,29,1090,6.547285427252452,6.493912731805763,6.38536796921339,6.709202885291513,0.16191745803906205
23-03-07-05,6.25,29,1091,6.569103381633759,6.502793393535789,6.4016263941810045,6.736580369086514,0.16747698745275483
23-03-07-05,6.25,29,1092,6.582648098468781,6.511663105004745,6.414919749291412,6.7503764476461505,0.16772834917736937
23-03-07-05,6.25,29,1093,6.5816079735755935,6.520521622873492,6.413219939530282,6.749996007620905,0.1683880340453119
23-03-07-05,6.25,29,1094,6.602856945991517,6.5293711371942456,6.417658884080979,6.788055007902055,0.18519806191053806
23-03-07-05,6.25,29,1095,6.667161071300509,6.538209701253926,6.480567662242844,6.853754480358173,0.18659340905766428
23-03-07-05,6.25,29,1096,6.665958168506623,6.547039505104749,6.479032096277488,6.852884240735757,0.18692607222913438
23-03-07-05,6.25,29,1097,6.593310143947601,6.55585981872931,6.396551976733915,6.790068311161288,0.19675816721368644
23-03-07-05,6.25,29,1098,6.627593495845795,6.564670642127606,6.4228842447754335,6.832302746916156,0.20470925107036117
23-03-07-05,6.25,29,1099,6.665248992443086,6.573473922012719,6.450348318239259,6.880149666646913,0.2149006742038271
23-03-07-05,6.25,29,1100,6.6760969066619875,6.582269658384649,6.469345429415727,6.882848383908248,0.20675147724626097
23-03-07-05,6.25,29,1101,6.653789260387421,6.591056877886856,6.439906920081362,6.8676716006934795,0.21388234030605846
23-03-07-05,6.25,29,1102,6.65760276556015,6.599837527232419,6.443540753840386,6.871664777279914,0.21406201171976383
23-03-07-05,6.25,29,1103,6.704189755916596,6.608611363082202,6.485311829264785,6.923067682568408,0.2188779266518113
23-03-07-05,6.25,29,1104,6.7013149642944345,6.617379602131884,6.484034891530301,6.918595037058568,0.2172800727641333
23-03-07-05,6.25,29,1105,6.618221011161806,6.626142001042325,6.360795066118552,6.87564695620506,0.25742594504325383
23-03-07-05,6.25,29,1106,6.633163106441499,6.634897829796123,6.372397192817552,6.893929020065446,0.26076591362394735
23-03-07-05,6.25,29,1107,6.69555098295212,6.643650981819436,6.463116989871414,6.927984976032826,0.23243399308070564
23-03-07-05,6.25,29,1108,6.686708014011384,6.652399023720916,6.4578426099645165,6.915573418058252,0.22886540404686787
23-03-07-05,6.25,29,1109,6.6545436429977425,6.661143415535371,6.434276927259063,6.874810358736422,0.22026671573867956
23-03-07-05,6.25,29,1110,6.683379940986633,6.669882697227992,6.457713059480075,6.909046822493191,0.22566688150655753
23-03-07-05,6.25,29,1111,6.710104520320892,6.678620762224939,6.493741565212849,6.926467475428936,0.21636295510804376
23-03-07-05,6.25,29,1112,6.66986377954483,6.687356637169671,6.418031040466292,6.921696518623368,0.25183273907853826
23-03-07-05,6.25,29,1113,6.676683838367462,6.696088618688243,6.416931410692968,6.936436266041957,0.2597524276744943
23-03-07-05,6.25,29,1114,6.713682360649109,6.704821816902491,6.414306325872283,7.013058395425936,0.2993760347768268
23-03-07-05,6.25,29,1115,6.75918179988861,6.713553555081928,6.524428450314108,6.993935149463113,0.23475334957450253
23-03-07-05,6.25,29,1116,6.7394511882464085,6.722284319904826,6.497279944604056,6.981622431888761,0.24217124364235254
23-03-07-05,6.25,29,1117,6.720781411329906,6.731015084727725,6.481779702324623,6.959783120335189,0.23900170900528278
23-03-07-05,6.25,29,1118,6.720677031675974,6.739747066246297,6.481683508236442,6.9596705551155065,0.23899352343953212
23-03-07-05,6.25,29,1119,6.731722296873728,6.748479777782275,6.497449416339032,6.9659951774084234,0.2342728805346953
23-03-07-05,6.25,29,1120,6.749640176296235,6.757214192692198,6.500266283005737,6.999014069586733,0.2493738932904977
23-03-07-05,6.25,29,1121,6.783254284858704,6.765951527671739,6.513790607368898,7.052717962348511,0.2694636774898061
23-03-07-05,6.25,29,1122,6.80989782333374,6.774691539381765,6.581178552468109,7.038617094199371,0.2287192708656312
23-03-07-05,6.25,29,1123,6.794503028392793,6.7834342278222755,6.57437449033738,7.014631566448205,0.22012853805541235
23-03-07-05,6.25,29,1124,6.7928053212165835,6.79218105302808,6.575607178605058,7.0100034638281095,0.21719814261152615
23-03-07-05,6.25,29,1125,6.8136590242385875,6.800932988355719,6.607731891113716,7.019586157363459,0.2059271331248708
23-03-07-05,6.25,29,1126,6.8035248597462985,6.809689790466056,6.583408891571692,7.023640827920905,0.22011596817460616
23-03-07-05,6.25,29,1127,6.832687016328176,6.818451702698228,6.6118678529408,7.053506179715552,0.2208191633873761
23-03-07-05,6.25,29,1128,6.86844821770986,6.827219455069638,6.637003706089867,7.099892729329853,0.23144451161999313
23-03-07-05,6.25,29,1129,6.872978623708089,6.8359947509542325,6.64484176218978,7.101115485226399,0.2281368615183092
23-03-07-05,6.25,29,1130,6.858020687103272,6.844775886978065,6.636118259142189,7.0799231150643545,0.2219024279610828
23-03-07-05,6.25,29,1131,6.874410581588745,6.853566026549891,6.631001019776422,7.117820143401069,0.2434095618123235
23-03-07-05,6.25,29,1132,6.9200004816055305,6.862365899687115,6.700292294383147,7.139708668827914,0.21970818722238297
23-03-07-05,6.25,29,1133,6.895996475219727,6.871173803015792,6.657677669222863,7.13431528121659,0.23831880599686392
23-03-07-05,6.25,29,1134,6.9039938092231745,6.879989979875058,6.655728474617986,7.152259143828363,0.2482653346051885
23-03-07-05,6.25,29,1135,6.893680930137633,6.888817593673666,6.638967358315097,7.14839450196017,0.2547135718225369
23-03-07-05,6.25,29,1136,6.931355023384094,6.897656157733348,6.719338302450389,7.143371744317799,0.21201672093370458
23-03-07-05,6.25,29,1137,6.98115336894989,6.906505915393236,6.714615417056097,7.247691320843683,0.2665379518937925
23-03-07-05,6.25,29,1138,6.943157517910005,6.915367840009873,6.668811824025367,7.217503211794643,0.2743456938846382
23-03-07-05,6.25,29,1139,6.941818749904634,6.924243391618067,6.666384145513943,7.217253354295325,0.27543460439069095
23-03-07-05,6.25,29,1140,6.967020022869111,6.933131596861278,6.686500809660233,7.247539236077989,0.28051921320887846
23-03-07-05,6.25,29,1141,6.936819005012512,6.942033672435182,6.67300403506853,7.200633974956494,0.26381496994398196
23-03-07-05,6.25,29,1142,6.920225815773011,6.950950105018046,6.655988726096123,7.1844629054499,0.26423708967688836
23-03-07-05,6.25,29,1143,6.9723797249794,6.9598830846620885,6.723408886146951,7.221350563811849,0.24897083883244864
23-03-07-05,6.25,29,1144,6.96344115972519,6.968830421315093,6.722868291651483,7.204014027798897,0.24057286807370742
23-03-07-05,6.25,29,1145,6.963414464791617,6.977796495081488,6.72281124611409,7.204017683469144,0.2406032186775269
23-03-07-05,6.25,29,1146,7.000816617806754,6.986776925856845,6.753875786118115,7.247757449495392,0.24694083168863804
23-03-07-05,6.25,29,1147,6.97535277446111,6.995778283797808,6.767837040992387,7.182868507929833,0.20751573346872335
23-03-07-05,6.25,29,1148,6.989170323212941,7.004796918817354,6.795184411390206,7.183156235035677,0.1939859118227356
23-03-07-05,6.25,29,1149,7.04359875758489,7.013834534289424,6.858819633826431,7.2283778813433495,0.18477912375845912
23-03-07-05,6.25,29,1150,7.061037383874258,7.022894293622775,6.860735667436817,7.2613391003117,0.20030171643744163
23-03-07-05,6.25,29,1151,7.069203673203788,7.031972546730383,6.871893923952917,7.266513422454659,0.19730974925087078
23-03-07-05,6.25,29,1152,7.114480286439261,7.041072457021001,6.923376408752706,7.305584164125817,0.1911038776865558
23-03-07-05,6.25,29,1153,7.138981400330862,7.050196701225115,6.932148140388271,7.345814660273453,0.20683325994259047
23-03-07-05,6.25,29,1154,7.090770499706268,7.059342602612238,6.841112756807441,7.340428242605096,0.24965774289882803
23-03-07-05,6.25,29,1155,7.150232657591502,7.068510891199779,6.934685047027218,7.3657802681557865,0.2155476105642845
23-03-07-05,6.25,29,1156,7.168287607828776,7.077705217074757,6.941200826521041,7.395374389136511,0.22708678130773455
23-03-07-05,6.25,29,1157,7.146388982931772,7.086925336898041,6.914129301762417,7.378648664101128,0.23225968116935564
23-03-07-05,6.25,29,1158,7.182293406327565,7.096170277313091,6.971090862009974,7.393495950645156,0.2112025443175914
23-03-07-05,6.25,29,1159,7.186819759209951,7.105441255015579,6.973600147807155,7.400039370612746,0.21321961140279552
23-03-07-05,6.25,29,1160,7.152290240128836,7.114741190075126,6.934059714824867,7.370520765432804,0.2182305253039689
23-03-07-05,6.25,29,1161,7.178417483170827,7.124068379117789,6.9603790983359985,7.396455868005656,0.2180383848348287
23-03-07-05,6.25,29,1162,7.168782904942831,7.13342549887405,6.953852411817161,7.383713398068501,0.21493049312567017
23-03-07-05,6.25,29,1163,7.124382279713949,7.142811332648235,6.911191177075181,7.3375733823527165,0.2131911026387678
23-03-07-05,6.25,29,1164,7.152720801035563,7.1522302605447745,6.988446378421289,7.316995223649837,0.16427442261427402
23-03-07-05,6.25,29,1165,7.152517167727153,7.161678875815777,6.988404894393953,7.3166294410603525,0.1641122733332003
23-03-07-05,6.25,29,1166,7.143712643782299,7.171161071887402,6.990639523927401,7.296785763637198,0.15307311985489835
23-03-07-05,6.25,29,1167,7.202480162779491,7.1806766054205164,7.010465841374066,7.394494484184915,0.19201432140542402
23-03-07-05,6.25,29,1168,7.162938556671143,7.190224746397714,6.939232680356447,7.38664443298584,0.2237058763146964
23-03-07-05,6.25,29,1169,7.181979784965515,7.199810848279964,6.9399179706277625,7.424041599303267,0.24206181433775226
23-03-07-05,6.25,29,1170,7.254754528999328,7.209431990997647,6.981321474007279,7.528187583991377,0.27343305499204906
23-03-07-05,6.25,29,1171,7.223117146492003,7.219087201194222,6.938044725890971,7.5081895670930345,0.2850724206010315
23-03-07-05,6.25,29,1172,7.246677062511444,7.2287832923654705,6.95521643809729,7.538137686925598,0.2914606244141538
23-03-07-05,6.25,29,1173,7.30888608455658,7.2385188044765805,7.024724949214257,7.593047219898902,0.28416113534232196
23-03-07-05,6.25,29,1174,7.317169797420503,7.248292277492742,7.0424094697479775,7.591930125093028,0.2747603276725256
23-03-07-05,6.25,29,1175,7.356808650493622,7.258107604840115,7.062065472042663,7.65155182894458,0.2947431784509582
23-03-07-05,6.25,29,1176,7.32873786687851,7.2679647865187,7.017306132451969,7.64016960130505,0.3114317344265406
23-03-07-05,6.25,29,1177,7.269087648391723,7.277863335850227,6.954625821329212,7.583549475454235,0.3144618270625117
23-03-07-05,6.25,29,1178,7.352299475669861,7.287806659582584,7.058700797437983,7.645898153901739,0.29359867823187774
23-03-07-05,6.25,29,1179,7.342986702919007,7.297795244394043,7.052511899708646,7.633461506129368,0.2904748032103607
23-03-07-05,6.25,29,1180,7.325068104267122,7.307829090284602,7.051738087132398,7.598398121401846,0.2733300171347246
23-03-07-05,6.25,29,1181,7.379736292362214,7.3179101439673415,7.12742507999276,7.632047504731668,0.25231121236945403
23-03-07-05,6.25,29,1182,7.352346732616426,7.328039378798802,7.092323339641033,7.612370125591819,0.26002339297539306
23-03-07-05,6.25,29,1183,7.397643540700278,7.338217281457252,7.074467903499316,7.72081917790124,0.3231756372009618
23-03-07-05,6.25,29,1184,7.408188317616782,7.348446285334042,7.095388503709045,7.720988131524519,0.3127998139077364
23-03-07-05,6.25,29,1185,7.399399410088858,7.358724930394361,7.093158757795125,7.7056400623825905,0.3062406522937326
23-03-07-05,6.25,29,1186,7.482836900552115,7.3690566233861,7.177060318110846,7.788613482993385,0.3057765824412696
23-03-07-05,6.25,29,1187,7.501414857705434,7.379442824344068,7.221952419056536,7.7808772963543325,0.27946243864889836
23-03-07-05,6.25,29,1188,7.528892110188802,7.3898840199465345,7.223787972272916,7.833996248104688,0.30510413791588603
23-03-07-05,6.25,29,1189,7.523721435864767,7.40038313026312,7.216033275640349,7.831409596089184,0.3076881602244172
23-03-07-05,6.25,29,1190,7.492172486782074,7.410935775189394,7.169320890408335,7.815024083155813,0.32285159637373906
23-03-07-05,6.25,29,1191,7.493303592205049,7.421548281542866,7.1703202515832976,7.8162869328268,0.32298334062175144
23-03-07-05,6.25,29,1192,7.500261931419373,7.432220162645266,7.18391833503442,7.816605527804326,0.31634359638495313
23-03-07-05,6.25,29,1193,7.509576698939006,7.442955798601023,7.177441909370794,7.841711488507219,0.33213478956821263
23-03-07-05,6.25,29,1194,7.494664069811504,7.453749349270899,7.143586035485344,7.845742104137664,0.3510780343261603
23-03-07-05,6.25,29,1195,7.502648433844249,7.464609574863751,7.148578649301081,7.856718218387417,0.35406978454316795
23-03-07-05,6.25,29,1196,7.4867114273707065,7.47553355530996,7.145581930492164,7.827840924249249,0.3411294968785424
23-03-07-05,6.25,29,1197,7.5431195942560825,7.486522750644336,7.212457462560556,7.873781725951609,0.33066213169552666
23-03-07-05,6.25,29,1198,7.52546016852061,7.497581054293038,7.211380480973196,7.839539856068024,0.31407968754741394
23-03-07-05,6.25,29,1199,7.526944462458293,7.508708466256066,7.213676058613363,7.840212866303224,0.313268403844931
23-03-07-05,6.25,29,1200,7.573170595169067,7.51990547321169,7.2781801067994545,7.86816108353868,0.2949904883696127
23-03-07-05,6.25,29,1201,7.584882049560548,7.531173048516449,7.289275409191152,7.880488689929944,0.295606640369396
23-03-07-05,6.25,29,1202,7.627238028049469,7.542515572274773,7.356730554793665,7.897745501305272,0.27050747325580365
23-03-07-05,6.25,29,1203,7.608785622119903,7.553931097773583,7.36640514008799,7.851166104151816,0.24238048203191262
23-03-07-05,6.25,29,1204,7.661973683834076,7.565423031760767,7.524969402022878,7.798977965645275,0.13700428181119867
23-03-07-05,6.25,29,1205,7.681804101467132,7.576993320949406,7.531288334688303,7.832319868245961,0.15051576677882922
23-03-07-05,6.25,29,1206,7.6338550257682805,7.588640505304688,7.429239863909543,7.838470187627018,0.20461516185873718
23-03-07-05,6.25,29,1207,7.6837607192993165,7.600368478252775,7.4111058954559255,7.9564155431427075,0.2726548238433914
23-03-07-05,6.25,29,1208,7.632877771854401,7.612177239793665,7.331160414223762,7.934595129485041,0.30171735763063956
23-03-07-05,6.25,29,1209,7.665338664054872,7.624069223318708,7.377341582113235,7.953335745996508,0.2879970819416362
23-03-07-05,6.25,29,1210,7.699466919898987,7.636046862219254,7.394304073291148,8.004629766506826,0.3051628466078387
23-03-07-05,6.25,29,1211,7.685947287082673,7.648109183138762,7.376072174078758,7.995822400086587,0.3098751130039146
23-03-07-05,6.25,29,1212,7.719511830806733,7.660258132790314,7.3974002647279,8.041623396885566,0.3221115660788332
23-03-07-05,6.25,29,1213,7.6969057869911195,7.672498091278336,7.381561120702494,8.012250453279744,0.3153446662886257
23-03-07-05,6.25,29,1214,7.7671077442169185,7.684826138533211,7.4210857207816945,8.113129767652143,0.3460220234352243
23-03-07-05,6.25,29,1215,7.7386165452003475,7.697245194624557,7.390433601710532,8.086799488690163,0.3481829434898158
23-03-07-05,6.25,29,1216,7.834568781852722,7.7097581796219945,7.51186946978284,8.157268093922605,0.32269931206988217
23-03-07-05,6.25,29,1217,7.744470567703248,7.722367040238603,7.420009312045628,8.068931823360867,0.32446125565761974
23-03-07-05,6.25,29,1218,7.865332539081575,7.735067883048222,7.526554468671569,8.20411060949158,0.3387780704100062


==> pressure_dat_23-03-14-01.csv <==
Versuch,Concentration,Aging,Zeit (s),Druck (bar),Pred (bar),lowerBound,upperBound,std
23-03-14-01,12.5,35,0,1.1348260760307314,0.3059552404110937,0.3628759046564394,1.9067762474050234,0.771950171374292
23-03-14-01,12.5,35,1,1.316530203819275,0.44013754954477147,0.5360878853062815,2.0969725223322686,0.7804423185129935
23-03-14-01,12.5,35,2,1.4933473199605944,0.5680066681612868,0.7517186765346979,2.234975963386491,0.7416286434258965
23-03-14-01,12.5,35,3,1.6789073824882508,0.6882169308443622,1.0181418787902787,2.339672886186223,0.6607655036979722
23-03-14-01,12.5,35,4,1.8534254342317582,0.799847055629074,1.3552342169569767,2.3516166515065398,0.49819121727478144
23-03-14-01,12.5,35,5,2.0374273329973223,0.9025008864037227,1.8158035631385792,2.2590511028560654,0.22162376985874307
23-03-14-01,12.5,35,6,2.1073019683361056,0.9963709044240541,1.9722804273101935,2.2423235093620177,0.13502154102591202
23-03-14-01,12.5,35,7,2.1622589766979217,1.0822832460532261,2.0504452758859575,2.274072677509886,0.11181370081196403
23-03-14-01,12.5,35,8,2.1895890772342685,1.1616974594226734,2.09343901311529,2.2857391413532473,0.09615006411897895
23-03-14-01,12.5,35,9,2.2243765592575073,1.236698717579789,2.1283509627050994,2.3204021558099153,0.09602559655240787
23-03-14-01,12.5,35,10,2.245701736211777,1.3099014561904831,2.1498066387679766,2.341596833655577,0.0958950974438004
23-03-14-01,12.5,35,11,2.2681039810180663,1.384251903831173,2.1664077292240718,2.369800232812061,0.10169625179399454
23-03-14-01,12.5,35,12,2.292227137088776,1.4626563814601419,2.199875088470825,2.384579185706727,0.09235204861795097
23-03-14-01,12.5,35,13,2.3026829540729525,1.5474096987895436,2.2145975592434697,2.3907683489024354,0.0880853948294828
23-03-14-01,12.5,35,14,2.335072791576386,1.639535461890548,2.2718086418895234,2.3983369412632487,0.06326414968686267
23-03-14-01,12.5,35,15,2.3376318633556363,1.7382836995492372,2.274330780404321,2.4009329463069515,0.06330108295131516
23-03-14-01,12.5,35,16,2.3650479912757874,1.8410733135611883,2.3079082342242816,2.422187748327293,0.05713975705150578
23-03-14-01,12.5,35,17,2.3659703195095063,1.9440579638898026,2.308886280285114,2.4230543587338986,0.05708403922439251
23-03-14-01,12.5,35,18,2.3837244391441343,2.043127287537059,2.3380805327408165,2.429368345547452,0.04564390640331787
23-03-14-01,12.5,35,19,2.3937369704246523,2.1348710081961912,2.339676040072319,2.4477979007769854,0.054060930352333364
23-03-14-01,12.5,35,20,2.4131276249885563,2.2171459164361194,2.3478254798422395,2.478429770134873,0.06530214514631692
23-03-14-01,12.5,35,21,2.426634508371353,2.289129160972008,2.3531292229137457,2.5001397938289602,0.07350528545760737
23-03-14-01,12.5,35,22,2.443048459291458,2.3510357319295863,2.3672505666654913,2.5188463519174245,0.07579789262596658
23-03-14-01,12.5,35,23,2.4712451577186583,2.4037194454986124,2.396663902227107,2.5458264132102095,0.0745812554915511
23-03-14-01,12.5,35,24,2.4847408056259157,2.4483401776658287,2.407962469858876,2.5615191413929552,0.07677833576703966
23-03-14-01,12.5,35,25,2.5039726734161376,2.4861135290798826,2.440384883420644,2.567560463411631,0.06358778999549373
23-03-14-01,12.5,35,26,2.519823980331421,2.518186965431634,2.4464571556186403,2.593190805044202,0.07336682471278094
23-03-14-01,12.5,35,27,2.5341215729713444,2.545564260652754,2.4808014639377896,2.5874416820048993,0.05332010903355506
23-03-14-01,12.5,35,28,2.5524420499801637,2.5691051319070244,2.506969388287263,2.5979147116730643,0.045472661692900825
23-03-14-01,12.5,35,29,2.5633876085281373,2.589519034442394,2.523694601559012,2.6030806154972628,0.03969300696912545
23-03-14-01,12.5,35,30,2.570415937900543,2.607388582982719,2.5301560743059195,2.6106758014951668,0.04025986359462369
23-03-14-01,12.5,35,31,2.5876436531543727,2.623188349675936,2.5339359436522133,2.641351362656532,0.0537077095021592
23-03-14-01,12.5,35,32,2.6025638520717624,2.637304757068348,2.5469896782931096,2.6581380258504153,0.055574173778652966
23-03-14-01,12.5,35,33,2.605157327651978,2.6500462983482875,2.5493971338460217,2.6609175214579346,0.05576019380595627
23-03-14-01,12.5,35,34,2.6068016350269323,2.661664647016079,2.5522327239435767,2.661370546110288,0.05456891108335579
23-03-14-01,12.5,35,35,2.621329128742218,2.6723644512842144,2.5665074218414103,2.6761508356430257,0.05482170690080779
23-03-14-01,12.5,35,36,2.620930814743043,2.682306801660032,2.566183838807426,2.6756777906786597,0.05474697593561686
23-03-14-01,12.5,35,37,2.6433737456798556,2.69162529132862,2.5930218879389817,2.6937256034207295,0.05035185774087401
23-03-14-01,12.5,35,38,2.6530947208404543,2.700429118726787,2.600091248536644,2.7060981931442645,0.053003472303810105
23-03-14-01,12.5,35,39,2.6693356990814214,2.70880205335174,2.6133092512636154,2.7253621468992275,0.05602644781780627
23-03-14-01,12.5,35,40,2.682512557506562,2.7168153327352353,2.6276199546165584,2.7374051603965652,0.05489260289000325
23-03-14-01,12.5,35,41,2.6788798809051517,2.724525776565285,2.624185110464095,2.7335746513462085,0.05469477044105684
23-03-14-01,12.5,35,42,2.684756833314896,2.7319766992079093,2.627530406680999,2.741983259948793,0.057226426633897216
23-03-14-01,12.5,35,43,2.6859964370727543,2.7392073999334032,2.630048401621205,2.7419444725243034,0.055948035451549166
23-03-14-01,12.5,35,44,2.704685288667679,2.7462451935596652,2.6589004463896058,2.7504701309457524,0.045784842278073515
23-03-14-01,12.5,35,45,2.713373935222626,2.753116604052405,2.6635769676917187,2.763170902753533,0.049796967530907184
23-03-14-01,12.5,35,46,2.717960077524185,2.7598389693249867,2.67438307836894,2.76153707667943,0.04357699915524507
23-03-14-01,12.5,35,47,2.7260044872760774,2.76643017480383,2.673653248214545,2.7783557263376095,0.05235123906153201
23-03-14-01,12.5,35,48,2.7283798456192017,2.7729003190630355,2.6762277220305513,2.780531969207852,0.05215212358865048
23-03-14-01,12.5,35,49,2.725092995166779,2.7792627857550256,2.673536476567757,2.7766495137658005,0.05155651859902146
23-03-14-01,12.5,35,50,2.732674074172974,2.7855249967234155,2.6747395022296256,2.790608646116322,0.05793457194334838
23-03-14-01,12.5,35,51,2.7545851767063145,2.791695225498794,2.6857788917396106,2.8233914616730185,0.06880628496670402
23-03-14-01,12.5,35,52,2.757441592216492,2.7977799814030213,2.6889024131308723,2.8259807713021114,0.0685391790856195
23-03-14-01,12.5,35,53,2.773950481414795,2.8037852262449032,2.718733788684512,2.8291671741450775,0.05521669273028264
23-03-14-01,12.5,35,54,2.7808977127075196,2.8097149142853834,2.7234082856942816,2.8383871397207576,0.05748942701323778
23-03-14-01,12.5,35,55,2.78136705160141,2.8155751898376185,2.723912287661796,2.8388218155410243,0.057454763939613976
23-03-14-01,12.5,35,56,2.7864014267921453,2.8213689729712286,2.7367932238023034,2.8360096297819872,0.04960820298984187
23-03-14-01,12.5,35,57,2.7863020002841954,2.827100887129777,2.7367492878338173,2.8358547127345735,0.049552712450378136
23-03-14-01,12.5,35,58,2.8032696366310117,2.8327741565568028,2.7458669005864516,2.860672372675572,0.05740273604456021
23-03-14-01,12.5,35,59,2.8257188141345977,2.838392674678464,2.7618551897042596,2.889582438564936,0.06386362443033816
23-03-14-01,12.5,35,60,2.8418954014778137,2.8439606390948398,2.7643244219365677,2.9194663810190598,0.07757097954124605
23-03-14-01,12.5,35,61,2.84228196144104,2.849479449005955,2.764489679985514,2.920074242896566,0.07779228145552587
23-03-14-01,12.5,35,62,2.856435590982437,2.8549537278553747,2.781368644751154,2.9315025372137202,0.07506694623128317
23-03-14-01,12.5,35,63,2.8674013137817385,2.8603869736431635,2.7936287080912106,2.9411739194722664,0.07377260569052785
23-03-14-01,12.5,35,64,2.874651545286179,2.8657803726476034,2.801290846808069,2.948012243764289,0.07336069847811011
23-03-14-01,12.5,35,65,2.884952259063721,2.871138213720949,2.818838671699166,2.9510658464282757,0.06611358736455472
23-03-14-01,12.5,35,66,2.8958686172962196,2.876463082341509,2.851541441398275,2.9401957931941642,0.04432717589794467
23-03-14-01,12.5,35,67,2.900393152236939,2.8817581419180374,2.862922966930876,2.9378633375430017,0.037470185306062616
23-03-14-01,12.5,35,68,2.8954921066761017,2.887024852485344,2.85572702589214,2.9352571874600635,0.03976508078396201
23-03-14-01,12.5,35,69,2.8901895165443423,2.8922670466348044,2.853887108769961,2.9264919243187237,0.03630240777438164
23-03-14-01,12.5,35,70,2.8835277080535895,2.8974856368881743,2.859187261734539,2.90786815437264,0.024340446319050482
23-03-14-01,12.5,35,71,2.887524121999741,2.90268527710641,2.8596693236018105,2.9153789203976714,0.02785479839793026
23-03-14-01,12.5,35,72,2.896508848667145,2.907865632698201,2.8538026540675547,2.939215043266735,0.04270619459958998
23-03-14-01,12.5,35,73,2.9062550187110903,2.913029897489693,2.85238502565167,2.9601250117705105,0.053869993059420196
23-03-14-01,12.5,35,74,2.9233498811721805,2.918179196924386,2.8497010586875633,2.9969987036567978,0.0736488224846173
23-03-14-01,12.5,35,75,2.9291537880897525,2.923315234376224,2.8566959391296334,3.0016116370498716,0.07245784896011899
23-03-14-01,12.5,35,76,2.941505825519562,2.9284397132191518,2.8759923229604643,3.0070193280786595,0.0655135025590974
23-03-14-01,12.5,35,77,2.9518623292446136,2.9335572568967336,2.8923337792810067,3.0113908792082205,0.05952854996360679
23-03-14-01,12.5,35,78,2.966681092977524,2.9386631202958378,2.9151081651133417,3.018254020841706,0.05157292786418224
23-03-14-01,12.5,35,79,2.9705282270908357,2.943761987694812,2.9234971119301387,3.0175593422515328,0.04703111516069714
23-03-14-01,12.5,35,80,2.9726305067539216,2.9488538590936564,2.9280348058885566,3.0172262076192866,0.04459570086536493
23-03-14-01,12.5,35,81,2.9780473172664648,2.9539404987010993,2.935924868122502,3.0201697664104277,0.04212244914396285
23-03-14-01,12.5,35,82,2.980568146705628,2.9590220281867086,2.9367702106236777,3.0243660827875782,0.043797936081950095
23-03-14-01,12.5,35,83,2.981942814588547,2.9640991167331046,2.937181163606283,3.026704465570811,0.044761650982263916
23-03-14-01,12.5,35,84,2.9766903996467593,2.969172737696828,2.9408524195722854,3.012528379721233,0.035837980074473835
23-03-14-01,12.5,35,85,2.9895560622215274,2.9742413702082846,2.94669328307028,3.032418841372775,0.04286277915124768
23-03-14-01,12.5,35,86,3.000406813621521,2.979306748058811,2.9533037841406977,3.0475098431023446,0.04710302948082334
23-03-14-01,12.5,35,87,3.0081856906414037,2.984368871248408,2.96159170718312,3.0547796740996875,0.04659398345828394
23-03-14-01,12.5,35,88,3.016949707269669,2.989427648524899,2.9642156112679148,3.069683803271423,0.052734096001753994
23-03-14-01,12.5,35,89,3.033045244216919,2.994481528601299,2.9850686461731217,3.0810218422607165,0.04797659804379752
23-03-14-01,12.5,35,90,3.0470359086990357,2.9995318802602426,3.0130863791798856,3.080985438218186,0.033949529519150055
23-03-14-01,12.5,35,91,3.0540376007556915,3.004579281432175,3.027735068430535,3.080340133080848,0.02630253232515653
23-03-14-01,12.5,35,92,3.0591648161411285,3.009621146638787,3.0349954713819205,3.0833341609003364,0.024169344759207977
23-03-14-01,12.5,35,93,3.0642454266548156,3.014660061358388,3.0439948051149535,3.0844960481946777,0.020250621539862318
23-03-14-01,12.5,35,94,3.0696531593799588,3.0196927405126557,3.055120034035965,3.0841862847239523,0.014533125343993364
23-03-14-01,12.5,35,95,3.070512664318085,3.024719214518982,3.055794311679971,3.085231016956199,0.014718352638114194
23-03-14-01,12.5,35,96,3.0699805736541745,3.029740912994785,3.055043556667915,3.0849175906404342,0.014937016986259878
23-03-14-01,12.5,35,97,3.0744167566299434,3.0347547637834857,3.062783123140165,3.0860503901197216,0.01163363348977802
23-03-14-01,12.5,35,98,3.061211436986923,3.0397624398416374,3.0256872523971476,3.096735621576699,0.03552418458977548
23-03-14-01,12.5,35,99,3.0556141316890715,3.0447624811344296,3.020756690437195,3.090471572940948,0.03485744125187637
23-03-14-01,12.5,35,100,3.0486474990844723,3.0497534580444454,3.0103539806291932,3.0869410175397514,0.038293518455279195
23-03-14-01,12.5,35,101,3.0468595623970027,3.0547374693717226,3.0083773862150527,3.0853417385789528,0.03848217618194988
23-03-14-01,12.5,35,102,3.0521625578403473,3.0597111996205486,3.0074654397517673,3.0968596759289273,0.04469711808858004
23-03-14-01,12.5,35,103,3.0573599994182588,3.0646749833822335,3.0081041755326763,3.1066158233038412,0.049255823885582375
23-03-14-01,12.5,35,104,3.0659205436706545,3.069627938552413,3.0076284470317254,3.1242126403095836,0.058292096638929265
23-03-14-01,12.5,35,105,3.07530272603035,3.0745720118441664,3.008909316484405,3.1416961355762947,0.06639340954594507
23-03-14-01,12.5,35,106,3.0825994431972505,3.079503401083511,3.0141470686153062,3.151051817779195,0.06845237458194448
23-03-14-01,12.5,35,107,3.0804293155670166,3.0844245396617955,3.011727631486987,3.149130999647046,0.0687016840800294
23-03-14-01,12.5,35,108,3.0920824527740476,3.089332522718097,3.036269963436231,3.147894942111864,0.055812489337816365
23-03-14-01,12.5,35,109,3.090660107135773,3.094229129669839,3.033243125314513,3.1480770889570326,0.057416981821259955
23-03-14-01,12.5,35,110,3.1158786535263063,3.099113006943085,3.0494676223903285,3.182289684662284,0.06641103113597771
23-03-14-01,12.5,35,111,3.13078191280365,3.1039838351552183,3.0676026258321802,3.1939611997751194,0.06317928697146957
23-03-14-01,12.5,35,112,3.1361082494258885,3.108840975541011,3.071433026425302,3.200783472426475,0.06467522300058678
23-03-14-01,12.5,35,113,3.136012548208237,3.113685507917874,3.071315744005525,3.200709352410949,0.06469680420271198
23-03-14-01,12.5,35,114,3.128561908006668,3.1185175235379825,3.0629122264145074,3.1942115895988286,0.06564968159216074
23-03-14-01,12.5,35,115,3.1390414774417876,3.1233342696273736,3.0603321251927955,3.2177508296907797,0.07870935224899205
23-03-14-01,12.5,35,116,3.148495137691498,3.1281388183426246,3.0653513999715867,3.231638875411409,0.08314373771991107
23-03-14-01,12.5,35,117,3.158620983362198,3.1329282800315092,3.080519064890916,3.2367229018334798,0.07810191847128169
23-03-14-01,12.5,35,118,3.1669372200965884,3.137705818102781,3.0938447090366945,3.2400297311564823,0.07309251105989388
23-03-14-01,12.5,35,119,3.1761381924152374,3.1424692881303136,3.1177620967876063,3.2345142880428686,0.058376095627631144
23-03-14-01,12.5,35,120,3.1811099827289584,3.147219298461944,3.114935666745426,3.247284298712491,0.06617431598353234
23-03-14-01,12.5,35,121,3.183246862888337,3.1519564118194223,3.116676484769448,3.2498172410072255,0.0665703781188887
23-03-14-01,12.5,35,122,3.174692589044571,3.1566811757158013,3.1027243392121426,3.2466608388769997,0.07196824983242857
23-03-14-01,12.5,35,123,3.1754928052425386,3.1613925255423667,3.1040837552103233,3.246901855274754,0.07140905003221538
23-03-14-01,12.5,35,124,3.19274749159813,3.1660909175599956,3.124084926012901,3.261410057183359,0.06866256558522887
23-03-14-01,12.5,35,125,3.1875372350215914,3.170778161603505,3.123585899580217,3.251488570462966,0.06395133544137473
23-03-14-01,12.5,35,126,3.177723783254624,3.175453117020699,3.1133592611890335,3.2420883053202147,0.06436452206559064
23-03-14-01,12.5,35,127,3.1891855120658876,3.180117046133341,3.118393262493193,3.259977761638582,0.0707922495726945
23-03-14-01,12.5,35,128,3.2050193607807165,3.1847706029153553,3.125606296840595,3.284432424720838,0.07941306394012158
23-03-14-01,12.5,35,129,3.221412068605424,3.1894120383667097,3.1459899049711546,3.2968342322396933,0.07542216363426935
23-03-14-01,12.5,35,130,3.203835362195969,3.1940443942265917,3.1285657736024732,3.2791049507894647,0.07526958859349579
23-03-14-01,12.5,35,131,3.212896901369095,3.198666894851508,3.1327183159282193,3.293075486809971,0.08017858544087585
23-03-14-01,12.5,35,132,3.2294648766517637,3.2032797987892896,3.1593989368020945,3.299530816501433,0.07006593984966936
23-03-14-01,12.5,35,133,3.2346882939338686,3.20788462690953,3.1706162945732963,3.298760293294441,0.06407199936057227
23-03-14-01,12.5,35,134,3.2430367887020113,3.2124808773252638,3.1713253319605483,3.3147482454434742,0.07171145674146293
23-03-14-01,12.5,35,135,3.249988865852356,3.217069553810422,3.177095226336909,3.322882505367803,0.072893639515447
23-03-14-01,12.5,35,136,3.2591209530830385,3.2216523673432973,3.196764856002158,3.321477050163919,0.06235609708088061
23-03-14-01,12.5,35,137,3.257115292549133,3.2262268617194967,3.1950983211552466,3.3191322639430196,0.06201697139388642
23-03-14-01,12.5,35,138,3.25768238902092,3.2307968923434394,3.1950956227308454,3.3202691553109944,0.06258676629007444
23-03-14-01,12.5,35,139,3.254895961284638,3.2353613870020617,3.1925818198909655,3.3172101026783105,0.062314141393672626
23-03-14-01,12.5,35,140,3.2757801055908207,3.239920558617107,3.2267973159975405,3.324762895184101,0.04898278959328037
23-03-14-01,12.5,35,141,3.2803222537040715,3.2444764755712225,3.2277230218051334,3.3329214856030096,0.05259923189893812
23-03-14-01,12.5,35,142,3.2795004010200506,3.249028362220915,3.226498769213971,3.33250203282613,0.05300163180607973
23-03-14-01,12.5,35,143,3.292535948753357,3.2535784086184,3.2503872209028803,3.334684676603834,0.04214872785047696
23-03-14-01,12.5,35,144,3.2830036580562596,3.258125352441914,3.2425394218268497,3.3234678942856695,0.04046423622940991
23-03-14-01,12.5,35,145,3.2771286725997926,3.2626703647610444,3.2344219762590676,3.3198353689405176,0.04270669634072489
23-03-14-01,12.5,35,146,3.2988527834415438,3.267215453123655,3.238156862379144,3.3595487045039434,0.06069592106239965
23-03-14-01,12.5,35,147,3.3026894390583044,3.2717591422862387,3.243464130060333,3.3619147480562757,0.059225308997971286
23-03-14-01,12.5,35,148,3.289361888170242,3.2763038656401466,3.2217650645575038,3.3569587117829807,0.0675968236127384
23-03-14-01,12.5,35,149,3.301330560445786,3.2808491973418916,3.2314759791190846,3.371185141772487,0.06985458132670133
23-03-14-01,12.5,35,150,3.2960106432437897,3.285395608861048,3.2268422161524444,3.365179070335135,0.06916842709134532
23-03-14-01,12.5,35,151,3.2967068254947662,3.289945092536783,3.2270537168808158,3.3663599341087167,0.06965310861395063
23-03-14-01,12.5,35,152,3.3113194584846504,3.294496340421247,3.2377883387464377,3.384850578222863,0.07353111973821251
23-03-14-01,12.5,35,153,3.311591470241547,3.299049991279668,3.238054834305389,3.3851281061777048,0.0735366359361578
23-03-14-01,12.5,35,154,3.3146022260189056,3.303608508920788,3.2431687889614276,3.3860356630763837,0.07143343705747784
23-03-14-01,12.5,35,155,3.3238656044006345,3.3081716043793845,3.2575565652681546,3.3901746435331144,0.06630903913247989
23-03-14-01,12.5,35,156,3.32483248114586,3.3127396274554637,3.2567974635438186,3.392867498747901,0.0680350176020412
23-03-14-01,12.5,35,157,3.323040598630905,3.3173133081664306,3.2540658953078214,3.3920153019539887,0.06897470332308359
23-03-14-01,12.5,35,158,3.349191409349442,3.3218923727557583,3.2864945814216786,3.4118882372772057,0.06269682792776368
23-03-14-01,12.5,35,159,3.339570301771164,3.3264796500408904,3.2732445696997967,3.4058960338425317,0.06632573207136751
23-03-14-01,12.5,35,160,3.3737348258495334,3.3310731933087476,3.269310327468748,3.478159324230319,0.10442449838078521
23-03-14-01,12.5,35,161,3.384216916561127,3.335674128002829,3.2776464742406914,3.4907873588815623,0.10657044232043562
23-03-14-01,12.5,35,162,3.378510516881943,3.340285039601443,3.271202636354201,3.485818397409685,0.1073078805277419
23-03-14-01,12.5,35,163,3.382894587516785,3.3449035707567205,3.2774194052204235,3.488369769813146,0.10547518229636119
23-03-14-01,12.5,35,164,3.394276934862137,3.349532763207848,3.2948178556797916,3.4937360140444826,0.09945907918234552
23-03-14-01,12.5,35,165,3.4084649741649624,3.3541704725286987,3.30943173190302,3.507498216426905,0.09903324226194239
23-03-14-01,12.5,35,166,3.3832380334536234,3.3588206377715197,3.2671116189412537,3.499364447965993,0.11612641451236962
23-03-14-01,12.5,35,167,3.3961914042631784,3.3634810384667047,3.2853025407439205,3.5070802677824364,0.11088886351925814
23-03-14-01,12.5,35,168,3.390593508879344,3.3681528761012323,3.281213382997285,3.4999736347614028,0.10938012588205885
23-03-14-01,12.5,35,169,3.4147773067156475,3.3728382190577495,3.3075911614679314,3.5219634519633636,0.1071861452477162
23-03-14-01,12.5,35,170,3.3873813072840377,3.3775347251970826,3.3046030644183557,3.4701595501497198,0.08277824286568189
23-03-14-01,12.5,35,171,3.3873900155226386,3.38224561876277,3.30460486741626,3.4701751636290172,0.08278514810637841
23-03-14-01,12.5,35,172,3.386001137892405,3.386969135546083,3.3023045193531244,3.4696977564316853,0.08369661853928032
23-03-14-01,12.5,35,173,3.4096452573935188,3.3917075264340193,3.306110861053852,3.5131796537331854,0.10353439633966674
23-03-14-01,12.5,35,174,3.402185295025508,3.3964603960004855,3.294978200286701,3.5093923897643147,0.10720709473880705
23-03-14-01,12.5,35,175,3.3978401581446334,3.401228504680278,3.2925797363583365,3.5031005799309303,0.10526042178629687
23-03-14-01,12.5,35,176,3.427722334861756,3.4060119133081805,3.3434453335202274,3.511999336203284,0.08427700134152835
23-03-14-01,12.5,35,177,3.4444083034992223,3.410811291066814,3.349699322008457,3.5391172849899877,0.09470898149076554
23-03-14-01,12.5,35,178,3.4460703134536748,3.4156262729474767,3.3520984862454486,3.540042140661901,0.09397182720822597
23-03-14-01,12.5,35,179,3.438360852003098,3.4204590490023823,3.347138030285999,3.529583673720197,0.09122282171709893
23-03-14-01,12.5,35,180,3.4677058279514315,3.4253080983619375,3.363730654445747,3.571681001457116,0.10397517350568482
23-03-14-01,12.5,35,181,3.4639866650104523,3.430176219426195,3.3588953607308047,3.5690779692901,0.10509130427964752
23-03-14-01,12.5,35,182,3.487238186597824,3.435060857134237,3.390015208822722,3.584461164372926,0.09722297777510218
23-03-14-01,12.5,35,183,3.4748930454254148,3.439963714860008,3.3844860929074003,3.5652999979434292,0.09040695251801464
23-03-14-01,12.5,35,184,3.4948958337306975,3.4448858876296167,3.421089430174614,3.568702237286781,0.07380640355608332
23-03-14-01,12.5,35,185,3.4942552506923676,3.4498252766430224,3.4198274484057944,3.568683052978941,0.07442780228657302
23-03-14-01,12.5,35,186,3.486706572771072,3.454784528213319,3.4090447522889216,3.564368393253223,0.07766182048215069
23-03-14-01,12.5,35,187,3.4940364003181457,3.4597626994013573,3.405629495179462,3.582443305456829,0.0884069051386836
23-03-14-01,12.5,35,188,3.4960027754306795,3.4647613719115156,3.4092456594028753,3.5827598914584837,0.08675711602780416
23-03-14-01,12.5,35,189,3.50291286110878,3.469778386108971,3.4184334213187033,3.587392300898857,0.08447943979007663
23-03-14-01,12.5,35,190,3.491580241918564,3.474814928272006,3.419912259027068,3.5632482248100605,0.0716679828914965
23-03-14-01,12.5,35,191,3.5003168225288395,3.4798720630093363,3.4332308849069135,3.5674027601507654,0.06708593762192579
23-03-14-01,12.5,35,192,3.5032861232757573,3.484948756129638,3.4331413886576154,3.573430857893899,0.07014473461814191
23-03-14-01,12.5,35,193,3.5130282521247866,3.49004449053725,3.441278213387724,3.5847782908618493,0.07175003873706283
23-03-14-01,12.5,35,194,3.5166590034961707,3.495161912545264,3.4439000947583387,3.5894179122340026,0.07275890873783206
23-03-14-01,12.5,35,195,3.5269991219043737,3.500297949997102,3.4618351968975083,3.592163046911239,0.06516392500686533
23-03-14-01,12.5,35,196,3.5398440897464756,3.5054548537797623,3.48519483337745,3.594493346115501,0.05464925636902532
23-03-14-01,12.5,35,197,3.5307035446167,3.5106307380149486,3.4888983002490397,3.5725087889843605,0.041805244367660276
23-03-14-01,12.5,35,198,3.5361932039260866,3.5158259068765796,3.505725309640069,3.566661098212104,0.030467894286017656
23-03-14-01,12.5,35,199,3.5436320126056677,3.521042094155992,3.5124239255868774,3.574840099624458,0.03120808701879032
23-03-14-01,12.5,35,200,3.5565350174903876,3.5262764102009583,3.510810333517522,3.6022597014632534,0.04572468397286565
23-03-14-01,12.5,35,201,3.5659988224506383,3.531529067933221,3.522545668608521,3.6094519762927555,0.043453153842117065
23-03-14-01,12.5,35,202,3.563950818777085,3.5368004931962673,3.5210725375893155,3.6068290999648545,0.0428782811877694
23-03-14-01,12.5,35,203,3.5790842890739443,3.5420907772422723,3.5155295477259205,3.642639030421968,0.06355474134802362
23-03-14-01,12.5,35,204,3.5777368962764746,3.5473984904538183,3.513505790930518,3.6419680016224314,0.06423110534595657
23-03-14-01,12.5,35,205,3.576861238479615,3.5527234807439454,3.511833444748699,3.6418890322105306,0.065027793730916
23-03-14-01,12.5,35,206,3.5890807628631594,3.5580664781300593,3.5192095861407173,3.6589519395856014,0.06987117672244218
23-03-14-01,12.5,35,207,3.5894176423549653,3.5634245625425396,3.51969235199305,3.6591429327168807,0.06972529036191553
23-03-14-01,12.5,35,208,3.610781961679459,3.5687992852683723,3.5432391943968202,3.6783247289620977,0.06754276728263889
23-03-14-01,12.5,35,209,3.6094808638095857,3.5741888516814373,3.541239336873315,3.6777223907458563,0.06824152693627066
23-03-14-01,12.5,35,210,3.600253736972809,3.579594448060017,3.53294786402084,3.667559609924778,0.06730587295196915
23-03-14-01,12.5,35,211,3.616406333446503,3.585012211395344,3.5339340982432943,3.6988785686497114,0.08247223520320876
23-03-14-01,12.5,35,212,3.6027259349823,3.590444392574417,3.5035195219563935,3.7019323480082065,0.09920641302590634
23-03-14-01,12.5,35,213,3.590662848949433,3.5958886494580624,3.499422634248532,3.681903063650334,0.09124021470090092
23-03-14-01,12.5,35,214,3.6120365560054783,3.601346031446299,3.510776895409844,3.7132962166011128,0.10125966059563438
23-03-14-01,12.5,35,215,3.6190806865692142,3.6068144093216956,3.522537328070584,3.7156240450678446,0.09654335849863052
23-03-14-01,12.5,35,216,3.6301617920398717,3.612292155753788,3.52258845346707,3.7377351306126734,0.10757333857280177
23-03-14-01,12.5,35,217,3.63691258430481,3.61777981825563,3.5318200695531354,3.7420050990564846,0.10509251475167448
23-03-14-01,12.5,35,218,3.627033227682114,3.6232768493141676,3.5236983088830316,3.7303681464811964,0.10333491879908226
23-03-14-01,12.5,35,219,3.63914407491684,3.6287809372076185,3.5364404755969185,3.741847674236762,0.10270359931992182
23-03-14-01,12.5,35,220,3.644744378328324,3.6342937853099277,3.54471134653938,3.744777410117268,0.1000330317889443
23-03-14-01,12.5,35,221,3.642330944538117,3.639812899394962,3.5448345044581058,3.739827384618128,0.09749644008001103
23-03-14-01,12.5,35,222,3.676923793554306,3.6453376102801003,3.602167142003311,3.7516804451053014,0.07475665155099524
23-03-14-01,12.5,35,223,3.6810092449188234,3.650867248782721,3.609565482973327,3.75245300686432,0.0714437619454962
23-03-14-01,12.5,35,224,3.675802630186081,3.6564018757376084,3.6080160723137737,3.7435891880583885,0.06778655787230747
23-03-14-01,12.5,35,225,3.686251229047775,3.6619402744490874,3.625663406061099,3.746839052034451,0.060587822986675956
23-03-14-01,12.5,35,226,3.6838489818573,3.667481106551916,3.626711863020861,3.7409861006937395,0.05713711883643949
23-03-14-01,12.5,35,227,3.714629225730896,3.673025162898283,3.62315998716798,3.8060984642938123,0.09146923856291612
23-03-14-01,12.5,35,228,3.710976833899816,3.678570496775108,3.6144580884111708,3.807495579388461,0.09651874548864524
23-03-14-01,12.5,35,229,3.716291800340017,3.6841189940606873,3.6197062727111584,3.8128773279688755,0.09658552762885872
23-03-14-01,12.5,35,230,3.743916240533193,3.6896671871723483,3.639199818238538,3.848632662827848,0.10471642229465498
23-03-14-01,12.5,35,231,3.7456247540314993,3.695216961988386,3.6409238771232357,3.850325630939763,0.10470087690826357
23-03-14-01,12.5,35,232,3.7360649299621587,3.700767223482694,3.630213700187225,3.8419161597370923,0.10585122977493389
23-03-14-01,12.5,35,233,3.752795810699463,3.7063194316900816,3.6502619475411455,3.8553296738577805,0.10253386315831758
23-03-14-01,12.5,35,234,3.767918033599854,3.7118711532191995,3.662975161851306,3.8728609053484018,0.10494287174854808
23-03-14-01,12.5,35,235,3.781687004566192,3.7174237264352894,3.6789868383357778,3.8843871707966064,0.10270016623041432
23-03-14-01,12.5,35,236,3.7676963531970977,3.722977516347054,3.6537525728925244,3.881640133501671,0.11394378030457322
23-03-14-01,12.5,35,237,3.7543949866294866,3.728532887963196,3.653907601432718,3.854882371826255,0.1004873851967685
23-03-14-01,12.5,35,238,3.7674618844191237,3.7340899629532824,3.6857664254610554,3.849157343377192,0.08169545895806815
23-03-14-01,12.5,35,239,3.7747393445173905,3.739650505526042,3.692448415168656,3.857030273866125,0.08229092934873448
23-03-14-01,12.5,35,240,3.772863389650981,3.745213663994502,3.6932294514190525,3.8524973278829093,0.07963393823192824
23-03-14-01,12.5,35,241,3.7840125338236494,3.7507810200630405,3.7003279352705207,3.867697132376778,0.0836845985531285
23-03-14-01,12.5,35,242,3.7956375058492027,3.7563547029490874,3.719415026376267,3.8718599853221383,0.07622247947293576
23-03-14-01,12.5,35,243,3.8077329870065055,3.761933130948266,3.721641526456173,3.893824447556838,0.08609146055033283
23-03-14-01,12.5,35,244,3.8061427450180054,3.7675212925128423,3.7207487271619173,3.8915367628740936,0.08539401785608816
23-03-14-01,12.5,35,245,3.807396719455719,3.7731176667732234,3.7216182885463547,3.893175150365083,0.08577843090936424
23-03-14-01,12.5,35,246,3.8198604953289026,3.77872535630338,3.756401781760209,3.8833192088975963,0.06345871356869373
23-03-14-01,12.5,35,247,3.8393514704704277,3.784346551155526,3.756956122893804,3.921746818047051,0.08239534757662352
23-03-14-01,12.5,35,248,3.8308662943045295,3.789983563051444,3.7314568572404663,3.9302757313685928,0.0994094370640634
23-03-14-01,12.5,35,249,3.8480982438723244,3.795637243678106,3.7386441195576956,3.957552368186953,0.10945412431462871
23-03-14-01,12.5,35,250,3.845011641184489,3.8013106956094824,3.736040917188203,3.953982365180775,0.10897072399628584
23-03-14-01,12.5,35,251,3.8490024701754257,3.807006230567356,3.738692295113831,3.9593126452370204,0.11031017506159485
23-03-14-01,12.5,35,252,3.8601554866631833,3.81272585609959,3.7500666051367357,3.970244368189631,0.11008888152644752
23-03-14-01,12.5,35,253,3.8526405092080434,3.8184727964497216,3.7449259925588074,3.9603550258572793,0.10771451664923586
23-03-14-01,12.5,35,254,3.870975960890452,3.8242507017047758,3.7524872232048345,3.98946469857607,0.11848873768561752
23-03-14-01,12.5,35,255,3.8692391888300577,3.8300612144039134,3.7501726626872034,3.988305714972912,0.1190665261428545
23-03-14-01,12.5,35,256,3.905735598007838,3.835909688008104,3.7757326767884067,4.0357385192272694,0.13000292121943133
23-03-14-01,12.5,35,257,3.8927168814341226,3.84179472331732,3.766122809053536,4.01931095381471,0.12659407238058693
23-03-14-01,12.5,35,258,3.939627040227254,3.847723681340395,3.8429576412138156,4.036296439240693,0.09666939901343855
23-03-14-01,12.5,35,259,3.9365098853905995,3.853698812964327,3.8409060167204934,4.032113754060705,0.09560386867010616
23-03-14-01,12.5,35,260,3.933284515142441,3.8597230382587355,3.834273285611031,4.032295744673851,0.09901122953141019
23-03-14-01,12.5,35,261,3.936793345212937,3.8658005548236978,3.8382700581853744,4.0353166322405,0.09852328702756294
23-03-14-01,12.5,35,262,3.9364081799983976,3.87193373521578,3.8377662401417383,4.035050119855057,0.0986419398566592
23-03-14-01,12.5,35,263,3.9441252601146704,3.878126655365493,3.849349535887771,4.038900984341569,0.09477572422689906
23-03-14-01,12.5,35,264,3.946835898558299,3.884382843690293,3.849575368341471,4.044096428775127,0.09726053021682826
23-03-14-01,12.5,35,265,3.960981761614482,3.8907046727467463,3.873083198770775,4.04888032445819,0.08789856284370734
23-03-14-01,12.5,35,266,3.9443982414404557,3.897097495995821,3.8712630223886437,4.017533460492268,0.07313521905181182
23-03-14-01,12.5,35,267,3.9437787417570753,3.90356313848103,3.8699735225331735,4.017583960980978,0.07380521922390201
23-03-14-01,12.5,35,268,3.9412549682458247,3.910105797802451,3.871832932217994,4.0106770042736555,0.0694220360278306
23-03-14-01,12.5,35,269,3.945189690192541,3.916726812325326,3.8739883061420923,4.016391074242989,0.07120138405044849
23-03-14-01,12.5,35,270,3.9609081701437634,3.9234320221888934,3.9040656766023205,4.017750663685207,0.056842493541442926
23-03-14-01,12.5,35,271,3.9711381081740065,3.9302222790801267,3.9101332467903473,4.032142969557666,0.06100486138365922
23-03-14-01,12.5,35,272,3.9893222276369738,3.937101354755617,3.9240000851034917,4.054644370170456,0.06532214253348202
23-03-14-01,12.5,35,273,3.9998554460207627,3.944071195928444,3.9364183033989453,4.063292588642581,0.06343714262181754
23-03-14-01,12.5,35,274,4.00540570139885,3.9511355743551992,3.935940398506112,4.074871004291587,0.06946530289273754
23-03-14-01,12.5,35,275,4.014447910785676,3.9582960717402598,3.945158336256734,4.083737485314617,0.06928957452894162
23-03-14-01,12.5,35,276,4.022776494026184,3.9655556689880296,3.9578964027602828,4.087656585292085,0.06488009126590116
23-03-14-01,12.5,35,277,4.0249229168891905,3.9729157652985334,3.965268151497241,4.0845776822811395,0.05965476539194941
23-03-14-01,12.5,35,278,4.027464735507965,3.9803781248805006,3.9660966136615046,4.088832857354426,0.061368121846460434
23-03-14-01,12.5,35,279,4.034154220422109,3.9879452419600643,3.973077833974885,4.0952306068693325,0.06107638644722391
23-03-14-01,12.5,35,280,4.052898540099462,3.9956189415807364,3.985032719005095,4.120764361193829,0.06786582109436698
23-03-14-01,12.5,35,281,4.05266027768453,4.003398493725111,3.984749452820323,4.120571102548737,0.06791082486420694
23-03-14-01,12.5,35,282,4.052378615935644,4.011287852654133,3.9846015531720025,4.120155678699286,0.0677770627636414
23-03-14-01,12.5,35,283,4.061701759894689,4.019286592524316,3.9905283557486717,4.132875164040706,0.07117340414601694
23-03-14-01,12.5,35,284,4.045210543473561,4.027395017509577,3.9666875476482066,4.123733539298915,0.07852299582535459
23-03-14-01,12.5,35,285,4.058040083646774,4.0356141618012416,3.9693419193180737,4.146738247975475,0.08869816432870044
23-03-14-01,12.5,35,286,4.066851561069488,4.043943660390606,3.9775248693218104,4.156178252817166,0.08932669174767803
23-03-14-01,12.5,35,287,4.088482682704925,4.052384790808128,4.023395080936441,4.1535702844734095,0.06508760176848384
23-03-14-01,12.5,35,288,4.102617901563645,4.060937613888593,4.026551413697882,4.1786843894294075,0.07606648786576253
23-03-14-01,12.5,35,289,4.080027041832606,4.069601825458083,3.9694237750280212,4.190630308637191,0.11060326680458507
23-03-14-01,12.5,35,290,4.096100268761317,4.078375296299164,3.9651485104657764,4.227052027056858,0.13095175829554084
23-03-14-01,12.5,35,291,4.101012317339579,4.087259486446649,3.971388820079315,4.230635814599844,0.12962349726026465
23-03-14-01,12.5,35,292,4.097361687819163,4.096252205848321,3.966781081368661,4.227942294269664,0.13058060645050182
23-03-14-01,12.5,35,293,4.113288221756617,4.105353941182452,3.970666862843356,4.255909580669879,0.14262135891326158
23-03-14-01,12.5,35,294,4.136432854334513,4.114563049909879,4.005928387963569,4.266937320705456,0.13050446637094387
23-03-14-01,12.5,35,295,4.129143470525741,4.12387801116101,3.999358724185898,4.258928216865584,0.12978474633984327
23-03-14-01,12.5,35,296,4.129623460769653,4.133297912414088,3.99989098643261,4.259355935106696,0.1297324743370431
23-03-14-01,12.5,35,297,4.158414125442505,4.142818921077739,4.008264274943158,4.308563975941852,0.15014985049934756
23-03-14-01,12.5,35,298,4.123717957735062,4.152444078891149,3.9533261480078505,4.294109767462273,0.1703918097272114
23-03-14-01,12.5,35,299,4.163663268089294,4.162169249089023,4.020896481802129,4.3064300543764595,0.1427667862871648
23-03-14-01,12.5,35,300,4.161952245235443,4.17199114659304,4.020994264643926,4.30291022582696,0.1409579805915164
23-03-14-01,12.5,35,301,4.173905330896378,4.181910258081469,4.034677499164034,4.313133162628723,0.13922783173234432
23-03-14-01,12.5,35,302,4.190375363826752,4.191923906823828,4.057560888857076,4.323189838796428,0.1328144749696754
23-03-14-01,12.5,35,303,4.169052487611771,4.20202941608963,4.036543751271167,4.301561223952375,0.13250873634060398
23-03-14-01,12.5,35,304,4.193004834651948,4.212225569183202,4.042260847692399,4.343748821611497,0.15074398695954905
23-03-14-01,12.5,35,305,4.221009600162506,4.222510662730597,4.062618360641674,4.3794008396833375,0.1583912395208314
23-03-14-01,12.5,35,306,4.247085773944855,4.232881289983928,4.086408561717063,4.4077629861726475,0.16067721222779222
23-03-14-01,12.5,35,307,4.237246686220169,4.243334895882278,4.082550295495787,4.3919430769445515,0.1546963907243822
23-03-14-01,12.5,35,308,4.262158781290054,4.2538707504082405,4.15528451123743,4.3690330513426785,0.10687427005262422
23-03-14-01,12.5,35,309,4.2720809280872345,4.264487150187872,4.163582945950377,4.380578910224092,0.10849798213685773
23-03-14-01,12.5,35,310,4.288541179895401,4.275180445134148,4.164975890209528,4.412106469581274,0.12356528968587288
23-03-14-01,12.5,35,311,4.314154171943664,4.285948566864421,4.183705269234352,4.444603074652976,0.13044890270931225
23-03-14-01,12.5,35,312,4.3337991595268255,4.296790177013449,4.205510702284649,4.462087616769002,0.12828845724217644
23-03-14-01,12.5,35,313,4.353439897298813,4.3077015038246405,4.254627903801075,4.452251890796551,0.09881199349773793
23-03-14-01,12.5,35,314,4.33776661157608,4.318682668967563,4.236548009444014,4.438985213708145,0.10121860213206574
23-03-14-01,12.5,35,315,4.341777670383453,4.329730022355192,4.23784058124077,4.445714759526137,0.10393708914268336
23-03-14-01,12.5,35,316,4.322033458948136,4.340842347291853,4.20861076938978,4.435456148506492,0.1134226895583563
23-03-14-01,12.5,35,317,4.3406601607799535,4.352016358699224,4.219210238094098,4.462110083465809,0.12144992268585543
23-03-14-01,12.5,35,318,4.377703702449798,4.363251204890333,4.272873628159535,4.482533776740062,0.10483007429026345
23-03-14-01,12.5,35,319,4.382337993383407,4.374544939152099,4.278507198414884,4.486168788351931,0.10383079496852324
23-03-14-01,12.5,35,320,4.394498991966247,4.3858947630844725,4.275270744805128,4.513727239127367,0.11922824716112002
23-03-14-01,12.5,35,321,4.407008039951324,4.397300555017884,4.275284480867579,4.53873159903507,0.13172355908374545
23-03-14-01,12.5,35,322,4.4075582981109624,4.408759273213147,4.275820359279112,4.539296236942813,0.13173793883185028
23-03-14-01,12.5,35,323,4.438956886529923,4.420269822644155,4.305998467864358,4.571915305195489,0.1329584186655655
23-03-14-01,12.5,35,324,4.483870398998261,4.431830499936963,4.345927076039217,4.621813721957304,0.13794332295904357
23-03-14-01,12.5,35,325,4.495461124181748,4.443438871700221,4.357716476924323,4.633205771439173,0.13774464725742544
23-03-14-01,12.5,35,326,4.53279676437378,4.455095911290469,4.443153942575741,4.622439586171819,0.08964282179803919
23-03-14-01,12.5,35,327,4.538420861959457,4.466797846951116,4.450834269919626,4.626007453999288,0.08758659203983146
23-03-14-01,12.5,35,328,4.539748787879945,4.478544435343026,4.452752543872832,4.626745031887057,0.08699624400711198
23-03-14-01,12.5,35,329,4.570376217365266,4.490334824779227,4.491205930779934,4.649546503950598,0.07917028658533232
23-03-14-01,12.5,35,330,4.585565865039825,4.50216755522491,4.490941195221382,4.680190534858269,0.09462466981844386
23-03-14-01,12.5,35,331,4.5887964248657225,4.514041896662669,4.493572483794487,4.684020365936958,0.09522394107123616
23-03-14-01,12.5,35,332,4.601957947015761,4.525955294031588,4.524422874444699,4.679493019586824,0.07753507257106233
23-03-14-01,12.5,35,333,4.623061197996139,4.5379106674012855,4.526517180398403,4.719605215593876,0.09654401759773659
23-03-14-01,12.5,35,334,4.595024693012237,4.549903271658631,4.485370385575156,4.704679000449318,0.10965430743708066
23-03-14-01,12.5,35,335,4.592593771219254,4.561935175186271,4.481601806740832,4.703585735697676,0.11099196447842155
23-03-14-01,12.5,35,336,4.594429981708527,4.574004796279828,4.48393548048672,4.704924482930333,0.11049450122180603
23-03-14-01,12.5,35,337,4.577396517992019,4.586110553234926,4.447128029069738,4.707665006914301,0.13026848892228113
23-03-14-01,12.5,35,338,4.609976774454118,4.598253784416805,4.461886565373482,4.758066983534754,0.14809020908063653
23-03-14-01,12.5,35,339,4.614858108758927,4.61043485483417,4.463541165514126,4.766175052003728,0.15131694324480066
23-03-14-01,12.5,35,340,4.624818271398545,4.622651087756535,4.46255623752782,4.78708030526927,0.16226203387072466
23-03-14-01,12.5,35,341,4.625643551349641,4.634903334870873,4.463382341622556,4.787904761076725,0.16226120972708483
23-03-14-01,12.5,35,342,4.628921180963516,4.6471928128728575,4.467994642849153,4.78984771907788,0.16092653811436408
23-03-14-01,12.5,35,343,4.6247574031353,4.659518183397248,4.4677272595821425,4.781787546688458,0.15703014355315792
23-03-14-01,12.5,35,344,4.65282108783722,4.6718798114527464,4.5103761106199665,4.795266065054473,0.14244497721725327
23-03-14-01,12.5,35,345,4.682900613546372,4.684278062048055,4.539721787689026,4.826079439403718,0.1431788258573455
23-03-14-01,12.5,35,346,4.702432185411453,4.696713300191876,4.56233091782074,4.842533453002167,0.1401012675907136
23-03-14-01,12.5,35,347,4.737664759159088,4.709186499240748,4.655560950176722,4.819768568141455,0.08210380898236629
23-03-14-01,12.5,35,348,4.739712357521057,4.721696685838134,4.655048073874699,4.824376641167415,0.08466428364635818
23-03-14-01,12.5,35,349,4.735208630561829,4.73424446833187,4.649266892636394,4.821150368487263,0.0859417379254349
23-03-14-01,12.5,35,350,4.715172731876374,4.746831428426332,4.633183193324766,4.7971622704279815,0.08198953855160804
23-03-14-01,12.5,35,351,4.737194865942001,4.7594575661215215,4.65175342590417,4.822636305979833,0.08544144003783127
23-03-14-01,12.5,35,352,4.780559521913529,4.772124219782681,4.6785477052385644,4.882571338588493,0.1020118166749644
23-03-14-01,12.5,35,353,4.754647719860078,4.784831876088078,4.6212884733098925,4.888006966410263,0.13335924655018505
23-03-14-01,12.5,35,354,4.771242928504945,4.797580048359446,4.635256834218285,4.907229022791605,0.1359860942866606
23-03-14-01,12.5,35,355,4.795422625541687,4.810371048318564,4.633569995977489,4.957275255105885,0.16185262956419802
23-03-14-01,12.5,35,356,4.797466766834259,4.823205240974137,4.635844384440053,4.959089149228466,0.16162238239420615
23-03-14-01,12.5,35,357,4.83131902217865,4.836083964691405,4.655994791619927,5.006643252737373,0.1753242305587226
23-03-14-01,12.5,35,358,4.816794317960739,4.849008314496477,4.637903947234868,4.995684688686611,0.1788903707258714
23-03-14-01,12.5,35,359,4.867608624696731,4.861977803711082,4.661621945520695,5.073595303872768,0.20598667917603652
23-03-14-01,12.5,35,360,4.909037178754806,4.874994622387435,4.711176483591703,5.10689787391791,0.19786069516310364
23-03-14-01,12.5,35,361,4.907141536474228,4.888059865551643,4.708628981819341,5.105654091129114,0.19851255465488613
23-03-14-01,12.5,35,362,4.911609321832657,4.901175601586354,4.710314709474225,5.112903934191089,0.2012946123584323
23-03-14-01,12.5,35,363,4.960684311389923,4.914340735465459,4.814497983576544,5.1068706392033025,0.14618632781337895
23-03-14-01,12.5,35,364,4.9518788099288935,4.927558430597714,4.79788547851011,5.105872141347677,0.15399333141878419
23-03-14-01,12.5,35,365,4.951414430141448,4.940828321974416,4.797751874818654,5.105076985464243,0.1536625553227946
23-03-14-01,12.5,35,366,4.961942487955094,4.954152842986915,4.816414847468275,5.107470128441912,0.1455276404868188
23-03-14-01,12.5,35,367,4.975103133916854,4.967532601983047,4.816662438133871,5.133543829699837,0.1584406957829826
23-03-14-01,12.5,35,368,5.014531958103181,4.980968572319352,4.880263481700074,5.148800434506287,0.13426847640310702
23-03-14-01,12.5,35,369,5.024326610565185,4.994460753995831,4.874317037465961,5.17433618366441,0.15000957309922525
23-03-14-01,12.5,35,370,5.03194078207016,5.008012797099509,4.878627881983907,5.1852536821564135,0.1533129000862534
23-03-14-01,12.5,35,371,5.0429916262626655,5.021624093282546,4.901037850318932,5.184945402206399,0.14195377594373307
23-03-14-01,12.5,35,372,5.033892989158631,5.035296710927591,4.890172028482933,5.177613949834329,0.14372096067569815
23-03-14-01,12.5,35,373,5.0575387477874765,5.0490297983476715,4.904428274851563,5.21064922072339,0.153110472935913
23-03-14-01,12.5,35,374,5.092604625225068,5.062827248968947,4.970179849915127,5.215029400535009,0.12242477530994135
23-03-14-01,12.5,35,375,5.111721110343934,5.076687724426174,4.981383095417916,5.242059125269952,0.13033801492601815
23-03-14-01,12.5,35,376,5.144815349578859,5.090611468058489,5.0333862652323225,5.256244433925395,0.11142908434653627
23-03-14-01,12.5,35,377,5.163542783260345,5.104601764944212,5.033082127883091,5.294003438637599,0.1304606553772538
23-03-14-01,12.5,35,378,5.202283763885498,5.1186569117094,5.041729388027442,5.3628381397435545,0.16055437585805596
23-03-14-01,12.5,35,379,5.204407596588134,5.132779341745402,5.042481907076655,5.366333286099613,0.16192568951147926
23-03-14-01,12.5,35,380,5.2230298042297365,5.14696942006092,5.059799068318889,5.386260540140584,0.16323073591084697
23-03-14-01,12.5,35,381,5.248432695865632,5.1612264166385495,5.113815845037229,5.383049546694035,0.13461685082840233
23-03-14-01,12.5,35,382,5.278887689113618,5.1755517915131,5.182877520273567,5.374897857953669,0.09601016884005134
23-03-14-01,12.5,35,383,5.281924772262573,5.189944814667167,5.187263468995014,5.376586075530132,0.09466130326755905
23-03-14-01,12.5,35,384,5.304396617412568,5.204408406170369,5.2227236491671265,5.386069585658009,0.08167296824544126
23-03-14-01,12.5,35,385,5.333324503898622,5.218939159274819,5.2281663872893684,5.438482620507875,0.10515811660925324
23-03-14-01,12.5,35,386,5.3608838558197025,5.2335380473370545,5.251773678839303,5.469994032800102,0.10911017698039989
23-03-14-01,12.5,35,387,5.342593348026275,5.248204827017941,5.221945489679056,5.463241206373494,0.12064785834721901
23-03-14-01,12.5,35,388,5.3181480169296265,5.262939984995748,5.205256457366148,5.431039576493105,0.1128915595634787
23-03-14-01,12.5,35,389,5.339739322662354,5.277742791253072,5.209597196686779,5.4698814486379295,0.13014212597557487
23-03-14-01,12.5,35,390,5.365832877159119,5.292612759111643,5.2177046456362834,5.513961108681954,0.14812823152283527
23-03-14-01,12.5,35,391,5.417379677295686,5.30754891521492,5.249321361865993,5.585437992725378,0.16805831542969255
23-03-14-01,12.5,35,392,5.464577734470368,5.322548826171554,5.2792201167107455,5.649935352229991,0.18535761775962248
23-03-14-01,12.5,35,393,5.505055701732636,5.33761419535549,5.3261831075173545,5.683928295947918,0.1788725942152813
23-03-14-01,12.5,35,394,5.524892497062683,5.352743076053648,5.352944191053958,5.6968408030714075,0.17194830600872466
23-03-14-01,12.5,35,395,5.538740825653076,5.3679327915355435,5.360717398420385,5.716764252885768,0.17802342723269163
23-03-14-01,12.5,35,396,5.557249164581299,5.383183463470744,5.374626356358067,5.739871972804532,0.18262280822323296
23-03-14-01,12.5,35,397,5.592585480213167,5.398492415128766,5.456642589110727,5.7285283713156065,0.13594289110243984
23-03-14-01,12.5,35,398,5.616476869583131,5.4138587948226355,5.532701398930054,5.700252340236209,0.0837754706530772
23-03-14-01,12.5,35,399,5.613429403305054,5.42927992582187,5.526224574719343,5.700634231890765,0.08720482858571127
23-03-14-01,12.5,35,400,5.5922170162200935,5.444754348091658,5.4777255591148215,5.7067084733253655,0.11449145710527212
23-03-14-01,12.5,35,401,5.567171561717988,5.460280358258055,5.453899366081021,5.680443757354954,0.1132721956369664
23-03-14-01,12.5,35,402,5.578870248794556,5.475854792912308,5.444160572522412,5.7135799250667,0.13470967627214409
23-03-14-01,12.5,35,403,5.589623057842254,5.491474731984797,5.445090447673754,5.734155668010755,0.1445326101685008
23-03-14-01,12.5,35,404,5.625314784049987,5.507139688797252,5.452875209553012,5.797754358546962,0.17243957449697467
23-03-14-01,12.5,35,405,5.631972944736481,5.522845526584378,5.456377953982055,5.8075679354909076,0.1755949907544261
23-03-14-01,12.5,35,406,5.619093132019044,5.5385900552939615,5.443162188358229,5.795024075679859,0.17593094366081574
23-03-14-01,12.5,35,407,5.624955105781555,5.554369868178113,5.4507496196515195,5.7991605919115905,0.1742054861300356
23-03-14-01,12.5,35,408,5.639086496829986,5.570183991880292,5.4712649087056135,5.806908084954358,0.16782158812437187
23-03-14-01,12.5,35,409,5.678944015502929,5.586026342922126,5.501027193617339,5.85686083738852,0.17791682188559035
23-03-14-01,12.5,35,410,5.748045217990875,5.6018971646427485,5.570499187467728,5.9255912485140225,0.17754603052314696
23-03-14-01,12.5,35,411,5.777902102470398,5.617791103581192,5.628416696864758,5.927387508076037,0.14948540560563908
23-03-14-01,12.5,35,412,5.773886048793793,5.633706213024375,5.6260960779268885,5.921676019660698,0.1477899708669047
23-03-14-01,12.5,35,413,5.767232060432435,5.649639086224411,5.617728922896992,5.916735197967878,0.14950313753544273
23-03-14-01,12.5,35,414,5.78355257511139,5.665585343076868,5.6120781195308975,5.955027030691882,0.1714744555804919
23-03-14-01,12.5,35,415,5.8022644400596635,5.6815442535643434,5.625941938632218,5.978586941487109,0.17632250142744538
23-03-14-01,12.5,35,416,5.819568753242494,5.697509977547597,5.660569637449602,5.978567869035385,0.15899911579289128
23-03-14-01,12.5,35,417,5.822683048248291,5.713481785009225,5.6677663670645,5.977599729432082,0.15491668118379104
23-03-14-01,12.5,35,418,5.882182443141938,5.7294540791491215,5.702218724717291,6.062146161566584,0.1799637184246464
23-03-14-01,12.5,35,419,5.864610040187835,5.74542588661075,5.67895854389252,6.05026153648315,0.1856514962953147
23-03-14-01,12.5,35,420,5.832598960399628,5.761393070628813,5.6556678628938695,6.009530057905387,0.17693109750575897
23-03-14-01,12.5,35,421,5.880084896087647,5.777352954472828,5.668970930077474,6.091198862097819,0.2111139660101724
23-03-14-01,12.5,35,422,5.88968459367752,5.7933014013775,5.679405451198506,6.099963736156535,0.21027914247901386
23-03-14-01,12.5,35,423,5.897696864604951,5.80923646462975,5.693393806785451,6.101999922424451,0.20430305781949945
23-03-14-01,12.5,35,424,5.896941316127777,5.825154980820823,5.693275168493277,6.100607463762278,0.2036661476345006
23-03-14-01,12.5,35,425,5.917478454113008,5.84105451655937,5.701385217001488,6.133571691224527,0.21609323711152004
23-03-14-01,12.5,35,426,5.955885243415834,5.856932638454042,5.742484604845524,6.169285881986143,0.2134006385703092
23-03-14-01,12.5,35,427,6.0210788488388065,5.872784723061273,5.817550541650952,6.224607156026661,0.20352830718785458
23-03-14-01,12.5,35,428,5.990502655506134,5.88861150039847,5.796471802214453,6.1845335087978155,0.1940308532916814
23-03-14-01,12.5,35,429,6.055386817455291,5.904407373665528,5.85225954845728,6.258514086453303,0.20312726899801148
23-03-14-01,12.5,35,430,6.076042985916137,5.920172099523312,5.897196253516628,6.254889718315646,0.17884673239950913
23-03-14-01,12.5,35,431,6.047452020645141,5.935902757902204,5.87325981771937,6.221644223570913,0.17419220292577214
23-03-14-01,12.5,35,432,6.073970460891724,5.951596915410852,5.901854769375665,6.246086152407783,0.17211569151605913
23-03-14-01,12.5,35,433,6.11408098936081,5.967255058727528,5.9710707170623945,6.257091261659225,0.14301027229841531
23-03-14-01,12.5,35,434,6.1302078604698185,5.982872564408668,5.984517897603834,6.275897823335803,0.14568996286598387
23-03-14-01,12.5,35,435,6.162234175205231,5.9984477290803255,5.986492821592659,6.337975528817804,0.17574135361257226
23-03-14-01,12.5,35,436,6.16881561279297,6.013980552742501,5.9937856398257345,6.343845585760205,0.17502997296723471
23-03-14-01,12.5,35,437,6.152068793773652,6.029469332021252,5.980782210774347,6.323355376772957,0.17128658299930477
23-03-14-01,12.5,35,438,6.155245304107666,6.044911633525226,5.988147716655276,6.322342891560056,0.16709758745238973
23-03-14-01,12.5,35,439,6.129474437236786,6.060307457254425,5.979268833089492,6.279680041384081,0.15020560414729434
23-03-14-01,12.5,35,440,6.162045848369599,6.075655586513173,6.02041288515847,6.303678811580727,0.1416329632111281
23-03-14-01,12.5,35,441,6.2315596580505375,6.090955534623202,6.047913982289631,6.415205333811444,0.18364567576090635
23-03-14-01,12.5,35,442,6.250601983070374,6.106204868193161,6.063476699529833,6.437727266610915,0.18712528354054123
23-03-14-01,12.5,35,443,6.2619500279426585,6.1214048039187245,6.0759982429851656,6.4479018129001515,0.1859517849574928
23-03-14-01,12.5,35,444,6.251642632484436,6.136553151747679,6.061223118078172,6.4420621468907,0.19041951440626378
23-03-14-01,12.5,35,445,6.23841314315796,6.151652101732237,6.05842133916273,6.418404947153189,0.17999180399522993
23-03-14-01,12.5,35,446,6.2651588916778564,6.166698490463647,6.076261124326818,6.454056659028895,0.1888977673510382
23-03-14-01,12.5,35,447,6.318173146247863,6.181694021315852,6.105806177478688,6.530540115017039,0.21236696876917563
23-03-14-01,12.5,35,448,6.363225829601288,6.1966367475757735,6.190395322154775,6.536056337047801,0.1728305074465122
23-03-14-01,12.5,35,449,6.377503287792205,6.211530806008704,6.220378435243169,6.534628140341241,0.15712485254903605
23-03-14-01,12.5,35,450,6.402726411819458,6.226371573171081,6.244607383979888,6.560845439659028,0.15811902783957021
23-03-14-01,12.5,35,451,6.391506767272949,6.241162455810791,6.2474566373062865,6.535556897239611,0.14405012996666225
23-03-14-01,12.5,35,452,6.437098228931428,6.2559022372321635,6.243418239068396,6.63077821879446,0.1936799898630315
23-03-14-01,12.5,35,453,6.45697320699692,6.270592377470005,6.268909270100493,6.645037143893346,0.18806393689642661
23-03-14-01,12.5,35,454,6.502458715438844,6.285233849880857,6.348610219762408,6.65630721111528,0.15384849567643544
23-03-14-01,12.5,35,455,6.5381534814834605,6.299827627821259,6.388293842446789,6.688013120520132,0.14985963903667138
23-03-14-01,12.5,35,456,6.557751178741457,6.31437176457813,6.40828850956815,6.707213847914764,0.14946266917330714
23-03-14-01,12.5,35,457,6.5888583064079285,6.328870883595036,6.397780548518224,6.779936064297633,0.19107775788970477
23-03-14-01,12.5,35,458,6.5938268423080455,6.3433235248371656,6.407210019151654,6.780443665464437,0.18661682315639214
23-03-14-01,12.5,35,459,6.585279142856599,6.357731391678464,6.382336603985583,6.788221681727616,0.20294253887101646
23-03-14-01,12.5,35,460,6.582092881202699,6.372096187492877,6.377942279633466,6.786243482771932,0.2041506015692327
23-03-14-01,12.5,35,461,6.5968442440032975,6.386419615654347,6.391629935695473,6.802058552311122,0.205214308307824
23-03-14-01,12.5,35,462,6.574542820453645,6.400700702806337,6.3838482715212015,6.765237369386088,0.1906945489324433
23-03-14-01,12.5,35,463,6.604029369354249,6.4149435857141395,6.405661550161777,6.802397188546721,0.19836781919247243
23-03-14-01,12.5,35,464,6.610255622863771,6.429147777699485,6.411808273170252,6.808702972557289,0.19844734969351868
23-03-14-01,12.5,35,465,6.605894386768341,6.443316198831992,6.408591574694784,6.803197198841898,0.19730281207355724
23-03-14-01,12.5,35,466,6.62804777622223,6.457448849111662,6.415950240418621,6.8401453120258395,0.2120975358036097
23-03-14-01,12.5,35,467,6.619916069507599,6.4715496219646536,6.419325304505885,6.820506834509312,0.20059076500171386
23-03-14-01,12.5,35,468,6.636357903480532,6.485619004069235,6.444078373083527,6.828637433877536,0.1922795303970048
23-03-14-01,12.5,35,469,6.742693340778351,6.499658455460219,6.541260255818876,6.944126425737827,0.20143308495947534
23-03-14-01,12.5,35,470,6.769422280788423,6.513669922850683,6.5863163033571315,6.952528258219715,0.18310597743129214
23-03-14-01,12.5,35,471,6.763390696048738,6.527657056327652,6.5764194562226725,6.950361935874803,0.18697123982606575
23-03-14-01,12.5,35,472,6.812683105468751,6.541619612551992,6.610147750799904,7.015218460137598,0.202535354668847
23-03-14-01,12.5,35,473,6.835658931732178,6.55556051159332,6.6244550422658905,7.046862821198466,0.2112038894662872
23-03-14-01,12.5,35,474,6.813104534149171,6.5694819435038525,6.572324807866984,7.053884260431358,0.24077972628218727
23-03-14-01,12.5,35,475,6.845544974803926,6.583386341674938,6.608694331174514,7.082395618433337,0.2368506436294113
23-03-14-01,12.5,35,476,6.884924702644349,6.597276869515332,6.617448523037092,7.152400882251605,0.26747617960725606
23-03-14-01,12.5,35,477,6.884917585849762,6.611152553668494,6.617441149587662,7.152394022111863,0.2674764362621009
23-03-14-01,12.5,35,478,6.889926855564118,6.625019477612797,6.627199390086533,7.1526543210417035,0.2627274654775851
23-03-14-01,12.5,35,479,6.8752480792999275,6.638876911330837,6.628789194098063,7.121706964501792,0.2464588852018646
23-03-14-01,12.5,35,480,6.904663031101228,6.652730208283584,6.656421630261844,7.152904431940611,0.2482414008393828
23-03-14-01,12.5,35,481,6.931441180706025,6.666579611810171,6.701860959817198,7.1610214015948515,0.22958022088882704
23-03-14-01,12.5,35,482,6.933182077407838,6.680429015336758,6.702298366797561,7.164065788018115,0.23088371061027657
23-03-14-01,12.5,35,483,6.956930689811707,6.694281582272099,6.707192589387487,7.206668790235927,0.24973810042421968
23-03-14-01,12.5,35,484,6.997473804950714,6.708137069277059,6.815152338748899,7.17979527115253,0.18232146620181622
23-03-14-01,12.5,35,485,7.027236664295197,6.722002289847419,6.8294038479338885,7.225069480656505,0.19783281636130848
23-03-14-01,12.5,35,486,7.029654347896575,6.73587700064404,6.8288872735058685,7.230421422287282,0.20076707439070698
23-03-14-01,12.5,35,487,7.0503956317901615,6.749765338432219,6.856041056006548,7.244750207573775,0.1943545757836132
23-03-14-01,12.5,35,488,7.160359466075898,6.763669736603306,6.913388796453691,7.407330135698104,0.24697066962220637
23-03-14-01,12.5,35,489,7.146239423751831,6.7775936019051874,6.891803931000083,7.40067491650358,0.2544354927517486
23-03-14-01,12.5,35,490,7.120866632461549,6.791541071103159,6.846435087433007,7.395298177490091,0.2744315450285418
23-03-14-01,12.5,35,491,7.0575869321823115,6.805514577588571,6.68189332836241,7.433280536002213,0.3756936038199014
23-03-14-01,12.5,35,492,6.970320367813111,6.819517041431043,6.523170183531915,7.417470552094306,0.44715018428119535
23-03-14-01,12.5,35,493,6.882865774631501,6.833550652682787,6.414830121137401,7.350901428125601,0.4680356534941006
23-03-14-01,12.5,35,494,6.879714298248291,6.847621981500449,6.411164816489066,7.348263780007516,0.4685494817592249
23-03-14-01,12.5,35,495,6.780310094356537,6.861732244579704,6.297796410180662,7.262823778532412,0.4825136841758752
23-03-14-01,12.5,35,496,6.686472511291505,6.875885578685844,6.219743649277418,7.153201373305593,0.46672886201408775
23-03-14-01,12.5,35,497,6.633189153671266,6.89008685060157,6.184671267223315,7.081707040119216,0.44851788644795015
23-03-14-01,12.5,35,498,6.552558434009554,6.904337520361691,6.2735546781028075,6.8315621899163,0.2790037559067462
23-03-14-01,12.5,35,499,6.52148667573929,6.918643671444579,6.2728427538323315,6.770130597646248,0.24864392190695833
23-03-14-01,12.5,35,500,6.505313956737519,6.933007493902453,6.270315156509627,6.740312756965411,0.2349988002278919
23-03-14-01,12.5,35,501,6.542678332328798,6.947435801231087,6.321526114960256,6.76383054969734,0.22115221736854188
23-03-14-01,12.5,35,502,6.5954365730285645,6.9619315135001045,6.390255496746885,6.800617649310244,0.20518107628167923
23-03-14-01,12.5,35,503,6.625582671165466,6.976498037457391,6.432472263134368,6.818693079196564,0.19311040803109775
23-03-14-01,12.5,35,504,6.636597609519957,6.991142673276997,6.431688776449152,6.841506442590762,0.20490883307080476
23-03-14-01,12.5,35,505,6.681462836265563,7.005868097689406,6.517552212361578,6.845373460169548,0.1639106239039852
23-03-14-01,12.5,35,506,6.757370173931123,7.020680150833859,6.591543480773957,6.923196867088288,0.16582669315716514
23-03-14-01,12.5,35,507,6.795090675354005,7.035582969475648,6.638099812674305,6.952081538033704,0.1569908626796997
23-03-14-01,12.5,35,508,6.787170970439911,7.050582880432282,6.636551919258275,6.937790021621548,0.15061905118163624
23-03-14-01,12.5,35,509,6.810566508769989,7.0656842638081905,6.666691912597605,6.954441104942374,0.14387459617238427
23-03-14-01,12.5,35,510,6.866271543502807,7.080893933099151,6.695269299219889,7.037273787785726,0.17100224428291863
23-03-14-01,12.5,35,511,6.880487227439881,7.0962177284444055,6.7248024794826815,7.03617197539708,0.15568474795719897
23-03-14-01,12.5,35,512,6.914163875579835,7.11166100330492,6.750182672147661,7.078145079012009,0.16398120343217432
23-03-14-01,12.5,35,513,6.940818440914155,7.127230327837339,6.796315936541696,7.085320945286615,0.14450250437245912
23-03-14-01,12.5,35,514,6.955259728431702,7.1429330022157105,6.808427732729942,7.102091724133463,0.14683199570176061
23-03-14-01,12.5,35,515,6.953597712516786,7.15877462324014,6.803986034095791,7.103209390937781,0.1496116784209955
23-03-14-01,12.5,35,516,6.92475757598877,7.174763464441213,6.779000083349608,7.070515068627932,0.1457574926391623
23-03-14-01,12.5,35,517,6.952598142623902,7.190906582653846,6.7842315628683,7.1209647223795045,0.1683665797556021
23-03-14-01,12.5,35,518,6.942663776874543,7.207211764730356,6.767244803627187,7.118082750121899,0.1754189732473557
23-03-14-01,12.5,35,519,6.9734503865242,7.223685824166521,6.786267992356162,7.160632780692238,0.18718239416803775
23-03-14-01,12.5,35,520,6.992077827453614,7.240338007849472,6.776758810717468,7.20739684418976,0.21531901673614548
23-03-14-01,12.5,35,521,7.0098706841468825,7.257178536022874,6.806760517129685,7.21298085116408,0.20311016701719675
23-03-14-01,12.5,35,522,6.976715028285982,7.274213735504235,6.764975437969596,7.188454618602368,0.21173959031638578
23-03-14-01,12.5,35,523,6.996039581298829,7.291454799893766,6.779045126572388,7.21303403602527,0.21699445472644116
23-03-14-01,12.5,35,524,7.002399063110353,7.308910976078593,6.783179274634774,7.221618851585932,0.21921978847557927
23-03-14-01,12.5,35,525,7.037732708454133,7.326591510945844,6.843315423542372,7.232149993365893,0.19441728491176052
23-03-14-01,12.5,35,526,7.063479125499726,7.344509544808808,6.883812516581254,7.243145734418198,0.17966660891847255
23-03-14-01,12.5,35,527,7.064149427413941,7.362673837876342,6.883942787052849,7.244356067775033,0.18020664036109266
23-03-14-01,12.5,35,528,7.113500034809114,7.3810970437834635,6.952421075390384,7.274578994227844,0.1610789594187301
23-03-14-01,12.5,35,529,7.114005756378175,7.399792302843459,6.952707050127116,7.275304462629234,0.16129870625105913
23-03-14-01,12.5,35,530,7.103212487697603,7.418770321978268,6.957177481324531,7.2492474940706755,0.14603500637307198
23-03-14-01,12.5,35,531,7.13676736354828,7.438043754822908,6.992078807302439,7.281455919794121,0.1446885562458409
23-03-14-01,12.5,35,532,7.183904790878297,7.457627688403744,7.10212531338122,7.265684268375375,0.0817794774970772
23-03-14-01,12.5,35,533,7.199494862556458,7.477535263034065,7.112623292347947,7.286366432764969,0.0868715702085112
23-03-14-01,12.5,35,534,7.1881067872047435,7.497783025775047,7.084121923456396,7.292091650953091,0.10398486374834723
23-03-14-01,12.5,35,535,7.233203384876252,7.518383630261708,7.1035871546572364,7.362819615095268,0.1296162302190159
23-03-14-01,12.5,35,536,7.2627403354644775,7.539354596911763,7.139696311831827,7.385784359097128,0.12304402363265086
23-03-14-01,12.5,35,537,7.272696433067323,7.5607105260733105,7.150123056468986,7.395269809665661,0.1225733765983375
23-03-14-01,12.5,35,538,7.3194960451126105,7.582470398198877,7.133939723119152,7.505052367106069,0.18555632199345892
23-03-14-01,12.5,35,539,7.305340502262116,7.604649300314828,7.1053283045888,7.505352699935432,0.20001219767331624
23-03-14-01,12.5,35,540,7.316970393657684,7.62726718623023,7.1158593232658784,7.518081464049489,0.2011110703918052
23-03-14-01,12.5,35,541,7.3542658543586725,7.650340116327991,7.129876384163184,7.578655324554161,0.22438947019548838
23-03-14-01,12.5,35,542,7.341417202949524,7.673889504451984,7.107650713828234,7.575183692070813,0.2337664891212895
23-03-14-01,12.5,35,543,7.408184120655059,7.6979314109851185,7.110087279835014,7.7062809614751036,0.2980968408200452
23-03-14-01,12.5,35,544,7.433654544353485,7.722487736449539,7.162409544826547,7.704899543880423,0.27124499952693765
23-03-14-01,12.5,35,545,7.438536620140076,7.747574541228151,7.165661540959519,7.711411699320633,0.272875079180557
23-03-14-01,12.5,35,546,7.497529637813569,7.773215672556182,7.185429287870024,7.8096299877571145,0.31210034994354535
23-03-14-01,12.5,35,547,7.501131832599641,7.799428650851346,7.190995452498413,7.811268212700869,0.31013638010122796
23-03-14-01,12.5,35,548,7.512872636318209,7.826232943244442,7.191977065251077,7.83376820738534,0.3208955710671312
23-03-14-01,12.5,35,549,7.5712021708488475,7.853648503544533,7.2901575080467005,7.8522468336509945,0.28104466280214735
23-03-14-01,12.5,35,550,7.621160030364992,7.8816943122041465,7.332769791868124,7.90955026886186,0.2883902384968679
23-03-14-01,12.5,35,551,7.636580395698548,7.910386916284459,7.342728132758686,7.93043265863841,0.2938522629398623
23-03-14-01,12.5,35,552,7.710267293453217,7.939745782916267,7.468278945860092,7.952255641046342,0.24198834759312537
23-03-14-01,12.5,35,553,7.7401560187339795,7.969785512447667,7.454118586892261,8.026193450575697,0.28603743184171815
23-03-14-01,12.5,35,554,7.805984413623811,8.000520218548488,7.5692496759367325,8.04271915131089,0.23673473768707887
23-03-14-01,12.5,35,555,7.905142784118653,8.031966934958174,7.598490903874006,8.2117946643633,0.3066518802446472
23-03-14-01,12.5,35,556,7.909263157844543,8.064133448529041,7.6016604127990375,8.216865902890047,0.3076027450455052
23-03-14-01,12.5,35,557,8.054339408874512,8.097032412896114,7.706332192179503,8.40234662556952,0.34800721669500817
23-03-14-01,12.5,35,558,8.061551654338839,8.130667234807277,7.717023664664955,8.406079644012722,0.34452798967388387
23-03-14-01,12.5,35,559,8.16299021244049,8.16504424108004,7.8117604936146146,8.514219931266366,0.35122971882587606
23-03-14-01,12.5,35,560,8.161607944965363,8.20016294503613,7.809272606895038,8.513943283035688,0.3523353380703251
23-03-14-01,12.5,35,561,8.26649717092514,8.236022859997284,7.880226284115196,8.652768057735084,0.38627088680994387
23-03-14-01,12.5,35,562,8.34007786512375,8.272614252398098,7.96977614478197,8.71037958546553,0.3703017203417796
23-03-14-01,12.5,35,563,8.387963116168976,8.309929335386254,8.000083856170486,8.775842376167466,0.3878792599984895
23-03-14-01,12.5,35,564,8.484024202823639,8.34795496864847,8.108538371179039,8.859510034468238,0.3754858316445992
23-03-14-01,12.5,35,565,8.46783846616745,8.386672658410482,8.091752557974637,8.843924374360263,0.37608590819281257
23-03-14-01,12.5,35,566,8.619156324863434,8.426055637367451,8.16580141538596,9.072511234340908,0.45335490947747314
23-03-14-01,12.5,35,567,8.593977510929108,8.466082978353771,8.1443040522539,9.043650969604315,0.4496734586752069
23-03-14-01,12.5,35,568,8.701800894737243,8.506715747107847,8.29806813275122,9.105533656723265,0.4037327619860228
23-03-14-01,12.5,35,569,8.815277934074402,8.547920362829057,8.300085853844882,9.330470014303922,0.5151920802295202
23-03-14-01,12.5,35,570,8.982172441482545,8.589656917899271,8.532814678448815,9.431530204516275,0.44935776303372893
23-03-14-01,12.5,35,571,8.98860514163971,8.631880637917654,8.540612892700642,9.436597390578777,0.44799224893906797
23-03-14-01,12.5,35,572,9.13826277256012,8.67454382841376,8.606573703236954,9.669951841883286,0.5316890693231663
23-03-14-01,12.5,35,573,9.29077853679657,8.717593928134438,8.681390530602524,9.900166542990615,0.6093880061940447
23-03-14-01,12.5,35,574,9.335087771415711,8.760980322539616,8.742235458890764,9.927940083940658,0.5928523125249467
23-03-14-01,12.5,35,575,9.400914444923403,8.804639256775939,8.88625662552317,9.915572264323636,0.5146578194002335
23-03-14-01,12.5,35,576,9.461876573562622,8.848521576338149,8.903443933392493,10.02030921373275,0.5584326401701277
23-03-14-01,12.5,35,577,9.643317103385925,8.892563039694615,9.11793244276772,10.16870176400413,0.5253846606182035


==> pressure_dat_23-03-14-02.csv <==
Versuch,Concentration,Aging,Zeit (s),Druck (bar),Pred (bar),lowerBound,upperBound,std
23-03-14-02,12.5,36,0,0.4186708122491836,0.46638191858834466,0.37677885148254175,0.4605627730158255,0.04189196076664184
23-03-14-02,12.5,36,1,0.4321102857589722,0.5564069349373195,0.38991830307742925,0.47430226844051515,0.042191982681542936
23-03-14-02,12.5,36,2,0.4791595205664635,0.6410057319160272,0.3556564864266524,0.6026625547062746,0.1235030341398111
23-03-14-02,12.5,36,3,0.6300390109419822,0.7222831930417923,0.1991869720382653,1.0608910498456992,0.4308520389037169
23-03-14-02,12.5,36,4,0.8098699256777764,0.80288052128537,0.18045685548883084,1.439282995866722,0.6294130701889455
23-03-14-02,12.5,36,5,0.9975075617432594,0.8857937080762741,0.23704145387600895,1.75797366961051,0.7604661078672504
23-03-14-02,12.5,36,6,1.193349300324917,0.9740506222706968,0.3530765083216787,2.033622092328155,0.8402727920032382
23-03-14-02,12.5,36,7,1.3921800121665002,1.0701980512550322,0.5248440005891115,2.259516023743889,0.8673360115773887
23-03-14-02,12.5,36,8,1.6080518677830697,1.1756748593342445,0.7360229498848995,2.48008078568124,0.8720289178981703
23-03-14-02,12.5,36,9,1.8164325937628747,1.2901987731117908,0.993977966285789,2.63888722123996,0.8224546274770856
23-03-14-02,12.5,36,10,2.0189941778779033,1.4115343576244461,1.3098508415429806,2.728137514212826,0.7091433363349227
23-03-14-02,12.5,36,11,2.2371076956391334,1.5358074105046593,1.7217480442933986,2.752467346984868,0.5153596513457348
23-03-14-02,12.5,36,12,2.4315173506736754,1.6584134686408922,2.186121298769873,2.676913402577478,0.24539605190380243
23-03-14-02,12.5,36,13,2.516322433948517,1.7751209861459192,2.342191831578438,2.690453036318596,0.17413060237007918
23-03-14-02,12.5,36,14,2.5724847137928006,1.8828693650498967,2.418604438133373,2.7263649894522284,0.15388027565942775
23-03-14-02,12.5,36,15,2.6057264685630797,1.9800528104012851,2.4741206463436374,2.737332290782522,0.13160582221944214
23-03-14-02,12.5,36,16,2.642496526241303,2.066354129637676,2.5224233921856487,2.762569660296957,0.12007313405565413
23-03-14-02,12.5,36,17,2.687836539745331,2.1423433446826916,2.581943442202208,2.793729637288454,0.10589309754312277
23-03-14-02,12.5,36,18,2.7107451140880587,2.2090716805993185,2.6019425445346362,2.8195476836414812,0.10880256955342228
23-03-14-02,12.5,36,19,2.73813807964325,2.2677739618278654,2.6385066682618925,2.8377694910246074,0.09963141138135734
23-03-14-02,12.5,36,20,2.7741116821765903,2.319663842303898,2.7063334419641025,2.841889922389078,0.06777824021248785
23-03-14-02,12.5,36,21,2.796079409122467,2.3658483934218757,2.7284943798039576,2.863664438440977,0.06758502931850958
23-03-14-02,12.5,36,22,2.7975073635578154,2.407284972173478,2.7301657037283977,2.864849023387233,0.06734165982941763
23-03-14-02,12.5,36,23,2.802920144796372,2.4447782402432034,2.7398517547142056,2.8659885348785386,0.06306839008216647
23-03-14-02,12.5,36,24,2.806573259830475,2.478994095173845,2.7446978579954573,2.868448661665493,0.06187540183501769
23-03-14-02,12.5,36,25,2.822748368978501,2.51047792080161,2.784922623345572,2.86057411461143,0.03782574563292876
23-03-14-02,12.5,36,26,2.8403983533382418,2.539679772856591,2.7922395148631813,2.888557191813302,0.048158838475060625
23-03-14-02,12.5,36,27,2.8507312655448915,2.5669624699889995,2.790618078462523,2.91084445262726,0.060113187082368465
23-03-14-02,12.5,36,28,2.8644884407520297,2.5926217300825836,2.79610101381373,2.9328758676903295,0.06838742693829997
23-03-14-02,12.5,36,29,2.8874715685844423,2.6169021089679694,2.799805483615437,2.9751376535534475,0.0876660849690053
23-03-14-02,12.5,36,30,2.905866456031799,2.6399976087704964,2.806926972260935,3.004805939802663,0.09893948377086373
23-03-14-02,12.5,36,31,2.923979115486145,2.66207205756277,2.812965385891767,3.0349928450805232,0.11101372959437812
23-03-14-02,12.5,36,32,2.9394408404827117,2.6832564934689613,2.8374220097885767,3.0414596711768467,0.10201883069413505
23-03-14-02,12.5,36,33,2.949103009700775,2.703659749917177,2.859181912885795,3.039024106515755,0.08992109681497995
23-03-14-02,12.5,36,34,2.9528850793838504,2.723370402352539,2.868585292404527,3.0371848663631735,0.08429978697932317
23-03-14-02,12.5,36,35,2.966948574781418,2.742460844167695,2.8949160194897003,3.0389811300731355,0.07203255529171759
23-03-14-02,12.5,36,36,2.963476443290711,2.760987712546305,2.8896546560189242,3.0372982305624974,0.07382178727178666
23-03-14-02,12.5,36,37,2.958349657058716,2.7790021087067096,2.882697233232185,3.034002080885247,0.07565242382653094
23-03-14-02,12.5,36,38,2.958099812269211,2.796543453588769,2.8824657694694444,3.033733855068977,0.0756340427997666
23-03-14-02,12.5,36,39,2.9562288582324983,2.813642894601758,2.882850490186036,3.0296072262789604,0.07337836804646196
23-03-14-02,12.5,36,40,2.949632298946381,2.8303295107723034,2.8818534677708447,3.017411130121917,0.06777883117553613
23-03-14-02,12.5,36,41,2.955565142631531,2.846623681752957,2.8755410519339817,3.0355892333290804,0.08002409069754934
23-03-14-02,12.5,36,42,2.964366799592972,2.8625442663266774,2.8809927839438854,3.0477408152420584,0.08337401564908642
23-03-14-02,12.5,36,43,2.9920795977115633,2.878106047345913,2.8984468421356877,3.085712353287439,0.09363275557587576
23-03-14-02,12.5,36,44,3.0219378709793094,2.8933256935414073,2.933989863983418,3.1098858779752008,0.08794800699589114
23-03-14-02,12.5,36,45,3.039518874883652,2.908209714235021,2.9478075493782065,3.1312302003890973,0.09171132550544553
23-03-14-02,12.5,36,46,3.0601839125156403,2.9227686946791245,2.977042099750449,3.1433257252808313,0.08314181276519109
23-03-14-02,12.5,36,47,3.07459579706192,2.937011334247792,3.0081695406343845,3.1410220534894555,0.06642625642753555
23-03-14-02,12.5,36,48,3.080820643901825,2.9509452372889906,3.0228022613310648,3.138839026472585,0.058018382570759884
23-03-14-02,12.5,36,49,3.0796737492084505,2.964578677333309,3.0207074306715085,3.1386400677453925,0.05896631853694186
23-03-14-02,12.5,36,50,3.0975979447364805,2.977914574450366,3.0447744907365357,3.1504213987364253,0.05282345399994498
23-03-14-02,12.5,36,51,3.1052813589572903,2.9909605025707378,3.042885722777504,3.1676769951370765,0.062395636179786024
23-03-14-02,12.5,36,52,3.11791188120842,3.003721389311906,3.058285125940075,3.177538636476765,0.059626755268344975
23-03-14-02,12.5,36,53,3.1218857824802395,3.0162024664652733,3.0590453025813673,3.1847262623791117,0.06284047989887209
23-03-14-02,12.5,36,54,3.1212307214736943,3.0284093916657264,3.058538239872138,3.1839232030752505,0.06269248160155602
23-03-14-02,12.5,36,55,3.1132669329643257,3.0403470621133564,3.048180458557281,3.1783534073713704,0.06508647440704467
23-03-14-02,12.5,36,56,3.112493938207627,3.052017181182108,3.0474095606405482,3.1775783157747055,0.06508437756707883
23-03-14-02,12.5,36,57,3.1310802340507515,3.0634270794634224,3.059506798651015,3.202653669450488,0.07157343539973662
23-03-14-02,12.5,36,58,3.1461300313472753,3.074582992522631,3.0831863878848713,3.2090736748096793,0.06294364346240384
23-03-14-02,12.5,36,59,3.1505905926227573,3.0854855287075726,3.0951760610112946,3.20600512423422,0.055414531611462675
23-03-14-02,12.5,36,60,3.150656700134278,3.096142779044484,3.0952316621574716,3.206081738111084,0.05542503797680638
23-03-14-02,12.5,36,61,3.160205858945847,3.106556507742093,3.0890928256241024,3.2313188922675913,0.07111303332174461
23-03-14-02,12.5,36,62,3.166912585496903,3.1167334066266115,3.0929020620785357,3.24092310891527,0.07401052341836735
23-03-14-02,12.5,36,63,3.163251090049744,3.1266770953676715,3.089532989441052,3.236969190658436,0.07371810060869195
23-03-14-02,12.5,36,64,3.163739693164826,3.1363925928349317,3.0902113215299325,3.2372680647997196,0.07352837163489369
23-03-14-02,12.5,36,65,3.1867349505424505,3.145883001602362,3.113846399181173,3.259623501903728,0.07288855136127739
23-03-14-02,12.5,36,66,3.1955488920211796,3.155156686452727,3.127394705172989,3.26370307886937,0.0681541868481906
23-03-14-02,12.5,36,67,3.1903436839580537,3.1642148032469173,3.123703394105514,3.2569839738105935,0.06664028985253968
23-03-14-02,12.5,36,68,3.2093254625797276,3.1730645304894143,3.1249922274963877,3.2936586976630675,0.08433323508333992
23-03-14-02,12.5,36,69,3.2248099148273472,3.181707906145473,3.154246531398189,3.2953732982565054,0.07056338342915827
23-03-14-02,12.5,36,70,3.230012822151185,3.190151819754352,3.1625891884883557,3.297436455814014,0.06742363366282915
23-03-14-02,12.5,36,71,3.228123050928116,3.1984005601683045,3.1626504696533404,3.2935956322028916,0.06547258127477541
23-03-14-02,12.5,36,72,3.2271685123443605,3.206458324987408,3.1616379760993416,3.2926990485893795,0.06553053624501895
23-03-14-02,12.5,36,73,3.233637583255768,3.214330642572636,3.1727519213101245,3.2945232452014115,0.06088566194564342
23-03-14-02,12.5,36,74,3.2600980639457706,3.222020486224042,3.1900064278967166,3.3301896999948246,0.07009163604905394
23-03-14-02,12.5,36,75,3.2620488286018374,3.229535315806983,3.1909387995077187,3.333158857695956,0.07111002909411868
23-03-14-02,12.5,36,76,3.263820189237595,3.2368779829519463,3.1941380538340045,3.3335023246411852,0.06968213540359026
23-03-14-02,12.5,36,77,3.267392557859421,3.2440534761111985,3.200923144935936,3.333861970782906,0.06646941292348467
23-03-14-02,12.5,36,78,3.2640282750129708,3.2510677570935456,3.201878574749982,3.3261779752759595,0.06214970026298871
23-03-14-02,12.5,36,79,3.26887732744217,3.2579232897077293,3.2080357826283086,3.3297188722560316,0.06084154481386144
23-03-14-02,12.5,36,80,3.284193348884583,3.2646277695538926,3.2204418897628577,3.3479448080063086,0.06375145912172527
23-03-14-02,12.5,36,81,3.290621185302735,3.271183143345114,3.223629449130499,3.3576129214749715,0.06699173617223636
23-03-14-02,12.5,36,82,3.29459342956543,3.2775949166293237,3.230874652737508,3.3583122063933524,0.06371877682792232
23-03-14-02,12.5,36,83,3.3021213173866273,3.283869081632718,3.243748735619156,3.3604938991540987,0.0583725817674713
23-03-14-02,12.5,36,84,3.2902097523212435,3.2900075850683774,3.2421890875217314,3.3382304171207555,0.04802066479951196
23-03-14-02,12.5,36,85,3.304870367050171,3.296017240432081,3.2359300874138253,3.3738106466865165,0.06894027963634577
23-03-14-02,12.5,36,86,3.31078639626503,3.3019013175934533,3.2475018152619546,3.3740709772681052,0.06328458100307545
23-03-14-02,12.5,36,87,3.332217746973038,3.307664789796066,3.266311906320056,3.3981235876260203,0.06590584065298206
23-03-14-02,12.5,36,88,3.332966774702073,3.313311961100868,3.2670312227344827,3.3989023266696634,0.0659355519675904
23-03-14-02,12.5,36,89,3.3498854756355287,3.3188460101253097,3.2796569006827747,3.4201140505882828,0.07022857495275413
23-03-14-02,12.5,36,90,3.3501701235771177,3.3242726857564544,3.2798753240187914,3.420464923135444,0.07029479955832621
23-03-14-02,12.5,36,91,3.3392706811428075,3.3295951666117527,3.2620713043245506,3.4164700579610643,0.07719937681825667
23-03-14-02,12.5,36,92,3.3537101984024047,3.3348181521782476,3.2795004532333634,3.427919943571446,0.0742097451690414
23-03-14-02,12.5,36,93,3.3651779413223273,3.339946007351673,3.2924451139782382,3.4379107686664163,0.0727328273440892
23-03-14-02,12.5,36,94,3.3864506721496586,3.344982123671222,3.3099021411121856,3.4629992031871315,0.07654853103747314
23-03-14-02,12.5,36,95,3.3693947732448586,3.349929314745642,3.290885703586892,3.447903842902825,0.07850906965796647
23-03-14-02,12.5,36,96,3.379676306247712,3.3547939226011385,3.307859341392062,3.451493271103362,0.07181696485565016
23-03-14-02,12.5,36,97,3.3680114746093754,3.3595774528986087,3.2969113565428563,3.4391115926758946,0.07110011806651928
23-03-14-02,12.5,36,98,3.386941456794739,3.364284544290312,3.3022057302210754,3.471677183368403,0.08473572657366357
23-03-14-02,12.5,36,99,3.370731639862061,3.3689160180458297,3.2828794708024107,3.458583808921711,0.08785216905964988
23-03-14-02,12.5,36,100,3.374429100751877,3.3734808472957627,3.286002020367901,3.4628561811358534,0.08842708038397609
23-03-14-02,12.5,36,101,3.3916300654411318,3.3779777849270443,3.3143112685812537,3.46894886230101,0.07731879685987793
23-03-14-02,12.5,36,102,3.404151242971421,3.3824113631310633,3.316548217937164,3.491754268005678,0.0876030250342569
23-03-14-02,12.5,36,103,3.393009793758393,3.3867854753339786,3.2996242660213957,3.48639532149539,0.09338552773699707
23-03-14-02,12.5,36,104,3.393467873334885,3.3911024636749643,3.2995705708577625,3.4873651758120077,0.09389730247712277
23-03-14-02,12.5,36,105,3.4109793484210975,3.3953648223801536,3.323040299452988,3.498918397389207,0.08793904896810943
23-03-14-02,12.5,36,106,3.4162110149860387,3.3995765361278814,3.3288938445755374,3.50352818539654,0.08731717041050134
23-03-14-02,12.5,36,107,3.418499368429184,3.4037396428834024,3.3334659578194765,3.503532779038891,0.08503341060970733
23-03-14-02,12.5,36,108,3.4052087783813474,3.407857914403309,3.328377256361211,3.4820403004014837,0.07683152202013614
23-03-14-02,12.5,36,109,3.4242238223552706,3.411932628218059,3.3575826420221855,3.4908650026883556,0.0666411803330853
23-03-14-02,12.5,36,110,3.4261514782905573,3.4159671910755427,3.3598227657534494,3.4924801908276653,0.06632871253710809
23-03-14-02,12.5,36,111,3.4258797347545626,3.419963640941014,3.359502455497045,3.4922570140120803,0.06637727925751753
23-03-14-02,12.5,36,112,3.4147467374801637,3.4239249587188776,3.3578028643248636,3.4716906106354637,0.05694387315530006
23-03-14-02,12.5,36,113,3.431157183647157,3.427852634861334,3.389134920856376,3.4731794464379377,0.04202226279078113
23-03-14-02,12.5,36,114,3.41804890036583,3.431749528603219,3.3792721606972664,3.4568256400343937,0.03877673966856346
23-03-14-02,12.5,36,115,3.416678613424301,3.43561852959676,3.3791456056733638,3.454211621175238,0.037533007750937084
23-03-14-02,12.5,36,116,3.423356187343597,3.4394587557375935,3.3788691606296983,3.467843214057496,0.044487026713898696
23-03-14-02,12.5,36,117,3.4393134236335756,3.4432763817562684,3.398085795797922,3.4805410514692294,0.04122762783565388
23-03-14-02,12.5,36,118,3.449632781744004,3.4470700692875424,3.4077915116487136,3.4914740518392944,0.041841270095290525
23-03-14-02,12.5,36,119,3.4526258230209352,3.4508432250793053,3.4083392377110178,3.4969124083308527,0.04428658530991758
23-03-14-02,12.5,36,120,3.4653571486473087,3.454596092470691,3.413468447575857,3.51724584971876,0.05188870107145149
23-03-14-02,12.5,36,121,3.4656849980354307,3.458332321548725,3.414120070358092,3.5172499257127696,0.051564927677339015
23-03-14-02,12.5,36,122,3.46782032251358,3.4620535244351758,3.417904235576236,3.517736409450924,0.04991608693734388
23-03-14-02,12.5,36,123,3.4877340018749234,3.465759457790908,3.4119081386919943,3.5635598650578526,0.07582586318292914
23-03-14-02,12.5,36,124,3.4927972912788396,3.469452463755096,3.4236700517384464,3.561924530819233,0.06912723954039329
23-03-14-02,12.5,36,125,3.492572927474976,3.473134397788644,3.4232879223066583,3.5618579326432935,0.06928500516831744
23-03-14-02,12.5,36,126,3.507600247859955,3.4768060203263484,3.4242984313652465,3.590902064354663,0.08330181649470833
23-03-14-02,12.5,36,127,3.50940603017807,3.4804699168465185,3.4260415285156873,3.592770531840453,0.08336450166238275
23-03-14-02,12.5,36,128,3.5095804452896115,3.484126391523072,3.4262370386235976,3.5929238519556255,0.08334340666601407
23-03-14-02,12.5,36,129,3.51664223074913,3.4877769348082115,3.4313329171897333,3.601951544308527,0.08530931355939655
23-03-14-02,12.5,36,130,3.5041732549667355,3.4914216987888955,3.4157927517001894,3.5925537582332816,0.08838050326654595
23-03-14-02,12.5,36,131,3.5110393106937403,3.4950623564216774,3.4272201913252394,3.5948584300622413,0.08381911936850085
23-03-14-02,12.5,36,132,3.5342561364173886,3.498701097758772,3.442077477551373,3.626434795283404,0.09217865886601567
23-03-14-02,12.5,36,133,3.5264690756797794,3.502338865739326,3.4422219367681817,3.610716214591377,0.0842471389115979
23-03-14-02,12.5,36,134,3.5282430648803706,3.5059748086763682,3.446102457853547,3.6103836719071944,0.08214060702682366
23-03-14-02,12.5,36,135,3.5372476994991304,3.509611998726477,3.460177220324594,3.614318178673667,0.07707047917453641
23-03-14-02,12.5,36,136,3.5227863967418673,3.5132496754548557,3.4544822932128927,3.591090500270842,0.06830410352897444
23-03-14-02,12.5,36,137,3.5150894582271577,3.5168896639050167,3.4427362289154084,3.587442687538907,0.07235322931174944
23-03-14-02,12.5,36,138,3.5336610674858098,3.5205314773986895,3.445404591082354,3.6219175438892655,0.0882564764034557
23-03-14-02,12.5,36,139,3.5276672601699834,3.524178522683764,3.440178996222098,3.615155524117869,0.08748826394788521
23-03-14-02,12.5,36,140,3.554309076070786,3.527829035551511,3.46124511674734,3.647373035394232,0.09306395932344586
23-03-14-02,12.5,36,141,3.5650813579559335,3.531484597706309,3.474492272472452,3.655670443439415,0.09058908548348152
23-03-14-02,12.5,36,142,3.5474538624286662,3.535146334591656,3.46207628811161,3.6328314367457226,0.08537757431705617
23-03-14-02,12.5,36,143,3.5395425796508797,3.538815037059741,3.45400041228809,3.6250847470136693,0.08554216736278974
23-03-14-02,12.5,36,144,3.5653099656105045,3.542490522606213,3.475693554089729,3.65492637713128,0.08961641152077557
23-03-14-02,12.5,36,145,3.5619868516922004,3.546174737944151,3.4706326676358095,3.6533410357485914,0.09135418405639104
23-03-14-02,12.5,36,146,3.5589760422706607,3.5498669834735423,3.465222348291773,3.6527297362495483,0.09375369397888758
23-03-14-02,12.5,36,147,3.5746823251247406,3.5535675329509138,3.488768746042905,3.660595904206576,0.08591357908183549
23-03-14-02,12.5,36,148,3.552419835329056,3.55727824183717,3.4694421732573666,3.6353974974007457,0.0829776620716895
23-03-14-02,12.5,36,149,3.5717690289020543,3.56100041808016,3.478554287970246,3.6649837698338628,0.09321474093180869
23-03-14-02,12.5,36,150,3.554831606149674,3.5647325712276836,3.4702081668668017,3.6394550454325465,0.0846234392828724
23-03-14-02,12.5,36,151,3.55308445096016,3.5684759788101985,3.469077818890411,3.637091083029909,0.08400663206974902
23-03-14-02,12.5,36,152,3.571824228763581,3.572231735853812,3.4823334743420618,3.6613149831851,0.08949075442151914
23-03-14-02,12.5,36,153,3.5892926633358004,3.5759995381846057,3.4980720809091737,3.680513245762427,0.09122058242662696
23-03-14-02,12.5,36,154,3.581188827753068,3.579782275454807,3.4963526529309634,3.6660250025751724,0.08483617482210437
23-03-14-02,12.5,36,155,3.585461246967316,3.5835763279947837,3.5038200980471848,3.667102395887447,0.08164114892013102
23-03-14-02,12.5,36,156,3.598910582065583,3.5873853154741675,3.5265761166704253,3.6712450474607405,0.07233446539515753
23-03-14-02,12.5,36,157,3.612053126096726,3.5912093899799187,3.529414928500275,3.694691323693177,0.08263819759645087
23-03-14-02,12.5,36,158,3.6271278560161595,3.5950492815294415,3.5608576771279212,3.6933980349043978,0.06627017888823815
23-03-14-02,12.5,36,159,3.606135821342469,3.5989033323748796,3.534935634873786,3.6773360078111517,0.07120018646868281
23-03-14-02,12.5,36,160,3.623207426071168,3.6027741888293248,3.553362184235736,3.6930526679066,0.06984524183543207
23-03-14-02,12.5,36,161,3.6214170515537267,3.6066625657014866,3.5501438664305134,3.69269023667694,0.0712731851232132
23-03-14-02,12.5,36,162,3.6315585076808934,3.6105673071304736,3.546558652212745,3.716558363149042,0.08499985546814859
23-03-14-02,12.5,36,163,3.623010569810867,3.614490603168501,3.538699751329181,3.7073213882925535,0.08431081848168616
23-03-14-02,12.5,36,164,3.6373593449592594,3.618431541293812,3.5440598203218956,3.730658869596623,0.09329952463736381
23-03-14-02,12.5,36,165,3.6515673995018005,3.6223916423760003,3.5631120057928176,3.7400227932107835,0.08845539370898282
23-03-14-02,12.5,36,166,3.667741441726685,3.626371028084634,3.5744147982961634,3.7610680851572065,0.09332664343052158
23-03-14-02,12.5,36,167,3.6704327821731573,3.630370245932766,3.574930779019595,3.7659347853267193,0.09550200315356208
23-03-14-02,12.5,36,168,3.6712677597999575,3.6343903301117195,3.576226340086845,3.76630917951307,0.0950414197131123
23-03-14-02,12.5,36,169,3.6844362020492554,3.6384314631258468,3.6072019226276537,3.761670481470857,0.07723427942160177
23-03-14-02,12.5,36,170,3.6971177577972414,3.6424930366273096,3.6095616915084703,3.7846738240860125,0.08755606628877106
23-03-14-02,12.5,36,171,3.710213148593903,3.6465772406683232,3.6357692615499806,3.7846570356378253,0.07444388704392235
23-03-14-02,12.5,36,172,3.704503512382508,3.6506840144141033,3.6337600388915487,3.775246985873467,0.07074347349095904
23-03-14-02,12.5,36,173,3.704863357543946,3.654813966212487,3.6346894131148044,3.7750373019730876,0.07017394442914174
23-03-14-02,12.5,36,174,3.688827246427537,3.6589673394026105,3.6143377454486147,3.763316747406459,0.07448950097892194
23-03-14-02,12.5,36,175,3.704398304224015,3.663144073149689,3.617239491627523,3.7915571168205076,0.08715881259649232
23-03-14-02,12.5,36,176,3.6930182874202733,3.6673450799754788,3.607479257907871,3.7785573169326754,0.08553902951240215
23-03-14-02,12.5,36,177,3.694733738899232,3.671571880749573,3.607732030771679,3.7817354470267848,0.08700170812755276
23-03-14-02,12.5,36,178,3.7005028605461123,3.675823623785,3.6166275334164286,3.784378187675796,0.08387532712968351
23-03-14-02,12.5,36,179,3.705158388614655,3.680100674090462,3.6242403129074914,3.7860764643218188,0.08091807570716357
23-03-14-02,12.5,36,180,3.707982671260834,3.684405708396443,3.622687515990885,3.7932778265307827,0.08529515526994864
23-03-14-02,12.5,36,181,3.7112866401672364,3.688736536650729,3.626188343224385,3.796384937110088,0.08509829694285174
23-03-14-02,12.5,36,182,3.7131501257419592,3.6930938888707248,3.6275505887648656,3.798749662719053,0.08559953697709384
23-03-14-02,12.5,36,183,3.72146292924881,3.6974797117695095,3.6441043942538176,3.7988214642438027,0.07735853499499258
23-03-14-02,12.5,36,184,3.7297770678997044,3.701893214494895,3.6623962447527476,3.7971578910466612,0.06738082314695677
23-03-14-02,12.5,36,185,3.7350286126136782,3.7063345187164485,3.6579022019137035,3.812155023313653,0.07712641069997465
23-03-14-02,12.5,36,186,3.7393481731414795,3.7108054494776823,3.6657462182186777,3.8129501280642812,0.07360195492280157
23-03-14-02,12.5,36,187,3.7453123450279238,3.715304546743787,3.6667329304794323,3.8238917595764153,0.07857941454849167
23-03-14-02,12.5,36,188,3.7456237196922304,3.7198326013669503,3.6672973160574633,3.8239501233269975,0.0783264036347671
23-03-14-02,12.5,36,189,3.7642885208129884,3.724389978355876,3.6831215088616625,3.8454555327643143,0.08116701195132575
23-03-14-02,12.5,36,190,3.7613429665565494,3.728977955241021,3.682830325593044,3.8398556075200547,0.07851264096350552
23-03-14-02,12.5,36,191,3.7594939768314366,3.7335944028049552,3.6798453631963017,3.8391425904665715,0.0796486136351348
23-03-14-02,12.5,36,192,3.773006653785706,3.7382419977781636,3.685932975279714,3.860080332291698,0.08707367850599189
23-03-14-02,12.5,36,193,3.7887940347194675,3.7429190976214843,3.7061611473864895,3.8714269220524455,0.08263288733297808
23-03-14-02,12.5,36,194,3.8097806930541993,3.7476261890131877,3.7307870118995785,3.88877437420882,0.07899368115462084
23-03-14-02,12.5,36,195,3.8011020123958588,3.75236321111849,3.7270896891034635,3.875114335688254,0.07401232329239532
23-03-14-02,12.5,36,196,3.804302650690079,3.757131258963499,3.7342632386567782,3.8743420627233798,0.07003941203330077
23-03-14-02,12.5,36,197,3.8095952272415166,3.7619278991568645,3.735504245035957,3.883686209447076,0.07409098220555956
23-03-14-02,12.5,36,198,3.8192705988883975,3.766754895907315,3.756919657258687,3.881621540518108,0.06235094162971034
23-03-14-02,12.5,36,199,3.816472101211548,3.771612431719202,3.755416151761059,3.877528050662037,0.06105594945048899
23-03-14-02,12.5,36,200,3.807867163419724,3.7764995332359854,3.7420422993046416,3.873692027534806,0.0658248641150822
23-03-14-02,12.5,36,201,3.8176149189472204,3.781415774614179,3.7616183326392933,3.8736115052551474,0.05599658630792707
23-03-14-02,12.5,36,202,3.822638839483262,3.786359330810271,3.7595057258370748,3.8857719531294492,0.06313311364618703
23-03-14-02,12.5,36,203,3.82404072880745,3.7913342169199877,3.760473026671627,3.8876084309432732,0.0635677021358233
23-03-14-02,12.5,36,204,3.825529402494431,3.7963353836562796,3.7602775934531305,3.8907812115357316,0.06525180904130073
23-03-14-02,12.5,36,205,3.8283294022083285,3.801364351888739,3.7633773923735165,3.8932814120431405,0.06495200983481182
23-03-14-02,12.5,36,206,3.8401052832603457,3.8064214866260695,3.7841186205892328,3.8960919459314587,0.055986662671112755
23-03-14-02,12.5,36,207,3.8337010741233826,3.8115039286334342,3.78000975133768,3.8873923969090853,0.05369132278570292
23-03-14-02,12.5,36,208,3.8356688976287843,3.8166137462934815,3.7836459984777755,3.887691796779793,0.05202289915100892
23-03-14-02,12.5,36,209,3.850689309835434,3.8217472286844028,3.7825743071781455,3.918804312492722,0.06811500265728837
23-03-14-02,12.5,36,210,3.8729926228523253,3.826905957510575,3.8104558692444366,3.935529376460214,0.06253675360788882
23-03-14-02,12.5,36,211,3.8870100677013393,3.832087621050216,3.8267211571696236,3.947298978233055,0.06028891053171552
23-03-14-02,12.5,36,212,3.88406851887703,3.8372905159293818,3.8252421377299233,3.9428949000241365,0.058826381147106664
23-03-14-02,12.5,36,213,3.8942475914955144,3.8425184139046635,3.833426145373262,3.9550690376177666,0.0608214461222524
23-03-14-02,12.5,36,214,3.882695579528809,3.8477649273237695,3.8145069032735655,3.9508842557840524,0.06818867625524344
23-03-14-02,12.5,36,215,3.888487386703492,3.8530307253693197,3.8222525504940132,3.9547222229129706,0.06623483620947856
23-03-14-02,12.5,36,216,3.8992571175098423,3.858315808041315,3.831887954691178,3.9666262803285064,0.06736916281866397
23-03-14-02,12.5,36,217,3.9011843621730806,3.8636181069571083,3.835731900027132,3.9666368243190293,0.06545246214594856
23-03-14-02,12.5,36,218,3.926133441925049,3.8689352495601335,3.856687748812091,3.995579135038007,0.06944569311295822
23-03-14-02,12.5,36,219,3.9112612843513492,3.8742674183547416,3.8396183867057805,3.982904181996918,0.07164289764556872
23-03-14-02,12.5,36,220,3.9119019925594336,3.8796131533061233,3.8398254083067793,3.983978576812088,0.07207658425265412
23-03-14-02,12.5,36,221,3.913129669427872,3.8849705077011993,3.8404785890147157,3.985780749841028,0.07265108041315595
23-03-14-02,12.5,36,222,3.9244953632354735,3.890337595661673,3.8460580332954333,4.002932693175514,0.07843732994004014
23-03-14-02,12.5,36,223,3.911635237932205,3.8957130788223022,3.8283338236575073,3.9949366522069027,0.08330141427469777
23-03-14-02,12.5,36,224,3.933398103713989,3.901096044661332,3.856658852431081,4.010137354996896,0.07673925128290764
23-03-14-02,12.5,36,225,3.9354988574981693,3.9064842422917625,3.859642548037145,4.011355166959193,0.07585630946102416
23-03-14-02,12.5,36,226,3.9193762540817265,3.9118756033309476,3.83293178283213,4.005820725331323,0.08644447124959641
23-03-14-02,12.5,36,227,3.9209345579147343,3.9172689110832124,3.835734854648308,4.006134261181161,0.08519970326642635
23-03-14-02,12.5,36,228,3.916141813993455,3.9226628271833146,3.8371719633678363,3.9951116646190736,0.0789698506256188
23-03-14-02,12.5,36,229,3.9231022655963907,3.928054249057283,3.848754512412197,3.9974500187805844,0.07434775318419368
23-03-14-02,12.5,36,230,3.916754305362702,3.9334427508616328,3.843417342027548,3.9900912686978556,0.07333696333515358
23-03-14-02,12.5,36,231,3.931443721055985,3.9388257775354454,3.8399505998486805,4.02293684226329,0.09149312120730459
23-03-14-02,12.5,36,232,3.9249884843826295,3.944200409009103,3.8373592343933773,4.012617734371881,0.08762924998925196
23-03-14-02,12.5,36,233,3.9522475183010104,3.9495660369347667,3.858354817200711,4.04614021940131,0.09389270110029958
23-03-14-02,12.5,36,234,3.9331982493400575,3.9549191328949806,3.8332582236399295,4.033138275040185,0.09994002570012792
23-03-14-02,12.5,36,235,3.9468204438686367,3.9602596360549613,3.8414418407895616,4.052199046947711,0.1053786030790751
23-03-14-02,12.5,36,236,3.9626899659633636,3.9655835313189813,3.870462207224908,4.054917724701819,0.09222775873845525
23-03-14-02,12.5,36,237,3.988233733177185,3.970890332008771,3.8928340254280713,4.083633440926298,0.09539970774911342
23-03-14-02,12.5,36,238,3.976292741298676,3.9761771180547107,3.8759284068043955,4.076657075792957,0.10036433449428063
23-03-14-02,12.5,36,239,3.9955436050891877,3.9814413343958845,3.8925560164184234,4.098531193759952,0.10298758867076413
23-03-14-02,12.5,36,240,3.9963277637958527,3.9866813993279138,3.894043596482508,4.098611931109198,0.10228416731334458
23-03-14-02,12.5,36,241,3.97085525393486,3.9918960961551244,3.865735814823613,4.075974693046107,0.10511943911124713
23-03-14-02,12.5,36,242,3.973113095760345,3.9970815314513577,3.868233353504953,4.077992838015737,0.10487974225539219
23-03-14-02,12.5,36,243,3.962170070409775,4.002237522712262,3.8652521588509616,4.059087981968588,0.0969179115588132
23-03-14-02,12.5,36,244,3.987930417060853,4.007361271537785,3.899210495314448,4.076650338807258,0.08871992174640472
23-03-14-02,12.5,36,245,3.986884105205536,4.0124494320148205,3.89883264821126,4.074935562199812,0.08805145699427627
23-03-14-02,12.5,36,246,3.9860768699646,4.017501699969452,3.8976750704567835,4.074478669472416,0.08840179950781638
23-03-14-02,12.5,36,247,3.982402005195618,4.022515702845112,3.898795081361006,4.066008929030231,0.08360692383461216
23-03-14-02,12.5,36,248,3.9823378348350533,4.0274883380678315,3.8986535586328603,4.066022111037246,0.08368427620219306
23-03-14-02,12.5,36,249,3.989970531463624,4.032419848976743,3.8937265765250157,4.086214486402232,0.09624395493860821
23-03-14-02,12.5,36,250,4.020473478635153,4.037306889658742,3.9081206840995555,4.132826273170751,0.11235279453559743
23-03-14-02,12.5,36,251,4.029140572150549,4.042147574235534,3.927887978897136,4.130393165403962,0.10125259325341338
23-03-14-02,12.5,36,252,4.052843169768652,4.046940260167957,3.9405683327139127,4.165118006823391,0.11227483705473927
23-03-14-02,12.5,36,253,4.037836842139562,4.051684764951659,3.908885850213177,4.166787834065947,0.1289509919263853
23-03-14-02,12.5,36,254,4.051917473872503,4.056377195160482,3.912490227572961,4.191344720172045,0.13942724629954176
23-03-14-02,12.5,36,255,4.043365178902945,4.061017915803127,3.9007984154353044,4.185931942370584,0.1425667634676401
23-03-14-02,12.5,36,256,4.0591710348924,4.065603885140409,3.9197527333815763,4.198589336403224,0.13941830151082388
23-03-14-02,12.5,36,257,4.067650903066,4.070134981502759,3.924803594395303,4.210498211736697,0.14284730867069706
23-03-14-02,12.5,36,258,4.098570303916931,4.074609866524937,3.966355234250929,4.2307853735829335,0.13221506966600222
23-03-14-02,12.5,36,259,4.09711288690567,4.079027810189535,3.9656409412884828,4.228584832522857,0.13147194561718728
23-03-14-02,12.5,36,260,4.090743755499522,4.083386196600854,3.9635585004539458,4.217929010545099,0.12718525504557654
23-03-14-02,12.5,36,261,4.112651150623957,4.087684539080624,3.9964100053384133,4.228892295909501,0.11624114528554402
23-03-14-02,12.5,36,262,4.097895033359528,4.091923385141898,3.9855396894309556,4.2102503772881,0.11235534392857226
23-03-14-02,12.5,36,263,4.120149240493775,4.096101213915084,4.046415629149903,4.193882851837646,0.07373361134387121
23-03-14-02,12.5,36,264,4.1190171794096635,4.100217964565397,4.046676629643351,4.191357729175976,0.07234054976631231
23-03-14-02,12.5,36,265,4.126432843605677,4.104272907075433,4.069269800684941,4.183595886526414,0.05716304292073677
23-03-14-02,12.5,36,266,4.133656938473384,4.108265737271273,4.075455927594538,4.191857949352229,0.05820101087884541
23-03-14-02,12.5,36,267,4.123582878510158,4.112195360126808,4.062657157806271,4.184508599214045,0.060925720703886924
23-03-14-02,12.5,36,268,4.1290503907203675,4.116064148198607,4.060407870152606,4.197692911288129,0.06864252056776174
23-03-14-02,12.5,36,269,4.123185728788377,4.119870215608371,4.054743337115981,4.191628120460773,0.06844239167239584
23-03-14-02,12.5,36,270,4.138087251186372,4.123614839886561,4.0517393258527425,4.224435176520001,0.08634792533362964
23-03-14-02,12.5,36,271,4.141627624034882,4.127298142702743,4.054128046901329,4.229127201168435,0.08749957713355229
23-03-14-02,12.5,36,272,4.1530237571398425,4.130921097413457,4.069352903206586,4.236694611073099,0.0836708539332563
23-03-14-02,12.5,36,273,4.184319590727489,4.134484555705676,4.084725036924384,4.283914144530593,0.09959455380310483
23-03-14-02,12.5,36,274,4.164594633579255,4.137990099283776,4.052112269189137,4.277076997969373,0.11248236439011838
23-03-14-02,12.5,36,275,4.191696418523788,4.141437363139056,4.082977806113987,4.30041503093359,0.1087186124098016
23-03-14-02,12.5,36,276,4.203325560887655,4.144827198958487,4.090916390701329,4.315734731073981,0.11240917018632583
23-03-14-02,12.5,36,277,4.213726926644643,4.148164108516067,4.110419307267967,4.317034546021319,0.10330761937667632
23-03-14-02,12.5,36,278,4.218887294133505,4.151446996785688,4.112888151739821,4.324886436527189,0.10599914239368453
23-03-14-02,12.5,36,279,4.228975515365601,4.154678053819564,4.130306537672981,4.327644493058221,0.09866897769262005
23-03-14-02,12.5,36,280,4.2171974587440495,4.157860199687315,4.120477291046456,4.313917626441643,0.0967201676975929
23-03-14-02,12.5,36,281,4.214456646442414,4.160994529415048,4.116506059447505,4.312407233437322,0.09795058699490859
23-03-14-02,12.5,36,282,4.216493258476258,4.164082503037573,4.119162983000838,4.313823533951678,0.09733027547542011
23-03-14-02,12.5,36,283,4.206879630088807,4.167127527302779,4.121326468003645,4.292432792173968,0.08555316208516103
23-03-14-02,12.5,36,284,4.222546049356461,4.170132643949853,4.16552537135949,4.279566727353431,0.05702067799697024
23-03-14-02,12.5,36,285,4.217315060297649,4.173098339657066,4.165304054496786,4.269326066098512,0.0520110058008629
23-03-14-02,12.5,36,286,4.217727808554968,4.176028629520142,4.165122734443794,4.270332882666142,0.05260507411117397
23-03-14-02,12.5,36,287,4.21393269499143,4.178926190269569,4.156588278256067,4.271277111726794,0.05734441673536297
23-03-14-02,12.5,36,288,4.186980207761129,4.181793211957558,4.1137334636176375,4.260226951904621,0.07324674414349153
23-03-14-02,12.5,36,289,4.202329516410828,4.184633344671136,4.113528187387554,4.291130845434101,0.08880132902327327
23-03-14-02,12.5,36,290,4.203481243848801,4.187448900132084,4.1148978904587965,4.292064597238805,0.0885833533900041
23-03-14-02,12.5,36,291,4.1996117719014485,4.190242798410021,4.108340525675842,4.290883018127055,0.0912712462256071
23-03-14-02,12.5,36,292,4.194129247268041,4.193019054600674,4.1011698044029545,4.287088690133127,0.09295944286508645
23-03-14-02,12.5,36,293,4.197118162711462,4.195779980425825,4.101154063038432,4.293082262384491,0.0959640996730293
23-03-14-02,12.5,36,294,4.223965177536011,4.198529104302931,4.10617089479329,4.341759460278733,0.11779428274272202
23-03-14-02,12.5,36,295,4.222486662467321,4.201269467971179,4.1048854125910585,4.340087912343583,0.11760124987626225
23-03-14-02,12.5,36,296,4.2074968870480856,4.20400484318716,4.090525902532645,4.3244678715635265,0.11697098451544093
23-03-14-02,12.5,36,297,4.227237587769827,4.20673790668136,4.108667771431314,4.34580740410834,0.11856981633851289
23-03-14-02,12.5,36,298,4.2480765755971275,4.2094718218625315,4.149950595594231,4.346202555600024,0.09812598000289599
23-03-14-02,12.5,36,299,4.24258204460144,4.2122097521394295,4.1490843813918,4.336079707811081,0.09349766320963983
23-03-14-02,12.5,36,300,4.250778088569642,4.2149551042599445,4.158499996925856,4.343056180213428,0.09227809164378611
23-03-14-02,12.5,36,301,4.250620525678,4.217711771650234,4.158117738483189,4.3431233128728115,0.09250278719481109
23-03-14-02,12.5,36,302,4.269701963265738,4.2204821877016485,4.182215917449007,4.357188009082469,0.0874860458167311
23-03-14-02,12.5,36,303,4.26538408001264,4.2232697591620765,4.17871099362259,4.35205716640269,0.08667308639005002
23-03-14-02,12.5,36,304,4.244979957739512,4.226076676083734,4.178101095424205,4.31185882005482,0.06687886231530697
23-03-14-02,12.5,36,305,4.266528628269832,4.2289076835797506,4.176762259718105,4.356294996821559,0.08976636855172669
23-03-14-02,12.5,36,306,4.256968007485072,4.231762416641425,4.151114718202633,4.36282129676751,0.10585328928243837
23-03-14-02,12.5,36,307,4.260732388893763,4.234647445425401,4.151878188647627,4.3695865891398995,0.10885420024613637
23-03-14-02,12.5,36,308,4.266144089301427,4.237563134940381,4.157330718202206,4.3749574604006485,0.10881337109922118
23-03-14-02,12.5,36,309,4.267871145804723,4.240514838647334,4.158421726841568,4.377320564767879,0.10944941896315545
23-03-14-02,12.5,36,310,4.277793496449788,4.243502313207124,4.16384756893178,4.391739423967795,0.11394592751800736
23-03-14-02,12.5,36,311,4.294285841385523,4.246529452045912,4.193458911830666,4.395112770940381,0.10082692955485725
23-03-14-02,12.5,36,312,4.28318593064944,4.24959844521591,4.181010880226172,4.385360981072708,0.10217505042326848
23-03-14-02,12.5,36,313,4.298178823391597,4.252711847778038,4.189376240516868,4.4069814062663255,0.10880258287472869
23-03-14-02,12.5,36,314,4.283029605547588,4.255871241436671,4.156377988029436,4.40968122306574,0.12665161751815185
23-03-14-02,12.5,36,315,4.286363192001979,4.259079546261429,4.155093331551664,4.417633052452294,0.1312698604503154
23-03-14-02,12.5,36,316,4.319739689032237,4.262339195643662,4.212793150257982,4.426686227806492,0.10694653877425538
23-03-14-02,12.5,36,317,4.310662374893824,4.265650432922504,4.20394230490763,4.417382444880018,0.10672006998619363
23-03-14-02,12.5,36,318,4.3382369697093965,4.269017151524115,4.2075656413744795,4.4689082980443136,0.13067132833491715
23-03-14-02,12.5,36,319,4.365966206789016,4.272439473118062,4.2151259847858595,4.516806428792173,0.15084022200315678
23-03-14-02,12.5,36,320,4.361316132545472,4.275920074434831,4.210050179113201,4.512582085977743,0.15126595343227126
23-03-14-02,12.5,36,321,4.389336377382278,4.279461267196202,4.22945143895577,4.549221315808787,0.15988493842650883
23-03-14-02,12.5,36,322,4.378449738025665,4.283061469697798,4.204389155136464,4.552510320914867,0.17406058288920126
23-03-14-02,12.5,36,323,4.37072194814682,4.286725548722319,4.196619319438217,4.544824576855423,0.1741026287086029
23-03-14-02,12.5,36,324,4.403942948579789,4.290453990948034,4.260163571321104,4.547722325838474,0.1437793772586848
23-03-14-02,12.5,36,325,4.383895504474641,4.294246309696674,4.238158709081024,4.529632299868257,0.14573679539361617
23-03-14-02,12.5,36,326,4.390637421607972,4.298105181698723,4.2435387656107615,4.537736077605183,0.14709865599721111
23-03-14-02,12.5,36,327,4.39555413722992,4.302031580310721,4.251701132752813,4.539407141707026,0.14385300447710694
23-03-14-02,12.5,36,328,4.358039546012879,4.306025140523965,4.214461092070938,4.50161799995482,0.143578453941941
23-03-14-02,12.5,36,329,4.344230312108993,4.310089634095047,4.218380079037123,4.470080545180863,0.12585023307187013
23-03-14-02,12.5,36,330,4.368193709850312,4.314222140954349,4.226208980256177,4.510178439444446,0.14198472959413436
23-03-14-02,12.5,36,331,4.355500090122223,4.3184260678497575,4.226437873514423,4.484562306730022,0.1290622166077992
23-03-14-02,12.5,36,332,4.403793013095855,4.322702266468247,4.284913504403638,4.522672521788072,0.11887950869221729
23-03-14-02,12.5,36,333,4.416795122623443,4.32705012846198,4.299045745060247,4.53454450018664,0.11774937756319698
23-03-14-02,12.5,36,334,4.415021967887879,4.3314705055179274,4.297025675155263,4.533018260620494,0.11799629273261564
23-03-14-02,12.5,36,335,4.433570313453674,4.335963640975225,4.3240538459291225,4.543086780978226,0.10951646752455127
23-03-14-02,12.5,36,336,4.447957164049148,4.340531603216521,4.328185197143929,4.567729130954367,0.11977196690521905
23-03-14-02,12.5,36,337,4.463421493768693,4.345173540554842,4.351211738877139,4.575631248660247,0.11220975489155414
23-03-14-02,12.5,36,338,4.5080772101879125,4.349889939668457,4.429698761633089,4.586455658742736,0.07837844855482334
23-03-14-02,12.5,36,339,4.523259317874908,4.354681773913907,4.441975599539147,4.60454303621067,0.08128371833576128
23-03-14-02,12.5,36,340,4.496303981542587,4.359548799952057,4.3922287870639485,4.600379176021225,0.1040751944786388
23-03-14-02,12.5,36,341,4.511220425367355,4.364492234478582,4.406123181543418,4.616317669191293,0.1050972438239375
23-03-14-02,12.5,36,342,4.506969887018204,4.3695119558239135,4.404519607774399,4.609420166262008,0.10245027924380447
23-03-14-02,12.5,36,343,4.505589807033539,4.374607842318484,4.4024928264907555,4.608686787576323,0.10309698054278364
23-03-14-02,12.5,36,344,4.527482169866562,4.3797809889884025,4.4279385652038785,4.627025774529245,0.09954360466268292
23-03-14-02,12.5,36,345,4.54488598704338,4.3850312741641,4.442605975163713,4.647165998923048,0.10228001187966769
23-03-14-02,12.5,36,346,4.53757796883583,4.390359062854279,4.436494525544919,4.638661412126741,0.10108344329091072
23-03-14-02,12.5,36,347,4.534036248922349,4.395764720067643,4.430282289270287,4.637790208574411,0.10375395965206244
23-03-14-02,12.5,36,348,4.5397688329219825,4.401247515786785,4.429137793304592,4.650399872539373,0.11063103961739074
23-03-14-02,12.5,36,349,4.505927741527558,4.4068092750552195,4.3717426553865995,4.640112827668517,0.13418508614095925
23-03-14-02,12.5,36,350,4.52190288901329,4.4124495111946755,4.4052163753461775,4.638589402680403,0.11668651366711268
23-03-14-02,12.5,36,351,4.515222358703613,4.418169075892125,4.400472444563974,4.629972272843252,0.11474991413963934
23-03-14-02,12.5,36,352,4.490124464035034,4.423967239130165,4.359866259155449,4.620382668914619,0.13025820487958495
23-03-14-02,12.5,36,353,4.504419672489166,4.429845339274035,4.371400564947069,4.637438780031263,0.13301910754209717
23-03-14-02,12.5,36,354,4.509230697154999,4.435802037958494,4.371702559207564,4.6467588351024345,0.1375281379474355
23-03-14-02,12.5,36,355,4.509354782104492,4.441840133583595,4.37170904334829,4.647000520860694,0.1376457387562017
23-03-14-02,12.5,36,356,4.521374678611756,4.447957801105824,4.37807503662291,4.664674320600602,0.14329964198884634
23-03-14-02,12.5,36,357,4.533233320713044,4.454158082264369,4.392197315428903,4.674269325997185,0.1410360052841408
23-03-14-02,12.5,36,358,4.546656739711762,4.460438300328746,4.385929687678624,4.707383791744899,0.16072705203313728
23-03-14-02,12.5,36,359,4.563781559467317,4.46680003700333,4.426144897685159,4.701418221249474,0.13763666178215794
23-03-14-02,12.5,36,360,4.562549531459809,4.473243778966394,4.423905663607972,4.701193399311647,0.13864386785183733
23-03-14-02,12.5,36,361,4.574352425336838,4.479770134565773,4.434921737929687,4.713783112743989,0.13943068740715037
23-03-14-02,12.5,36,362,4.573812770843506,4.486379225471035,4.433320623321185,4.714304918365826,0.1404921475223207
23-03-14-02,12.5,36,363,4.584714901447296,4.493071903369153,4.438935368762379,4.730494434132214,0.145779532684918
23-03-14-02,12.5,36,364,4.56913046836853,4.499849019947099,4.423652479830654,4.714608456906406,0.14547798853787638
23-03-14-02,12.5,36,365,4.576229214668275,4.506709480178765,4.425803314013641,4.726655115322909,0.1504259006546342
23-03-14-02,12.5,36,366,4.564964044094086,4.51365486576853,4.415636807691852,4.714291280496321,0.14932723640223447
23-03-14-02,12.5,36,367,4.574871873855591,4.520686271742499,4.422973772079733,4.726769975631449,0.15189810177585764
23-03-14-02,12.5,36,368,4.55163843035698,4.527803211422404,4.424552482165901,4.678724378548059,0.12708594819107896
23-03-14-02,12.5,36,369,4.566690474748612,4.5350065364952155,4.4449535055696066,4.688427443927618,0.12173696917900562
23-03-14-02,12.5,36,370,4.585743641853332,4.542297341987043,4.469922222671717,4.701565061034947,0.11582141918161534
23-03-14-02,12.5,36,371,4.602612316608429,4.54967489788048,4.469586549608379,4.735638083608479,0.1330257670000503
23-03-14-02,12.5,36,372,4.65051538348198,4.557142245914713,4.555744425709516,4.7452863412544435,0.09477095777246314
23-03-14-02,12.5,36,373,4.6325892388820655,4.564697439376665,4.532664137133373,4.732514340630758,0.09992510174869318
23-03-14-02,12.5,36,374,4.645774519443512,4.5723430333272495,4.5557679223779335,4.73578111650909,0.09000659706557781
23-03-14-02,12.5,36,375,4.650440955162048,4.580078541088199,4.556055102832012,4.744826807492084,0.0943858523300361
23-03-14-02,12.5,36,376,4.661881124973298,4.587904814346485,4.576409430420242,4.747352819526354,0.0854716945530559
23-03-14-02,12.5,36,377,4.671385174989701,4.595822826458647,4.581636620064098,4.761133729915303,0.08974855492560273
23-03-14-02,12.5,36,378,4.684640908241272,4.603833429111658,4.59723832952886,4.7720434869536845,0.08740257871241186
23-03-14-02,12.5,36,379,4.699475437402725,4.611935527279411,4.616903066070423,4.782047808735028,0.08257237133230245
23-03-14-02,12.5,36,380,4.715229552984238,4.620133014388065,4.6315159504102645,4.798943155558211,0.08371360257397364
23-03-14-02,12.5,36,381,4.69358668923378,4.628423457046269,4.608031489471861,4.779141888995699,0.08555519976191947
23-03-14-02,12.5,36,382,4.69058433175087,4.6368088019671045,4.607450540333289,4.77371812316845,0.08313379141758039
23-03-14-02,12.5,36,383,4.719372057914733,4.645290630854948,4.650272554669361,4.788471561160105,0.06909950324537222
23-03-14-02,12.5,36,384,4.734374362230301,4.653867848683692,4.669344061543109,4.7994046629174925,0.06503030068719162
23-03-14-02,12.5,36,385,4.728265589475631,4.662541793818579,4.662869808733254,4.793661370218008,0.06539578074237673
23-03-14-02,12.5,36,386,4.748116630315781,4.6713116145726366,4.681412376197071,4.814820884434492,0.06670425411871085
23-03-14-02,12.5,36,387,4.754985409975053,4.680180352685052,4.684635507296276,4.825335312653829,0.07034990267877597
23-03-14-02,12.5,36,388,4.774550896883011,4.689146669790581,4.688745808122815,4.860355985643207,0.08580508876019585
23-03-14-02,12.5,36,389,4.771366089582442,4.698212269263172,4.683713032049792,4.8590191471150925,0.08765305753265011
23-03-14-02,12.5,36,390,4.7709800720214846,4.707376056076715,4.683410917718901,4.858549226324068,0.08756915430258302
23-03-14-02,12.5,36,391,4.805014097690583,4.716640341952992,4.7294784525393245,4.880549742841841,0.07553564515125791
23-03-14-02,12.5,36,392,4.8236389636993415,4.726005491900707,4.742424822468017,4.904853104930666,0.08121414123132453
23-03-14-02,12.5,36,393,4.810269099473954,4.735468342511104,4.717960704879624,4.902577494068285,0.09230839459433017
23-03-14-02,12.5,36,394,4.83208789229393,4.745032787210343,4.7241725992367,4.94000318535116,0.10791529305723038
23-03-14-02,12.5,36,395,4.84846596121788,4.754698217650587,4.750329259563388,4.9466026628723725,0.09813670165449179
23-03-14-02,12.5,36,396,4.847383958101273,4.764462565449189,4.749120159959452,4.945647756243093,0.0982637981418204
23-03-14-02,12.5,36,397,4.854268592596055,4.774328872345334,4.755594871499427,4.952942313692684,0.09867372109662872
23-03-14-02,12.5,36,398,4.8373743951320645,4.784295069956377,4.737674987285189,4.93707380297894,0.09969940784687516
23-03-14-02,12.5,36,399,4.842411655187607,4.794362618317127,4.748326799023511,4.936496511351702,0.09408485616409593
23-03-14-02,12.5,36,400,4.858218038082122,4.8045290840362345,4.7613187729599,4.955117303204345,0.09689926512222206
23-03-14-02,12.5,36,401,4.8589460253715515,4.814797143844183,4.76148948063624,4.956402570106863,0.09745654473531115
23-03-14-02,12.5,36,402,4.833486968278884,4.825164242680058,4.7255760836425855,4.941397852915183,0.1079108846362984
23-03-14-02,12.5,36,403,4.83710476756096,4.835629893865587,4.733962563604059,4.94024697151786,0.10314220395690026
23-03-14-02,12.5,36,404,4.818634909391403,4.846195314096446,4.731332514568999,4.905937304213808,0.0873023948224042
23-03-14-02,12.5,36,405,4.825975900888443,4.8568580699812856,4.732575362499575,4.91937643927731,0.09340053838886793
23-03-14-02,12.5,36,406,4.86090286374092,4.867618039850538,4.719296906297942,5.0025088211838975,0.14160595744297752
23-03-14-02,12.5,36,407,4.853178864717483,4.878475102034636,4.711325027787679,4.995032701647287,0.1418538369298043
23-03-14-02,12.5,36,408,4.861601227521897,4.889427796498769,4.723352622179113,4.9998498328646805,0.1382486053427838
23-03-14-02,12.5,36,409,4.869003212451935,4.900474541538561,4.734621309963353,5.003385114940517,0.13438190248858173
23-03-14-02,12.5,36,410,4.8827569603919985,4.911615093814876,4.734809023713105,5.030704897070892,0.1479479366788942
23-03-14-02,12.5,36,411,4.893794226646423,4.922847993292905,4.738314915731001,5.049273537561845,0.15547931091542197
23-03-14-02,12.5,36,412,4.903396052122117,4.934170441572596,4.759050486616165,5.047741617628069,0.14434556550595162
23-03-14-02,12.5,36,413,4.901114827394486,4.945583898688758,4.753652047736601,5.048577607052371,0.14746277965788473
23-03-14-02,12.5,36,414,4.905155044794084,4.9570842278760985,4.759504847637887,5.050805241950281,0.1456501971561968
23-03-14-02,12.5,36,415,4.919380635023118,4.968671307465049,4.764920892740241,5.073840377305995,0.1544597422828767
23-03-14-02,12.5,36,416,4.908245545625687,4.980342704064259,4.7698109904559605,5.046680100795413,0.13843455516972633
23-03-14-02,12.5,36,417,4.948315984010697,4.99209647096065,4.78691045667545,5.109721511345944,0.16140552733524657
23-03-14-02,12.5,36,418,4.968010371923447,5.003931756467249,4.809081156654717,5.126939587192178,0.1589292152687302
23-03-14-02,12.5,36,419,4.957171761989594,5.015845275505736,4.786047390720728,5.12829613325846,0.17112437126886612
23-03-14-02,12.5,36,420,4.947931838035584,5.027834473015192,4.78146785990175,5.114395816169417,0.16646397813383398
23-03-14-02,12.5,36,421,4.948419153690338,5.039899592334752,4.7816590456086,5.115179261772076,0.16676010808173838
23-03-14-02,12.5,36,422,4.999954700469971,5.0520349149947466,4.816629254463496,5.183280146476445,0.1833254460064747
23-03-14-02,12.5,36,423,5.04184365272522,5.064242144369118,4.888361706425491,5.195325599024948,0.1534819462997282
23-03-14-02,12.5,36,424,5.084610211849213,5.0765153186490615,4.928862482792588,5.240357940905839,0.1557477290566252
23-03-14-02,12.5,36,425,5.069510662555695,5.088853707817172,4.906539348649996,5.2324819764613935,0.16297131390569855
23-03-14-02,12.5,36,426,5.045399188995362,5.101254391803829,4.867013569399309,5.223784808591415,0.17838561959605315
23-03-14-02,12.5,36,427,5.016866981983186,5.11371420720028,4.845128263960495,5.188605700005876,0.17173871802269094
23-03-14-02,12.5,36,428,5.010880684852601,5.126230598945607,4.838887380229676,5.182873989475525,0.17199330462292461
23-03-14-02,12.5,36,429,5.056491947174073,5.138801863665865,4.908106857332537,5.204877037015609,0.14838508984153623
23-03-14-02,12.5,36,430,5.087857472896577,5.151425202961003,4.924167137116167,5.251547808676986,0.1636903357804099
23-03-14-02,12.5,36,431,5.096696293354035,5.164096115057023,4.932802222999355,5.260590363708715,0.16389407035468073
23-03-14-02,12.5,36,432,5.101009011268617,5.176813991606089,4.931657726813466,5.270360295723767,0.16935128445515066
23-03-14-02,12.5,36,433,5.092232739925384,5.1895739658255025,4.921326837820182,5.263138642030587,0.1709059021052023
23-03-14-02,12.5,36,434,5.097106754779816,5.202375064358721,4.920176876501049,5.274036633058582,0.1769298782787665
23-03-14-02,12.5,36,435,5.1006044268608095,5.215212420423048,4.926786659328275,5.274422194393344,0.17381776753253417
23-03-14-02,12.5,36,436,5.1296217203140255,5.228085790679348,4.98144067544474,5.277802765183311,0.14818104486928552
23-03-14-02,12.5,36,437,5.154992830753326,5.240990551684056,5.022388919697092,5.287596741809559,0.13260391105623334
23-03-14-02,12.5,36,438,5.172437071800232,5.253924513384958,5.053694433945364,5.2911797096551,0.11874263785486792
23-03-14-02,12.5,36,439,5.183907151222229,5.266884269034165,5.0596875168834865,5.3081267855609715,0.1242196343387424
23-03-14-02,12.5,36,440,5.171496438980102,5.279867628579463,5.053991119233807,5.289001758726398,0.11750531974629592
23-03-14-02,12.5,36,441,5.174918377399444,5.2928721586295,5.0578755832853215,5.291961171513567,0.11704279411412224
23-03-14-02,12.5,36,442,5.179121887683868,5.30589396575812,5.055945668252354,5.302298107115382,0.12317621943151383
23-03-14-02,12.5,36,443,5.203337621688843,5.3189323199479155,5.089893516687723,5.316781726689963,0.11344410500111973
23-03-14-02,12.5,36,444,5.18713071346283,5.3319830844335945,5.082256732093818,5.292004694831842,0.1048739813690123
23-03-14-02,12.5,36,445,5.235619592666626,5.345044069162942,5.1348139523712515,5.336425232962,0.1008056402953746
23-03-14-02,12.5,36,446,5.246292316913605,5.358113084083741,5.153150612726527,5.339434021100683,0.09314170418707729
23-03-14-02,12.5,36,447,5.250036501884461,5.371187695804645,5.1587822662450185,5.341290737523903,0.09125423563944203
23-03-14-02,12.5,36,448,5.281098413467407,5.38426656596041,5.1768722784923975,5.385324548442417,0.10422613497500942
23-03-14-02,12.5,36,449,5.301938271522522,5.3973443410900686,5.178285799635109,5.425590743409934,0.12365247188741263
23-03-14-02,12.5,36,450,5.333112609386443,5.410422359558861,5.204666546497652,5.461558672275235,0.1284460628887918
23-03-14-02,12.5,36,451,5.353009724617004,5.4234967279406305,5.235756924428244,5.470262524805764,0.11725280018876018
23-03-14-02,12.5,36,452,5.362261772155763,5.436565986200565,5.2402211027739245,5.484302441537601,0.12204066938183779
23-03-14-02,12.5,36,453,5.394513547420503,5.449627944286451,5.260474972952255,5.52855212188875,0.13403857446824746
23-03-14-02,12.5,36,454,5.434741735458375,5.462679925467805,5.313819361821059,5.555664109095691,0.1209223736373161
23-03-14-02,12.5,36,455,5.427652907371521,5.475721929744625,5.305479516839454,5.549826297903588,0.12217339053206697
23-03-14-02,12.5,36,456,5.454944705963134,5.488749820351618,5.352225909171088,5.55766350275518,0.10271879679204605
23-03-14-02,12.5,36,457,5.467549526691436,5.5017650573235946,5.3896490032610584,5.545450050121814,0.07790052343037757
23-03-14-02,12.5,36,458,5.453849077224731,5.514763747234394,5.364864587404844,5.542833567044617,0.08898448981988691
23-03-14-02,12.5,36,459,5.449372732639312,5.527744916727476,5.361804835704974,5.5369406295736505,0.08756789693433796
23-03-14-02,12.5,36,460,5.448673629760742,5.540708809141978,5.361427748133033,5.5359195113884505,0.08724588162770862
23-03-14-02,12.5,36,461,5.448846232891083,5.553651287712603,5.361747783955352,5.535944681826814,0.087098448935731
23-03-14-02,12.5,36,462,5.456684207916259,5.566573812474163,5.365005398481343,5.548363017351176,0.0916788094349166
23-03-14-02,12.5,36,463,5.439743089675903,5.579474193374442,5.358729514434584,5.520756664917222,0.08101357524131883
23-03-14-02,12.5,36,464,5.4627708196640015,5.592351213717766,5.330376125315113,5.59516551401289,0.13239469434888865
23-03-14-02,12.5,36,465,5.492873525619507,5.605204630165,5.350193273446667,5.635553777792348,0.1426802521728405
23-03-14-02,12.5,36,466,5.512047302722932,5.618032982681333,5.357620338188491,5.666474267257373,0.15442696453444027
23-03-14-02,12.5,36,467,5.544743204116822,5.630835541249361,5.394275377631302,5.695211030602342,0.15046782648552023
23-03-14-02,12.5,36,468,5.569262194633485,5.6436118191908164,5.437883958445721,5.700640430821248,0.13137823618776293
23-03-14-02,12.5,36,469,5.583639740943909,5.65636157316656,5.457555216882942,5.709724265004875,0.12608452406096657
23-03-14-02,12.5,36,470,5.588818204402924,5.6690840731591905,5.465833588256356,5.711802820549492,0.12298461614656837
23-03-14-02,12.5,36,471,5.631091380119324,5.681778345812166,5.516441317667866,5.7457414425707825,0.11465006245145841
23-03-14-02,12.5,36,472,5.655133628845215,5.694444391125488,5.53610256166609,5.77416469602434,0.11903106717912534
23-03-14-02,12.5,36,473,5.681809103488922,5.70708099240348,5.592847161976021,5.770771045001823,0.08896194151290046
23-03-14-02,12.5,36,474,5.649697494506836,5.7196896096809535,5.553176981383848,5.746218007629825,0.09652051312298883
23-03-14-02,12.5,36,475,5.63693790435791,5.732268782923097,5.536303128150549,5.737572680565271,0.10063477620736119
23-03-14-02,12.5,36,476,5.619003748893737,5.744819242147317,5.513445739468434,5.724561758319041,0.10555800942530363
23-03-14-02,12.5,36,477,5.646051204204559,5.757339283979668,5.502280742267056,5.789821666142062,0.14377046193750345
23-03-14-02,12.5,36,478,5.6633383393287655,5.769830611794095,5.519373094509347,5.807303584148184,0.14396524481941833
23-03-14-02,12.5,36,479,5.679143011569977,5.782292738912329,5.534223267025916,5.824062756114038,0.14491974454406115
23-03-14-02,12.5,36,480,5.6847828269004825,5.794724205299557,5.544457696072907,5.825107957728058,0.14032513082757522
23-03-14-02,12.5,36,481,5.702976512908935,5.807128904381941,5.539311982131169,5.866641043686702,0.163664530777766
23-03-14-02,12.5,36,482,5.728327095508575,5.819502699394187,5.536730928423749,5.919923262593402,0.19159616708482657
23-03-14-02,12.5,36,483,5.74474015235901,5.831848267066778,5.550578074401659,5.938902230316361,0.1941620779573512
23-03-14-02,12.5,36,484,5.788663256168366,5.844165120721446,5.609494942449837,5.967831569886895,0.17916831371852887
23-03-14-02,12.5,36,485,5.834037733078004,5.856452773679919,5.664429990673584,6.003645475482424,0.16960774240442
23-03-14-02,12.5,36,486,5.88002588748932,5.868713659333547,5.74587287629685,6.014178898681791,0.13415301119247008
23-03-14-02,12.5,36,487,5.875659859180452,5.880946074308387,5.74295368158591,6.008366036774993,0.13270617759454126
23-03-14-02,12.5,36,488,5.8701313018798835,5.893152208656651,5.731006906917514,6.009255696842253,0.13912439496236934
23-03-14-02,12.5,36,489,5.90624384880066,5.905330602343531,5.754371320445505,6.058116377155815,0.15187252835515536
23-03-14-02,12.5,36,490,5.934898364543915,5.917484662116916,5.822831645878577,6.046965083209252,0.11206671866533728
23-03-14-02,12.5,36,491,5.938715100288391,5.929611224568053,5.824552702497731,6.052877498079051,0.11416239779066016
23-03-14-02,12.5,36,492,5.957454442977905,5.941712966427422,5.816319403780376,6.098589482175434,0.14113503919752904
23-03-14-02,12.5,36,493,5.9656932830810545,5.953789157677623,5.8288033717494265,6.1025831944126825,0.13688991133162798
23-03-14-02,12.5,36,494,5.992858493328095,5.965841988370869,5.841072733646749,6.1446442530094405,0.15178575968134547
23-03-14-02,12.5,36,495,6.012629270553589,5.977870241811485,5.8486240121123805,6.176634528994797,0.16400525844120847
23-03-14-02,12.5,36,496,6.037352037429809,5.989876108051685,5.863326480481199,6.211377594378419,0.17402555694861063
23-03-14-02,12.5,36,497,6.060918354988098,6.001859830430604,5.891152997938517,6.230683712037679,0.16976535704958087
23-03-14-02,12.5,36,498,6.092859029769898,6.013822382304783,5.973924214119568,6.211793845420229,0.11893481565033051
23-03-14-02,12.5,36,499,6.064289963245392,6.025762303639412,5.923102218027459,6.2054777084633255,0.1411877452179335
23-03-14-02,12.5,36,500,6.101363575458527,6.037682757843244,5.964697024473984,6.23803012644307,0.13666655098454347
23-03-14-02,12.5,36,501,6.12026892900467,6.049583258238011,5.983366110755918,6.257171747253421,0.13690281824875117
23-03-14-02,12.5,36,502,6.129053938388825,6.061464291501981,5.9831562900492,6.27495158672845,0.1458976483396256
23-03-14-02,12.5,36,503,6.167025828361512,6.07332853436564,6.028344069182336,6.305707587540687,0.138681759179176
23-03-14-02,12.5,36,504,6.166968798637391,6.085173066759367,6.028298129095784,6.305639468178997,0.13867066954160623
23-03-14-02,12.5,36,505,6.19546195268631,6.097002025448458,6.027021287403435,6.3639026179691855,0.16844066528287524
23-03-14-02,12.5,36,506,6.197803664207459,6.108814923754643,6.028916170138851,6.366691158276067,0.168887494068608
23-03-14-02,12.5,36,507,6.1856364011764535,6.120612491695325,6.008543352904705,6.362729449448202,0.17709304827174874
23-03-14-02,12.5,36,508,6.203548240661622,6.132395702627045,6.036678595135278,6.3704178861879655,0.1668696455263436
23-03-14-02,12.5,36,509,6.238466751575471,6.144165043228073,6.124271572059762,6.3526619310911805,0.11419517951570961
23-03-14-02,12.5,36,510,6.2605555891990665,6.155920513498408,6.126404068365713,6.39470711003242,0.13415152083335333
23-03-14-02,12.5,36,511,6.256729686260224,6.167665763525077,6.12057622934762,6.392883143172828,0.13615345691260408
23-03-14-02,12.5,36,512,6.2739652633667,6.179399089934131,6.121769347049435,6.426161179683964,0.15219591631726487
23-03-14-02,12.5,36,513,6.245017421245575,6.1911212227429795,6.075992667114717,6.414042175376434,0.1690247541308586
23-03-14-02,12.5,36,514,6.268882441520692,6.202834108664699,6.092120454689995,6.445644428351388,0.1767619868306962
23-03-14-02,12.5,36,515,6.230113613605499,6.21453823437756,6.062533368127309,6.397693859083689,0.16758024547818987
23-03-14-02,12.5,36,516,6.244545793533326,6.226235059916373,6.070596844350679,6.418494742715972,0.1739489491826466
23-03-14-02,12.5,36,517,6.265902352333069,6.237924585281137,6.109297060476965,6.422507644189173,0.15660529185610367
23-03-14-02,12.5,36,518,6.303178775310516,6.249608027167527,6.1269023227540815,6.479455227866951,0.17627645255643498
23-03-14-02,12.5,36,519,6.284036409854889,6.261286845610353,6.086681350750883,6.481391468958895,0.19735505910400603
23-03-14-02,12.5,36,520,6.289829540252685,6.272960067253075,6.086284731952062,6.493374348553309,0.2035448083006235
23-03-14-02,12.5,36,521,6.308705449104309,6.284630612165314,6.108535881977917,6.508875016230701,0.20016956712639208
23-03-14-02,12.5,36,522,6.303165364265443,6.296298237007933,6.107250227684944,6.499080500845941,0.19591513658049856
23-03-14-02,12.5,36,523,6.366368675231934,6.307964401815742,6.169606660274769,6.563130690189099,0.19676201495716492
23-03-14-02,12.5,36,524,6.360525894165039,6.319629349927876,6.164945332370838,6.55610645595924,0.1955805617942008
23-03-14-02,12.5,36,525,6.405749893188476,6.33129429804001,6.224720405548876,6.586779380828077,0.18102948763960047
23-03-14-02,12.5,36,526,6.409807431697846,6.3429621662217635,6.22883722723457,6.590777636161122,0.18097020446327572
23-03-14-02,12.5,36,527,6.455225932598115,6.354629304386112,6.268728113157307,6.6417237520389225,0.186497819440808
23-03-14-02,12.5,36,528,6.469168055057526,6.36630130933316,6.270629093379763,6.66770701673529,0.19853896167776364
23-03-14-02,12.5,36,529,6.492468917369843,6.377977451045501,6.343889656653567,6.641048178086119,0.14857926071627614
23-03-14-02,12.5,36,530,6.502154648303986,6.389659189557947,6.348373811878925,6.655935484729047,0.1537808364250614
23-03-14-02,12.5,36,531,6.5125552177429205,6.401345064835687,6.36553751991394,6.659572915571901,0.14701769782898022
23-03-14-02,12.5,36,532,6.517527532577515,6.413038726965745,6.372548539924548,6.662506525230482,0.14497899265296665
23-03-14-02,12.5,36,533,6.5228061318397526,6.424741149304662,6.372126786515738,6.6734854771637675,0.15067934532401497
23-03-14-02,12.5,36,534,6.515599584579468,6.436451358495897,6.356483706130613,6.674715463028323,0.15911587844885455
23-03-14-02,12.5,36,535,6.496374666690827,6.448172517948205,6.330927697430806,6.661821635950848,0.16544696926002078
23-03-14-02,12.5,36,536,6.513632416725159,6.45990438432245,6.347487309780459,6.679777523669858,0.16614510694469933
23-03-14-02,12.5,36,537,6.539068615436555,6.471648174314309,6.334151673603634,6.743985557269477,0.204916941832922
23-03-14-02,12.5,36,538,6.494864479700725,6.483406321315128,6.281532460860401,6.708196498541049,0.21333201884032382
23-03-14-02,12.5,36,539,6.534671107927958,6.495178825324911,6.338961682019179,6.730380533836736,0.19570942590877863
23-03-14-02,12.5,36,540,6.523507432142893,6.50696690303933,6.330209876731559,6.7168049875542275,0.19329755541133425
23-03-14-02,12.5,36,541,6.573662785689036,6.518770554458386,6.341736479858691,6.805589091519382,0.23192630583034599
23-03-14-02,12.5,36,542,6.60148142973582,6.530593916347373,6.365799660714085,6.837163198757555,0.2356817690217349
23-03-14-02,12.5,36,543,6.597943774859111,6.542435285332346,6.363598703671488,6.832288846046734,0.2343450711876228
23-03-14-02,12.5,36,544,6.621080843607585,6.554296608126386,6.406526985383631,6.835634701831538,0.21455385822395331
23-03-14-02,12.5,36,545,6.699085764090221,6.566181048138246,6.455145912517315,6.943025615663126,0.2439398515729056
23-03-14-02,12.5,36,546,6.708473245302836,6.578087875350521,6.4668084350868735,6.950138055518799,0.2416648102159626
23-03-14-02,12.5,36,547,6.673104063669841,6.590017333102346,6.441711946663358,6.9044961806763245,0.23139211700648313
23-03-14-02,12.5,36,548,6.714435267448426,6.601974288176422,6.528830653176286,6.900039881720566,0.18560461427214014
23-03-14-02,12.5,36,549,6.749026346206666,6.6139582538944754,6.551769766612274,6.946282925801057,0.19725657959439105
23-03-14-02,12.5,36,550,6.782322156429291,6.625969960273915,6.599776405864006,6.964867906994575,0.18254575056528494
23-03-14-02,12.5,36,551,6.740975463390351,6.638010867349548,6.557239816506021,6.92471111027468,0.18373564688432967
23-03-14-02,12.5,36,552,6.76675502061844,6.6500834085127245,6.565187152889269,6.968322888347611,0.20156786772917118
23-03-14-02,12.5,36,553,6.817020499706269,6.662188313780849,6.585233712939601,7.048807286472936,0.23178678676666783
23-03-14-02,12.5,36,554,6.806223070621491,6.674327529867003,6.559437107615196,7.053009033627786,0.246785963006295
23-03-14-02,12.5,36,555,6.772313940525056,6.6865025168059935,6.55128222299346,6.9933456580566515,0.2210317175315955
23-03-14-02,12.5,36,556,6.786757826805115,6.698714004615226,6.566737540610597,7.0067781129996325,0.22002028619451777
23-03-14-02,12.5,36,557,6.826234197616578,6.710966860077402,6.61101625991299,7.041452135320165,0.21521793770358735
23-03-14-02,12.5,36,558,6.824664866924287,6.723260596514249,6.608255469611577,7.041074264236998,0.21640939731271067
23-03-14-02,12.5,36,559,6.793598115444185,6.735595700604037,6.577865078593391,7.009331152294979,0.21573303685079334
23-03-14-02,12.5,36,560,6.823781180381776,6.747976065772926,6.582868192545615,7.064694168217936,0.24091298783616036
23-03-14-02,12.5,36,561,6.829999053478242,6.760402422038322,6.59552531269197,7.064472794264514,0.2344737407862719
23-03-14-02,12.5,36,562,6.845139873027803,6.772877446130707,6.594791565733875,7.0954881803217305,0.2503483072939282
23-03-14-02,12.5,36,563,6.863785243034363,6.785402841424027,6.58441610086179,7.143154385206937,0.279369142172573
23-03-14-02,12.5,36,564,6.9031535506248485,6.797980067953091,6.663433590961669,7.142873510288028,0.23971995966317958
23-03-14-02,12.5,36,565,6.93651568889618,6.810613262483194,6.6907003507265435,7.182331027065817,0.24581533816963683
23-03-14-02,12.5,36,566,6.9578338384628315,6.823303398370876,6.712389179598293,7.2032784973273705,0.24544465886453923
23-03-14-02,12.5,36,567,6.97393138408661,6.836051692311811,6.722524681508647,7.225338086664573,0.2514067025779634
23-03-14-02,12.5,36,568,6.980487298965455,6.848862037732158,6.736778379738162,7.224196218192748,0.2437089192272932
23-03-14-02,12.5,36,569,7.014832723140717,6.861736868023268,6.795987896729609,7.2336775495518255,0.21884482641110822
23-03-14-02,12.5,36,570,7.025341987609862,6.874679103254758,6.797900153395987,7.252783821823738,0.22744183421387515
23-03-14-02,12.5,36,571,7.057080578804018,6.88769020346144,6.871212758126375,7.242948399481661,0.1858678206776434
23-03-14-02,12.5,36,572,7.054718363285066,6.900774305408607,6.870122267035325,7.239314459534808,0.18459609624974163
23-03-14-02,12.5,36,573,7.049895226955416,6.913931895774528,6.872861598339018,7.226928855571813,0.17703362861639768
23-03-14-02,12.5,36,574,7.055553698539735,6.9271695447158494,6.885215575015286,7.225891822064185,0.1703381235244491
23-03-14-02,12.5,36,575,7.054196774959565,6.9404870088934345,6.884411916086843,7.223981633832287,0.16978485887272232
23-03-14-02,12.5,36,576,7.077556800842285,6.953890128446521,6.894476421537619,7.260637180146952,0.18308037930466636
23-03-14-02,12.5,36,577,7.088578224182129,6.96738085008819,6.898967093376465,7.278189354987793,0.18961113080566444
23-03-14-02,12.5,36,578,7.187669956684113,6.980962580566333,6.9615225105513785,7.413817402816847,0.2261474461327347
23-03-14-02,12.5,36,579,7.22342973947525,6.994638483289699,7.001237588395756,7.445621890554745,0.2221921510794948
23-03-14-02,12.5,36,580,7.247428822517396,7.008414885075801,7.010623788512516,7.484233856522275,0.23680503400487893
23-03-14-02,12.5,36,581,7.313869059085846,7.022293002620312,7.0825246590602955,7.545213459111396,0.23134440002555012
23-03-14-02,12.5,36,582,7.314285016059875,7.036279406079876,7.083243214366134,7.545326817753616,0.2310418016937408
23-03-14-02,12.5,36,583,7.38577276468277,7.050375555489303,7.071121627043428,7.700423902322112,0.3146511376393422
23-03-14-02,12.5,36,584,7.409509444236755,7.064588021005237,7.126928808299995,7.692090080173514,0.2825806359367597
23-03-14-02,12.5,36,585,7.473159456253052,7.078920939392971,7.191855200906242,7.754463711599862,0.28130425534681025
23-03-14-02,12.5,36,586,7.542242252826692,7.093377717400395,7.232688415598176,7.851796090055208,0.3095538372285158
23-03-14-02,12.5,36,587,7.582031977176667,7.107965411862423,7.2875761983385035,7.876487756014831,0.294455778838164
23-03-14-02,12.5,36,588,7.622505009174348,7.122690349596563,7.288104117588164,7.956905900760532,0.33440089158618364
23-03-14-02,12.5,36,589,7.61656894683838,7.1375552073333,7.2770650797390495,7.956072813937711,0.3395038670993302
23-03-14-02,12.5,36,590,7.70517737865448,7.152567041907545,7.29970097494943,8.110653782359531,0.40547640370505017
23-03-14-02,12.5,36,591,7.715777564048767,7.167729990084597,7.311974197949863,8.11958093014767,0.4038033660989036
23-03-14-02,12.5,36,592,7.841106946468353,7.183055002125526,7.438492734964923,8.243721157971784,0.4026142115034307
23-03-14-02,12.5,36,593,7.829739553928375,7.19854451142168,7.430935707922437,8.228543399934313,0.39880384600593827
23-03-14-02,12.5,36,594,7.846801490783691,7.214205818147111,7.476393610545529,8.217209371021854,0.3704078802381623
23-03-14-02,12.5,36,595,7.7712535293897,7.2300476825106745,7.321140379569862,8.221366679209538,0.4501131498198378
23-03-14-02,12.5,36,596,7.658988467057546,7.246076431329881,7.13886588067998,8.179111053435113,0.5201225863775665
23-03-14-02,12.5,36,597,7.584297286669413,7.262299364778777,7.0163154802192835,8.152279093119542,0.567981806450129
23-03-14-02,12.5,36,598,7.4988663307825725,7.2787271897793016,6.953321459844037,8.044411201721108,0.5455448709385352
23-03-14-02,12.5,36,599,7.4729372255007425,7.295366233148965,6.91260437792704,8.033270073074446,0.5603328475737029
23-03-14-02,12.5,36,600,7.325926589171091,7.312225255096623,6.834582508891318,7.817270669450865,0.49134408027977405
23-03-14-02,12.5,36,601,7.303302227656047,7.329315935900754,6.824640659646564,7.781963795665531,0.4786615680094833
23-03-14-02,12.5,36,602,7.1669815103213,7.346645089057136,6.855505633790801,7.478457386851798,0.3114758765304988
23-03-14-02,12.5,36,603,7.087220820585888,7.364224394844248,6.899384546511459,7.275057094660318,0.1878362740744299
23-03-14-02,12.5,36,604,7.120606156984967,7.382065046862297,6.87890713164302,7.362305182326914,0.24169902534194684
23-03-14-02,12.5,36,605,7.0963233995437625,7.400176778676681,6.8323957311681704,7.3602510679193545,0.2639276683755922
23-03-14-02,12.5,36,606,7.152830080986024,7.418573703957228,6.886933881653588,7.4187262803184595,0.2658961993324358
23-03-14-02,12.5,36,607,7.219639054934184,7.4372621495214455,6.9420910428962355,7.497187066972133,0.2775480120379489
23-03-14-02,12.5,36,608,7.168448154131572,7.45626352921321,6.857934731455842,7.478961576807302,0.3105134226757302
23-03-14-02,12.5,36,609,7.219973746935527,7.47558514320657,6.892607270087923,7.547340223783132,0.3273664768476049
23-03-14-02,12.5,36,610,7.270826265017192,7.495240131814811,6.956131241944226,7.585521288090158,0.3146950230729666
23-03-14-02,12.5,36,611,7.2435355869929,7.515246988812192,6.935833016822142,7.551238157163659,0.3077025701707586
23-03-14-02,12.5,36,612,7.286435712973278,7.53561739447719,6.980470877638303,7.592400548308253,0.30596483533497515
23-03-14-02,12.5,36,613,7.319742557207743,7.55636838254925,7.016100576225511,7.623384538189975,0.30364198098223194
23-03-14-02,12.5,36,614,7.284822460810343,7.577516013411279,6.997787645597456,7.57185727602323,0.2870348152128871
23-03-14-02,12.5,36,615,7.39262035369873,7.599077807480995,7.122658521840549,7.662582185556911,0.26996183185818096
23-03-14-02,12.5,36,616,7.335984735488891,7.621067878428225,7.021245004104253,7.650724466873529,0.31473973138463796
23-03-14-02,12.5,36,617,7.3305353260040285,7.643507640096844,7.019403075861928,7.641667576146129,0.3111322501421006
23-03-14-02,12.5,36,618,7.423126459121704,7.6664141262262975,7.16578708969457,7.680465828548838,0.2573393694271343
23-03-14-02,12.5,36,619,7.414212167263032,7.689804857234304,7.160111861892785,7.6683124726332785,0.2541003053702471
23-03-14-02,12.5,36,620,7.4665991059939065,7.713704653712626,7.166869032746588,7.766329179241225,0.2997300732473188
23-03-14-02,12.5,36,621,7.474029850165049,7.738126655974553,7.180125297314177,7.767934403015921,0.29390455285087247
23-03-14-02,12.5,36,622,7.488632435003916,7.76309568461185,7.191823780670731,7.785441089337102,0.2968086543331854
23-03-14-02,12.5,36,623,7.511513191858928,7.788633153468392,7.209909996118664,7.813116387599192,0.301603195740264
23-03-14-02,12.5,36,624,7.531490189234416,7.814757556318434,7.240230172005758,7.822750206463075,0.29126001722865863
23-03-14-02,12.5,36,625,7.544303208986919,7.841489820327584,7.237624388248719,7.8509820297251185,0.3066788207382002
23-03-14-02,12.5,36,626,7.617525722185771,7.868853306052795,7.415966928251833,7.81908451611971,0.2015587939339382
23-03-14-02,12.5,36,627,7.626073950131735,7.896868940659675,7.427328963063585,7.824818937199885,0.19874498706815025
23-03-14-02,12.5,36,628,7.6266202481587735,7.925556677957289,7.427735020925238,7.825505475392309,0.19888522723353558
23-03-14-02,12.5,36,629,7.644265464146932,7.954935498398163,7.452627817307993,7.835903110985871,0.1916376468389393
23-03-14-02,12.5,36,630,7.64080368200938,7.985030222574062,7.454361158258547,7.827246205760212,0.1864425237508329
23-03-14-02,12.5,36,631,7.666343719164531,8.015853017441735,7.518240828926538,7.814446609402524,0.14810289023799336
23-03-14-02,12.5,36,632,7.709963649908703,8.047427243558133,7.524458056492568,7.895469243324838,0.18550559341613515
23-03-14-02,12.5,36,633,7.7103962365786245,8.079766527914817,7.5249625818520105,7.8958298913052385,0.1854336547266136
23-03-14-02,12.5,36,634,7.74684545437495,8.112885470859887,7.577536477567543,7.916154431182356,0.16930897680740686
23-03-14-02,12.5,36,635,7.725429505507153,8.146800619454512,7.571841452382354,7.8790175586319515,0.15358805312479898
23-03-14-02,12.5,36,636,7.7355732790629075,8.181519760551014,7.5885707631923,7.882575794933515,0.14700251587060698
23-03-14-02,12.5,36,637,7.778876762390137,8.217049707645174,7.6156940850015955,7.942059439778679,0.16318267738854128
23-03-14-02,12.5,36,638,7.768431493441264,8.253396787554497,7.596171005313916,7.940691981568612,0.17226048812734812
23-03-14-02,12.5,36,639,7.839115688006084,8.290563433670336,7.600423406709587,8.07780796930258,0.23869228129649642
23-03-14-02,12.5,36,640,7.796620628039043,8.328547212601336,7.537210073701173,8.056031182376913,0.25941055433786986
23-03-14-02,12.5,36,641,7.880724298159282,8.367343744243076,7.587235087764144,8.17421350855442,0.2934892103951378
23-03-14-02,12.5,36,642,7.8364950489997875,8.406940861638802,7.538448853762725,8.13454124423685,0.2980461952370625
23-03-14-02,12.5,36,643,7.932598335742951,8.447327371188308,7.55555332117745,8.309643350308452,0.37704501456550116
23-03-14-02,12.5,36,644,7.927429330348969,8.488487212508687,7.548695570074345,8.306163090623592,0.3787337602746235
23-03-14-02,12.5,36,645,8.022495218118031,8.530391671582016,7.585939848206563,8.459050588029498,0.4365553699114678
23-03-14-02,12.5,36,646,8.068336685498556,8.57301349442518,7.645930689678106,8.490742681319006,0.42240599582045024
23-03-14-02,12.5,36,647,8.1545045932134,8.616325913733334,7.66569396557056,8.64331522085624,0.4888106276428402
23-03-14-02,12.5,36,648,8.151140427589418,8.660288048531806,7.658258777203347,8.644022077975489,0.4928816503860712
23-03-14-02,12.5,36,649,8.194551849365235,8.704860477880734,7.668067567312019,8.721036131418451,0.5264842820532154
23-03-14-02,12.5,36,650,8.265695691108704,8.74999404727486,7.794918117481296,8.73647326473611,0.4707775736274077
23-03-14-02,12.5,36,651,8.320697822570802,8.79564349563508,7.810339696519707,8.831055948621897,0.5103581260510947
23-03-14-02,12.5,36,652,8.490658241907756,8.841759668456138,7.963552737163704,9.017763746651807,0.5271055047440519
23-03-14-02,12.5,36,653,8.472162014643352,8.88828465102391,7.947470666371342,8.996853362915363,0.5246913482720104
23-03-14-02,12.5,36,654,8.626730825106304,8.935160528624284,8.10083079294931,9.152630857263297,0.5259000321569928
23-03-14-02,12.5,36,655,8.653751056989035,8.982330846577947,8.118021985851463,9.189480128126608,0.5357290711375718
23-03-14-02,12.5,36,656,8.7483819659551,9.029734283422894,8.228038626085683,9.268725305824516,0.5203433398694168
23-03-14-02,12.5,36,657,8.855915745099386,9.077310004375384,8.218725589082469,9.493105901116303,0.6371901560169176
23-03-14-02,12.5,36,658,9.090889930725098,9.12500593486054,8.556600764470193,9.625179096980002,0.5342891662549051
23-03-14-02,12.5,36,659,9.090188145637512,9.172753939920575,8.5554924445943,9.624883846680724,0.5346957010432116
23-03-14-02,12.5,36,660,9.264896416664124,9.220503405015423,8.766945500330841,9.762847332997406,0.4979509163332821
23-03-14-02,12.5,36,661,9.389559197425841,9.26819787546577,8.83988897398374,9.939229420867942,0.5496702234421006
23-03-14-02,12.5,36,662,9.486867928504944,9.315786250053279,8.877596352748807,10.096139504261082,0.6092715757561384
23-03-14-02,12.5,36,663,9.528440642356875,9.363220834307498,8.97963734637973,10.07724393833402,0.548803295977145
23-03-14-02,12.5,36,664,9.621725869178773,9.410453447079707,9.037081449751009,10.206370288606537,0.5846444194277645
23-03-14-02,12.5,36,665,9.780875968933106,9.457444180751779,9.179357008811005,10.382394929055208,0.6015189601221012


==> pressure_dat_23-09-08-001.csv <==
Versuch,Concentration,Aging,Zeit (s),Druck (bar),Pred (bar),lowerBound,upperBound
23-09-08-001,25.0,37,0,0.002010411643423188,0,-0.4352751288852963,0.4392959521721427
23-09-08-001,25.0,37,1,0.06342987420503052,0,-0.37385566632368894,0.50071541473375
23-09-08-001,25.0,37,2,0.02850451805163176,0,-0.4087810224770877,0.4657900585803513
23-09-08-001,25.0,37,3,0.08531968103954568,0,-0.3519658594891738,0.5226052215682652
23-09-08-001,25.0,37,4,0.17036495147505776,0,-0.2669205890536617,0.6076504920037773
23-09-08-001,25.0,37,5,0.3029413686529734,0,-0.1343441718757461,0.7402269091816929
23-09-08-001,25.0,37,6,0.4475387544767,0,0.01025321394798051,0.8848242950054195
23-09-08-001,25.0,37,7,0.6818063755170441,0,0.24452083498832466,1.1190919160457637
23-09-08-001,25.0,37,8,0.888381090015173,0,0.4510955494864535,1.3256666305438924
23-09-08-001,25.0,37,9,1.0154177322983742,0,0.5781321917696547,1.4527032728270937
23-09-08-001,25.0,37,10,1.0993365108966828,0,0.6620509703679633,1.5366220514254023
23-09-08-001,25.0,37,11,1.1460848033428193,0,0.7087992628140998,1.5833703438715387
23-09-08-001,25.0,37,12,1.1374517560005188,0,0.7001662154717994,1.5747372965292383
23-09-08-001,25.0,37,13,1.1419278770685195,0,0.7046423365398,1.579213417597239
23-09-08-001,25.0,37,14,1.1958740830421448,0,0.7585885425134253,1.6331596235708643
23-09-08-001,25.0,37,15,1.2456893235445021,0,0.8084037830157826,1.6829748640732216
23-09-08-001,25.0,37,16,1.2833820402622222,0,0.8460964997335028,1.7206675807909417
23-09-08-001,25.0,37,17,1.3052636086940765,0,0.867978068165357,1.742549149222796
23-09-08-001,25.0,37,18,1.3068490207195282,0,0.8695634801908088,1.7441345612482477
23-09-08-001,25.0,37,19,1.3333812832832337,0,0.8960957427545142,1.7706668238119532
23-09-08-001,25.0,37,20,1.337627971172333,0,0.9003424306436134,1.7749135117010524
23-09-08-001,25.0,37,21,1.355826562643051,0,0.9185410221143315,1.7931121031717705
23-09-08-001,25.0,37,22,1.3583606541156767,0,0.9210751135869573,1.7956461946443962
23-09-08-001,25.0,37,23,1.4160517036914826,0,0.9787661631627631,1.853337244220202
23-09-08-001,25.0,37,24,1.396377956867218,0,0.9590924163384986,1.8336634973959376
23-09-08-001,25.0,37,25,1.4198555201292038,0,0.9825699796004843,1.8571410606579233
23-09-08-001,25.0,37,26,1.4176438182592392,0.07226839558730003,0.9803582777305198,1.8549293587879587
23-09-08-001,25.0,37,27,1.4387297540903092,0.14466568166130722,1.0014442135615897,1.8760152946190287
23-09-08-001,25.0,37,28,1.3957619011402131,0.21464734014265874,0.9584763606114937,1.8330474416689326
23-09-08-001,25.0,37,29,1.4414336740970612,0.2822525486320808,1.0041481335683418,1.8787192146257807
23-09-08-001,25.0,37,30,1.4524230688810351,0.3475333817044537,1.0151375283523156,1.8897086094097546
23-09-08-001,25.0,37,31,1.4571890980005262,0.4105467807173553,1.0199035574718067,1.8944746385292457
23-09-08-001,25.0,37,32,1.4460037797689438,0.47134749697614975,1.0087182392402243,1.8832893202976633
23-09-08-001,25.0,37,33,1.4689865469932557,0.5299905251253358,1.0317010064645362,1.9062720875219752
23-09-08-001,25.0,37,34,1.4745704114437106,0.5865386466617308,1.037284870914991,1.91185595197243
23-09-08-001,25.0,37,35,1.490176498889923,0.6410449095167543,1.0528909583612036,1.9274620394186426
23-09-08-001,25.0,37,36,1.5149640142917633,0.6935728252046283,1.0776784737630438,1.9522495548204828
23-09-08-001,25.0,37,37,1.5647188425064087,0.7441751983176363,1.1274333019776892,2.0020043830351284
23-09-08-001,25.0,37,38,1.6062946856021882,0.7929109169264379,1.1690091450734688,2.0435802261309077
23-09-08-001,25.0,37,39,1.6072979390621187,0.8398344889972611,1.1700123985333992,2.0445834795908384
23-09-08-001,25.0,37,40,1.63379824757576,0.8850011525137393,1.1965127070470405,2.0710837881044792
23-09-08-001,25.0,37,41,1.6536439299583436,0.9284610353376737,1.2163583894296242,2.090929470487063
23-09-08-001,25.0,37,42,1.602596777677536,0.9702691321135619,1.1653112371488166,2.0398823182062555
23-09-08-001,25.0,37,43,1.5882670998573303,1.0104738673292597,1.1509815593286108,2.0255526403860498
23-09-08-001,25.0,37,44,1.5661368399858473,1.0491295056118615,1.1288512994571278,2.003422380514567
23-09-08-001,25.0,37,45,1.5328246057033539,1.0862820380578722,1.0955390651746344,1.9701101462320734
23-09-08-001,25.0,37,46,1.536080104112625,1.1219832959030365,1.0987945635839056,1.9733656446413446
23-09-08-001,25.0,37,47,1.5625226914882662,1.1562838936874242,1.1252371509595467,1.9998082320169857
23-09-08-001,25.0,37,48,1.5816952109336853,1.1892329859162953,1.1444096704049658,2.0189807514624047
23-09-08-001,25.0,37,49,1.6007231920957565,1.2208814304688551,1.163437651567037,2.0380087326244762
23-09-08-001,25.0,37,50,1.631590747833252,1.2512803285634426,1.1943052073045326,2.0688762883619716
23-09-08-001,25.0,37,51,1.5866303801536563,1.2804812680966675,1.1493448396249368,2.023915920682376
23-09-08-001,25.0,37,52,1.6246485054492952,1.3085388787043266,1.1873629649205757,2.0619340459780147
23-09-08-001,25.0,37,53,1.627380681037903,1.3355069383352434,1.1900951405091835,2.0646662215666227
23-09-08-001,25.0,37,54,1.6618458867073063,1.361440684973052,1.2245603461785868,2.099131427236026
23-09-08-001,25.0,37,55,1.5965678215026857,1.3863988850188433,1.1592822809739662,2.0338533620314054
23-09-08-001,25.0,37,56,1.5893914401531222,1.4104379931519255,1.1521058996244027,2.0266769806818417
23-09-08-001,25.0,37,57,1.6129523754119874,1.4336200608517111,1.175666834883268,2.050237915940707
23-09-08-001,25.0,37,58,1.6295150935649871,1.4560067745889103,1.1922295530362677,2.0668006340937066
23-09-08-001,25.0,37,59,1.6221879124641418,1.477661645877745,1.1849023719354224,2.0594734529928616
23-09-08-001,25.0,37,60,1.6345070779323576,1.4986495245976796,1.1972215374036381,2.0717926184610773
23-09-08-001,25.0,37,61,1.6280733197927475,1.5190383023673657,1.190787779264028,2.065358860321467
23-09-08-001,25.0,37,62,1.548300486803055,1.5388969658315614,1.1110149462743355,1.9855860273317745
23-09-08-001,25.0,37,63,1.526177138090134,1.5582980300524822,1.0888915975614144,1.9634626786188534
23-09-08-001,25.0,37,64,1.5344605624675753,1.5773165651532606,1.0971750219388559,1.9717461029962948
23-09-08-001,25.0,37,65,1.5784909307956696,1.5960277629265962,1.1412053902669501,2.015776471324389
23-09-08-001,25.0,37,66,1.630860534310341,1.6145155753740468,1.1935749937816216,2.0681460748390608
23-09-08-001,25.0,37,67,1.7035085618495942,1.6328656578711154,1.2662230213208747,2.1407941023783135
23-09-08-001,25.0,37,68,1.7455763816833496,1.6511680458977336,1.3082908411546301,2.1828619222120693
23-09-08-001,25.0,37,69,1.7874190211296082,1.6695222651600965,1.3501334806008887,2.224704561658328
23-09-08-001,25.0,37,70,1.8561850905418396,1.6880350198688796,1.41889955001312,2.293470631070559
23-09-08-001,25.0,37,71,1.8733798801898955,1.7068228694697245,1.436094339661176,2.310665420718615
23-09-08-001,25.0,37,72,1.8653183341026305,1.7260145403650204,1.428032793573911,2.30260387463135
23-09-08-001,25.0,37,73,1.8927618920803069,1.7457544543313601,1.4554763515515874,2.3300474326090264
23-09-08-001,25.0,37,74,1.8928685426712035,1.7662045535630537,1.455583002142484,2.330154083199923
23-09-08-001,25.0,37,75,1.831551444530487,1.7875495324635287,1.3942659040017675,2.2688369850592065
23-09-08-001,25.0,37,76,1.8836661219596862,1.8100017044280297,1.4463805814309667,2.3209516624884055
23-09-08-001,25.0,37,77,1.8897530913352967,1.833800271826213,1.4524675508065772,2.327038631864016
23-09-08-001,25.0,37,78,1.903215402364731,1.859226048019812,1.4659298618360115,2.3405009428934505
23-09-08-001,25.0,37,79,1.945793467760086,1.886599267310422,1.5085079272313666,2.3830790082888056
23-09-08-001,25.0,37,80,2.019916880130768,1.91629065687014,1.5826313396020486,2.4572024206594874
23-09-08-001,25.0,37,81,2.04846311211586,1.9487242351416183,1.6111775715871406,2.4857486526445793
23-09-08-001,25.0,37,82,2.086879688501358,1.9843771901684948,1.6495941479726384,2.5241652290300776
23-09-08-001,25.0,37,83,2.1255348682403565,2.023785963073769,1.688249327711637,2.562820408769076
23-09-08-001,25.0,37,84,2.086966133117676,2.06753030934646,1.6496805925889564,2.524251673646395
23-09-08-001,25.0,37,85,2.136352586746216,2.116219063502216,1.6990670462174966,2.5736381272749353
23-09-08-001,25.0,37,86,2.166378533840179,2.1704496231173405,1.7290929933114596,2.603664074368899
23-09-08-001,25.0,37,87,2.2145902037620546,2.2307538058712675,1.7773046632333351,2.6518757442907743
23-09-08-001,25.0,37,88,2.182990729808808,2.297509760779712,1.7457051892800883,2.620276270337527
23-09-08-001,25.0,37,89,2.2194068491458894,2.3708474917755202,1.7821213086171699,2.6566923896746086
23-09-08-001,25.0,37,90,2.1538332104682922,2.4505385642457576,1.7165476699395728,2.591118750997012
23-09-08-001,25.0,37,91,2.191985523700714,2.5358933550819738,1.7546999831719947,2.6292710642294335
23-09-08-001,25.0,37,92,2.267142868041992,2.625727654383931,1.8298573275132723,2.7044284085707115
23-09-08-001,25.0,37,93,2.3423844814300536,2.7183970371124153,1.9050989409013341,2.779670021958773
23-09-08-001,25.0,37,94,2.421141904592514,2.8119189585001996,1.9838563640637947,2.858427445121234
23-09-08-001,25.0,37,95,2.568256604671478,2.9041864058125295,2.1309710641427584,3.005542145200198
23-09-08-001,25.0,37,96,2.644076859951019,2.9931992530296765,2.2067913194222992,3.0813624004797386
23-09-08-001,25.0,37,97,2.590771454572678,3.07725826297228,2.1534859140439586,3.028056995101397
23-09-08-001,25.0,37,98,2.6420865833759306,3.1551162161128454,2.204801042847211,3.0793721239046503
23-09-08-001,25.0,37,99,2.711354631185532,3.225994624932578,2.2740690906568126,3.148640171714251
23-09-08-001,25.0,37,100,2.749538069963455,3.2895437958858573,2.312252529434735,3.1868236104921746
23-09-08-001,25.0,37,101,2.7574041783809666,3.3457456914593053,2.3201186378522474,3.194689718909686
23-09-08-001,25.0,37,102,2.9470606088638305,3.3948082753611293,2.509775068335111,3.3843461493925497
23-09-08-001,25.0,37,103,3.0546646118164062,3.437052831292944,2.6173790712876865,3.491950152345126
23-09-08-001,25.0,37,104,3.137497103214264,3.4728439421136885,2.7002115626855447,3.5747826437429833
23-09-08-001,25.0,37,105,3.2846837997436524,3.5025443352214,2.847398259214933,3.7219693402723717
23-09-08-001,25.0,37,106,3.4036123514175416,3.526491947839741,2.9663268108888223,3.840897891946261
23-09-08-001,25.0,37,107,3.454894995689392,3.5450229529836452,3.017609455160673,3.8921805362181114
23-09-08-001,25.0,37,108,3.5492382645606995,3.558506283199091,3.1119527240319798,3.986523805089419
23-09-08-001,25.0,37,109,3.6406296372413633,3.5673966480771244,3.2033440967126436,4.077915177770083
23-09-08-001,25.0,37,110,3.6426211237907413,3.5723053459421346,3.2053355832620216,4.079906664319461
23-09-08-001,25.0,37,111,3.763570773601532,3.5740466199570586,3.326285233072812,4.2008563141302515
23-09-08-001,25.0,37,112,3.8548420667648315,3.573674128576233,3.417556526236112,4.292127607293551
23-09-08-001,25.0,37,113,3.9481225490570067,3.572482922675865,3.510837008528287,4.385408089585726
23-09-08-001,25.0,37,114,4.060716044902802,3.5719469073963523,3.623430504374082,4.498001585431521
23-09-08-001,25.0,37,115,4.1611077904701235,3.573641125706055,3.7238222499414038,4.598393330998843
23-09-08-001,25.0,37,116,4.20255526304245,3.579128484033978,3.7652697225137306,4.63984080357117
23-09-08-001,25.0,37,117,4.281832766532898,3.58986159534621,3.8445472260041784,4.719118307061618
23-09-08-001,25.0,37,118,4.370510792732239,3.607126248423135,3.9332252522035196,4.807796333260959
23-09-08-001,25.0,37,119,4.5160585165023805,3.6320222753199465,4.078772975973661,4.9533440570311
23-09-08-001,25.0,37,120,4.636334502696991,3.6654966759063927,4.199048962168272,5.073620043225711
23-09-08-001,25.0,37,121,4.771024429798127,3.7084001637982618,4.333738889269407,5.208309970326846
23-09-08-001,25.0,37,122,4.910544697443645,3.7615127625926386,4.473259156914925,5.347830237972365
23-09-08-001,25.0,37,123,4.995190025965373,3.8255186811022206,4.557904485436653,5.432475566494093
23-09-08-001,25.0,37,124,4.942657353083293,3.9008845221182757,4.505371812554573,5.379942893612013
23-09-08-001,25.0,37,125,5.024861075083415,3.987634802058651,4.587575534554695,5.462146615612134
23-09-08-001,25.0,37,126,5.071587595939637,4.085102467519661,4.6343020554109176,5.508873136468357
23-09-08-001,25.0,37,127,5.137950032552084,4.191751866055418,4.700664492023364,5.575235573080803
23-09-08-001,25.0,37,128,5.212356446584066,4.305207886039232,4.775070906055347,5.649641987112786
23-09-08-001,25.0,37,129,5.392534246444702,4.422512557781429,4.955248705915983,5.829819786973422
23-09-08-001,25.0,37,130,5.49207811832428,4.540585816181367,5.054792577795561,5.929363658853
23-09-08-001,25.0,37,131,5.577558299700419,4.656657731865902,5.140272759171699,6.014843840229139
23-09-08-001,25.0,37,132,5.69642979780833,4.768583148690877,5.25914425727961,6.1337153383370495
23-09-08-001,25.0,37,133,5.769568028450013,4.8749491179692,5.332282487921293,6.206853568978732
23-09-08-001,25.0,37,134,5.869686964352926,4.9750201471654805,5.432401423824206,6.306972504881646
23-09-08-001,25.0,37,135,5.984804921150207,5.068590128032418,5.5475193806214875,6.422090461678927
23-09-08-001,25.0,37,136,6.095087227821351,5.155819907738214,5.657801687292631,6.53237276835007
23-09-08-001,25.0,37,137,6.171151250203452,5.237087635298581,5.733865709674732,6.6084367907321715
23-09-08-001,25.0,37,138,6.286794934272766,5.312881692357365,5.8495093937440465,6.724080474801486
23-09-08-001,25.0,37,139,6.405916409492493,5.38372391968947,5.968630868963773,6.8432019500212125
23-09-08-001,25.0,37,140,6.561975730260214,5.450123626104347,6.124690189731495,6.999261270788934
23-09-08-001,25.0,37,141,6.778830083211264,5.5125659081675185,6.341544542682544,7.2161156237399835
23-09-08-001,25.0,37,142,6.948133683204651,5.571484882895739,6.510848142675932,7.385419223733371
23-09-08-001,25.0,37,143,7.206258726119995,5.6272723262962785,6.768973185591276,7.643544266648715
23-09-08-001,25.0,37,144,7.373422074317933,5.680272076566821,6.936136533789213,7.8107076148466525
23-09-08-001,25.0,37,145,7.56422302722931,5.730789037643461,7.12693748670059,8.001508567758028
23-09-08-001,25.0,37,146,7.760301399230958,5.779087719165892,7.323015858702238,8.197586939759677
23-09-08-001,25.0,37,147,7.890922975540162,5.825400510007988,7.4536374350114425,8.328208516068882
23-09-08-001,25.0,37,148,7.766019964218141,5.869929138312626,7.328734423689421,8.20330550474686
23-09-08-001,25.0,37,149,7.689866828918458,5.912850024952644,7.252581288389738,8.127152369447177
23-09-08-001,25.0,37,150,7.646563434600831,5.954315256887387,7.209277894072112,8.08384897512955
23-09-08-001,25.0,37,151,7.675458550453186,5.994458913980212,7.238173009924466,8.112744090981906
23-09-08-001,25.0,37,152,7.85976923306783,6.0333980423550315,7.42248369253911,8.29705477359655
23-09-08-001,25.0,37,153,8.295439751942952,6.0712328977354435,7.858154211414233,8.732725292471672
23-09-08-001,25.0,37,154,8.80375735759735,6.1080532722622465,8.36647181706863,9.24104289812607
23-09-08-001,25.0,37,155,9.40455334663391,6.143938494493434,8.967267806105191,9.84183888716263
,,,156,,6.178957916082466,,
,,,157,,6.2131760219001055,,
,,,158,,6.246649023286526,,
,,,159,,6.279434348277576,,
,,,159,,6.279434348277576,,
,,,160,,6.311582124735054,,
,,,161,,6.343142480520761,,
,,,162,,6.3741648134790925,,
,,,163,,6.404700224828388,,
,,,164,,6.434798112413041,,
,,,165,,6.464510550807933,,
,,,166,,6.493890587944481,,
,,,167,,6.522992731788916,,
,,,168,,6.551874410377086,,
,,,169,,6.580591105031759,,
,,,170,,6.609203893875808,,
,,,171,,6.637773125014701,,
,,,172,,6.6663584165365,,
,,,173,,6.695018899851,,
,,,174,,6.723818086472421,,
,,,175,,6.752816324506233,,
,,,176,,6.782073718718765,,
,,,177,,6.8116501305372195,,
,,,178,,6.841604691371387,,
,,,179,,6.871995072596251,,
,,,180,,6.902877242212851,,
,,,181,,6.934305708187415,,
,,,182,,6.966334005129633,,
,,,183,,6.999013234257844,,
,,,184,,7.032390603364229,,
,,,185,,7.066511373527888,,
,,,186,,7.101418129097437,,
,,,187,,7.137147614282257,,
,,,188,,7.173735599935181,,
,,,189,,7.211213233465486,,
,,,190,,7.249604362108396,,
,,,191,,7.288931859742597,,
,,,192,,7.329211786750994,,
,,,193,,7.370456310090336,,
,,,194,,7.4126732166129425,,
,,,195,,7.45586688642324,,
,,,196,,7.500035372808151,,
,,,197,,7.545177215732865,,
,,,198,,7.591281221597174,,
,,,199,,7.638341550261839,,
,,,200,,7.686341654665684,,
,,,201,,7.735266934460612,,
,,,202,,7.785102789298525,,
,,,203,,7.835830238726899,,
,,,204,,7.8874293289366655,,
,,,205,,7.93988205283184,,
,,,206,,7.993168943281625,,
,,,207,,8.047269559798686,,
,,,208,,8.102165408608766,,
,,,209,,8.157838482615876,,
,,,210,,8.214268828010956,,
,,,211,,8.271442817802445,,
,,,212,,8.329343904929166,,
,,,213,,8.387957489043023,,
,,,214,,8.447272863222079,,
,,,215,,8.507276887153044,,
,,,216,,8.567961287305332,,
,,,217,,8.629315843435274,,
,,,218,,8.691332282012283,,
,,,219,,8.754007196288468,,
,,,220,,8.817333772768052,,
,,,221,,8.881307144668334,,
,,,222,,8.945924391919695,,
,,,223,,9.011179187704627,,
,,,224,,9.077070071988322,,
,,,225,,9.143591204631539,,
,,,226,,9.210738692208118,,
,,,227,,9.278507181257094,,
,,,228,,9.346889371604412,,
,,,229,,9.415873582971601,,
,,,230,,9.48545008179326,,
,,,231,,9.55561156789534,,
,,,232,,9.626335167399155,,
,,,233,,9.69760920002623,,
,,,234,,9.769408358506528,,
,,,235,,9.841712202352715,,
,,,236,,9.914493964259943,,
,,,237,,9.987722496818943,,
,,,238,,10.061368112655249,,


==> pressure_dat_23-09-08-002.csv <==
Versuch,Concentration,Aging,Zeit (s),Druck (bar),Pred (bar),lowerBound,upperBound
23-09-08-002,15.0,8,0,0.17264822451397777,0.2979815036370277,-0.09424547324090671,0.43954192226886224
23-09-08-002,15.0,8,1,0.17112368559464813,0.3170661053129451,-0.09577001216023634,0.4380173833495326
23-09-08-002,15.0,8,2,0.17119043599814177,0.33598596639450085,-0.09570326175674271,0.43808413375302624
23-09-08-002,15.0,8,3,0.1852277982980013,0.3546936357503796,-0.08166589945688318,0.45212149605288576
23-09-08-002,15.0,8,4,0.13658341942355035,0.3731484757450443,-0.13031027833133413,0.4034771171784348
23-09-08-002,15.0,8,5,0.1941990514285862,0.39130692867333927,-0.07269464632629827,0.46109274918347065
23-09-08-002,15.0,8,6,0.34608923783525825,0.40913565707377586,0.07919554008037377,0.6129829355901427
23-09-08-002,15.0,8,7,0.5134064792655408,0.4265988900935165,0.24651278151065636,0.7803001770204253
23-09-08-002,15.0,8,8,0.6675782083533705,0.4436708337842563,0.400684510598486,0.9344719061082549
23-09-08-002,15.0,8,9,0.8867076948285103,0.46032812758903985,0.6198139970736258,1.1536013925833948
23-09-08-002,15.0,8,10,1.1057282239198685,0.47655154771620634,0.838834526164984,1.372621921674753
23-09-08-002,15.0,8,11,1.1294019728899003,0.4923233304089045,0.8625082751350158,1.3962956706447849
23-09-08-002,15.0,8,12,1.21794051527977,0.5076347154582752,0.9510468175248855,1.4848342130346546
23-09-08-002,15.0,8,13,1.2797713816165923,0.5224771859945965,1.0128776838617077,1.546665079371477
23-09-08-002,15.0,8,14,1.2929924130439758,0.5368449018786285,1.0260987152890912,1.5598861107988604
23-09-08-002,15.0,8,15,1.2737623661756516,0.5507364030755619,1.006868668420767,1.5406560639305362
23-09-08-002,15.0,8,16,1.3016895234584809,0.564156069689826,1.0347958257035965,1.5685832212133652
23-09-08-002,15.0,8,17,1.2842287540435793,0.577106091773635,1.0173350562886947,1.5511224517984639
23-09-08-002,15.0,8,18,1.2862461119890216,0.5895915794488231,1.0193524142341372,1.553139809743906
23-09-08-002,15.0,8,19,1.3309054046869278,0.6016208062459785,1.0640117069320434,1.5977991024418121
23-09-08-002,15.0,8,20,1.3575954437255862,0.6132061824609836,1.0907017459707018,1.6244891414804705
23-09-08-002,15.0,8,21,1.408304139971733,0.6243576849983716,1.1414104422168485,1.6751978377266177
23-09-08-002,15.0,8,22,1.3742631882429124,0.6350877241540251,1.1073694904880278,1.641156885997797
23-09-08-002,15.0,8,23,1.3945803433656692,0.6454111436151755,1.1276866456107846,1.6614740411205537
23-09-08-002,15.0,8,24,1.3880786567926406,0.6553430304081904,1.1211849590377563,1.654972354547525
23-09-08-002,15.0,8,25,1.4025884062051772,0.6648977415420316,1.1356947084502926,1.6694821039600618
23-09-08-002,15.0,8,26,1.4208018720149993,0.6740915807387409,1.1539081742601147,1.6876955697698839
23-09-08-002,15.0,8,27,1.431522849202156,0.6829420684160348,1.1646291514472713,1.6984165469570405
23-09-08-002,15.0,8,28,1.4216703414916994,0.6914645349394148,1.154776643736815,1.6885640392465837
23-09-08-002,15.0,8,29,1.4317481100559235,0.6996765007265977,1.1648544123010391,1.6986418078108079
23-09-08-002,15.0,8,30,1.428531077504158,0.7075952428561649,1.1616373797492736,1.6954247752590423
23-09-08-002,15.0,8,31,1.4266905635595322,0.7152334149631341,1.1597968658046476,1.6935842613144168
23-09-08-002,15.0,8,32,1.4315178602933885,0.7226131609087854,1.1646241625385039,1.698411558048273
23-09-08-002,15.0,8,33,1.478530067205429,0.7297471343281368,1.2116363694505443,1.7454237649603135
23-09-08-002,15.0,8,34,1.4551736116409302,0.736652855638904,1.1882799138860456,1.7220673093958148
23-09-08-002,15.0,8,35,1.4620760291814805,0.7433432218152398,1.195182331426596,1.728969726936365
23-09-08-002,15.0,8,36,1.4835862070322037,0.7498335632226465,1.216692509277319,1.7504799047870883
23-09-08-002,15.0,8,37,1.4898418098688126,0.7561396969048952,1.222948112113928,1.7567355076236972
23-09-08-002,15.0,8,38,1.4414925515651702,0.7622745198361383,1.1745988538102856,1.7083862493200548
23-09-08-002,15.0,8,39,1.4581238508224488,0.7682499556339892,1.1912301530675644,1.7250175485773331
23-09-08-002,15.0,8,40,1.4636337101459502,0.7740810913248137,1.1967400123910656,1.7305274079008348
23-09-08-002,15.0,8,41,1.4343918442726136,0.7797762004392013,1.1674981465177292,1.701285542027498
23-09-08-002,15.0,8,42,1.474216428399086,0.7853493966469784,1.2073227306442016,1.7411101261539703
23-09-08-002,15.0,8,43,1.5046522259712218,0.7908089534787335,1.2377585282163373,1.7715459237261064
23-09-08-002,15.0,8,44,1.4746213763952254,0.796166064534674,1.207727678640341,1.7415150741501098
23-09-08-002,15.0,8,45,1.4859954804182052,0.8014294900236587,1.2191017826633206,1.7528891781730898
23-09-08-002,15.0,8,46,1.483983227610588,0.8066079901545455,1.2170895298557034,1.7508769253654726
23-09-08-002,15.0,8,47,1.5120612651109695,0.8117093517796534,1.2451675673560851,1.7789549628658539
23-09-08-002,15.0,8,48,1.5287032991647722,0.8167401450556251,1.2618096014098876,1.7955969969196568
23-09-08-002,15.0,8,49,1.5763216614723208,0.8217064534608349,1.3094279637174364,1.8432153592272051
23-09-08-002,15.0,8,50,1.5831316351890565,0.8266182538998157,1.3162379374341722,1.850025332943941
23-09-08-002,15.0,8,51,1.5913589239120485,0.8314774930856474,1.324465226157164,1.8582526216669328
23-09-08-002,15.0,8,52,1.5136668890714646,0.8362900111575682,1.24677319131658,1.7805605868263492
23-09-08-002,15.0,8,53,1.5301982432603838,0.8410626216113575,1.2633045455054992,1.7970919410152684
23-09-08-002,15.0,8,54,1.522171261906624,0.8457967844818244,1.2552775641517395,1.7890649596615087
23-09-08-002,15.0,8,55,1.5306401640176774,0.8504993132647476,1.263746466262793,1.7975338617725618
23-09-08-002,15.0,8,56,1.4918902784585955,0.8551706946383968,1.2249965807037109,1.75878397621348
23-09-08-002,15.0,8,57,1.5648852467536927,0.8598153087072018,1.2979915489988083,1.831778944508577
23-09-08-002,15.0,8,58,1.5037548750638963,0.8644375355755916,1.2368611773090117,1.7706485728187809
23-09-08-002,15.0,8,59,1.5296958655118944,0.8690368885652955,1.2628021677570098,1.796589563266779
23-09-08-002,15.0,8,60,1.5320205301046375,0.8736182344590135,1.265126832349753,1.7989142278595218
23-09-08-002,15.0,8,61,1.5597203671932223,0.8781832766306894,1.292826669438338,1.8266140649481066
23-09-08-002,15.0,8,62,1.5513170182704927,0.8827327450977287,1.2844233205156081,1.8182107160253773
23-09-08-002,15.0,8,63,1.5623412162065509,0.8872693165906154,1.2954475184516663,1.8292349139614354
23-09-08-002,15.0,8,64,1.5254486054182055,0.8917939644658897,1.2585549076633211,1.7923423031730898
23-09-08-002,15.0,8,65,1.5550022035837174,0.8963105821497108,1.2881085058288329,1.821895901338602
23-09-08-002,15.0,8,66,1.5564710140228273,0.9008181962855382,1.289577316267943,1.8233647117777116
23-09-08-002,15.0,8,67,1.5696675777435303,0.9053180235690474,1.3027738799886457,1.8365612754984149
23-09-08-002,15.0,8,68,1.6252152144908907,0.9098137140872629,1.358321516736006,1.8921089122457753
23-09-08-002,15.0,8,69,1.6434389293193816,0.9143042944836437,1.376545231564497,1.9103326270742662
23-09-08-002,15.0,8,70,1.589784473180771,0.9187924414886757,1.3228907754258867,1.8566781709356555
23-09-08-002,15.0,8,71,1.6425377249717714,0.9232796151371674,1.3756440272168868,1.909431422726656
23-09-08-002,15.0,8,72,1.6199565768241884,0.927766545446524,1.353062879069304,1.8868502745790727
23-09-08-002,15.0,8,73,1.537840235233307,0.9322563958255006,1.2709465374784226,1.8047339329881913
23-09-08-002,15.0,8,74,1.560890853404999,0.936748922934961,1.2939971556501146,1.8277845511598834
23-09-08-002,15.0,8,75,1.6058521151542666,0.9412465601662561,1.338958417399382,1.8727458129091512
23-09-08-002,15.0,8,76,1.618690359592438,0.9457502808759246,1.3517966618375534,1.8855840573473226
23-09-08-002,15.0,8,77,1.6810116946697238,0.9502639784901259,1.4141179969148392,1.9479053924246084
23-09-08-002,15.0,8,78,1.7759821494420374,0.95478813968713,1.5090884516871528,2.042875847196922
23-09-08-002,15.0,8,79,1.7880269153912864,0.9593244678408821,1.521133217636402,2.054920613146171
23-09-08-002,15.0,8,80,1.7630860431989035,0.9638766130384058,1.496192345444019,2.029979740953788
23-09-08-002,15.0,8,81,1.7180582567056022,0.9684450619579712,1.4511645589507176,1.9849519544604868
23-09-08-002,15.0,8,82,1.6582491381963096,0.9730341947040073,1.391355440441425,1.9251428359511942
23-09-08-002,15.0,8,83,1.6072071039676668,0.9776459579895942,1.3403134062127822,1.8741008017225513
23-09-08-002,15.0,8,84,1.5513530313968662,0.9822842452408902,1.2844593336419816,1.8182467291517508
23-09-08-002,15.0,8,85,1.5438418010870618,0.9869507598318408,1.2769481033321775,1.8107354988419462
23-09-08-002,15.0,8,86,1.5695648006598157,0.9916481784929299,1.3026711029049314,1.8364584984147
23-09-08-002,15.0,8,87,1.6155466131369276,0.9963825847025318,1.348652915382043,1.8824403108918122
23-09-08-002,15.0,8,88,1.6816068820158643,1.0011556818345908,1.4147131842609797,1.9485005797707489
23-09-08-002,15.0,8,89,1.743042432467143,1.0059733100283457,1.4761487347122584,2.0099361302220276
23-09-08-002,15.0,8,90,1.7770728480815887,1.0108381460142812,1.5101791503267044,2.043966545836473
23-09-08-002,15.0,8,91,1.7685442090034487,1.0157552999142312,1.501650511248564,2.0354379067583332
23-09-08-002,15.0,8,92,1.728772568702698,1.020730611867434,1.4618788709478134,1.9956662664575826
23-09-08-002,15.0,8,93,1.6928596615791323,1.0257677319609146,1.4259659638242477,1.9597533593340168
23-09-08-002,15.0,8,94,1.7179691255092624,1.030874690386126,1.451075427754378,1.9848628232641468
23-09-08-002,15.0,8,95,1.739021673202515,1.0360553805692274,1.4721279754476306,2.0059153709573994
23-09-08-002,15.0,8,96,1.7093802654743198,1.041318562719077,1.4424865677194352,1.9762739632292043
23-09-08-002,15.0,8,97,1.7043513679504396,1.046670563653184,1.4374576701955553,1.971245065705324
23-09-08-002,15.0,8,98,1.7431771242618563,1.0521184402064612,1.476283426506972,2.0100708220167407
23-09-08-002,15.0,8,99,1.698096665143967,1.0576716826051724,1.4312029673890825,1.9649903628988517
23-09-08-002,15.0,8,100,1.6298152625560762,1.0633385643799054,1.3629215648011916,1.8967089603109608
23-09-08-002,15.0,8,101,1.7020328652858738,1.069130279130868,1.4351391675309895,1.9689265630407582
23-09-08-002,15.0,8,102,1.6861284923553468,1.075055830406054,1.4192347946004622,1.9530221901102314
23-09-08-002,15.0,8,103,1.6809886884689331,1.0811281151796153,1.4140949907140485,1.9478823862238177
23-09-08-002,15.0,8,104,1.7205746185779571,1.0873571103560842,1.4536809208230728,1.9874683163328415
23-09-08-002,15.0,8,105,1.7658965182304383,1.0937583896400986,1.4990028204755537,2.032790215985323
23-09-08-002,15.0,8,106,1.7910454710324608,1.1003453366840805,1.5241517732775764,2.057939168787345
23-09-08-002,15.0,8,107,1.8414068849881493,1.1071332818535318,1.574513187233265,2.1083005827430337
23-09-08-002,15.0,8,108,1.8061998339494072,1.1141385288704941,1.5393061361945226,2.073093531704292
23-09-08-002,15.0,8,109,1.8202306361993157,1.1213788414918184,1.5533369384444313,2.0871243339542
23-09-08-002,15.0,8,110,1.809299656947454,1.128872713491762,1.5424059591925694,2.0761933547023386
23-09-08-002,15.0,8,111,1.803121301730474,1.1366422887316046,1.5362276039755893,2.0700149994853585
23-09-08-002,15.0,8,112,1.8005935509999593,1.1447053309681974,1.533699853245075,2.0674872487548437
23-09-08-002,15.0,8,113,1.8637625356515248,1.153087390810711,1.5968688378966402,2.1306562334064094
23-09-08-002,15.0,8,114,1.86547332127889,1.1618130455117752,1.5985796235240057,2.1323670190337745
23-09-08-002,15.0,8,115,1.8896949740250908,1.170906142306615,1.6228012762702062,2.1565886717799754
23-09-08-002,15.0,8,116,1.9036262583732604,1.1803951518740194,1.636732560618376,2.1705199561281447
23-09-08-002,15.0,8,117,1.9420898032188418,1.1903068415188334,1.6751961054639573,2.2089835009737264
23-09-08-002,15.0,8,118,1.9023849856853485,1.2006728453286004,1.635491287930464,2.169278683440233
23-09-08-002,15.0,8,119,1.9027524888515475,1.2115233373560543,1.635858791096663,2.169646186606432
23-09-08-002,15.0,8,120,1.9098664009571076,1.2228904383670085,1.642972703202223,2.176760098711992
23-09-08-002,15.0,8,121,1.9052532160282138,1.2348087025186265,1.6383595182733295,2.172146913783098
23-09-08-002,15.0,8,122,1.8807361924648287,1.2473117106115308,1.6138424947099441,2.1476298902197133
23-09-08-002,15.0,8,123,1.8738352143764498,1.2604349901594247,1.6069415166215655,2.140728912131334
23-09-08-002,15.0,8,124,1.8767562890052796,1.2742135819977412,1.609862591250395,2.143649986760164
23-09-08-002,15.0,8,125,1.8607553601264955,1.2886842303358574,1.5938616623716109,2.12764905788138
23-09-08-002,15.0,8,126,1.8717415130138395,1.3038820976787742,1.604847815258955,2.138635210768724
23-09-08-002,15.0,8,127,1.8713741755485533,1.319843806566301,1.6044804777936688,2.138267873303438
23-09-08-002,15.0,8,128,1.8757861053943634,1.3366045195034388,1.608892407639479,2.1426798031492478
23-09-08-002,15.0,8,129,1.9042593812942505,1.3541968439342706,1.637365683539366,2.171153079049135
23-09-08-002,15.0,8,130,1.9635325169563294,1.3726525356159078,1.696638819201445,2.2304262147112137
23-09-08-002,15.0,8,131,1.9117228388786318,1.3920005519054095,1.6448291411237475,2.178616536633516
23-09-08-002,15.0,8,132,1.940124434232712,1.4122689984728625,1.6732307364778274,2.2070181319875966
23-09-08-002,15.0,8,133,2.001613968610764,1.4334811142056543,1.7347202708558793,2.2685076663656485
23-09-08-002,15.0,8,134,1.9929749965667725,1.455654784530204,1.7260812988118879,2.259868694321657
23-09-08-002,15.0,8,135,1.9659812927246096,1.4788054614815809,1.699087594969725,2.2328749904794942
23-09-08-002,15.0,8,136,1.992179044087728,1.5029433653034532,1.7252853463328437,2.2590727418426124
23-09-08-002,15.0,8,137,2.01115890343984,1.5280733627785195,1.7442652056849552,2.2780526011947244
23-09-08-002,15.0,8,138,1.981953523953756,1.5541950888980778,1.7150598261988717,2.2488472217086404
23-09-08-002,15.0,8,139,2.004751889308294,1.5813036768794286,1.7378581915534093,2.2716455870631784
23-09-08-002,15.0,8,140,2.052210633357366,1.6093891498180395,1.7853169356024816,2.319104331112251
23-09-08-002,15.0,8,141,2.100117206970851,1.6384373940440828,1.8332235092159666,2.3670109047257357
23-09-08-002,15.0,8,142,2.131772774855296,1.6684310108094098,1.8648790771004116,2.3986664726101807
23-09-08-002,15.0,8,143,2.175103615919749,1.6993491946179822,1.9082099181648644,2.4419973136746336
23-09-08-002,15.0,8,144,2.190832900206248,1.731170409956357,1.9239392024513635,2.4577265979611327
23-09-08-002,15.0,8,145,2.212785433928172,1.7638723912936858,1.9458917361732873,2.4796791316830564
23-09-08-002,15.0,8,146,2.224964578151703,1.7974349414817679,1.9580708803968183,2.4918582759065875
23-09-08-002,15.0,8,147,2.2277762067317965,1.8318378633724026,1.960882508976912,2.494669904486681
23-09-08-002,15.0,8,148,2.2438249289989476,1.867069476687112,1.976931231244063,2.510718626753832
23-09-08-002,15.0,8,149,2.249482887983322,1.9031168844517439,1.9825891902284374,2.5163765857382066
23-09-08-002,15.0,8,150,2.202382332086563,1.9399775316053811,1.9354886343316786,2.469276029841448
23-09-08-002,15.0,8,151,2.2347403109073642,1.9776536082002383,1.9678466131524797,2.501634008662249
23-09-08-002,15.0,8,152,2.2640772700309753,2.0161518060625268,1.9971835722760907,2.53097096778586
23-09-08-002,15.0,8,153,2.2993470549583437,2.0554902539577995,2.032453357203459,2.5662407527132283
23-09-08-002,15.0,8,154,2.2906885206699372,2.0956859856255043,2.0237948229150526,2.557582218424822
23-09-08-002,15.0,8,155,2.3739784395694734,2.1367696617966443,2.107084741814589,2.640872137324358
23-09-08-002,15.0,8,156,2.401122180223465,2.178768658123902,2.1342284824685804,2.6680158779783496
23-09-08-002,15.0,8,157,2.4338381206989292,2.2217197188166535,2.1669444229440447,2.700731818453814
23-09-08-002,15.0,8,158,2.385339066982269,2.265657033023361,2.1184453692273846,2.6522327647371537
23-09-08-002,15.0,8,159,2.45523672858874,2.310616979944699,2.1883430308338556,2.722130426343625
23-09-08-002,15.0,8,160,2.4354726771513624,2.3566341137378304,2.168578979396478,2.702366374906247
23-09-08-002,15.0,8,161,2.4538082102934524,2.4037381826120034,2.186914512538568,2.720701908048337
23-09-08-002,15.0,8,162,2.4357971553007767,2.4519551021850896,2.168903457545892,2.7026908530556613
23-09-08-002,15.0,8,163,2.5409346326192224,2.501304035413967,2.274040934864338,2.807828330374107
23-09-08-002,15.0,8,164,2.577828556696574,2.5517903965943876,2.3109348589416894,2.8447222544514585
23-09-08-002,15.0,8,165,2.6301604175567626,2.603415037413324,2.363266719801878,2.897054115311647
23-09-08-002,15.0,8,166,2.6615247249603273,2.6561604374530603,2.3946310272054427,2.928418422715212
23-09-08-002,15.0,8,167,2.741219863891602,2.709998856052211,2.4743261661367173,3.0081135616464865
23-09-08-002,15.0,8,168,2.744530266125997,2.764883511262083,2.4776365683711123,3.0114239638808815
23-09-08-002,15.0,8,169,2.772548013528189,2.8207530207858844,2.505654315773304,3.0394417112830734
23-09-08-002,15.0,8,170,2.8513570165634157,2.8775265351960275,2.584463318808531,3.1182507143183003
23-09-08-002,15.0,8,171,2.9101965824762983,2.935108543882045,2.6433028847214137,3.177090280231183
23-09-08-002,15.0,8,172,2.9131186882654827,2.9933860462331427,2.646224990510598,3.1800123860203673
23-09-08-002,15.0,8,173,2.935904149214427,3.05223058960346,2.6690104514595423,3.2027978469693115
23-09-08-002,15.0,8,174,2.966902522246043,3.1114977978424907,2.7000088244911584,3.2337962200009276
23-09-08-002,15.0,8,175,2.969195346037547,3.171037363408315,2.7023016482826625,3.2360890437924317
23-09-08-002,15.0,8,176,3.0245286583900457,3.23068907789796,2.757634960635161,3.2914223561449303
23-09-08-002,15.0,8,177,3.117174122333527,3.2902856760735384,2.8502804245786426,3.384067820088412
23-09-08-002,15.0,8,178,3.2326981759071356,3.3496629040189587,2.965804478152251,3.49959187366202
23-09-08-002,15.0,8,179,3.2765062069892887,3.4086603252008087,3.009612509234404,3.5433999047441733
23-09-08-002,15.0,8,180,3.403204653263092,3.4671207577466063,3.1363109555082076,3.6700983510179768
23-09-08-002,15.0,8,181,3.44218606710434,3.5249036124711335,3.1752923693494552,3.7090797648592244
23-09-08-002,15.0,8,182,3.4742362062136336,3.5818756916153967,3.207342508458749,3.741129903968518
23-09-08-002,15.0,8,183,3.5632911793390916,3.637925317725149,3.296397481584207,3.830184877093976
23-09-08-002,15.0,8,184,3.6543723098437,3.692956037250775,3.3874786120888154,3.9212660075985846
23-09-08-002,15.0,8,185,3.6473688475290937,3.746892095677825,3.380475149774209,3.9142625452839783
23-09-08-002,15.0,8,186,3.7460878483454385,3.7996759433008833,3.479194150590554,4.012981546100323
23-09-08-002,15.0,8,187,3.803307230472565,3.8512738168149756,3.53641353271768,4.070200928227449
23-09-08-002,15.0,8,188,3.8437603433926903,3.901667891628466,3.5768666456378058,4.1106540411475745
23-09-08-002,15.0,8,189,3.9413103206952416,3.9508610878109747,3.674416622940357,4.208204018450126
23-09-08-002,15.0,8,190,3.958636802832286,3.998875792562917,3.691743105077401,4.22553050058717
23-09-08-002,15.0,8,191,3.9804022494951883,4.045748932598022,3.7135085517403037,4.247295947250072
23-09-08-002,15.0,8,192,4.042884117762248,4.091533738352059,3.7759904200073633,4.3097778155171325
23-09-08-002,15.0,8,193,4.075896762212118,4.136296580574086,3.809003064457233,4.342790459967002
23-09-08-002,15.0,8,194,4.066777690251668,4.1801162403090455,3.7998839924967838,4.333671388006553
23-09-08-002,15.0,8,195,4.171006298065186,4.223082996376002,3.9041126003103015,4.437899995820071
23-09-08-002,15.0,8,196,4.227799022197724,4.26529686115942,3.960905324442839,4.494692719952608
23-09-08-002,15.0,8,197,4.343533599376679,4.306863078835168,4.076639901621794,4.610427297131563
23-09-08-002,15.0,8,198,4.3740843534469604,4.347898087179318,4.107190655692076,4.640978051201845
23-09-08-002,15.0,8,199,4.4778114557266235,4.3885183239679435,4.210917757971739,4.744705153481508
23-09-08-002,15.0,8,200,4.568520331382752,4.428849717203384,4.301626633627867,4.835414029137636
23-09-08-002,15.0,8,201,4.624082005023957,4.469017951548839,4.357188307269072,4.890975702778841
23-09-08-002,15.0,8,202,4.6082146525383,4.509152848432806,4.3413209547834155,4.875108350293185
23-09-08-002,15.0,8,203,4.6986368894577035,4.54938763603167,4.431743191702819,4.965530587212588
23-09-08-002,15.0,8,204,4.7514179944992065,4.589851405756523,4.484524296744322,5.018311692254091
23-09-08-002,15.0,8,205,4.779297924041749,4.630675804079374,4.512404226286864,5.046191621796633
23-09-08-002,15.0,8,206,4.827539157867432,4.6719935724983355,4.560645460112547,5.094432855622316
23-09-08-002,15.0,8,207,4.8950722217559814,4.713926867259157,4.628178524001097,5.161965919510866
23-09-08-002,15.0,8,208,4.900585174560547,4.756600521338065,4.633691476805662,5.1674788723154315
23-09-08-002,15.0,8,209,4.949442791938782,4.800131945867674,4.682549094183897,5.216336489693666
23-09-08-002,15.0,8,210,5.034590792655945,4.844626628362986,4.76769709490106,5.30148449041083
23-09-08-002,15.0,8,211,5.028895449638367,4.8901795927561995,4.762001751883482,5.2957891473932515
23-09-08-002,15.0,8,212,5.061113309860231,4.9368729660053585,4.794219612105346,5.328007007615115
23-09-08-002,15.0,8,213,5.122111225128174,4.9847712329812275,4.85521752737329,5.389004922883059
23-09-08-002,15.0,8,214,5.091431832313537,5.033915396328044,4.824538134558653,5.358325530068422
23-09-08-002,15.0,8,215,5.089962768554688,5.084321516428714,4.823069070799804,5.356856466309573
23-09-08-002,15.0,8,216,5.2011581659317025,5.1359770613177895,4.934264468176818,5.468051863686587
23-09-08-002,15.0,8,217,5.256723928451539,5.188836161568331,4.989830230696654,5.523617626206423
23-09-08-002,15.0,8,218,5.36123116016388,5.242817298570131,5.094337462408995,5.628124857918764
23-09-08-002,15.0,8,219,5.413920617103577,5.297799776112253,5.147026919348693,5.680814314858462
23-09-08-002,15.0,8,220,5.471660685539247,5.353627127130924,5.204766987784362,5.738554383294131
23-09-08-002,15.0,8,221,5.476181292533875,5.410102368596402,5.20928759477899,5.7430749902887595
23-09-08-002,15.0,8,222,5.51806423664093,5.466997491739236,5.251170538886045,5.784957934395814
23-09-08-002,15.0,8,223,5.525377225875856,5.5240537053894085,5.258483528120971,5.79227092363074
23-09-08-002,15.0,8,224,5.5962888479232795,5.580988736150376,5.329395150168395,5.863182545678164
23-09-08-002,15.0,8,225,5.629940295219422,5.6375125237732755,5.363046597464537,5.896833992974306
23-09-08-002,15.0,8,226,5.655255079269409,5.693326004461254,5.388361381514525,5.922148777024294
23-09-08-002,15.0,8,227,5.764041113853455,5.7481439847481495,5.497147416098571,6.03093481160834
23-09-08-002,15.0,8,228,5.814978432655335,5.801698304907246,5.54808473490045,6.081872130410219
23-09-08-002,15.0,8,229,5.913406682014466,5.853749519229751,5.646512984259582,6.180300379769351
23-09-08-002,15.0,8,230,6.037689995765686,5.904099062981546,5.770796298010802,6.304583693520571
23-09-08-002,15.0,8,231,6.132967567443849,5.952591929133666,5.8660738696889645,6.399861265198734
23-09-08-002,15.0,8,232,6.195834422111512,5.999125671910297,5.928940724356627,6.462728119866396
23-09-08-002,15.0,8,233,6.289132046699525,6.0436540568758,6.02223834894464,6.556025744454409
23-09-08-002,15.0,8,234,6.365234065055848,6.086182194152008,6.098340367300963,6.6321277628107325
23-09-08-002,15.0,8,235,6.417493987083437,6.126773351914008,6.150600289328552,6.684387684838321
23-09-08-002,15.0,8,236,6.533648371696472,6.165542629572631,6.266754673941588,6.800542069451357
23-09-08-002,15.0,8,237,6.626989912986756,6.202655011061376,6.360096215231872,6.893883610741641
23-09-08-002,15.0,8,238,6.709548163414002,6.238320984731972,6.442654465659118,6.976441861168887
23-09-08-002,15.0,8,239,6.795898771286011,6.272786566449856,6.529005073531127,7.062792469040896
23-09-08-002,15.0,8,240,6.921766185760498,6.306338896394271,6.654872488005614,7.188659883515383
23-09-08-002,15.0,8,241,7.077760481834412,6.339287988623141,6.810866784079527,7.344654179589297
23-09-08-002,15.0,8,242,7.200557971000672,6.371971841194917,6.933664273245787,7.467451668755556
23-09-08-002,15.0,8,243,7.383237934112549,6.404738915750845,7.116344236357665,7.650131631867434
,,,244,,6.437953734315083,,
,,,245,,6.471985199016215,,
,,,246,,6.507199048574073,,
,,,247,,6.543957128282329,,
,,,247,,6.543957128282329,,
,,,248,,6.582613009904065,,
,,,249,,6.623502014767244,,
,,,250,,6.6669465672256765,,
,,,251,,6.713244027702271,,
,,,252,,6.762670342776063,,
,,,253,,6.815473475025566,,
,,,254,,6.87187851315061,,
,,,255,,6.932079155102615,,
,,,256,,6.996238194762865,,
,,,257,,7.064494335438281,,
,,,258,,7.136949292887271,,
,,,259,,7.213675825511188,,
,,,260,,7.294714570945566,,
,,,261,,7.380072099347051,,
,,,262,,7.469720670054256,,
,,,263,,7.563598961605177,,
,,,264,,7.661606231597941,,
,,,265,,7.763602316690817,,
,,,266,,7.869416392811071,,
,,,267,,7.978825561311088,,
,,,268,,8.091571396029549,,
,,,269,,8.207357509900085,,
,,,270,,8.325844688168573,,
,,,271,,8.446657215210653,,
,,,272,,8.569382874531714,,
,,,273,,8.693572462088639,,
,,,274,,8.818755359994434,,
,,,275,,8.944427856239749,,
,,,276,,9.070068718397518,,
,,,277,,9.195134326840268,,
,,,278,,9.319068408305494,,
,,,279,,9.441299115826066,,
,,,280,,9.561245355547719,,
,,,281,,9.678318246763874,,
,,,282,,9.791926962054871,,
,,,283,,9.901490407566445,,
,,,284,,10.006451823357832,,


==> pressure_dat_23-09-08-003.csv <==
Versuch,Concentration,Aging,Zeit (s),Druck (bar),Pred (bar),lowerBound,upperBound
23-09-08-003,15.0,7,0,0.15508511811494827,0.30932962419545573,-0.33429326267429116,0.6444634989041876
23-09-08-003,15.0,7,1,0.18477590065449478,0.3300570083714258,-0.3046024801347446,0.6741542814437342
23-09-08-003,15.0,7,2,0.2060724220238626,0.35041670711448525,-0.2833059587653768,0.695450802813102
23-09-08-003,15.0,7,3,0.20035372413694857,0.37037489628487563,-0.2890246566522908,0.689732104926188
23-09-08-003,15.0,7,4,0.14675676487386227,0.38989264162100534,-0.3426216159153771,0.6361351456631017
23-09-08-003,15.0,7,5,0.37611489463597536,0.4089434191571648,-0.11326348615326404,0.8654932754252147
23-09-08-003,15.0,7,6,0.45445920024067166,0.4275045983538033,-0.03491918054856774,0.9438375810299111
23-09-08-003,15.0,7,7,0.6166067817248404,0.44555281865396523,0.127228400935601,1.1059851625140797
23-09-08-003,15.0,7,8,0.8198615521192552,0.4630727496921492,0.33048317133001576,1.3092399329084945
23-09-08-003,15.0,7,9,0.9957021668553354,0.4800568479551721,0.5063237860660961,1.4850805476445748
23-09-08-003,15.0,7,10,1.0405792400240899,0.4964936765036905,0.5512008592348505,1.5299576208133292
23-09-08-003,15.0,7,11,1.131831967830658,0.5123783685550052,0.6424535870414187,1.6212103486198974
23-09-08-003,15.0,7,12,1.1676569938659669,0.5277101940917124,0.6782786130767275,1.6570353746552062
23-09-08-003,15.0,7,13,1.2011462599039078,0.5424881797572714,0.7117678791146684,1.6905246406931471
23-09-08-003,15.0,7,14,1.2413815021514893,0.5567184090300561,0.75200312136225,1.7307598829407287
23-09-08-003,15.0,7,15,1.233351641893387,0.5704035586405514,0.7439732611041476,1.7227300226826263
23-09-08-003,15.0,7,16,1.2617386400699617,0.5835514154410757,0.7723602592807224,1.751117020859201
23-09-08-003,15.0,7,17,1.2765606045722961,0.5961743897275107,0.7871822237830568,1.7659389853615355
23-09-08-003,15.0,7,18,1.3236415207386019,0.6082797816739056,0.8342631399493625,1.8130199015278412
23-09-08-003,15.0,7,19,1.3382610738277436,0.6198780548630634,0.8488826930385043,1.827639454616983
23-09-08-003,15.0,7,20,1.3717557549476624,0.6309838096430807,0.8823773741584231,1.8611341357369018
23-09-08-003,15.0,7,21,1.3621974110603334,0.6416101863272448,0.8728190302710941,1.8515757918495728
23-09-08-003,15.0,7,22,1.4120646536350252,0.6517715419245182,0.9226862728457859,1.9014430344242645
23-09-08-003,15.0,7,23,1.3833128988742829,0.6614790700351088,0.8939345180850435,1.8726912796635222
23-09-08-003,15.0,7,24,1.3843960821628571,0.6707510210941372,0.8950177013736178,1.8737744629520965
23-09-08-003,15.0,7,25,1.4106248438358306,0.679599562058351,0.9212464630465913,1.90000322462507
23-09-08-003,15.0,7,26,1.435970199108124,0.6880417266671977,0.9465918183188846,1.9253485798973633
23-09-08-003,15.0,7,27,1.4479829132556916,0.6960882218426141,0.9586045324664523,1.937361294044931
23-09-08-003,15.0,7,28,1.428147652745247,0.7037599747502061,0.9387692719560077,1.9175260335344864
23-09-08-003,15.0,7,29,1.4596347093582154,0.7110659889379676,0.970256328568976,1.9490130901474547
23-09-08-003,15.0,7,30,1.4417250514030457,0.7180215947713999,0.9523466706138064,1.931103432192285
23-09-08-003,15.0,7,31,1.4476175129413604,0.7246409059203303,0.9582391321521211,1.9369958937305998
23-09-08-003,15.0,7,32,1.421440327167511,0.7309377927154506,0.9320619463782716,1.9108187079567502
23-09-08-003,15.0,7,33,1.4695589929819106,0.7369244221135092,0.9801806121926713,1.95893737377115
23-09-08-003,15.0,7,34,1.482940125465393,0.7426132044103877,0.9935617446761538,1.9723185062546325
23-09-08-003,15.0,7,35,1.4625527501106264,0.7480160632236994,0.973174369321387,1.9519311308998657
23-09-08-003,15.0,7,36,1.4968905925750735,0.753145652188461,1.0075122117858342,1.9862689733643129
23-09-08-003,15.0,7,37,1.528461575508118,0.7580104881743965,1.0390831947188786,2.0178399562973572
23-09-08-003,15.0,7,38,1.546314322948456,0.7626256582078725,1.0569359421592166,2.0356927037376953
23-09-08-003,15.0,7,39,1.5019246727228166,0.7669972457672625,1.0125462919335773,1.991303053512056
23-09-08-003,15.0,7,40,1.5245395660400392,0.7711349844179649,1.0351611852507998,2.0139179468292787
23-09-08-003,15.0,7,41,1.5339461386203765,0.7750500677601879,1.0445677578311372,2.023324519409616
23-09-08-003,15.0,7,42,1.515857070684433,0.7787505259853837,1.0264786898951936,2.0052354514736725
23-09-08-003,15.0,7,43,1.4873373419046403,0.7822451193024116,0.9979589611154009,1.9767157226938796
23-09-08-003,15.0,7,44,1.539048606157303,0.7855416345635895,1.0496702253680636,2.0284269869465423
23-09-08-003,15.0,7,45,1.564693108201027,0.7886483452995057,1.0753147274117876,2.0540714889902665
23-09-08-003,15.0,7,46,1.501450261473656,0.7915715783276691,1.0120718806844167,1.9908286422628954
23-09-08-003,15.0,7,47,1.4883536279201508,0.7943200938569377,0.9989752471309115,1.9777320087093901
23-09-08-003,15.0,7,48,1.4789205849170686,0.7968987586700109,0.9895422041278292,1.968298965706308
23-09-08-003,15.0,7,49,1.4656734585762023,0.7993158462974765,0.976295077786963,1.9550518393654417
23-09-08-003,15.0,7,50,1.4240273535251617,0.8015786569133834,0.9346489727359224,1.913405734314401
23-09-08-003,15.0,7,51,1.4617916464805603,0.8036932739961058,0.9724132656913209,1.9511700272697996
23-09-08-003,15.0,7,52,1.4779115468263626,0.8056626176152619,0.9885331660371233,1.967289927615602
23-09-08-003,15.0,7,53,1.4777962911128997,0.8074971513536555,0.9884179103236603,1.967174671902139
23-09-08-003,15.0,7,54,1.4753406780958176,0.8092019853331207,0.9859622973065783,1.964719058885057
23-09-08-003,15.0,7,55,1.5256235498189927,0.8107819863363561,1.0362451690297534,2.015001930608232
23-09-08-003,15.0,7,56,1.4923519122600557,0.8122442111982751,1.0029735314708164,1.981730293049295
23-09-08-003,15.0,7,57,1.5259500944614413,0.8135957167537913,1.036571713672202,2.015328475250681
23-09-08-003,15.0,7,58,1.5687618887424473,0.8148406397681995,1.079383507953208,2.0581402695316866
23-09-08-003,15.0,7,59,1.5454306608438495,0.815985307059008,1.0560522800546102,2.034809041633089
23-09-08-003,15.0,7,60,1.5381373232603077,0.8170396955307493,1.0487589424710684,2.0275157040495473
23-09-08-003,15.0,7,61,1.5853554522991185,0.818005751896504,1.095977071509879,2.074733833088358
23-09-08-003,15.0,7,62,1.5766338447729749,0.8188922363651296,1.0872554639837355,2.0660122255622144
23-09-08-003,15.0,7,63,1.5358866647879283,0.8197076658063494,1.046508283998689,2.025265045577168
23-09-08-003,15.0,7,64,1.597782188256582,0.8204554469680532,1.1084038074673426,2.0871605690458215
23-09-08-003,15.0,7,65,1.6054207034905754,0.8211453134156383,1.116042322701336,2.0947990842798148
23-09-08-003,15.0,7,66,1.6474772699673972,0.821784078644884,1.1580988891781578,2.1368556507566367
23-09-08-003,15.0,7,67,1.6266422478357951,0.8223795295081087,1.1372638670465558,2.1160206286250345
23-09-08-003,15.0,7,68,1.66855544368426,0.8229401828750351,1.1791770628950207,2.1579338244734996
23-09-08-003,15.0,7,69,1.6741766703128813,0.8234750422936568,1.184798289523642,2.163555051102121
23-09-08-003,15.0,7,70,1.639377305905024,0.8239892178858077,1.1499989251157847,2.1287556866942636
23-09-08-003,15.0,7,71,1.6135199646155038,0.8244973099995851,1.1241415838262645,2.102898345404743
23-09-08-003,15.0,7,72,1.6465810517470043,0.8250044287568223,1.157202670957765,2.135959432536244
23-09-08-003,15.0,7,73,1.627063540617625,0.8255227411142676,1.1376851598283857,2.1164419214068646
23-09-08-003,15.0,7,74,1.6749409794807435,0.8260610072807784,1.1855625986915042,2.164319360269983
23-09-08-003,15.0,7,75,1.7038225849469502,0.8266309075348333,1.2144442041577108,2.1932009657361897
23-09-08-003,15.0,7,76,1.7017303586006167,0.8272433921375044,1.2123519778113774,2.1911087393898563
23-09-08-003,15.0,7,77,1.7167168211936954,0.8279108713846743,1.227338440404456,2.2060952019829347
23-09-08-003,15.0,7,78,1.7642169666290284,0.8286447822156857,1.274838585839789,2.2535953474182677
23-09-08-003,15.0,7,79,1.717354857126872,0.8294580216046912,1.2279764763376326,2.2067332379161115
23-09-08-003,15.0,7,80,1.726193063656489,0.8303642165432477,1.2368146828672497,2.2155714444457284
23-09-08-003,15.0,7,81,1.7208959084749222,0.8313779673794524,1.231517527685683,2.2102742892641616
23-09-08-003,15.0,7,82,1.7013279308875402,0.8325119277483228,1.2119495500983009,2.1907063116767795
23-09-08-003,15.0,7,83,1.7033644594748814,0.8337841047458454,1.213986078685642,2.192742840264121
23-09-08-003,15.0,7,84,1.741667850613594,0.8352093420592519,1.2522894698243547,2.2310462314028334
23-09-08-003,15.0,7,85,1.765031573176384,0.8368041867497191,1.2756531923871446,2.2544099539656233
23-09-08-003,15.0,7,86,1.7772879600524902,0.8385864025740983,1.287909579263251,2.26666634084173
23-09-08-003,15.0,7,87,1.7709888676802317,0.8405742399675113,1.2816104868909923,2.2603672484694712
23-09-08-003,15.0,7,88,1.747488499879837,0.8427874093998882,1.2581101190905977,2.2368668806690764
23-09-08-003,15.0,7,89,1.7338971229394278,0.8452453780020259,1.2445187421501884,2.2232755037286673
23-09-08-003,15.0,7,90,1.7608505030473074,0.8479683429221248,1.271472122258068,2.250228883836547
23-09-08-003,15.0,7,91,1.8147355337937674,0.850980881412815,1.325357153004528,2.3041139145830067
23-09-08-003,15.0,7,92,1.859069706996282,0.8543036773005674,1.3696913262070427,2.3484480877855214
23-09-08-003,15.0,7,93,1.8999770224094392,0.8579610644988773,1.4105986416201999,2.3893554031986786
23-09-08-003,15.0,7,94,1.9022455513477325,0.8619776202603742,1.4128671705584932,2.391623932136972
23-09-08-003,15.0,7,95,1.892666107416153,0.8663805985681732,1.4032877266269137,2.3820444882053926
23-09-08-003,15.0,7,96,1.874508418639501,0.8711955500314437,1.3851300378502616,2.3638867994287405
23-09-08-003,15.0,7,97,1.8660933383305869,0.876451432007245,1.3767149575413475,2.3554717191198264
23-09-08-003,15.0,7,98,1.8712829180558523,0.882177445191771,1.381904537266613,2.3606612988450917
23-09-08-003,15.0,7,99,1.889269138177236,0.8884030336203512,1.3998907573879966,2.3786475189664755
23-09-08-003,15.0,7,100,1.9234502681096397,0.8951600747196635,1.4340718873204004,2.4128286488988793
23-09-08-003,15.0,7,101,1.9592819023132324,0.902479959238117,1.469903521523993,2.448660283102472
23-09-08-003,15.0,7,102,1.97292076587677,0.9103987013676842,1.4835423850875307,2.4622991466660094
23-09-08-003,15.0,7,103,1.9783106648921964,0.9189474485176392,1.488932284102957,2.467689045681436
23-09-08-003,15.0,7,104,1.984047482808431,0.9281634315756291,1.4946691020191916,2.4734258635976705
23-09-08-003,15.0,7,105,1.9029981406529746,0.9380807180205468,1.4136197598637352,2.392376521442214
23-09-08-003,15.0,7,106,1.8387722365061443,0.9487355653835001,1.349393855716905,2.3281506172953836
23-09-08-003,15.0,7,107,1.8283211485544841,0.9601666645869469,1.3389427677652448,2.3176995293437237
23-09-08-003,15.0,7,108,1.851995779673259,0.9724092998054537,1.3626173988840196,2.3413741604624985
23-09-08-003,15.0,7,109,1.8403437868754071,0.9855002152483991,1.3509654060861678,2.3297221676646465
23-09-08-003,15.0,7,110,1.8698298136393232,0.9994768851425655,1.3804514328500839,2.3592081944285628
23-09-08-003,15.0,7,111,1.9285820722579956,1.0143721602711708,1.4392036914687563,2.417960453047235
23-09-08-003,15.0,7,112,1.9431308996677399,1.0302220548261882,1.4537525188785005,2.4325092804569795
23-09-08-003,15.0,7,113,1.8684284842014312,1.047059906269105,1.3790501034121918,2.3578068649906707
23-09-08-003,15.0,7,114,1.8868390099207561,1.064913211922172,1.3974606291315168,2.3762173907099955
23-09-08-003,15.0,7,115,1.9374818984667461,1.0838109291424471,1.4481035176775068,2.4268602792559855
23-09-08-003,15.0,7,116,1.9120406651496888,1.1037764184868863,1.4226622843604495,2.4014190459389284
23-09-08-003,15.0,7,117,1.9204801762104036,1.1248286604080153,1.4311017954211642,2.409858556999643
23-09-08-003,15.0,7,118,1.9897232532501223,1.1469839586278763,1.500344872460883,2.479101634039362
23-09-08-003,15.0,7,119,1.9965329070885978,1.1702498566596526,1.5071545262993584,2.4859112878778373
23-09-08-003,15.0,7,120,2.006707944472631,1.1946317079643127,1.5173295636833914,2.4960863252618704
23-09-08-003,15.0,7,121,2.013289789756139,1.2201229423852138,1.5239114089668997,2.5026681705453786
23-09-08-003,15.0,7,122,1.9957029565175375,1.2467157730700364,1.5063245757282981,2.485081337306777
23-09-08-003,15.0,7,123,2.014817727009455,1.2743909762271204,1.5254393462202158,2.5041961077986947
23-09-08-003,15.0,7,124,2.005728404124578,1.3031245829516722,1.5163500233353389,2.4951067849138178
23-09-08-003,15.0,7,125,2.0054521902402245,1.3328830124430695,1.5160738094509851,2.494830571029464
23-09-08-003,15.0,7,126,2.032153206666311,1.3636259920744773,1.5427748258770715,2.5215315874555504
23-09-08-003,15.0,7,127,2.0751535530885064,1.3953095991320372,1.585775172299267,2.564531933877746
23-09-08-003,15.0,7,128,2.0835471785068513,1.4278826107278424,1.594168797717612,2.572925559296091
23-09-08-003,15.0,7,129,2.0740645861625673,1.4612891805304211,1.584686205373328,2.563442966951807
23-09-08-003,15.0,7,130,2.0823778903484347,1.4954720021734929,1.5929995095591953,2.5717562711376742
23-09-08-003,15.0,7,131,2.092295801639557,1.530371092560292,1.6029174208503176,2.5816741824287965
23-09-08-003,15.0,7,132,2.1063309629758202,1.5659301186810777,1.616952582186581,2.59570934376506
23-09-08-003,15.0,7,133,2.066802051862081,1.602090557473894,1.5774236710728415,2.5561804326513204
23-09-08-003,15.0,7,134,2.124064073165258,1.6388013077204016,1.6346856923760187,2.6134424539544976
23-09-08-003,15.0,7,135,2.109737983544668,1.6760152832979873,1.6203596027554286,2.5991163643339075
23-09-08-003,15.0,7,136,2.14954594095548,1.7136929415972217,1.6601675601662407,2.6389243217447196
23-09-08-003,15.0,7,137,2.15854256272316,1.751800823487049,1.6691641819339205,2.6479209435123994
23-09-08-003,15.0,7,138,2.204839020967484,1.7903154467409463,1.7154606401782446,2.6942174017567235
23-09-08-003,15.0,7,139,2.194716489315033,1.8292213593238447,1.7053381085257937,2.6840948701042726
23-09-08-003,15.0,7,140,2.253170436620713,1.8685113827312627,1.7637920558314735,2.7425488174099524
23-09-08-003,15.0,7,141,2.2033538937568666,1.9081901404067645,1.7139755129676273,2.692732274546106
23-09-08-003,15.0,7,142,2.2207136154174805,1.9482672442461808,1.7313352346282411,2.71009199620672
23-09-08-003,15.0,7,143,2.2479796489079793,1.9887583896237158,1.75860126811874,2.737358029697219
23-09-08-003,15.0,7,144,2.2799615784486136,2.0296874237745945,1.7905831976593742,2.769339959237853
23-09-08-003,15.0,7,145,2.1918777509530387,2.071085737447226,1.7024993701637994,2.6812561317422783
23-09-08-003,15.0,7,146,2.232260714371999,2.112979246259482,1.7428823335827597,2.7216390951612386
23-09-08-003,15.0,7,147,2.238334844907125,2.1554037210642005,1.7489564641178859,2.7277132256963648
23-09-08-003,15.0,7,148,2.2681476616859437,2.198390187601088,1.7787692808967044,2.7575260424751833
23-09-08-003,15.0,7,149,2.298337725798289,2.2419684549141756,1.8089593450090498,2.7877161065875287
23-09-08-003,15.0,7,150,2.4091811148325606,2.2861656553170104,1.9198027340433212,2.8985594956218
23-09-08-003,15.0,7,151,2.468476637999217,2.330999613401228,1.9790982572099776,2.9578550187884565
23-09-08-003,15.0,7,152,2.4976691095034282,2.376482617793142,2.0082907287141887,2.987047490292668
23-09-08-003,15.0,7,153,2.5149648276964824,2.4226164935362666,2.025586446907243,3.004343208485722
23-09-08-003,15.0,7,154,2.5311146545410157,2.4693899861956083,2.041736273751776,3.0204930353302553
23-09-08-003,15.0,7,155,2.559462916851044,2.5167815602577255,2.0700845360618043,3.0488412976402834
23-09-08-003,15.0,7,156,2.580577468872071,2.5647550798610776,2.0911990880828313,3.0699558496613104
23-09-08-003,15.0,7,157,2.6255471467971807,2.6132570712307586,2.136168766007941,3.1149255275864203
23-09-08-003,15.0,7,158,2.5912587940692906,2.66222146779163,2.101880413280051,3.08063717485853
23-09-08-003,15.0,7,159,2.579030030965805,2.7115677242900222,2.0896516501765654,3.0684084117550445
23-09-08-003,15.0,7,160,2.607584291696549,2.761202824341602,2.1182059109073093,3.0969626724857884
23-09-08-003,15.0,7,161,2.633833020925522,2.811019029544368,2.1444546401362823,3.1232114017147614
23-09-08-003,15.0,7,162,2.6648896753787996,2.860902335513597,2.17551129458956,3.154268056168039
23-09-08-003,15.0,7,163,2.67034467458725,2.910729278055693,2.1809662937980105,3.1597230553764897
23-09-08-003,15.0,7,164,2.744663739204407,2.960376727568371,2.2552853584151675,3.2340421199936467
23-09-08-003,15.0,7,165,2.7777468442916873,3.0097176914405788,2.2883684635024477,3.267125225080927
23-09-08-003,15.0,7,166,2.7854230642318725,3.05863472812231,2.296044683442633,3.274801445021112
23-09-08-003,15.0,7,167,2.8141758322715758,3.1070105025244317,2.324797451482336,3.3035542130608153
23-09-08-003,15.0,7,168,2.8641274809837345,3.154741838853724,2.374749100194495,3.353505861772974
23-09-08-003,15.0,7,169,2.9035454869270327,3.2017359488562906,2.414167106137793,3.3929238677162723
23-09-08-003,15.0,7,170,2.9429415822029115,3.247912591452382,2.453563201413672,3.432319962992151
23-09-08-003,15.0,7,171,3.008093070983887,3.293210658101734,2.5187146901946473,3.4974714517731265
23-09-08-003,15.0,7,172,3.005725634098053,3.337576963994664,2.5163472533088136,3.4951040148872927
23-09-08-003,15.0,7,173,3.1124939441680906,3.3809770918522717,2.623115563378851,3.60187232495733
23-09-08-003,15.0,7,174,3.1565488696098325,3.4233885784306626,2.667170488820593,3.645927250399072
23-09-08-003,15.0,7,175,3.225478458404541,3.464801918294877,2.7361000776153013,3.7148568391937804
23-09-08-003,15.0,7,176,3.2199626803398136,3.5052186931492924,2.730584299550574,3.709341061129053
23-09-08-003,15.0,7,177,3.272943353652954,3.5446508874463056,2.7835649728637146,3.7623217344421938
23-09-08-003,15.0,7,178,3.3124755501747134,3.583117998734104,2.823097169385474,3.801853930963953
23-09-08-003,15.0,7,179,3.359359451135,3.620651220048049,2.8699810703457604,3.8487378319242396
23-09-08-003,15.0,7,180,3.379934128125509,3.6572819725539416,2.8905557473362693,3.8693125089147484
23-09-08-003,15.0,7,181,3.4884666522343957,3.6930550762787,2.999088271445156,3.9778450330236352
23-09-08-003,15.0,7,182,3.5739106615384424,3.7280176173449378,3.084532280749203,4.063289042327682
23-09-08-003,15.0,7,183,3.6360160072644554,3.762223434536262,3.146637626475216,4.125394388053695
23-09-08-003,15.0,7,184,3.6633223652839666,3.7957295908798194,3.173943984494727,4.152700746073206
23-09-08-003,15.0,7,185,3.6869164347648624,3.828600936255074,3.197538053975623,4.176294815554102
23-09-08-003,15.0,7,186,3.7149347901344303,3.8609090732024853,3.2255564093451907,4.20431317092367
23-09-08-003,15.0,7,187,3.7419608712196357,3.8927248742451073,3.252582490430396,4.231339252008875
23-09-08-003,15.0,7,188,3.788794136047364,3.9241280937844203,3.2994157552581242,4.278172516836603
23-09-08-003,15.0,7,189,3.8607224225997925,3.9552012846219564,3.371344041810553,4.350100803389032
23-09-08-003,15.0,7,190,3.9595642924308785,3.986031988011514,3.470185911641639,4.448942673220118
23-09-08-003,15.0,7,191,4.025448691844941,4.016710726111294,3.5360703110557017,4.514827072634181
23-09-08-003,15.0,7,192,4.100393652915955,4.047331306157822,3.611015272126715,4.589772033705194
23-09-08-003,15.0,7,193,4.134116399288178,4.07799045545724,3.6447380184989386,4.623494780077418
23-09-08-003,15.0,7,194,4.2078497290611265,4.108787699715742,3.718471348271887,4.697228109850366
23-09-08-003,15.0,7,195,4.2048687696456915,4.139824511352603,3.715490388856452,4.694247150434931
23-09-08-003,15.0,7,196,4.2667755603790285,4.1712063778828234,3.777397179589789,4.756153941168268
23-09-08-003,15.0,7,197,4.333117389678955,4.203039151830108,3.843739008889716,4.822495770468195
23-09-08-003,15.0,7,198,4.384213793277741,4.235426252326811,3.8948354124885016,4.873592174066981
23-09-08-003,15.0,7,199,4.427473652362823,4.268481805427223,3.9380952715735837,4.916852033152063
23-09-08-003,15.0,7,200,4.566410577297211,4.302309960281105,4.077032196507972,5.055788958086451
23-09-08-003,15.0,7,201,4.596024119853974,4.337024599603611,4.106645739064734,5.085402500643213
23-09-08-003,15.0,7,202,4.636760222911835,4.372729750874934,4.147381842122596,5.126138603701075
23-09-08-003,15.0,7,203,4.699667239189148,4.409537593436287,4.210288858399909,5.189045619978388
23-09-08-003,15.0,7,204,4.721294713020325,4.4475499647156465,4.231916332231085,5.2106730938095644
23-09-08-003,15.0,7,205,4.749400043487549,4.486870162175799,4.26002166269831,5.238778424276789
23-09-08-003,15.0,7,206,4.7977135181427,4.527597589853371,4.308335137353461,5.28709189893194
23-09-08-003,15.0,7,207,4.869730353355408,4.569818998149973,4.380351972566168,5.359108734144647
23-09-08-003,15.0,7,208,4.933854961395264,4.613615053988841,4.4444765806060245,5.423233342184504
23-09-08-003,15.0,7,209,5.013681149482727,4.6590564473886795,4.524302768693487,5.503059530271966
23-09-08-003,15.0,7,210,4.967764520645142,4.7062003630462,4.478386139855902,5.4571429014343815
23-09-08-003,15.0,7,211,5.019070959091187,4.755081476788135,4.5296925783019475,5.508449339880427
23-09-08-003,15.0,7,212,5.05540041923523,4.805724244197545,4.566022038445991,5.54477880002447
23-09-08-003,15.0,7,213,5.0914469957351685,4.8581239201613,4.602068614945929,5.580825376524408
23-09-08-003,15.0,7,214,5.130693387985229,4.912256535774606,4.641315007195989,5.620071768774468
23-09-08-003,15.0,7,215,5.2933067083358765,4.968074518236581,4.803928327546637,5.782685089125116
23-09-08-003,15.0,7,216,5.341066169738769,5.025505960832848,4.85168778894953,5.830444550528009
23-09-08-003,15.0,7,217,5.409828400611877,5.084454866274667,4.9204500198226375,5.899206781401117
23-09-08-003,15.0,7,218,5.497062373161316,5.144806865168612,5.007683992372076,5.986440753950555
23-09-08-003,15.0,7,219,5.602655839920044,5.206425444259977,5.113277459130805,6.092034220709284
23-09-08-003,15.0,7,220,5.627589201927186,5.269169223511352,5.138210821137946,6.116967582716425
23-09-08-003,15.0,7,221,5.722969055175782,5.332875409041459,5.233590674386543,6.212347435965022
23-09-08-003,15.0,7,222,5.767715430259706,5.39738570874301,5.2783370494704664,6.257093811048946
23-09-08-003,15.0,7,223,5.784541893005372,5.46253270529116,5.295163512216132,6.273920273794611
23-09-08-003,15.0,7,224,5.721511864662171,5.5281576199003535,5.232133483872931,6.21089024545141
23-09-08-003,15.0,7,225,5.787572646141053,5.594102768811141,5.298194265351813,6.276951026930292
23-09-08-003,15.0,7,226,5.856074929237366,5.660225068612173,5.366696548448126,6.345453310026605
23-09-08-003,15.0,7,227,5.861122536659241,5.726379245839885,5.371744155870002,6.350500917448481
23-09-08-003,15.0,7,228,5.991192054748536,5.79243681743102,5.501813673959297,6.480570435537776
23-09-08-003,15.0,7,229,6.061531734466554,5.858280250583398,5.572153353677314,6.550910115255793
23-09-08-003,15.0,7,230,6.099723768234254,5.923801746060238,5.610345387445014,6.589102149023494
23-09-08-003,15.0,7,231,6.101496767997742,5.988906158259772,5.612118387208502,6.590875148786981
23-09-08-003,15.0,7,232,6.229310035705567,6.053506615110821,5.739931654916328,6.718688416494807
23-09-08-003,15.0,7,233,6.273737716674805,6.117537658386087,5.784359335885566,6.763116097464045
23-09-08-003,15.0,7,234,6.40295376777649,6.180940643354045,5.91357538698725,6.892332148565729
23-09-08-003,15.0,7,235,6.509062719345093,6.243678339127047,6.019684338555853,6.9984411001343325
23-09-08-003,15.0,7,236,6.621589469909669,6.305733711965647,6.132211089120429,7.110967850698908
23-09-08-003,15.0,7,237,6.709452247619629,6.367101651748012,6.22007386683039,7.198830628408869
23-09-08-003,15.0,7,238,6.755490922927857,6.42780916911812,6.266112542138617,7.244869303717096
23-09-08-003,15.0,7,239,6.865827155113221,6.48789398164189,6.376448774323982,7.355205535902461
23-09-08-003,15.0,7,240,6.9709453105926515,6.547428361042401,6.481566929803412,7.460323691381891
23-09-08-003,15.0,7,241,7.091341876983643,6.60650112610391,6.601963496194403,7.5807202577728825
23-09-08-003,15.0,7,242,7.148969054222107,6.665226159541575,6.659590673432867,7.6383474350113465
23-09-08-003,15.0,7,243,7.223687291145325,6.723736081183943,6.734308910356085,7.713065671934564
23-09-08-003,15.0,7,244,7.301525497436523,6.7821980650167255,6.812147116647283,7.7909038782257625
23-09-08-003,15.0,7,245,7.3985322475433355,6.840773931564665,6.909153866754096,7.887910628332575
23-09-08-003,15.0,7,246,7.591840529441834,6.899662488901017,7.102462148652594,8.081218910231073
23-09-08-003,15.0,7,247,7.801495075225831,6.959063031777305,7.312116694436591,8.29087345601507
23-09-08-003,15.0,7,248,8.072031688690187,7.019187021901801,7.582653307900947,8.561410069479425
23-09-08-003,15.0,7,249,8.101210713386536,7.080248597713263,7.611832332597296,8.590589094175774
23-09-08-003,15.0,7,250,7.643232536315917,7.1424618976504455,7.153854155526678,8.132610917105156
23-09-08-003,15.0,7,251,7.066791796684265,7.206035950030274,6.577413415895025,7.556170177473504
23-09-08-003,15.0,7,252,6.576743149757386,7.271166642856382,6.087364768968146,7.066121530546625
23-09-08-003,15.0,7,253,6.126374554634094,7.338034290427769,5.636996173844855,6.615752935423334
23-09-08-003,15.0,7,254,5.821188592910767,7.40680338999966,5.331810212121527,6.3105669737000065
23-09-08-003,15.0,7,255,6.073391628265381,7.47760680473974,5.5840132474761415,6.562770009054621
23-09-08-003,15.0,7,256,6.283804726600647,7.550558904041435,5.794426345811408,6.773183107389887
23-09-08-003,15.0,7,257,6.472286081314087,7.625730256253881,5.982907700524847,6.961664462103326
23-09-08-003,15.0,7,258,6.6445147514343255,7.703173909308497,6.155136370645086,7.133893132223565
23-09-08-003,15.0,7,259,6.870117616653443,7.782892783274903,6.380739235864203,7.359495997442682
23-09-08-003,15.0,7,260,6.946677875518799,7.864867411022302,6.457299494729559,7.436056256308039
23-09-08-003,15.0,7,261,7.09786274433136,7.9490418245496555,6.608484363542121,7.5872411251206
23-09-08-003,15.0,7,262,7.188189601898194,8.035326475055303,6.698811221108954,7.6775679826874335
23-09-08-003,15.0,7,263,7.281709599494934,8.123601639684846,6.792331218705694,7.7710879802841735
23-09-08-003,15.0,7,264,7.404534316062927,8.213730561844445,6.915155935273687,7.8939126968521665
23-09-08-003,15.0,7,265,7.653012776374816,8.305548744278873,7.163634395585577,8.142391157164056
23-09-08-003,15.0,7,266,7.9637627601623535,8.398877576063072,7.474384379373114,8.453141140951592
23-09-08-003,15.0,7,267,8.230783295631408,8.493526765993517,7.741404914842168,8.720161676420647
23-09-08-003,15.0,7,268,8.515058732032777,8.589296775979545,8.025680351243539,9.004437112822016
23-09-08-003,15.0,7,269,8.879689812660217,8.685991474678383,8.390311431870979,9.369068193449456
23-09-08-003,15.0,7,270,9.089947938919067,8.783413757390726,8.600569558129829,9.579326319708306
23-09-08-003,15.0,7,271,9.418982362747192,8.881359705921483,8.929603981957953,9.90836074353643
,,,272,,8.97964876263252,,
,,,273,,9.078090149642037,,
,,,274,,9.176512556199025,,
,,,275,,9.274745644909025,,
,,,275,,9.274745644909025,,
,,,276,,9.372625405195073,,
,,,277,,9.469995613332538,,
,,,278,,9.566704425701204,,
,,,279,,9.662596105254707,,
,,,280,,9.757521728442455,,
,,,281,,9.85133091167905,,
,,,282,,9.94386402449196,,
,,,283,,10.034963383121742,,


==> pressure_dat_23-09-08-004.csv <==
Versuch,Concentration,Aging,Zeit (s),Druck (bar),Pred (bar),lowerBound,upperBound
23-09-08-004,12.5,30,0,0.20845344644039865,0,-0.2686832959802226,0.6855901888610199
23-09-08-004,12.5,30,1,0.2238742863759398,0,-0.25326245604468145,0.7010110287965611
23-09-08-004,12.5,30,2,0.25318834576755755,0,-0.2239483966530637,0.7303250881881789
23-09-08-004,12.5,30,3,0.24144119583070275,0,-0.2356955465899185,0.718577938251324
23-09-08-004,12.5,30,4,0.31921201124787324,0,-0.15792473117274802,0.7963487536684946
23-09-08-004,12.5,30,5,0.31145266890525813,0,-0.16568407351536313,0.7885894113258793
23-09-08-004,12.5,30,6,0.45258879587054246,0,-0.024547946550078803,0.9297255382911638
23-09-08-004,12.5,30,7,0.5888494096696376,0,0.11171266724901635,1.065986152090259
23-09-08-004,12.5,30,8,0.8106876652687787,0,0.3335509228481574,1.2878244076893999
23-09-08-004,12.5,30,9,0.9472130201756953,0,0.47007627775507405,1.4243497625963166
23-09-08-004,12.5,30,10,1.1314996242523194,0,0.6543628818316982,1.6086363666729406
23-09-08-004,12.5,30,11,1.1606820195913314,0,0.6835452771707102,1.6378187620119526
23-09-08-004,12.5,30,12,1.2345688074827197,0,0.7574320650620985,1.711705549903341
23-09-08-004,12.5,30,13,1.2383179903030397,0,0.7611812478824185,1.715454732723661
23-09-08-004,12.5,30,14,1.3079040229320527,0.03651652320206589,0.8307672805114314,1.7850407653526739
23-09-08-004,12.5,30,15,1.308569100499153,0.09476801868311613,0.8314323580785319,1.7857058429197743
23-09-08-004,12.5,30,16,1.3828710317611694,0.15450096281774695,0.9057342893405482,1.8600077741817906
23-09-08-004,12.5,30,17,1.3528548598289492,0.21590735018343343,0.875718117408328,1.8299916022495704
23-09-08-004,12.5,30,18,1.3975524067878724,0.2791818520881373,0.9204156643672512,1.8746891492084936
23-09-08-004,12.5,30,19,1.4015811562538147,0.34453568690099523,0.9244444138331935,1.878717898674436
23-09-08-004,12.5,30,20,1.4279435932636262,0.41218761650432834,0.950806850843005,1.9050803356842474
23-09-08-004,12.5,30,21,1.4116052448749543,0.48236491965018,0.9344685024543331,1.8887419872955755
23-09-08-004,12.5,30,22,1.4928330779075623,0.5552963351254041,1.015696335486941,1.9699698203281835
23-09-08-004,12.5,30,23,1.4680781900882722,0.6312045182384809,0.990941447667651,1.9452149325088934
23-09-08-004,12.5,30,24,1.5004581987857821,0.7102797601929418,1.023321456365161,1.9775949412064033
23-09-08-004,12.5,30,25,1.5024796783924104,0.7926537074607949,1.0253429359717892,1.9796164208130316
23-09-08-004,12.5,30,26,1.5466955602169037,0.8783528840077501,1.0695588177962825,2.023832302637525
23-09-08-004,12.5,30,27,1.500657218694687,0.9672629204403806,1.0235204762740657,1.9777939611153081
23-09-08-004,12.5,30,28,1.5435116767883301,1.0590504421438034,1.066374934367709,2.0206484192089516
23-09-08-004,12.5,30,29,1.517257446050644,1.1531363019768364,1.0401207036300228,1.9943941884712653
23-09-08-004,12.5,30,30,1.5295237243175508,1.2486671095932067,1.0523869818969296,2.006660466738172
23-09-08-004,12.5,30,31,1.5220100224018096,1.3445346985723488,1.0448732799811884,1.9991467648224308
23-09-08-004,12.5,30,32,1.5638099908828735,1.4394367178640064,1.0866732484622523,2.0409467333034947
23-09-08-004,12.5,30,33,1.5462524235248567,1.5320051148514864,1.0691156811042355,2.023389165945478
23-09-08-004,12.5,30,34,1.5397194802761076,1.6209712409547228,1.0625827378554864,2.016856222696729
23-09-08-004,12.5,30,35,1.5583052277565004,1.7053179385896218,1.0811684853358792,2.035441970177122
23-09-08-004,12.5,30,36,1.5359936475753784,1.78445401532782,1.0588569051547572,2.013130389996
23-09-08-004,12.5,30,37,1.5392995953559876,1.8583193664029856,1.0621628529353664,2.016436337776609
23-09-08-004,12.5,30,38,1.5621442914009094,1.92741940719841,1.0850075489802882,2.039281033821531
23-09-08-004,12.5,30,39,1.5620081424713133,1.9927958725508186,1.084871400050692,2.0391448848919347
23-09-08-004,12.5,30,40,1.5355875879526137,2.0558520992514717,1.0584508455319925,2.012724330373235
23-09-08-004,12.5,30,41,1.5843240469694138,2.118046175396994,1.1071873045487926,2.061460789390035
23-09-08-004,12.5,30,42,1.591541948914528,2.1804501315464115,1.1144052064939067,2.0686786913351494
23-09-08-004,12.5,30,43,1.552310527364413,2.2432439169900196,1.075173784943792,2.0294472697850345
23-09-08-004,12.5,30,44,1.57996291021506,2.3053367640554026,1.1028261677944389,2.0570996526356815
23-09-08-004,12.5,30,45,1.6147737006346385,2.3643704123509686,1.1376369582140173,2.09191044305526
23-09-08-004,12.5,30,46,1.6097885886828105,2.417154929156648,1.1326518462621893,2.0869253311034317
23-09-08-004,12.5,30,47,1.5944598595301311,2.4604532956297582,1.11732311710951,2.0715966019507523
23-09-08-004,12.5,30,48,1.5978189259767532,2.4917482292540183,1.120682183556132,2.0749556683973744
23-09-08-004,12.5,30,49,1.5681890040636064,2.5097106725091107,1.0910522616429852,2.045325746484228
23-09-08-004,12.5,30,50,1.5371257215738299,2.514289524176695,1.0599889791532087,2.0142624639944513
23-09-08-004,12.5,30,51,1.556207033991814,2.506497805075572,1.0790702915711927,2.033343776412435
23-09-08-004,12.5,30,52,1.5257525205612184,2.4880606680029747,1.0486157781405971,2.0028892629818396
23-09-08-004,12.5,30,53,1.5900226920843126,2.461064989380241,1.1128859496636914,2.067159434504934
23-09-08-004,12.5,30,54,1.6158544311920802,2.427662373838605,1.138717688771459,2.0929911736127016
23-09-08-004,12.5,30,55,1.6493243859211604,2.389867791085027,1.1721876435005392,2.1264611283417816
23-09-08-004,12.5,30,56,1.6683917568127316,2.349430180317181,1.1912550143921103,2.145528499233353
23-09-08-004,12.5,30,57,1.6970262722174327,2.307775995544149,1.2198895297968115,2.174163014638054
23-09-08-004,12.5,30,58,1.686766643921534,2.2660073197081227,1.2096299015009129,2.1639033863421555
23-09-08-004,12.5,30,59,1.7098847842216491,2.224923886876118,1.232748041801028,2.1870215266422703
23-09-08-004,12.5,30,60,1.6789623558521272,2.185069925023451,1.201825613431506,2.1560990982727484
23-09-08-004,12.5,30,61,1.6608410716056825,2.146784162225975,1.1837043291850613,2.137977814026304
23-09-08-004,12.5,30,62,1.6330913245677947,2.1102545779654385,1.1559545821471735,2.110228066988416
23-09-08-004,12.5,30,63,1.6077648937702178,2.0755555123475684,1.1306281513495966,2.084901636190839
23-09-08-004,12.5,30,64,1.624520879983902,2.042688668746311,1.1473841375632807,2.1016576224045234
23-09-08-004,12.5,30,65,1.676006591320038,2.0116090294216984,1.1988698488994167,2.153143333740659
23-09-08-004,12.5,30,66,1.6755147993564607,1.9822409159027623,1.1983780569358395,2.152651541777082
23-09-08-004,12.5,30,67,1.6933891395727796,1.9544980644661623,1.2162523971521584,2.170525881993401
23-09-08-004,12.5,30,68,1.6981180719534557,1.9282883712493193,1.2209813295328344,2.175254814374077
23-09-08-004,12.5,30,69,1.7009908847014108,1.9035202190679246,1.2238541422807896,2.178127627122032
23-09-08-004,12.5,30,70,1.6576606384913126,1.8801077092073406,1.1805238960706914,2.134797380911934
23-09-08-004,12.5,30,71,1.6619263283411663,1.8579709047617359,1.184789585920545,2.1390630707617877
23-09-08-004,12.5,30,72,1.677460231781006,1.8370374123384627,1.2003234893603847,2.154596974201627
23-09-08-004,12.5,30,73,1.7237082910537722,1.8172384886318973,1.246571548633151,2.2008450334743936
23-09-08-004,12.5,30,74,1.6395160150527954,1.7985158539192192,1.1623792726321742,2.1166527574734166
23-09-08-004,12.5,30,75,1.6755388271808624,1.7808123235037148,1.1984020847602412,2.1526755696014837
23-09-08-004,12.5,30,76,1.6837749552726746,1.764081297941041,1.2066382128520534,2.160911697693296
23-09-08-004,12.5,30,77,1.6892329871654512,1.7482771511433945,1.21209624474483,2.1663697295860724
23-09-08-004,12.5,30,78,1.6709245920181275,1.7333600971622112,1.1937878495975063,2.148061334438749
23-09-08-004,12.5,30,79,1.725220674276352,1.719291810083736,1.2480839318557309,2.2023574166969735
23-09-08-004,12.5,30,80,1.733390706777573,1.7060390741160483,1.2562539643569517,2.210527449198194
23-09-08-004,12.5,30,81,1.7104580616950988,1.6935702551716043,1.2333213192744776,2.18759480411572
23-09-08-004,12.5,30,82,1.6816728349526724,1.6818554225368052,1.2045360925320512,2.158809577373294
23-09-08-004,12.5,30,83,1.705140798886617,1.6708675655676717,1.2280040564659958,2.182277541307238
23-09-08-004,12.5,30,84,1.7055403168996175,1.660581498663736,1.2284035744789963,2.182677059320239
23-09-08-004,12.5,30,85,1.7112485881646475,1.6509720362245308,1.2341118457440263,2.1883853305852687
23-09-08-004,12.5,30,86,1.7243352254231772,1.6420154526843986,1.247198483002556,2.2014719678437986
23-09-08-004,12.5,30,87,1.7548716366291046,1.6336921592429756,1.2777348942084834,2.232008379049726
23-09-08-004,12.5,30,88,1.751892912387848,1.6259786736737394,1.2747561699672267,2.2290296548084694
23-09-08-004,12.5,30,89,1.7749956548213959,1.6188569888807032,1.2978589124007747,2.252132397242017
23-09-08-004,12.5,30,90,1.7708885947863262,1.6123054476808567,1.293751852365705,2.2480253372069474
23-09-08-004,12.5,30,91,1.7657837347189584,1.6063067729956182,1.2886469922983372,2.2429204771395796
23-09-08-004,12.5,30,92,1.7175861672560375,1.6008436877464065,1.2404494248354163,2.194722909676659
23-09-08-004,12.5,30,93,1.7005038754145305,1.5958978198285325,1.2233671329939093,2.1776406178351517
23-09-08-004,12.5,30,94,1.711750538746516,1.5914512838155774,1.2346137963258947,2.1888872811671374
23-09-08-004,12.5,30,95,1.725884381532669,1.5874898443681467,1.2487476391120478,2.2030211239532904
23-09-08-004,12.5,30,96,1.7593075144290924,1.5839962244076586,1.2821707720084712,2.2364442568497136
23-09-08-004,12.5,30,97,1.813936607837677,1.5809548502294768,1.3367998654170559,2.2910733502582983
23-09-08-004,12.5,30,98,1.7805693840980532,1.5783517298333412,1.303432641677432,2.2577061265186744
23-09-08-004,12.5,30,99,1.7843416905403138,1.57617007281894,1.3072049481196926,2.261478432960935
23-09-08-004,12.5,30,100,1.78420933842659,1.5743981989077962,1.3070725960059688,2.2613460808472112
23-09-08-004,12.5,30,101,1.7807812619209291,1.5730196827083003,1.303644519500308,2.2579180043415503
23-09-08-004,12.5,30,102,1.8086073923110964,1.5720215055767324,1.3314706498904751,2.2857441347317176
23-09-08-004,12.5,30,103,1.8809785127639773,1.5713901621911026,1.403841770343356,2.3581152551845985
23-09-08-004,12.5,30,104,1.8477208435535433,1.5711139722729335,1.370584101132922,2.3248575859741645
23-09-08-004,12.5,30,105,1.7776457428932189,1.5711772404480207,1.3005090004725977,2.2547824853138403
23-09-08-004,12.5,30,106,1.7390087366104126,1.5715697464726963,1.2618719941897913,2.216145479031034
23-09-08-004,12.5,30,107,1.7302586793899537,1.572276889998863,1.2531219369693325,2.207395421810575
23-09-08-004,12.5,30,108,1.721391171216965,1.573288329113286,1.2442544287963437,2.1985279136375864
23-09-08-004,12.5,30,109,1.778092948595683,1.5745912885113797,1.3009562061750617,2.255229691016304
23-09-08-004,12.5,30,110,1.8587509409586591,1.5761738445755318,1.381614198538038,2.3358876833792803
23-09-08-004,12.5,30,111,1.9233382896582285,1.5780250470446697,1.4462015472376073,2.40047503207885
23-09-08-004,12.5,30,112,1.9541928486029305,1.580133337309883,1.4770561061823093,2.4313295910235517
23-09-08-004,12.5,30,113,1.975711001555125,1.5824861834057218,1.4985742591345037,2.452847743975746
23-09-08-004,12.5,30,114,1.9766432738304138,1.5850747034537604,1.4995065314097926,2.4537800162510353
23-09-08-004,12.5,30,115,1.996447664499283,1.587885635471144,1.5193109220786618,2.473584406919904
23-09-08-004,12.5,30,116,1.9909133195877076,1.5909111926055541,1.5137765771670864,2.468050062008329
23-09-08-004,12.5,30,117,1.9556479990482332,1.5941387212219735,1.478511256627612,2.4327847414688546
23-09-08-004,12.5,30,118,1.9080004155635835,1.5975590961028412,1.4308636731429623,2.3851371579842047
23-09-08-004,12.5,30,119,1.868943977355957,1.601161975334922,1.3918072349353359,2.3460807197765785
23-09-08-004,12.5,30,120,1.8245857119560243,1.6049375036832503,1.347448969535403,2.3017224543766455
23-09-08-004,12.5,30,121,1.8271999776363375,1.6088755825737258,1.3500632352157163,2.3043367200569587
23-09-08-004,12.5,30,122,1.8633708397547406,1.6129683034844624,1.3862340973341194,2.340507582175362
23-09-08-004,12.5,30,123,1.913648778597514,1.6172047161543877,1.4365120361768928,2.3907855210181355
23-09-08-004,12.5,30,124,1.918761140505473,1.621577885418155,1.4416243980848518,2.395897882926094
23-09-08-004,12.5,30,125,1.8481606090068818,1.6260772260233944,1.3710238665862606,2.325297351427503
23-09-08-004,12.5,30,126,1.814870747327805,1.6306962894830295,1.3377340049071837,2.292007489748426
23-09-08-004,12.5,30,127,1.8183218212922414,1.6354264372577696,1.3411850788716202,2.2954585637128626
23-09-08-004,12.5,30,128,1.8321731098492942,1.6402608558518361,1.355036367428673,2.3093098522699154
23-09-08-004,12.5,30,129,1.8080477126439412,1.6451916367433432,1.33091097022332,2.2851844550645626
23-09-08-004,12.5,30,130,1.8791819083690644,1.6502123314452146,1.4020451659484432,2.3563186507896856
23-09-08-004,12.5,30,131,1.935304950475693,1.655316004792104,1.4581682080550717,2.4124416928963144
23-09-08-004,12.5,30,132,1.9044467329978945,1.6604997367143925,1.4273099905772733,2.3815834754185157
23-09-08-004,12.5,30,133,1.856395882368088,1.665756957055436,1.3792591399474667,2.333532624788709
23-09-08-004,12.5,30,134,1.9473158645629887,1.6710824340238333,1.4701791221423675,2.42445260698361
23-09-08-004,12.5,30,135,1.9129784095287328,1.676474342576072,1.4358416671081116,2.390115151949354
23-09-08-004,12.5,30,136,1.9205411660671239,1.681928302607723,1.4434044236465027,2.3976779084877453
23-09-08-004,12.5,30,137,1.984806971549988,1.6874424890752746,1.5076702291293669,2.4619437139706095
23-09-08-004,12.5,30,138,1.9632763016223909,1.6930153202743492,1.4861395592017697,2.4404130440430123
23-09-08-004,12.5,30,139,1.954991400241852,1.698648377909324,1.4778546578212308,2.4321281426624735
23-09-08-004,12.5,30,140,2.000597500801087,1.7043404452845246,1.5234607583804656,2.477734243221708
23-09-08-004,12.5,30,141,1.9963487029075624,1.7100939557913,1.5192119604869412,2.473485445328184
23-09-08-004,12.5,30,142,1.947571647167206,1.7159103694644604,1.4704349047465848,2.424708389587827
23-09-08-004,12.5,30,143,2.022822934389114,1.7217952831041092,1.545686191968493,2.4999596768097354
23-09-08-004,12.5,30,144,1.9611727356910709,1.727752833475541,1.4840359932704497,2.4383094781116923
23-09-08-004,12.5,30,145,2.016757011413574,1.7337894690658318,1.539620268992953,2.4938937538341954
23-09-08-004,12.5,30,146,1.9824526190757754,1.7399135850751373,1.5053158766551542,2.4595893614963966
23-09-08-004,12.5,30,147,2.028544998168946,1.7461327250166412,1.5514082557483246,2.505681740589567
23-09-08-004,12.5,30,148,1.997327971458435,1.752458325829686,1.520191229037814,2.4744647138790565
23-09-08-004,12.5,30,149,2.010064870119095,1.7588997560709672,1.5329281276984736,2.487201612539716
23-09-08-004,12.5,30,150,2.019490784406662,1.7654727111146893,1.5423540419860409,2.4966275268272833
23-09-08-004,12.5,30,151,2.0110813438892365,1.7721906962828422,1.5339446014686153,2.4882180863098577
23-09-08-004,12.5,30,152,2.0282770216465,1.7790681902539554,1.5511402792258786,2.505413764067121
23-09-08-004,12.5,30,153,2.0687586963176727,1.7861232001240148,1.5916219538970515,2.545895438738294
23-09-08-004,12.5,30,154,2.1276731491088867,1.7933750713542496,1.6505364066882655,2.604809891529508
23-09-08-004,12.5,30,155,2.0839251577854156,1.800841567701511,1.6067884153647944,2.561061900206037
23-09-08-004,12.5,30,156,2.1544372737407684,1.8085453197053494,1.6773005313201472,2.6315740161613896
23-09-08-004,12.5,30,157,2.0960142076015473,1.8165053078182907,1.6188774651809261,2.5731509500221685
23-09-08-004,12.5,30,158,2.126428240537644,1.824747569327775,1.6492914981170226,2.603564982958265
23-09-08-004,12.5,30,159,2.132410385211309,1.833294248095083,1.655273642790688,2.6095471276319304
23-09-08-004,12.5,30,160,2.1631986339886984,1.8421707730598162,1.6860618915680772,2.6403353764093196
23-09-08-004,12.5,30,161,2.162717016537984,1.8514034248485502,1.6855802741173629,2.6398537589586053
23-09-08-004,12.5,30,162,2.18100810845693,1.8610170240530495,1.7038713660363087,2.658144850877551
23-09-08-004,12.5,30,163,2.147841735680898,1.8710379729694564,1.6707049932602769,2.6249784781015193
23-09-08-004,12.5,30,164,2.1380029034614565,1.8814943772678576,1.6608661610408353,2.6151396458820777
23-09-08-004,12.5,30,165,2.166234905719757,1.8924114225487205,1.689098163299136,2.6433716481403784
23-09-08-004,12.5,30,166,2.1468406689167026,1.9038180661691044,1.6697039264960813,2.6239774113373238
23-09-08-004,12.5,30,167,2.2122974367936457,1.915739858738179,1.7351606943730244,2.689434179214267
23-09-08-004,12.5,30,168,2.247936236461004,1.9282032025520865,1.7707994940403826,2.725072978881625
23-09-08-004,12.5,30,169,2.228039614756902,1.9412354732635089,1.750902872336281,2.7051763571775234
23-09-08-004,12.5,30,170,2.2257695122559866,1.9548618564729137,1.7486327698353654,2.702906254676608
23-09-08-004,12.5,30,171,2.2790882333119713,1.9691057127372558,1.80195149089135,2.7562249757325925
23-09-08-004,12.5,30,172,2.2386096024513247,1.9839918626483004,1.7614728600307035,2.715746344871946
23-09-08-004,12.5,30,173,2.197813254594803,1.9995436667630029,1.7206765121741818,2.6749499970154242
23-09-08-004,12.5,30,174,2.287347131967545,2.015782173916536,1.8102103895469237,2.764483874388166
23-09-08-004,12.5,30,175,2.3197167932987215,2.0327277029266693,1.8425800508781003,2.7968535357193427
23-09-08-004,12.5,30,176,2.3083771765232086,2.0503988692372253,1.8312404341025874,2.78551391894383
23-09-08-004,12.5,30,177,2.27771093249321,2.068812584918083,1.800574190072589,2.7548476749138313
23-09-08-004,12.5,30,178,2.2897667646408086,2.0879856403695554,1.8126300222201874,2.76690350706143
23-09-08-004,12.5,30,179,2.2368023276329043,2.107930324217956,1.7596655852122831,2.7139390700535255
23-09-08-004,12.5,30,180,2.1896787226200103,2.128661966828788,1.712541980199389,2.6668154650406315
23-09-08-004,12.5,30,181,2.2215926349163055,2.1501860433325866,1.7444558924956843,2.6987293773369267
23-09-08-004,12.5,30,182,2.3093885481357574,2.1725147206860997,1.8322518057151362,2.7865252905563787
23-09-08-004,12.5,30,183,2.36677628159523,2.195650675619812,1.8896395391746088,2.843913024015851
23-09-08-004,12.5,30,184,2.42683499455452,2.219598774916423,1.9496982521338988,2.903971736975141
23-09-08-004,12.5,30,185,2.497758150100708,2.2443613302977137,2.020621407680087,2.974894892521329
23-09-08-004,12.5,30,186,2.4888392806053163,2.269939436789792,2.011702538184695,2.9659760230259375
23-09-08-004,12.5,30,187,2.517710626125336,2.296327254253419,2.040573883704715,2.9948473685459573
23-09-08-004,12.5,30,188,2.525750839710236,2.3235205850885166,2.0486140972896147,3.002887582130857
23-09-08-004,12.5,30,189,2.5401716351509096,2.351510851590578,2.0630348927302884,3.017308377571531
23-09-08-004,12.5,30,190,2.5493863940238954,2.3802901452377165,2.0722496516032742,3.0265231364445166
23-09-08-004,12.5,30,191,2.584427654743195,2.4098466640818885,2.107290912322574,3.0615643971638162
23-09-08-004,12.5,30,192,2.602601027488709,2.440165016922807,2.125464285068088,3.0797377699093302
23-09-08-004,12.5,30,193,2.5757696032524113,2.4712278658471076,2.09863286083179,3.0529063456730325
23-09-08-004,12.5,30,194,2.567066407203675,2.5030184812892626,2.0899296647830536,3.044203149624296
23-09-08-004,12.5,30,195,2.578510093688965,2.5355158144140977,2.101373351268344,3.0556468361095863
23-09-08-004,12.5,30,196,2.5961111068725593,2.5686965046646586,2.118974364451938,3.0732478492931805
23-09-08-004,12.5,30,197,2.6233440399169927,2.6025360356230984,2.1462072974963715,3.100480782337614
23-09-08-004,12.5,30,198,2.6453185379505157,2.6370100733759223,2.1681817955298945,3.122455280371137
23-09-08-004,12.5,30,199,2.6788122594356536,2.6720923372965557,2.2016755170150324,3.155949001856275
23-09-08-004,12.5,30,200,2.710975021123886,2.7077519233148597,2.233838278703265,3.1881117635445073
23-09-08-004,12.5,30,201,2.627166712284088,2.7439593873955053,2.150029969863467,3.1043034547047093
23-09-08-004,12.5,30,202,2.6296456813812252,2.780686137190136,2.152508938960604,3.1067824238018464
23-09-08-004,12.5,30,203,2.710353809595108,2.81790187697645,2.2332170671744866,3.187490552015729
23-09-08-004,12.5,30,204,2.7409761011600495,2.8555720525972847,2.2638393587394283,3.2181128435806707
23-09-08-004,12.5,30,205,2.765069848299027,2.8936682237912423,2.287933105878406,3.2422065907196482
23-09-08-004,12.5,30,206,2.88516480922699,2.9321596994099277,2.4080280668063687,3.362301551647611
23-09-08-004,12.5,30,207,2.9289278268814085,2.9710151799571074,2.4517910844607873,3.4060645693020297
23-09-08-004,12.5,30,208,2.96603137254715,3.010205373484412,2.488894630126529,3.4431681149677713
23-09-08-004,12.5,30,209,2.994913136959076,3.049701870147836,2.517776394538455,3.4720498793796972
23-09-08-004,12.5,30,210,3.0160558700561526,3.089478145981669,2.5389191276355314,3.493192612476774
23-09-08-004,12.5,30,211,3.0316124677658083,3.12950592802017,2.554475725345187,3.5087492101864295
23-09-08-004,12.5,30,212,3.0666717410087587,3.1697633613672807,2.5895349985881375,3.54380848342938
23-09-08-004,12.5,30,213,3.0087787389755247,3.210224697700784,2.5316419965549035,3.485915481396146
23-09-08-004,12.5,30,214,3.049117600917816,3.2508734507942876,2.5719808584971946,3.526254343338437
23-09-08-004,12.5,30,215,3.0978633999824527,3.2916866707256256,2.6207266575618315,3.575000142403074
23-09-08-004,12.5,30,216,3.1734338045120243,3.332650319868451,2.696297062091403,3.6505705469326455
23-09-08-004,12.5,30,217,3.143392968177796,3.3737498587094508,2.666256225757175,3.6205297105984173
23-09-08-004,12.5,30,218,3.2224491238594055,3.414970717317919,2.7453123814387843,3.6995858662800267
23-09-08-004,12.5,30,219,3.1326033115386966,3.4563037552676,2.6554665691180754,3.609740053959318
23-09-08-004,12.5,30,220,3.040046447515488,3.4977406990279047,2.562909705094867,3.5171831899361092
23-09-08-004,12.5,30,221,2.8455116331577304,3.5392764384769997,2.368374890737109,3.3226483755783516
23-09-08-004,12.5,30,222,2.7665380477905277,3.580903369266917,2.2894013053699065,3.243674790211149
23-09-08-004,12.5,30,223,2.7677235603332524,3.6226228753889873,2.290586817912631,3.2448603027538736
23-09-08-004,12.5,30,224,2.8976458549499515,3.664430667990957,2.4205091125293303,3.3747825973705727
23-09-08-004,12.5,30,225,3.004332679510117,3.706329104420696,2.5271959370894956,3.481469421930738
23-09-08-004,12.5,30,226,3.1735684454441073,3.748318002173853,2.696431703023486,3.6507051878647285
23-09-08-004,12.5,30,227,3.367173445224762,3.7904033838940174,2.890036702804141,3.8443101876453833
23-09-08-004,12.5,30,228,3.4307402014732364,3.832586466276865,2.9536034590526152,3.9078769438938576
23-09-08-004,12.5,30,229,3.497969675064087,3.8748747928355787,3.020832932643466,3.9751064174847084
23-09-08-004,12.5,30,230,3.5688694000244143,3.9172742037093977,3.091732657603793,4.0460061424450355
23-09-08-004,12.5,30,231,3.6324926733970644,3.959790782376695,3.155355930976443,4.109629415817686
23-09-08-004,12.5,30,232,3.5936056137084966,4.002433593220248,3.1164688712878754,4.070742356129118
23-09-08-004,12.5,30,233,3.666355872154236,4.0452059821531625,3.189219129733615,4.143492614574858
23-09-08-004,12.5,30,234,3.6644931674003605,4.088121697836563,3.1873564249797393,4.141629909820982
23-09-08-004,12.5,30,235,3.713140118122101,4.131182808653096,3.23600337570148,4.190276860542722
23-09-08-004,12.5,30,236,3.8252595186233522,4.174403245768239,3.348122776202731,4.302396261043974
23-09-08-004,12.5,30,237,3.9220529317855837,4.217788058469041,3.4449161893649625,4.399189674206205
23-09-08-004,12.5,30,238,3.921535634994507,4.261346736981765,3.444398892573886,4.398672377415129
23-09-08-004,12.5,30,239,3.981588757038117,4.305086824819595,3.504452014617496,4.458725499458739
23-09-08-004,12.5,30,240,4.063764262199402,4.349016838852254,3.5866275197787805,4.540901004620023
23-09-08-004,12.5,30,241,4.047798705101013,4.393142375879846,3.570661962680392,4.524935447521635
23-09-08-004,12.5,30,242,4.075541841983795,4.437473291137336,3.598405099563174,4.552678584404417
23-09-08-004,12.5,30,243,4.167553412914276,4.482014816416126,3.6904166704936547,4.644690155334898
23-09-08-004,12.5,30,244,4.209902727603913,4.526772426846753,3.7327659851832915,4.687039470024534
23-09-08-004,12.5,30,245,4.207106137275696,4.571756829351153,3.729969394855075,4.684242879696318
23-09-08-004,12.5,30,246,4.28908178806305,4.616967780590192,3.8119450456424286,4.7662185304836715
23-09-08-004,12.5,30,247,4.35395576953888,4.6624150141292695,3.8768190271182585,4.831092511959501
23-09-08-004,12.5,30,248,4.3420119285583505,4.708099624994491,3.8648751861377293,4.819148670978972
23-09-08-004,12.5,30,249,4.392480802536011,4.754026479968555,3.9153440601153897,4.869617544956633
23-09-08-004,12.5,30,250,4.422660779953003,4.80020300089508,3.945524037532382,4.899797522373625
23-09-08-004,12.5,30,251,4.459018015861512,4.846628944434928,3.9818812734408904,4.936154758282133
23-09-08-004,12.5,30,252,4.510903406143189,4.893308325683829,4.0337666637225675,4.988040148563811
23-09-08-004,12.5,30,253,4.607162725925446,4.940242848015725,4.130025983504824,5.084299468346067
23-09-08-004,12.5,30,254,4.686454331874848,4.987435066491534,4.209317589454226,5.16359107429547
23-09-08-004,12.5,30,255,4.722917318344116,5.0348860761373615,4.245780575923495,5.200054060764738
23-09-08-004,12.5,30,256,4.778938269615174,5.082596606970616,4.301801527194552,5.2560750120357955
23-09-08-004,12.5,30,257,4.805092930793763,5.130565807304322,4.327956188373141,5.282229673214385
23-09-08-004,12.5,30,258,4.8080842137336735,5.178797935573343,4.330947471313052,5.285220956154295
23-09-08-004,12.5,30,259,4.762094080448151,5.227288368334114,4.284957338027529,5.239230822868772
23-09-08-004,12.5,30,260,4.799817681312561,5.2760374705953375,4.322680938891939,5.276954423733183
23-09-08-004,12.5,30,261,4.8256803274154665,5.325044755678744,4.348543584994845,5.302817069836088
23-09-08-004,12.5,30,262,4.848771524429322,5.374308520210388,4.371634782008701,5.325908266849944
23-09-08-004,12.5,30,263,4.9078057408332825,5.423825479111949,4.430668998412661,5.384942483253904
23-09-08-004,12.5,30,264,4.993832266330719,5.473594172348616,4.516695523910097,5.47096900875134
23-09-08-004,12.5,30,265,4.990750432014465,5.523613261555147,4.513613689593844,5.467887174435087
23-09-08-004,12.5,30,266,5.063683295249939,5.573877149931439,4.586546552829318,5.540820037670561
23-09-08-004,12.5,30,267,5.148634243011474,5.624384134103547,4.671497500590853,5.625770985432096
23-09-08-004,12.5,30,268,5.146820139884949,5.675128130593097,4.669683397464327,5.623956882305571
23-09-08-004,12.5,30,269,5.191455101966858,5.726107679365279,4.714318359546237,5.66859184438748
23-09-08-004,12.5,30,270,5.312053465843201,5.77731669694172,4.834916723422579,5.789190208263823
23-09-08-004,12.5,30,271,5.244189739227296,5.828750559878856,4.767052996806674,5.7213264816479175
23-09-08-004,12.5,30,272,5.254691433906556,5.880404888072256,4.777554691485935,5.731828176327178
23-09-08-004,12.5,30,273,5.366687297821046,5.932273354704414,4.889550555400424,5.8438240402416675
23-09-08-004,12.5,30,274,5.397830748558045,5.984349146279548,4.920694006137423,5.874967490978666
23-09-08-004,12.5,30,275,5.3294029474258435,6.036630316084582,4.852266205005222,5.806539689846465
23-09-08-004,12.5,30,276,5.399503993988038,6.089107373893251,4.922367251567416,5.8766407364086595
23-09-08-004,12.5,30,277,5.4378639459609985,6.141776182940262,4.960727203540377,5.91500068838162
23-09-08-004,12.5,30,278,5.407917475700379,6.194626036303675,4.930780733279757,5.885054218121001
23-09-08-004,12.5,30,279,5.41620044708252,6.247654987270412,4.939063704661899,5.893337189503142
23-09-08-004,12.5,30,280,5.277485573291779,6.300851112222861,4.800348830871157,5.754622315712401
23-09-08-004,12.5,30,281,5.05395336151123,6.354213194465347,4.576816619090608,5.531090103931851
23-09-08-004,12.5,30,282,4.7440440416336065,6.40772760700631,4.266907299212985,5.221180784054228
23-09-08-004,12.5,30,283,4.7926462411880495,6.461391673115269,4.315509498767428,5.269782983608671
23-09-08-004,12.5,30,284,4.777300190925599,6.51519444253115,4.300163448504978,5.254436933346221
23-09-08-004,12.5,30,285,4.999327623844147,6.569129831775578,4.522190881423525,5.476464366264769
23-09-08-004,12.5,30,286,5.315361070632935,6.623186160570079,4.838224328212314,5.792497813053557
23-09-08-004,12.5,30,287,5.66847369670868,6.6773605088450285,5.191336954288058,6.145610439129301
23-09-08-004,12.5,30,288,5.72197949886322,6.731640709643683,5.244842756442599,6.199116241283842
23-09-08-004,12.5,30,289,5.833466029167176,6.786022382861612,5.356329286746554,6.3106027715877975
23-09-08-004,12.5,30,290,5.925912165641785,6.840493361542067,5.448775423221163,6.403048908062407
23-09-08-004,12.5,30,291,5.984692168235779,6.895045372154462,5.507555425815157,6.461828910656401
23-09-08-004,12.5,30,292,5.739930665493011,6.949671601203015,5.2627939230723895,6.217067407913633
23-09-08-004,12.5,30,293,5.401334393024444,7.004363288478871,4.924197650603823,5.878471135445066
23-09-08-004,12.5,30,294,5.126490128040313,7.059110457077496,4.649353385619691,5.603626870460935
23-09-08-004,12.5,30,295,4.949139451980591,7.11390775353792,4.47200270955997,5.426276194401213
23-09-08-004,12.5,30,296,4.682008147239686,7.1687430109033965,4.204871404819064,5.159144889660308
23-09-08-004,12.5,30,297,4.782116103172303,7.223609415678148,4.304979360751681,5.259252845592925
23-09-08-004,12.5,30,298,4.911306214332581,7.278499424348988,4.434169471911959,5.388442956753202
23-09-08-004,12.5,30,299,4.971244923273723,7.333401599976576,4.494108180853101,5.4483816656943445
23-09-08-004,12.5,30,300,4.925514928499858,7.388309615743403,4.448378186079236,5.40265167092048
23-09-08-004,12.5,30,301,5.019768263498942,7.4432147114406115,4.54263152107832,5.496905005919563
23-09-08-004,12.5,30,302,4.95958774248759,7.498108126859341,4.482451000066968,5.436724484908211
23-09-08-004,12.5,30,303,4.969409836928049,7.552980615112466,4.492273094507428,5.446546579348671
23-09-08-004,12.5,30,304,5.04277382850647,7.607826822739015,4.565637086085848,5.519910570927092
23-09-08-004,12.5,30,305,5.23480663061142,7.662635556138782,4.757669888190798,5.7119433730320415
23-09-08-004,12.5,30,306,5.202509498596191,7.717400001815988,4.725372756175569,5.679646241016813
23-09-08-004,12.5,30,307,5.291613817214966,7.772110912883505,4.814477074794344,5.7687505596355875
23-09-08-004,12.5,30,308,5.256120419502259,7.826760502489015,4.778983677081637,5.7332571619228805
23-09-08-004,12.5,30,309,5.304058504104615,7.881341470458468,4.826921761683994,5.781195246525237
23-09-08-004,12.5,30,310,5.362602043151855,7.935843596548197,4.885465300731234,5.839738785572477
23-09-08-004,12.5,30,311,5.424902665615082,7.9902605539406935,4.94776592319446,5.902039408035703
23-09-08-004,12.5,30,312,5.322580289840698,8.04458163571402,4.845443547420077,5.79971703226132
23-09-08-004,12.5,30,313,5.481165409088135,8.098801488407206,5.004028666667513,5.958302151508756
23-09-08-004,12.5,30,314,5.607346189022065,8.152910378454855,5.130209446601444,6.084482931442687
23-09-08-004,12.5,30,315,5.67125004529953,8.206898085613297,5.194113302878908,6.148386787720152
23-09-08-004,12.5,30,316,5.953157389163971,8.260757796386757,5.47602064674335,6.430294131584593
23-09-08-004,12.5,30,317,6.486093580722809,8.314480263888104,6.008956838302187,6.9632303231434305
23-09-08-004,12.5,30,318,6.845524835586549,8.36805721458675,6.368388093165927,7.32266157800717
23-09-08-004,12.5,30,319,7.143668818473817,8.421479888273838,6.666532076053195,7.620805560894438
23-09-08-004,12.5,30,320,7.374420022964479,8.47473514463608,6.897283280543857,7.851556765385101
23-09-08-004,12.5,30,321,7.615326166152954,8.527820550282126,7.1381894237323325,8.092462908573575
23-09-08-004,12.5,30,322,7.869460320472717,8.58072004482907,7.392323578052095,8.346597062893338
23-09-08-004,12.5,30,323,7.989536547660827,8.633428761494212,7.5123998052402055,8.466673290081449
23-09-08-004,12.5,30,324,8.224697589874268,8.685934046642535,7.747560847453646,8.701834332294888
23-09-08-004,12.5,30,325,8.436021423339845,8.738226166708642,7.9588846809192235,8.913158165760466
23-09-08-004,12.5,30,326,8.737471795082092,8.790295874805402,8.260335052661471,9.214608537502713
23-09-08-004,12.5,30,327,8.851731944084166,8.84213246401088,8.374595201663546,9.328868686504787
23-09-08-004,12.5,30,328,9.227960753440858,8.893727174116218,8.750824011020237,9.705097495861478
23-09-08-004,12.5,30,329,9.51438844203949,8.945066378129859,9.037251699618869,9.99152518446011
23-09-08-004,12.5,30,330,9.968106746673584,8.996140829164672,9.490970004252963,10.445243489094205
,,,331,,9.046940306976989,,
,,,332,,9.097454104644877,,
,,,333,,9.147671028568123,,
,,,334,,9.197582805216141,,
,,,334,,9.197582805216141,,
,,,335,,9.247174347562565,,
,,,336,,9.296439328789884,,
,,,337,,9.345366068619622,,
,,,338,,9.3939428867733,,
,,,339,,9.44216540314649,,
,,,340,,9.490018044034555,,
,,,341,,9.537497889367875,,
,,,342,,9.584591798833163,,
,,,343,,9.631293932291182,,
,,,344,,9.677596016211341,,
,,,345,,9.723491237097862,,
,,,346,,9.768972781454966,,
,,,347,,9.814035295821686,,
,,,348,,9.85867440009359,,
,,,349,,9.902883767453174,,
,,,350,,9.946658531117734,,
,,,351,,9.989998204409003,,
,,,352,,10.032897433866012,,


==> pressure_dat_23-09-11-003.csv <==
Versuch,Concentration,Aging,Zeit (s),Druck (bar),Pred (bar),lowerBound,upperBound
23-09-11-003,12.5,6,0,0.07616068993229416,0,-0.19507480244026873,0.347396182304857
23-09-11-003,12.5,6,1,0.07696216686163095,0,-0.19427332551093196,0.3481976592341938
23-09-11-003,12.5,6,2,0.08199413663242008,0,-0.1892413557401428,0.353229629004983
23-09-11-003,12.5,6,3,0.11117645578924562,0,-0.16005903658331727,0.3824119481618085
23-09-11-003,12.5,6,4,0.1040591603145003,0,-0.1671763320580626,0.3752946526870632
23-09-11-003,12.5,6,5,0.10480896681547161,0,-0.16642652555709128,0.37604445918803453
23-09-11-003,12.5,6,6,0.08236460259067824,0,-0.18887088978188465,0.35360009496324113
23-09-11-003,12.5,6,7,0.08037270551430992,0,-0.19086278685825298,0.3516081978868728
23-09-11-003,12.5,6,8,0.14599534330773167,0,-0.12524014906483122,0.41723083568029457
23-09-11-003,12.5,6,9,0.24253465944784694,0,-0.028700832924715952,0.5137701518204099
23-09-11-003,12.5,6,10,0.3229183644900331,0,0.05168287211747019,0.5941538568625959
23-09-11-003,12.5,6,11,0.37562061126518526,0,0.10438511889262236,0.6468561036377481
23-09-11-003,12.5,6,12,0.36118897453125104,0,0.08995348215868815,0.6324244669038139
23-09-11-003,12.5,6,13,0.30418007850821593,0,0.03294458613565304,0.5754155708807789
23-09-11-003,12.5,6,14,0.2793514806049643,0,0.008115988232401394,0.5505869729775272
23-09-11-003,12.5,6,15,0.3686823815573007,0,0.09744688918473782,0.6399178739298637
23-09-11-003,12.5,6,16,0.49151132558472455,0.019951454929428625,0.22027583321216165,0.7627468179572874
23-09-11-003,12.5,6,17,0.6326079688966275,0.040742350619620726,0.3613724765240646,0.9038434612691904
23-09-11-003,12.5,6,18,0.691153483837843,0.0609475290119863,0.41991799146528014,0.9623889762104059
23-09-11-003,12.5,6,19,0.6487496674060823,0.08055506648891297,0.3775141750335194,0.9199851597786453
23-09-11-003,12.5,6,20,0.5330530881881714,0.09955668951981211,0.26181759581560854,0.8042885805607343
23-09-11-003,12.5,6,21,0.4233648793771863,0.11794363789582585,0.15212938700462342,0.6946003717497492
23-09-11-003,12.5,6,22,0.32316424567252394,0.13570642139069067,0.05192875329996105,0.5943997380450868
23-09-11-003,12.5,6,23,0.270675309933722,0.15283725315208851,-0.0005601824388408727,0.5419108023062849
23-09-11-003,12.5,6,24,0.2757510861381888,0.16933126639732032,0.0045155937656258804,0.5469865785107517
23-09-11-003,12.5,6,25,0.284883770160377,0.18517824088271784,0.013648277787814134,0.5561192625329399
23-09-11-003,12.5,6,26,0.2905513454228639,0.20037428318212225,0.019315853050301035,0.5617868377954268
23-09-11-003,12.5,6,27,0.2911814261227846,0.2149154998693743,0.01994593375022169,0.5624169184953475
23-09-11-003,12.5,6,28,0.2950578361749649,0.22879726750091,0.023822343802402002,0.5662933285475278
23-09-11-003,12.5,6,29,0.29980230592191215,0.24201715268537916,0.028566813549349257,0.571037798294475
23-09-11-003,12.5,6,30,0.3300211738795042,0.2545746687445125,0.0587856815069413,0.6012566662520671
23-09-11-003,12.5,6,31,0.34673737175762653,0.26647224906965983,0.07550187938506364,0.6179728641301894
23-09-11-003,12.5,6,32,0.35925922729074955,0.27771232705216997,0.08802373491818666,0.6304947196633124
23-09-11-003,12.5,6,33,0.3723298154771328,0.28829903945733726,0.1010943231045699,0.6435653078496957
23-09-11-003,12.5,6,34,0.37045032158493996,0.29823871310267025,0.09921482921237706,0.6416858139575028
23-09-11-003,12.5,6,35,0.41908037252724173,0.3075435149449173,0.14784488015467884,0.6903158648998047
23-09-11-003,12.5,6,36,0.4879530180245638,0.31622342188861063,0.21671752565200092,0.7591885103971268
23-09-11-003,12.5,6,37,0.5645371351391077,0.32429181758617265,0.29330164276654486,0.8357726275116706
23-09-11-003,12.5,6,38,0.6476612854748964,0.33176719581185976,0.37642579310233354,0.9188967778474593
23-09-11-003,12.5,6,39,0.7496774706989526,0.3386673203225232,0.47844197832638974,1.0209129630715155
23-09-11-003,12.5,6,40,0.7922943681478501,0.34501482165771336,0.5210588757752872,1.063529860520413
23-09-11-003,12.5,6,41,0.7885873571038245,0.3508340337309255,0.5173518647312616,1.0598228494763875
23-09-11-003,12.5,6,42,0.7580414608120919,0.35615269720354403,0.486805968439529,1.0292769531846548
23-09-11-003,12.5,6,43,0.7254237353801729,0.3609983093978184,0.45418824300761,0.9966592277527357
23-09-11-003,12.5,6,44,0.679198881983757,0.36540469445350654,0.4079633896111941,0.9504343743563199
23-09-11-003,12.5,6,45,0.5909427262842656,0.36940518983209714,0.3197072339117027,0.8621782186568285
23-09-11-003,12.5,6,46,0.5427041336894035,0.3730336196733477,0.2714686413168406,0.8139396260619665
23-09-11-003,12.5,6,47,0.5161598511040211,0.37632867489971566,0.24492435873145818,0.7873953434765839
23-09-11-003,12.5,6,48,0.490724391490221,0.37932977645106325,0.21948889911765812,0.7619598838627839
23-09-11-003,12.5,6,49,0.5273856572806835,0.3820724518410934,0.25615016490812065,0.7986211496532465
23-09-11-003,12.5,6,50,0.6157058700919151,0.3845992854184219,0.34447037771935224,0.886941362464478
23-09-11-003,12.5,6,51,0.7006191320717334,0.386949698122911,0.42938363969917054,0.9718546244442963
23-09-11-003,12.5,6,52,0.7949306458234787,0.38916359757269303,0.5236951534509158,1.0661661381960417
23-09-11-003,12.5,6,53,0.8858262494206429,0.3912808913858994,0.61459075704808,1.1570617417932059
23-09-11-003,12.5,6,54,0.9033926188945771,0.3933405138241226,0.6321571265220143,1.17462811126714
23-09-11-003,12.5,6,55,0.9129602104425432,0.39537823574020026,0.6417247180699803,1.184195702815106
23-09-11-003,12.5,6,56,0.8885716348886491,0.39743031466524004,0.6173361425160862,1.159807127261212
23-09-11-003,12.5,6,57,0.8474774986505509,0.3995320347738094,0.576242006277988,1.1187129910231137
23-09-11-003,12.5,6,58,0.7975279122591019,0.40171454347518276,0.5262924198865391,1.0687634046316647
23-09-11-003,12.5,6,59,0.7286651834845543,0.4040072848046887,0.45742969111199144,0.9999006758571172
23-09-11-003,12.5,6,60,0.6352947488427162,0.4064387294411165,0.3640592564701533,0.9065302412152791
23-09-11-003,12.5,6,61,0.5869305372238159,0.40903272461969165,0.31569504485125305,0.8581660295963789
23-09-11-003,12.5,6,62,0.5453394219279291,0.41181263089736886,0.27410392955536617,0.8165749143004919
23-09-11-003,12.5,6,63,0.5101061180233956,0.4147964553701353,0.23887062565083267,0.7813416103959585
23-09-11-003,12.5,6,64,0.5282525449991227,0.41800366516878595,0.25701705262655977,0.7994880373716855
23-09-11-003,12.5,6,65,0.5648198738694191,0.4214474006066089,0.29358438149685623,0.8360553662419821
23-09-11-003,12.5,6,66,0.579087170958519,0.4251393419620819,0.30785167858595613,0.8503226633310819
23-09-11-003,12.5,6,67,0.5859265476465225,0.42909019615714206,0.31469105527395963,0.8571620400190854
23-09-11-003,12.5,6,68,0.5900660812854767,0.4333067766875689,0.31883058891291377,0.8613015736580396
23-09-11-003,12.5,6,69,0.624907211959362,0.4377941936751957,0.35367171958679916,0.896142704331925
23-09-11-003,12.5,6,70,0.6658982947468759,0.4425546371722371,0.394662802374313,0.9371337871194387
23-09-11-003,12.5,6,71,0.7113415151834488,0.4475902972309078,0.4401060228108859,0.9825770075560116
23-09-11-003,12.5,6,72,0.7582097828388215,0.45290117385120787,0.48697429046625856,1.0294452752113843
23-09-11-003,12.5,6,73,0.8326363235712053,0.45848434696351825,0.5614008311986425,1.1038718159437682
23-09-11-003,12.5,6,74,0.8364210888743402,0.46433567980254375,0.5651855965017774,1.107656581246903
23-09-11-003,12.5,6,75,0.8269870191812516,0.47045176562039615,0.5557515268086888,1.0982225115538145
23-09-11-003,12.5,6,76,0.814967404305935,0.4768250609038911,0.5437319119333721,1.0862028966784978
23-09-11-003,12.5,6,77,0.802916643023491,0.48345094220946505,0.531681150650928,1.074152135396054
23-09-11-003,12.5,6,78,0.7660381332039834,0.49031918929344975,0.4948026408314205,1.0372736255765462
23-09-11-003,12.5,6,79,0.7688009887933732,0.49742152862525746,0.4975654964208103,1.0400364811659362
23-09-11-003,12.5,6,80,0.7848605245351792,0.504750903369974,0.5136250321626163,1.056096016907742
23-09-11-003,12.5,6,81,0.798605301976204,0.5122949032317172,0.5273698096036412,1.0698407943487669
23-09-11-003,12.5,6,82,0.79596666097641,0.520043307966819,0.5247311686038472,1.0672021533489728
23-09-11-003,12.5,6,83,0.7951896429061891,0.5279868706881512,0.5239541505336263,1.066425135278752
23-09-11-003,12.5,6,84,0.7604501426219942,0.5361139111172366,0.4892146502494313,1.0316856349945571
23-09-11-003,12.5,6,85,0.7216133862733842,0.5444120189581918,0.45037789390082134,0.9928488786459471
23-09-11-003,12.5,6,86,0.6883581668138505,0.55287000061081,0.41712267444128764,0.9595936591864134
23-09-11-003,12.5,6,87,0.6715185493230821,0.5614766624748833,0.4002830569505192,0.942754041695645
23-09-11-003,12.5,6,88,0.6458448305726051,0.570219594254529,0.3746093382000422,0.9170803229451681
23-09-11-003,12.5,6,89,0.6550869300961494,0.5790861423147291,0.3838514377235865,0.9263224224687123
23-09-11-003,12.5,6,90,0.6613015279173852,0.5880638963596021,0.3900660355448223,0.9325370202899481
23-09-11-003,12.5,6,91,0.6667606934905053,0.5971406894324001,0.39552520111794237,0.9379961858630681
23-09-11-003,12.5,6,92,0.6995012119412423,0.6063036245589708,0.42826571956867937,0.9707367043138051
23-09-11-003,12.5,6,93,0.7096690818667413,0.6155432115130508,0.4384335894941784,0.9809045742393041
23-09-11-003,12.5,6,94,0.7194896399974824,0.6248433899117334,0.4482541476249195,0.9907251323700452
23-09-11-003,12.5,6,95,0.7492765337228775,0.6341929661548109,0.4780410413503146,1.0205120260954403
23-09-11-003,12.5,6,96,0.8021410912275315,0.6435795299464013,0.5309055988549687,1.0733765836000944
23-09-11-003,12.5,6,97,0.8586916387081147,0.6529921310254312,0.5874561463355519,1.1299271310806775
23-09-11-003,12.5,6,98,0.9197980642318726,0.662415439026399,0.6485625718593098,1.1910335566044354
23-09-11-003,12.5,6,99,0.9750123977661134,0.6718411804187165,0.7037769053935505,1.2462478901386762
23-09-11-003,12.5,6,100,0.9990000396966936,0.6812552415325559,0.7277645473241308,1.2702355320692564
23-09-11-003,12.5,6,101,0.9962189793586732,0.6906456987503056,0.7249834869861103,1.2674544717312362
23-09-11-003,12.5,6,102,0.9539988577365877,0.7000028185065665,0.6827633653640248,1.2252343501091505
23-09-11-003,12.5,6,103,0.8995798319578172,0.7093134604880524,0.6283443395852544,1.17081532433038
23-09-11-003,12.5,6,104,0.8499579429626466,0.7185657010771496,0.5787224505900836,1.1211934353352095
23-09-11-003,12.5,6,105,0.8277389317750932,0.7277510234041356,0.5565034394025303,1.098974424147656
23-09-11-003,12.5,6,106,0.8386419594287873,0.7368579905296677,0.5674064670562244,1.1098774518013501
23-09-11-003,12.5,6,107,0.8713546395301819,0.7458751655144025,0.600119147157619,1.1425901319027447
23-09-11-003,12.5,6,108,0.9501872986555101,0.7547937881494824,0.6789518062829472,1.221422791028073
23-09-11-003,12.5,6,109,0.9937021374702454,0.7636029081738345,0.7224666450976824,1.2649376298428083
23-09-11-003,12.5,6,110,1.0045004695653916,0.7722954687525454,0.7332649771928288,1.2757359619379545
23-09-11-003,12.5,6,111,0.9599997043609619,0.7808605196245417,0.688764211988399,1.2312351967335249
23-09-11-003,12.5,6,112,0.9299614757299424,0.789289300580966,0.6587259833573795,1.2011969681025052
23-09-11-003,12.5,6,113,0.8890201508998872,0.7975764581608487,0.6177846585273243,1.16025564327245
23-09-11-003,12.5,6,114,0.898556074500084,0.8057112854422521,0.6273205821275212,1.1697915668726468
23-09-11-003,12.5,6,115,0.9266116201877594,0.8136889156424774,0.6553761278151966,1.1978471125603223
23-09-11-003,12.5,6,116,0.9367808371782305,0.8215013185700712,0.6655453448056676,1.2080163295507933
23-09-11-003,12.5,6,117,0.9484209209680559,0.8291436274423347,0.677185428595493,1.2196564133406187
23-09-11-003,12.5,6,118,0.9562721759080889,0.8366092721026237,0.6850366835355259,1.2275076682806518
23-09-11-003,12.5,6,119,0.9570648819208146,0.8438933857682396,0.6858293895482517,1.2283003742933776
23-09-11-003,12.5,6,120,0.9329728305339814,0.8509928050304274,0.6617373381614184,1.2042083229065443
23-09-11-003,12.5,6,121,0.9473302304744722,0.8579021764282193,0.6760947381019093,1.218565722847035
23-09-11-003,12.5,6,122,0.9610737144947052,0.8646190665702647,0.6898382221221424,1.232309206867268
23-09-11-003,12.5,6,123,0.9949394077062608,0.8711395820304051,0.7237039153336979,1.2661749000788236
23-09-11-003,12.5,6,124,0.9682333052158355,0.8774627494521003,0.6969978128432726,1.2394687975883985
23-09-11-003,12.5,6,125,0.9858874112367629,0.8835888121744855,0.7146519188642,1.2571229036093259
23-09-11-003,12.5,6,126,1.041811951994896,0.8895121733974567,0.7705764596223332,1.313047444367459
23-09-11-003,12.5,6,127,1.0655522108078004,0.8952347798340932,0.7943167184352375,1.3367877031803632
23-09-11-003,12.5,6,128,1.0447578638792037,0.9007576048409356,0.7735223715066408,1.3159933562517665
23-09-11-003,12.5,6,129,1.097194492816925,0.9060801617397134,0.8259590004443622,1.3684299851894879
23-09-11-003,12.5,6,130,1.0962089717388155,0.9112041539043712,0.8249734793662526,1.3674444641113783
23-09-11-003,12.5,6,131,1.086284375190735,0.9161307980305842,0.8150488828181721,1.3575198675632978
23-09-11-003,12.5,6,132,1.0928743511438372,0.9208635008662411,0.8216388587712744,1.3641098435164
23-09-11-003,12.5,6,133,1.1034910023212432,0.9254049391418273,0.8322555099486804,1.374726494693806
23-09-11-003,12.5,6,134,1.108158987760544,0.9297577895878262,0.8369234953879812,1.3793944801331068
23-09-11-003,12.5,6,135,1.1072467178106309,0.9339257022912628,0.836011225438068,1.3784822101831937
23-09-11-003,12.5,6,136,1.1220148891210557,0.9379118406608908,0.8507793967484929,1.3932503814936186
23-09-11-003,12.5,6,137,1.1140601307153704,0.9417232615316244,0.8428246383428075,1.3852956230879332
23-09-11-003,12.5,6,138,1.1272605746984483,0.9453633716513528,0.8560250823258855,1.3984960670710112
23-09-11-003,12.5,6,139,1.1234538286924363,0.9488399578723943,0.8522183363198734,1.394689321064999
23-09-11-003,12.5,6,140,1.1571104168891906,0.9521544802295581,0.8858749245166277,1.4283459092617534
23-09-11-003,12.5,6,141,1.1350247859954836,0.9553169156273782,0.8637892936229208,1.4062602783680465
23-09-11-003,12.5,6,142,1.1466869771480561,0.958332860865958,0.8754514847754933,1.417922469520619
23-09-11-003,12.5,6,143,1.1585991322994234,0.9612086427628057,0.8873636399268605,1.4298346246719862
23-09-11-003,12.5,6,144,1.1668622076511386,0.963950344796296,0.8956267152785757,1.4380977000237014
23-09-11-003,12.5,6,145,1.1527613848447802,0.9665674571926912,0.8815258924722174,1.423996877217343
23-09-11-003,12.5,6,146,1.175988844037056,0.9690667934477704,0.9047533516644932,1.447224336409619
23-09-11-003,12.5,6,147,1.1893470019102097,0.9714551670573122,0.9181115095376469,1.4605824942827725
23-09-11-003,12.5,6,148,1.1967304199934006,0.9737425549258489,0.9254949276208377,1.4679659123659634
23-09-11-003,12.5,6,149,1.2049689203500749,0.9759347971926204,0.933733427977512,1.4762044127226377
23-09-11-003,12.5,6,150,1.2223937094211579,0.978042114101294,0.951158217048595,1.4936292017937207
23-09-11-003,12.5,6,151,1.2501641631126403,0.9800732658607276,0.9789286707400775,1.5213996554852032
23-09-11-003,12.5,6,152,1.2319985508918765,0.9820360393232406,0.9607630585193137,1.5032340432644393
23-09-11-003,12.5,6,153,1.232194423675537,0.9839377346628808,0.9609589313029743,1.5034299160481
23-09-11-003,12.5,6,154,1.2367059707641603,0.9857905188363958,0.9654704783915975,1.5079414631367232
23-09-11-003,12.5,6,155,1.2640683591365813,0.9876016920178339,0.9928328667640185,1.5353038515091442
23-09-11-003,12.5,6,156,1.2499621003866195,0.989380501094324,0.9787266080140566,1.5211975927591823
23-09-11-003,12.5,6,157,1.2536342471837998,0.9911359496138585,0.982398754811237,1.5248697395563626
23-09-11-003,12.5,6,158,1.2796002596616745,0.9928775278027011,1.0083647672891116,1.5508357520342373
23-09-11-003,12.5,6,159,1.2478729724884032,0.9946144825479797,0.9766374801158404,1.519108464860966
23-09-11-003,12.5,6,160,1.2378154665231704,0.9963570340933621,0.9665799741506076,1.5090509588957333
23-09-11-003,12.5,6,161,1.2648831188678742,0.9981129692911668,0.9936476264953114,1.536118611240437
23-09-11-003,12.5,6,162,1.275664034485817,0.9998942117590062,1.0044285421132542,1.5468995268583798
23-09-11-003,12.5,6,163,1.2765136867761613,1.001708061670929,1.0052781944035984,1.5477491791487241
23-09-11-003,12.5,6,164,1.3407873272895814,1.0035659559662782,1.0695518349170186,1.6120228196621442
23-09-11-003,12.5,6,165,1.3248874962329864,1.0054759248365066,1.0536520038604236,1.5961229886055492
23-09-11-003,12.5,6,166,1.3341172456741333,1.0074481885252822,1.0628817533015704,1.605352738046696
23-09-11-003,12.5,6,167,1.3424691647291183,1.0094924805980034,1.0712336723565554,1.613704657101681
23-09-11-003,12.5,6,168,1.327067568898201,1.0116187779592032,1.0558320765256382,1.5983030612707638
23-09-11-003,12.5,6,169,1.3464365333318709,1.0138365708351444,1.075201040959308,1.6176720257044337
23-09-11-003,12.5,6,170,1.3778388202190401,1.016154619434685,1.1066033278464773,1.649074312591603
23-09-11-003,12.5,6,171,1.3851491987705231,1.018585334053708,1.1139137063979603,1.656384691143086
23-09-11-003,12.5,6,172,1.4499599635601044,1.0211343114923173,1.1787244711875415,1.7211954559326672
23-09-11-003,12.5,6,173,1.4980214834213257,1.0238144487246648,1.2267859910487628,1.7692569757938885
23-09-11-003,12.5,6,174,1.475052583217621,1.0266337759422042,1.203817090845058,1.7462880755901837
23-09-11-003,12.5,6,175,1.4918102622032166,1.0296022700494687,1.2205747698306537,1.7630457545757794
23-09-11-003,12.5,6,176,1.4729268908500672,1.0327299079509906,1.2016913984775044,1.74416238322263
23-09-11-003,12.5,6,177,1.4411347985267642,1.0360247198382235,1.1698993061542013,1.712370290899327
23-09-11-003,12.5,6,178,1.425536358356476,1.0394974126331058,1.1543008659839131,1.6967718507290388
23-09-11-003,12.5,6,179,1.411854434013367,1.0431557731879555,1.1406189416408041,1.6830899263859298
23-09-11-003,12.5,6,180,1.431016904115677,1.0470088050507655,1.1597814117431142,1.70225239648824
23-09-11-003,12.5,6,181,1.4512042105197906,1.0510667284652042,1.1799687181472278,1.7224397028923535
23-09-11-003,12.5,6,182,1.4295340806245806,1.055337573622725,1.1582985882520178,1.7007695729971435
23-09-11-003,12.5,6,183,1.4304615676403047,1.0598274240017012,1.159226075267742,1.7016970600128676
23-09-11-003,12.5,6,184,1.4499097764492035,1.0645479598806107,1.1786742840766407,1.7211452688217663
23-09-11-003,12.5,6,185,1.4740839898586273,1.0695028313464778,1.2028484974860645,1.7453194822311902
23-09-11-003,12.5,6,186,1.5151618957519533,1.0747020153038358,1.2439264033793904,1.786397388124516
23-09-11-003,12.5,6,187,1.545372399687767,1.0801518385701927,1.2741369073152042,1.81660789206033
23-09-11-003,12.5,6,188,1.5361326545476914,1.0858586279630575,1.2648971621751286,1.8073681469202543
23-09-11-003,12.5,6,189,1.5720830649137498,1.0918287102999393,1.300847572541187,1.8433185572863127
23-09-11-003,12.5,6,190,1.5458513230085371,1.0980669523635367,1.2746158306359743,1.8170868153811
23-09-11-003,12.5,6,191,1.5478918939828874,1.1045787076148188,1.2766564016103246,1.8191273863554502
23-09-11-003,12.5,6,192,1.5985972732305527,1.1113688428364847,1.3273617808579898,1.8698327656031155
23-09-11-003,12.5,6,193,1.6182572424411776,1.1184412514546933,1.3470217500686148,1.8894927348137405
23-09-11-003,12.5,6,194,1.6438694775104523,1.1257978801825241,1.3726339851378895,1.9151049698830152
23-09-11-003,12.5,6,195,1.6653940677642824,1.133443109124407,1.3941585753917196,1.9366295601368453
23-09-11-003,12.5,6,196,1.6574899852275848,1.1413791283325558,1.386254492855022,1.9287254776001477
23-09-11-003,12.5,6,197,1.6755614817142488,1.1496061811461056,1.404325989341686,1.9467969740868116
23-09-11-003,12.5,6,198,1.7319065272808074,1.158128160991216,1.4606710349082446,2.0031420196533705
23-09-11-003,12.5,6,199,1.7086382508277895,1.1669426344765368,1.4374027584552267,1.9798737432003524
23-09-11-003,12.5,6,200,1.7456408739089966,1.1760517916542832,1.4744053815364337,2.0168763662815596
23-09-11-003,12.5,6,201,1.7365845918655398,1.1854556325244552,1.465349099492977,2.007820084238103
23-09-11-003,12.5,6,202,1.7542122840881347,1.1951539137479172,1.4829767917155718,2.0254477764606977
23-09-11-003,12.5,6,203,1.7444769144058225,1.20514566196813,1.4732414220332597,2.0157124067783854
23-09-11-003,12.5,6,204,1.752860003709793,1.2154303905068233,1.4816245113372302,2.024095496082356
23-09-11-003,12.5,6,205,1.7635811269283295,1.2260098027379422,1.4923456345557666,2.0348166193008925
23-09-11-003,12.5,6,206,1.8128530561923981,1.2368819519484067,1.5416175638198353,2.084088548564961
23-09-11-003,12.5,6,207,1.787825232744217,1.2480473248164872,1.5165897403716542,2.05906072511678
23-09-11-003,12.5,6,208,1.8371084868907928,1.2595076247161274,1.56587299451823,2.108343979263356
23-09-11-003,12.5,6,209,1.8796486377716064,1.2712638250038681,1.6084131453990436,2.1508841301441692
23-09-11-003,12.5,6,210,1.8891785383224486,1.2833188457493283,1.6179430459498858,2.1604140306950117
23-09-11-003,12.5,6,211,1.8783494889736174,1.2956763370395321,1.6071139966010546,2.1495849813461803
23-09-11-003,12.5,6,212,1.866734606027603,1.3083392189440994,1.5954991136550403,2.137970098400166
23-09-11-003,12.5,6,213,1.7978669106960297,1.3213167383501578,1.5266314183234668,2.0691024030685927
23-09-11-003,12.5,6,214,1.8015250384807588,1.3346130320230016,1.530289546108196,2.072760530853322
23-09-11-003,12.5,6,215,1.8183437526226047,1.3482380768671642,1.547108260250042,2.089579244995168
23-09-11-003,12.5,6,216,1.8332789063453676,1.362201849787178,1.5620434139728048,2.1045143987179307
23-09-11-003,12.5,6,217,1.9157169640064238,1.3765170044180608,1.644481471633861,2.186952456378987
23-09-11-003,12.5,6,218,1.999394917488098,1.3911965594035323,1.7281594251155352,2.270630409860661
23-09-11-003,12.5,6,219,1.991213512420654,1.406253898396015,1.7199780200480912,2.262449004793217
23-09-11-003,12.5,6,220,1.9840679943561554,1.4217066634827922,1.7128325019835926,2.2553034867287183
23-09-11-003,12.5,6,221,1.9853406429290772,1.437573105098986,1.7141051505565144,2.25657613530164
23-09-11-003,12.5,6,222,1.9472434639930727,1.4538697703057728,1.6760079716205099,2.2184789563656357
23-09-11-003,12.5,6,223,1.9643572568893433,1.4706177079383256,1.6931217645167804,2.2355927492619063
23-09-11-003,12.5,6,224,2.015821486711502,1.487836506797008,1.7445859943389392,2.287056979084065
23-09-11-003,12.5,6,225,2.078933227062225,1.5055472157169936,1.8076977346896623,2.3501687194347882
23-09-11-003,12.5,6,226,2.1028097331523896,1.523769788507348,1.8315742407798268,2.3740452255249527
23-09-11-003,12.5,6,227,2.142165780067444,1.5425235706293,1.870930287694881,2.413401272440007
23-09-11-003,12.5,6,228,2.1668450236320496,1.5618288809006178,1.8956095312594867,2.4380805160046126
23-09-11-003,12.5,6,229,2.1947598099708556,1.5817011713563707,1.9235243175982928,2.4659953023434187
23-09-11-003,12.5,6,230,2.1391926169395448,1.6021563807098982,1.867957124566982,2.410428109312108
23-09-11-003,12.5,6,231,2.201558309793472,1.62320801428319,1.9303228174209093,2.472793802166035
23-09-11-003,12.5,6,232,2.2385370016098025,1.6448660489807791,1.9673015092372397,2.5097724939823656
23-09-11-003,12.5,6,233,2.221271920204163,1.6671363249419042,1.9500364278316,2.492507412576726
23-09-11-003,12.5,6,234,2.244296061992645,1.690019693853538,1.9730605696200822,2.515531554365208
23-09-11-003,12.5,6,235,2.3286308646202087,1.7135162773852475,2.0573953722476457,2.599866356992772
23-09-11-003,12.5,6,236,2.350074899196625,1.7376163419716348,2.078839406824062,2.621310391569188
23-09-11-003,12.5,6,237,2.3747822403907777,1.7623084506733573,2.1035467480182146,2.6460177327633407
23-09-11-003,12.5,6,238,2.4320625305175785,1.7875737447074562,2.1608270381450154,2.7032980228901415
23-09-11-003,12.5,6,239,2.4238889018694563,1.8133874034821669,2.152653409496893,2.6951243942420193
23-09-11-003,12.5,6,240,2.437380341688792,1.8397214429969695,2.166144849316229,2.708615834061355
23-09-11-003,12.5,6,241,2.4464245716730755,1.8665413090947014,2.1751890793005124,2.7176600640456385
23-09-11-003,12.5,6,242,2.4722543398539227,1.8938073374963655,2.2010188474813597,2.743489832226486
23-09-11-003,12.5,6,243,2.497770337263743,1.9214749971402658,2.22653484489118,2.7690058296363063
23-09-11-003,12.5,6,244,2.4999539732933043,1.9494990269473014,2.228718480920741,2.7711894656658673
23-09-11-003,12.5,6,245,2.5227898836135867,1.977827839020863,2.2515543912410236,2.7940253759861498
23-09-11-003,12.5,6,246,2.5401687502861026,2.0064117921774205,2.2689332579135395,2.8114042426586656
23-09-11-003,12.5,6,247,2.54493602514267,2.0351974734768516,2.273700532770107,2.816171517515233
23-09-11-003,12.5,6,248,2.511161243915558,2.0641352417356273,2.239925751542995,2.782396736288121
23-09-11-003,12.5,6,249,2.5699133515357975,2.0931766724658925,2.2986778591632344,2.8411488439083605
23-09-11-003,12.5,6,250,2.5773470997810364,2.122275166223303,2.3061116074084733,2.8485825921535994
23-09-11-003,12.5,6,251,2.5850696563720703,2.1513900853723227,2.3138341639995073,2.8563051487446334
23-09-11-003,12.5,6,252,2.599739372730255,2.1804883357905984,2.328503880357692,2.870974865102818
23-09-11-003,12.5,6,253,2.6553309559822087,2.209539256747126,2.3840954636096456,2.9265664483547718
23-09-11-003,12.5,6,254,2.6686126947402955,2.2385228944328404,2.3973772023677324,2.9398481871128586
23-09-11-003,12.5,6,255,2.6539208471775053,2.267425013508346,2.3826853548049423,2.9251563395500684
23-09-11-003,12.5,6,256,2.6714049398899076,2.2962414772083486,2.4001694475173445,2.9426404322624706
23-09-11-003,12.5,6,257,2.683468645811081,2.3249768481416293,2.412233153438518,2.954704138183644
23-09-11-003,12.5,6,258,2.706627386808395,2.353641164047504,2.435391894435832,2.9778628791809583
23-09-11-003,12.5,6,259,2.734293192625046,2.382253405378499,2.463057700252483,3.0055286849976093
23-09-11-003,12.5,6,260,2.7504693388938906,2.410841677804702,2.4792338465213275,3.0217048312664536
23-09-11-003,12.5,6,261,2.769013583660126,2.439437311239737,2.497778091287563,3.0402490760326892
23-09-11-003,12.5,6,262,2.789646911621094,2.4680773540669003,2.518411419248531,3.060882403993657
23-09-11-003,12.5,6,263,2.805398190021515,2.4968074932087796,2.5341626976489517,3.076633682394078
23-09-11-003,12.5,6,264,2.805997478961945,2.5256679404574247,2.534761986589382,3.077232971334508
23-09-11-003,12.5,6,265,2.865399122238159,2.5547073028050424,2.594163629865596,3.1366346146107222
23-09-11-003,12.5,6,266,2.8543351531028747,2.583972848878597,2.5830996607303116,3.1255706454754377
23-09-11-003,12.5,6,267,2.8292073249816894,2.6135126989920243,2.5579718326091263,3.1004428173542524
23-09-11-003,12.5,6,268,2.7967398524284364,2.643368159963483,2.5255043600558733,3.0679753448009994
23-09-11-003,12.5,6,269,2.7784144401550295,2.6735824244894264,2.5071789477824664,3.0496499325275925
23-09-11-003,12.5,6,270,2.771331894397736,2.7041960693706084,2.500096402025173,3.042567386770299
23-09-11-003,12.5,6,271,2.7924923419952394,2.7352413978771923,2.5212568496226764,3.0637278343678025
23-09-11-003,12.5,6,272,2.8474318861961367,2.7667531466706934,2.5761963938235737,3.1186673785687
23-09-11-003,12.5,6,273,2.948189127445221,2.798754067960229,2.676953635072658,3.2194246198177843
23-09-11-003,12.5,6,274,3.013479554653168,2.831266548946215,2.742244062280605,3.284715047025731
23-09-11-003,12.5,6,275,3.064765632152558,2.864306437089815,2.7935301397799948,3.336001124525121
23-09-11-003,12.5,6,276,3.132482707500458,2.897884591399926,2.861247215127895,3.4037181998730213
23-09-11-003,12.5,6,277,3.1539117217063906,2.9320071866070974,2.8826762293338275,3.4251472140789536
23-09-11-003,12.5,6,278,3.0941430330276494,2.9666738881200185,2.8229075406550863,3.3653785254002124
23-09-11-003,12.5,6,279,3.0843499422073366,3.0018786732950997,2.8131144498347735,3.3555854345798997
23-09-11-003,12.5,6,280,3.1027194976806642,3.0376118998191184,2.831484005308101,3.3739549900532273
23-09-11-003,12.5,6,281,3.1288605690002442,3.073855530178696,2.857625076627681,3.4000960613728073
23-09-11-003,12.5,6,282,3.1464779734611517,3.110587481347336,2.8752424810885886,3.4177134658337147
23-09-11-003,12.5,6,283,3.2607251644134525,3.14777920660277,2.9894896720408894,3.5319606567860156
23-09-11-003,12.5,6,284,3.3095880150794983,3.1853962278313137,3.0383525227069352,3.5808235074520613
23-09-11-003,12.5,6,285,3.305921113491059,3.223398363658309,3.034685621118496,3.577156605863622
23-09-11-003,12.5,6,286,3.3138289213180543,3.261739972787256,3.0425934289454912,3.5850644136906173
23-09-11-003,12.5,6,287,3.3463287830352786,3.3003700756693837,3.0750932906627155,3.6175642754078416
23-09-11-003,12.5,6,288,3.3433770298957826,3.339232886808004,3.0721415375232195,3.6146125222683456
23-09-11-003,12.5,6,289,3.3842145562171937,3.3782702481498634,3.1129790638446306,3.6554500485897568
23-09-11-003,12.5,6,290,3.406819188594818,3.417417766076376,3.135583696222255,3.678054680967381
23-09-11-003,12.5,6,291,3.425209867954254,3.4566132826472575,3.153974375581691,3.696445360326817
23-09-11-003,12.5,6,292,3.4611700534820553,3.495788875826465,3.1899345611094923,3.7324055458546184
23-09-11-003,12.5,6,293,3.414987170696258,3.534882189960667,3.143751678323695,3.686222663068821
23-09-11-003,12.5,6,294,3.4343528985977176,3.5738274018138596,3.1631174062251546,3.7055883909702807
23-09-11-003,12.5,6,295,3.4573406815528873,3.6125663989588777,3.1861051891803243,3.7285761739254504
23-09-11-003,12.5,6,296,3.5219131469726563,3.6510401412381035,3.2506776546000933,3.7931486393452194
23-09-11-003,12.5,6,297,3.5134126782417296,3.689199671859324,3.2421771858691666,3.7846481706142927
23-09-11-003,12.5,6,298,3.604500222206116,3.7269993038999525,3.333264729833553,3.875735714578679
23-09-11-003,12.5,6,299,3.55662161509196,3.764400589776667,3.285386122719397,3.827857107464523
23-09-11-003,12.5,6,300,3.5852085153261823,3.801373172932381,3.3139730229536193,3.8564440076987454
23-09-11-003,12.5,6,301,3.5924911419550583,3.8378970387232467,3.321255649582495,3.8637266343276213
23-09-11-003,12.5,6,302,3.6450345317522688,3.8739582559837866,3.3737990393797057,3.916270024124832
23-09-11-003,12.5,6,303,3.654923442999522,3.9095520187660866,3.383687950626959,3.926158935372085
23-09-11-003,12.5,6,304,3.7845092058181766,3.9446844713833036,3.5132737134456136,4.05574469819074
23-09-11-003,12.5,6,305,3.8234218716621404,3.9793675982878343,3.5521863792895774,4.0946573640347035
23-09-11-003,12.5,6,306,3.827322864532471,4.013625672558389,3.556087372159908,4.098558356905034
23-09-11-003,12.5,6,307,3.8815609931945803,4.047488807412919,3.610325500822017,4.152796485567143
23-09-11-003,12.5,6,308,3.8986134290695196,4.080996545460854,3.6273779366969565,4.169848921442083
23-09-11-003,12.5,6,309,3.9210772633552553,4.114195546981319,3.6498417709826922,4.192312755727818
23-09-11-003,12.5,6,310,3.935034060478211,4.147142327488409,3.6637985681056477,4.206269552850774
23-09-11-003,12.5,6,311,3.9919374465942385,4.179899790148506,3.7207019542216755,4.263172938966801
23-09-11-003,12.5,6,312,3.957553315162659,4.212539354997721,3.686317822790096,4.228788807535222
23-09-11-003,12.5,6,313,4.040327155590058,4.245140228924478,3.7690916632174947,4.311562647962621
23-09-11-003,12.5,6,314,4.01962902545929,4.277790379026062,3.748393533086727,4.290864517831853
23-09-11-003,12.5,6,315,4.075565624237061,4.310582395843323,3.804330131864498,4.346801116609624
23-09-11-003,12.5,6,316,4.100620400905609,4.343621888560828,3.8293849085330463,4.371855893278172
23-09-11-003,12.5,6,317,4.205985820293426,4.377020306502386,3.934750327920863,4.477221312665989
23-09-11-003,12.5,6,318,4.221940028667451,4.410896764174555,3.9507045362948876,4.493175521040014
23-09-11-003,12.5,6,319,4.315225505828858,4.445380474657993,4.043990013456295,4.586460998201421
23-09-11-003,12.5,6,320,4.349637877941132,4.4806064911725985,4.078402385568569,4.620873370313695
23-09-11-003,12.5,6,321,4.427049338817596,4.516713152016591,4.155813846445033,4.6982848311901595
23-09-11-003,12.5,6,322,4.487369728088379,4.553846339001373,4.216134235715816,4.758605220460942
23-09-11-003,12.5,6,323,4.531276440620423,4.592149378877431,4.26004094824786,4.802511932992986
23-09-11-003,12.5,6,324,4.570809626579285,4.63175549982115,4.299574134206722,4.842045118951848
23-09-11-003,12.5,6,325,4.6644799470901495,4.672788196443518,4.393244454717586,4.9357154394627125
23-09-11-003,12.5,6,326,4.699218201637268,4.71534115431149,4.427982709264705,4.970453694009831
23-09-11-003,12.5,6,327,4.730509662628174,4.759472288139186,4.459274170255611,5.001745155000737
23-09-11-003,12.5,6,328,4.804283285140991,4.80518135458747,4.533047792768428,5.075518777513554
23-09-11-003,12.5,6,329,4.831260490417481,4.852397663637639,4.560024998044918,5.102495982790044
23-09-11-003,12.5,6,330,4.871021270751953,4.900958543077978,4.59978577837939,5.142256763124516
23-09-11-003,12.5,6,331,4.9391525983810425,4.950597536555716,4.667917106008479,5.2103880907536055
23-09-11-003,12.5,6,332,5.002521300315857,5.000934791681196,4.731285807943294,5.27375679268842
23-09-11-003,12.5,6,333,5.036067390441895,5.051479736758356,4.764831898069332,5.307302882814458
23-09-11-003,12.5,6,334,5.065886950492859,5.101650547915529,4.794651458120296,5.3371224428654225
23-09-11-003,12.5,6,335,5.129236507415771,5.150810528306117,4.858001015043208,5.400471999788334
23-09-11-003,12.5,6,336,5.155582308769226,5.198315437570338,4.884346816396663,5.426817801141789
23-09-11-003,12.5,6,337,5.221346020698547,5.2435906303410045,4.950110528325984,5.49258151307111
23-09-11-003,12.5,6,338,5.270338344573974,5.286192256035967,4.999102852201411,5.5415738369465375
23-09-11-003,12.5,6,339,5.3313738822937005,5.325881355624705,5.060138389921137,5.6026093746662635
23-09-11-003,12.5,6,340,5.35825207233429,5.3626654726203995,5.087016579961727,5.629487564706853
23-09-11-003,12.5,6,341,5.425295877456666,5.39681702518463,5.154060385084103,5.696531369829229
23-09-11-003,12.5,6,342,5.458702516555786,5.428865275935914,5.187467024183223,5.729938008928349
23-09-11-003,12.5,6,343,5.541231775283814,5.459538903913861,5.269996282911251,5.812467267656377
23-09-11-003,12.5,6,344,5.6425518989563,5.489715146699968,5.371316406583737,5.913787391328863
23-09-11-003,12.5,6,345,5.684800481796264,5.5203354834073615,5.413564989423701,5.956035974168827
23-09-11-003,12.5,6,346,5.78067271709442,5.552351370053696,5.509437224721857,6.051908209466983
23-09-11-003,12.5,6,347,5.839204955101013,5.5866672982035865,5.56796946272845,6.110440447473576
23-09-11-003,12.5,6,348,5.87849760055542,5.624123274550881,5.607262108182857,6.149733092927983
23-09-11-003,12.5,6,349,5.906489634513855,5.66548265396192,5.635254142141292,6.177725126886418
23-09-11-003,12.5,6,350,5.98752293586731,5.711443819754012,5.716287443494747,6.258758428239873
23-09-11-003,12.5,6,351,6.023983430862427,5.762665247626336,5.752747938489864,6.29521892323499
23-09-11-003,12.5,6,352,6.104301595687867,5.819784242773325,5.8330661033153035,6.37553708806043
23-09-11-003,12.5,6,353,6.202663516998292,5.883435190319798,5.931428024625729,6.4738990093708555
23-09-11-003,12.5,6,354,6.315147662162781,5.95425344874711,6.043912169790218,6.586383154535344
23-09-11-003,12.5,6,355,6.450436902046205,6.032865859666894,6.179201409673642,6.721672394418768
23-09-11-003,12.5,6,356,6.528851795196533,6.1198523002377385,6.25761630282397,6.800087287569096
23-09-11-003,12.5,6,357,6.536891055107117,6.215676331511725,6.265655562734554,6.80812654747968
23-09-11-003,12.5,6,358,6.580315351486206,6.320605626537298,6.309079859113643,6.851550843858769
23-09-11-003,12.5,6,359,6.585445404052735,6.434614878044423,6.314209911680172,6.856680896425298
23-09-11-003,12.5,6,360,6.612093997001648,6.557271915729428,6.340858504629085,6.883329489374211
23-09-11-003,12.5,6,361,6.698732066154481,6.687697068619467,6.427496573781918,6.969967558527044
23-09-11-003,12.5,6,362,6.863533902168275,6.824560975020301,6.592298409795712,7.134769394540838
23-09-11-003,12.5,6,363,6.9305584907531745,6.966171941265756,6.6593229983806115,7.201793983125738
23-09-11-003,12.5,6,364,7.111506175994873,7.110627298659649,6.84027068362231,7.382741668367436
23-09-11-003,12.5,6,365,7.207456374168396,7.256026568558017,6.936220881795833,7.478691866540959
23-09-11-003,12.5,6,366,7.369316482543946,7.400658590163884,7.098080990171383,7.640551974916509
23-09-11-003,12.5,6,367,7.42946002483368,7.543145820634296,7.158224532461117,7.700695517206243
23-09-11-003,12.5,6,368,7.555873012542725,7.682525610351386,7.284637520170162,7.827108504915288
23-09-11-003,12.5,6,369,7.692712283134461,7.818240712696119,7.421476790761898,7.963947775507024
23-09-11-003,12.5,6,370,7.83467242717743,7.950098403073612,7.563436934804867,8.105907919549992
23-09-11-003,12.5,6,371,7.871941375732423,8.07817606332878,7.6007058833598595,8.143176868104986
23-09-11-003,12.5,6,372,8.063703584671021,8.20273893311872,7.792468092298458,8.334939077043584
23-09-11-003,12.5,6,373,8.159258222579957,8.324169054885303,7.888022730207394,8.43049371495252
23-09-11-003,12.5,6,374,8.222548079490661,8.442884485262375,7.951312587118098,8.493783571863224
23-09-11-003,12.5,6,375,8.413664937019348,8.559312041092642,8.142429444646785,8.684900429391911
23-09-11-003,12.5,6,376,8.539098620414734,8.673846418452992,8.26786312804217,8.810334112787297
23-09-11-003,12.5,6,377,8.759839844703675,8.786844352515262,8.488604352331112,9.031075337076238
23-09-11-003,12.5,6,378,8.976671886444093,8.898599796954473,8.70543639407153,9.247907378816656
23-09-11-003,12.5,6,379,9.329080438613893,9.009355117549038,9.05784494624133,9.600315930986456
23-09-11-003,12.5,6,380,9.424942970275879,9.119304012250375,9.153707477903316,9.696178462648442
23-09-11-003,12.5,6,381,9.734442234039307,9.228582264295788,9.463206741666744,10.00567772641187
23-09-11-003,12.5,6,382,9.891656398773193,9.337282829234827,9.62042090640063,10.162891891145756
,,,383,,9.445455348251024,,
,,,384,,9.553117341762094,,
,,,385,,9.660251776028591,,
,,,386,,9.766815336684495,,
,,,386,,9.766815336684495,,
,,,387,,9.872747188946065,,
,,,388,,9.977968490933577,,
,,,389,,10.082388233810564,,


==> pressure_dat_23-09-11-004.csv <==
Versuch,Concentration,Aging,Zeit (s),Druck (bar),Pred (bar),lowerBound,upperBound
23-09-11-004,12.5,10,0,0.19852771607693281,0,-0.10417279037693672,0.5012282225308023
23-09-11-004,12.5,10,1,0.20446870578452941,0,-0.09823180066934012,0.507169212238399
23-09-11-004,12.5,10,2,0.22059378977864977,0,-0.08210671667521977,0.5232942962325193
23-09-11-004,12.5,10,3,0.20447433870285747,0,-0.09822616775101206,0.5071748451567271
23-09-11-004,12.5,10,4,0.1960942117962986,0,-0.10660629465757093,0.49879471825016813
23-09-11-004,12.5,10,5,0.259830378787592,0,-0.04287012766627751,0.5625308852414616
23-09-11-004,12.5,10,6,0.3709689595270902,0,0.06826845307322066,0.6736694659809597
23-09-11-004,12.5,10,7,0.4182245992589742,0,0.11552409280510467,0.7209251057128437
23-09-11-004,12.5,10,8,0.5676624678540975,0,0.26496196140022793,0.870362974307967
23-09-11-004,12.5,10,9,0.702410540357232,0,0.3997100339033625,1.0051110468111015
23-09-11-004,12.5,10,10,0.7511778563261032,0,0.4484773498722337,1.0538783627799728
23-09-11-004,12.5,10,11,0.7486811295151711,0.013877710121057873,0.44598062306130154,1.0513816359690407
23-09-11-004,12.5,10,12,0.8666837856173516,0.029032628106655523,0.563983279163482,1.1693842920712212
23-09-11-004,12.5,10,13,0.7950966030359269,0.044694908188625426,0.49239609658205735,1.0977971094897965
23-09-11-004,12.5,10,14,0.7829112499952317,0.06085652017551446,0.4802107435413621,1.0856117564491012
23-09-11-004,12.5,10,15,0.8772550016641618,0.07750018698874106,0.5745544952102923,1.1799555081180313
23-09-11-004,12.5,10,16,0.8317104294896127,0.09460376476702459,0.5290099230357432,1.1344109359434822
23-09-11-004,12.5,10,17,0.7706185102462769,0.11214291959686973,0.4679180037924074,1.0733190167001465
23-09-11-004,12.5,10,18,0.8832076385617258,0.1300886941212176,0.5805071321078563,1.1859081450155953
23-09-11-004,12.5,10,19,0.9213588684797288,0.14841067094819937,0.6186583620258592,1.2240593749335984
23-09-11-004,12.5,10,20,0.8344844982028008,0.1670777026685415,0.5317839917489313,1.1371850046566703
23-09-11-004,12.5,10,21,0.8881281703710556,0.18605645182075525,0.585427663917186,1.1908286768249252
23-09-11-004,12.5,10,22,0.9387023687362672,0.20531017419546327,0.6360018622823977,1.2414028751901367
23-09-11-004,12.5,10,23,0.9007929056882858,0.22480553233117773,0.5980923992344163,1.2034934121421554
23-09-11-004,12.5,10,24,0.9273549571633339,0.24451016212294974,0.6246544507094645,1.2300554636172034
23-09-11-004,12.5,10,25,0.9124473243951797,0.26438634600486166,0.6097468179413101,1.2151478308490493
23-09-11-004,12.5,10,26,0.9076618850231171,0.28440025983715644,0.6049613785692476,1.2103623914769865
23-09-11-004,12.5,10,27,0.9316030412912369,0.30451880949747956,0.6289025348373674,1.2343035477451065
23-09-11-004,12.5,10,28,0.9950014412403108,0.32470792750693844,0.6923009347864413,1.2977019476941802
23-09-11-004,12.5,10,29,0.9557581871747971,0.34493524976058465,0.6530576807209276,1.2584586936286666
23-09-11-004,12.5,10,30,1.0332358092069627,0.3651684121534693,0.7305353027530932,1.3359363156608322
23-09-11-004,12.5,10,31,1.0326849758625032,0.38537675395458937,0.7299844694086337,1.3353854823163727
23-09-11-004,12.5,10,32,1.0128810107707977,0.4055301011112107,0.7101805043169283,1.3155815172246672
23-09-11-004,12.5,10,33,1.0004033416509628,0.4255968195357891,0.6977028351970933,1.3031038481048323
23-09-11-004,12.5,10,34,1.0840996295213698,0.44554916856694105,0.7813991230675004,1.3868001359752393
23-09-11-004,12.5,10,35,1.1013239473104477,0.46535989422155133,0.7986234408565782,1.4040244537643172
23-09-11-004,12.5,10,36,1.0984544515609742,0.4850017425165061,0.7957539451071047,1.4011549580148437
23-09-11-004,12.5,10,37,1.0775309056043627,0.5044484328252303,0.7748303991504932,1.3802314120582322
23-09-11-004,12.5,10,38,1.0726142168045045,0.5236719811472046,0.769913710350635,1.375314723258374
23-09-11-004,12.5,10,39,1.083704733848572,0.5426541370473079,0.7810042273947024,1.3864052403024414
23-09-11-004,12.5,10,40,1.0877899825572968,0.5613664298467507,0.7850894761034273,1.3904904890111662
23-09-11-004,12.5,10,41,1.1128261029720308,0.5797889057364669,0.8101255965181613,1.4155266094259003
23-09-11-004,12.5,10,42,1.1315720945596697,0.5978989341769068,0.8288715881058002,1.4342726010135392
23-09-11-004,12.5,10,43,1.1135754197835923,0.6156770480372735,0.8108749133297228,1.4162759262374618
23-09-11-004,12.5,10,44,1.0999179810285569,0.6331067002563908,0.7972174745746874,1.4026184874824263
23-09-11-004,12.5,10,45,1.1227360486984255,0.6501659903121131,0.820035542244556,1.425436555152295
23-09-11-004,12.5,10,46,1.1177306294441223,0.6668429945868279,0.8150301229902528,1.4204311358979917
23-09-11-004,12.5,10,47,1.1215871930122376,0.6831201926628188,0.8188866865583682,1.4242876994661071
23-09-11-004,12.5,10,48,1.1350139558315278,0.6989839575485277,0.8323134493776583,1.4377144622853972
23-09-11-004,12.5,10,49,1.1376225292682647,0.7144218789480732,0.8349220228143952,1.4403230357221342
23-09-11-004,12.5,10,50,1.1686559587717056,0.7294230066003822,0.8659554523178361,1.471356465225575
23-09-11-004,12.5,10,51,1.1835106372833253,0.7439788236357314,0.8808101308294558,1.4862111437371948
23-09-11-004,12.5,10,52,1.173657786846161,0.7580803265061271,0.8709572803922916,1.4763582933000305
23-09-11-004,12.5,10,53,1.1665101110935212,0.7717199716983867,0.8638096046396517,1.4692106175473907
23-09-11-004,12.5,10,54,1.1718650877475738,0.7848921624124059,0.8691645812937043,1.4745655942014433
23-09-11-004,12.5,10,55,1.1193039029836656,0.797594465256835,0.8166033965297961,1.422004409437535
23-09-11-004,12.5,10,56,1.1131838351488113,0.8098222567881099,0.8104833286949418,1.4158843416026807
23-09-11-004,12.5,10,57,1.1271501809358597,0.8215752936670966,0.8244496744819902,1.4298506873897292
23-09-11-004,12.5,10,58,1.1380953758955004,0.8328540625720637,0.8353948694416309,1.4407958823493698
23-09-11-004,12.5,10,59,1.1282490164041519,0.8436605102160915,0.8255485099502824,1.4309495228580213
23-09-11-004,12.5,10,60,1.1025408148765565,0.85399414992091,0.799840308422687,1.405241321330426
23-09-11-004,12.5,10,61,1.1267734766006472,0.8638603351474883,0.8240729701467777,1.4294739830545167
23-09-11-004,12.5,10,62,1.1484462380409242,0.8732658793916048,0.8457457315870547,1.4511467444947936
23-09-11-004,12.5,10,63,1.181811475753784,0.8822124860272038,0.8791109692999146,1.4845119822076536
23-09-11-004,12.5,10,64,1.1473281204700472,0.8907108619762241,0.8446276140161777,1.4500286269239167
23-09-11-004,12.5,10,65,1.1707906842231752,0.8987675773953083,0.8680901777693057,1.4734911906770447
23-09-11-004,12.5,10,66,1.2098504304885866,0.9063916358324504,0.9071499240347172,1.5125509369424561
23-09-11-004,12.5,10,67,1.2007556259632113,0.9135917974965082,0.8980551195093418,1.5034561324170808
23-09-11-004,12.5,10,68,1.134143552184105,0.9203787693094192,0.8314430457302355,1.4368440586379745
23-09-11-004,12.5,10,69,1.1472938925027847,0.926764231549662,0.8445933860489152,1.4499943989566542
23-09-11-004,12.5,10,70,1.1875423580408095,0.9327598644957136,0.8848418515869401,1.490242864494679
23-09-11-004,12.5,10,71,1.1365656554698944,0.9383751583738369,0.8338651490160249,1.4392661619237639
23-09-11-004,12.5,10,72,1.1336164593696594,0.9436252002103993,0.8309159529157899,1.4363169658235289
23-09-11-004,12.5,10,73,1.1787176400423052,0.9485224003012833,0.8760171335884357,1.4814181464961746
23-09-11-004,12.5,10,74,1.215166872739792,0.9530798989597762,0.9124663662859225,1.5178673791936614
23-09-11-004,12.5,10,75,1.172438731789589,0.957308403107815,0.8697382253357195,1.4751392382434585
23-09-11-004,12.5,10,76,1.206909567117691,0.9612247031457124,0.9042090606638216,1.5096100735715605
23-09-11-004,12.5,10,77,1.2330186396837235,0.9648409660302155,0.930318133229854,1.535719146137593
23-09-11-004,12.5,10,78,1.2192296624183656,0.968170332074612,0.9165291559644961,1.521930168872235
23-09-11-004,12.5,10,79,1.1919678002595901,0.9712276449661332,0.8892672938057207,1.4946683067134596
23-09-11-004,12.5,10,80,1.22775918841362,0.9740253150006617,0.9250586819597506,1.5304596948674896
23-09-11-004,12.5,10,81,1.214454907178879,0.9765762391523505,0.9117544007250096,1.5171554136327485
23-09-11-004,12.5,10,82,1.2003765791654588,0.9788957477867011,0.8976760727115893,1.5030770856193283
23-09-11-004,12.5,10,83,1.2477059841156009,0.9809943044865164,0.9450054776617314,1.5504064905694703
23-09-11-004,12.5,10,84,1.2112097829580308,0.9828869962781632,0.9085092765041614,1.5139102894119003
23-09-11-004,12.5,10,85,1.2085975795984267,0.9845820966922303,0.9058970731445573,1.5112980860522962
23-09-11-004,12.5,10,86,1.2426610589027405,0.9860971261464337,0.939960552448871,1.54536156535661
23-09-11-004,12.5,10,87,1.2415551841259003,0.9874398714930916,0.9388546776720308,1.5442556905797697
23-09-11-004,12.5,10,88,1.2250053822994234,0.9886237163846272,0.9223048758455539,1.5277058887532928
23-09-11-004,12.5,10,89,1.2726818472146988,0.9896600977603827,0.9699813407608293,1.5753823536685683
23-09-11-004,12.5,10,90,1.2522984117269516,0.9905587491857557,0.9495979052730821,1.554998918180821
23-09-11-004,12.5,10,91,1.2545984506607057,0.9913301342435497,0.9518979442068363,1.5572989571145752
23-09-11-004,12.5,10,92,1.2435034185647964,0.9919847165165669,0.9408029121109269,1.5462039250186659
23-09-11-004,12.5,10,93,1.2218867510557176,0.9925312562136663,0.9191862446018482,1.5245872575095871
23-09-11-004,12.5,10,94,1.2709639817476273,0.9929799735785156,0.9682634752937578,1.5736644882014967
23-09-11-004,12.5,10,95,1.2509830087423324,0.9933379254460282,0.9482825022884629,1.5536835151962018
23-09-11-004,12.5,10,96,1.2387870043516158,0.9936155753990068,0.9360864978977463,1.5414875108054853
23-09-11-004,12.5,10,97,1.2798289597034453,0.9938192502549605,0.9771284532495759,1.5825294661573148
23-09-11-004,12.5,10,98,1.283752793073654,0.993956980205343,0.9810522866197846,1.5864532995275236
23-09-11-004,12.5,10,99,1.2441418945789338,0.9940358220850669,0.9414413881250643,1.5468424010328032
23-09-11-004,12.5,10,100,1.2439475625753404,0.9940633194073163,0.941247056121471,1.54664806902921
23-09-11-004,12.5,10,101,1.2436055332422258,0.9940431222591153,0.9409050267883563,1.5463060396960953
23-09-11-004,12.5,10,102,1.2392415910959245,0.9939835041710525,0.936541084642055,1.541942097549794
23-09-11-004,12.5,10,103,1.243706539273262,0.9938890885866916,0.9410060328193925,1.5464070457271315
23-09-11-004,12.5,10,104,1.255277019739151,0.9937652289670016,0.9525765132852815,1.5579775261930204
23-09-11-004,12.5,10,105,1.2801804929971696,0.9936160620772769,0.9774799865433002,1.582880999451039
23-09-11-004,12.5,10,106,1.2938667625188829,0.9934462113610811,0.9911662560650134,1.5965672689727524
23-09-11-004,12.5,10,107,1.2780171424150466,0.9932595702445739,0.9753166359611771,1.580717648868916
23-09-11-004,12.5,10,108,1.2930883854627608,0.9930597888147794,0.9903878790088914,1.5957888919166303
23-09-11-004,12.5,10,109,1.269531065225601,0.9928505171587219,0.9668305587717316,1.5722315716794706
23-09-11-004,12.5,10,110,1.2975254356861117,0.9926346753460202,0.9948249292322422,1.6002259421399812
23-09-11-004,12.5,10,111,1.332630604505539,0.9924144534288901,1.0299300980516695,1.6353311109594084
23-09-11-004,12.5,10,112,1.3362496209144594,0.992192528137815,1.03354911446059,1.638950127368329
23-09-11-004,12.5,10,113,1.3566956651210789,0.9919725495598195,1.0539951586672094,1.6593961715749483
23-09-11-004,12.5,10,114,1.3677480947971346,0.9917545176949036,1.065047588343265,1.670448601251004
23-09-11-004,12.5,10,115,1.3876132798194885,0.9915406225952816,1.084912773365619,1.690313786273358
23-09-11-004,12.5,10,116,1.3269178789854053,0.9913340276697085,1.0242173725315358,1.6296183854392747
23-09-11-004,12.5,10,117,1.350531104207039,0.9911340029007794,1.0478305977531694,1.6532316106609084
23-09-11-004,12.5,10,118,1.3099995046854018,0.9909441983755176,1.0072989982315323,1.6127000111392713
23-09-11-004,12.5,10,119,1.321427118778229,0.990764127415654,1.0187266123243595,1.6241276252320984
23-09-11-004,12.5,10,120,1.2937575697898869,0.990596710090808,0.9910570633360174,1.5964580762437564
23-09-11-004,12.5,10,121,1.312477865815163,0.9904431630966539,1.0097773593612935,1.6151783722690325
23-09-11-004,12.5,10,122,1.2837677806615833,0.9903047031288668,0.9810672742077138,1.5864682871154527
23-09-11-004,12.5,10,123,1.3122051060199738,0.9901832769005265,1.0095045995661043,1.6149056124738432
23-09-11-004,12.5,10,124,1.314009091258049,0.9900808311247125,1.0113085848041796,1.6167095977119186
23-09-11-004,12.5,10,125,1.3394076257944107,0.9900005292101786,1.0367071193405413,1.6421081322482802
23-09-11-004,12.5,10,126,1.3290151834487918,0.9899435878526002,1.0263146769949223,1.6317156899026612
23-09-11-004,12.5,10,127,1.3576517403125765,0.9899143871564058,1.054951233858707,1.660352246766446
23-09-11-004,12.5,10,128,1.3687307387590408,0.9899163338694854,1.0660302323051714,1.6714312452129103
23-09-11-004,12.5,10,129,1.3587456107139588,0.9899528347397282,1.0560451042600894,1.6614461171678283
23-09-11-004,12.5,10,130,1.3623872458934785,0.9900304599237777,1.059686739439609,1.665087752347348
23-09-11-004,12.5,10,131,1.35207197368145,0.9901528595086577,1.0493714672275805,1.6547724801353194
23-09-11-004,12.5,10,132,1.3732038706541063,0.990328793703227,1.0705033642002368,1.6759043771079758
23-09-11-004,12.5,10,133,1.3733134835958483,0.9905636159684548,1.0706129771419788,1.6760139900497177
23-09-11-004,12.5,10,134,1.3883136391639708,0.9908668165306032,1.0856131327101013,1.6910141456178402
23-09-11-004,12.5,10,135,1.3824991166591647,0.9912476422768011,1.0797986102052952,1.6851996231130342
23-09-11-004,12.5,10,136,1.4157636225223542,0.9917150967550414,1.1130631160684847,1.7184641289762237
23-09-11-004,12.5,10,137,1.4222087740898135,0.9922832936351513,1.119508267635944,1.724909280543683
23-09-11-004,12.5,10,138,1.4087136864662173,0.992962453160799,1.1060131800123478,1.7114141929200868
23-09-11-004,12.5,10,139,1.41273672580719,0.9937683923757561,1.1100362193533204,1.7154372322610594
23-09-11-004,12.5,10,140,1.4287359416484833,0.9947144949324445,1.1260354351946138,1.7314364481023528
23-09-11-004,12.5,10,141,1.421249368786812,0.9958187679268509,1.1185488623329425,1.7239498752406814
23-09-11-004,12.5,10,142,1.4077524155378343,0.9970992184549616,1.1050519090839648,1.7104529219917037
23-09-11-004,12.5,10,143,1.4378607124090195,0.9985721502388185,1.13516020595515,1.740561218862889
23-09-11-004,12.5,10,144,1.4485876709222796,1.000261167174512,1.14588716446841,1.751288177376149
23-09-11-004,12.5,10,145,1.461560317873955,1.0021854930537022,1.1588598114200854,1.7642608243278244
23-09-11-004,12.5,10,146,1.4951057851314546,1.004367758415941,1.1924052786775852,1.7978062915853241
23-09-11-004,12.5,10,147,1.5051877379417422,1.0068330271921266,1.2024872314878727,1.8078882443956117
23-09-11-004,12.5,10,148,1.5270783623059592,1.0096058766348905,1.2243778558520897,1.8297788687598286
23-09-11-004,12.5,10,149,1.5216209824879965,1.012711614014267,1.218920476034127,1.824321488941866
23-09-11-004,12.5,10,150,1.4930092718203865,1.0161782233307752,1.190308765366517,1.795709778274256
23-09-11-004,12.5,10,151,1.4641421443223952,1.020033688584935,1.1614416378685257,1.7668426507762647
23-09-11-004,12.5,10,152,1.476279199719429,1.0243057504381303,1.1735786932655594,1.7789797061732984
23-09-11-004,12.5,10,153,1.4504632900158565,1.0290262863170399,1.147762783561987,1.753163796469726
23-09-11-004,12.5,10,154,1.4292461011807125,1.0342252269352628,1.126545594726843,1.731946607634582
23-09-11-004,12.5,10,155,1.4536604497830075,1.0399344497194773,1.150959943329138,1.756360956236877
23-09-11-004,12.5,10,156,1.5260091179609299,1.046186318774632,1.2233086115070604,1.8287096244147993
23-09-11-004,12.5,10,157,1.5365107172727586,1.053014658240485,1.233810210818889,1.839211223726628
23-09-11-004,12.5,10,158,1.5671271592378617,1.0604528055785245,1.2644266527839922,1.8698276656917312
23-09-11-004,12.5,10,159,1.5967060893774034,1.0685353149459136,1.294005582923534,1.899406595831273
23-09-11-004,12.5,10,160,1.6392035245895387,1.07729893055203,1.3365030181356692,1.9419040310434081
23-09-11-004,12.5,10,161,1.6214122593402864,1.0867811266236558,1.318711752886417,1.924112765794156
23-09-11-004,12.5,10,162,1.6209666216373446,1.0970167006570892,1.3182661151834751,1.923667128091214
23-09-11-004,12.5,10,163,1.6343389733632407,1.1080458036095973,1.3316384669093713,1.9370394798171102
23-09-11-004,12.5,10,164,1.637405364116033,1.1199071264036364,1.3347048576621636,1.9401058705699026
23-09-11-004,12.5,10,165,1.591949234803518,1.1326405766573395,1.2892487283496485,1.8946497412573875
23-09-11-004,12.5,10,166,1.6318077508608502,1.1462863053279726,1.3291072444069807,1.9345082573147196
23-09-11-004,12.5,10,167,1.6636352757612864,1.1608851933902078,1.360934769307417,1.966335782215156
23-09-11-004,12.5,10,168,1.6683801472187043,1.1764781218187168,1.3656796407648348,1.9710806536725738
23-09-11-004,12.5,10,169,1.7346432888507846,1.1931042682142272,1.431942782396915,2.037343795304654
23-09-11-004,12.5,10,170,1.8001295053958895,1.210803296855735,1.49742899894202,2.102830011849759
23-09-11-004,12.5,10,171,1.8082306587696078,1.2296107352569434,1.5055301523157383,2.1109311652234775
23-09-11-004,12.5,10,172,1.8277062869071963,1.2495616242532854,1.5250057804533268,2.130406793361066
23-09-11-004,12.5,10,173,1.8586068864663443,1.2706868679149,1.5559063800124748,2.161307392920214
23-09-11-004,12.5,10,174,1.873852774699529,1.2930105568161467,1.5711522682456596,2.1765532811533985
23-09-11-004,12.5,10,175,1.8581655236085257,1.3165539831313344,1.5554650171546562,2.160866030062395
23-09-11-004,12.5,10,176,1.8570696167151133,1.3413317472085593,1.5543691102612438,2.159770123168983
23-09-11-004,12.5,10,177,1.8312285284201304,1.367352487587113,1.528528021966261,2.133929034874
23-09-11-004,12.5,10,178,1.8483616177241007,1.3946169342844,1.5456611112702312,2.15106212417797
23-09-11-004,12.5,10,179,1.8005199913183847,1.4231200988481536,1.4978194848645152,2.1032204977722544
23-09-11-004,12.5,10,180,1.840321147839228,1.452850179330329,1.5376206413853586,2.1430216542930975
23-09-11-004,12.5,10,181,1.8430574937661488,1.4837896553132097,1.5403569873122793,2.1457580002200185
23-09-11-004,12.5,10,182,1.902432722647985,1.5159168696137848,1.5997322161941154,2.2051332291018544
23-09-11-004,12.5,10,183,1.8880487783749902,1.5492048115880752,1.5853482719211207,2.19074928482886
23-09-11-004,12.5,10,184,1.9842281981309258,1.583621603809402,1.6815276916770563,2.2869287045847955
23-09-11-004,12.5,10,185,2.015379135211309,1.6191359771989242,1.7126786287574396,2.3180796416651788
23-09-11-004,12.5,10,186,2.0107750916481018,1.6557115525559667,1.7080745851942323,2.3134755981019715
23-09-11-004,12.5,10,187,2.038433241844177,1.6933131673755288,1.7357327353903076,2.3411337482980468
23-09-11-004,12.5,10,188,2.0919001281261447,1.7319024957438562,1.7891996216722752,2.3946006345800144
23-09-11-004,12.5,10,189,2.0775339901447296,1.771440725068924,1.7748334836908601,2.3802344965985993
23-09-11-004,12.5,10,190,2.10652773976326,1.81188843441087,1.8038272333093903,2.4092282462171295
23-09-11-004,12.5,10,191,2.1996058503786724,1.8532042561167532,1.896905343924803,2.502306356832542
23-09-11-004,12.5,10,192,2.1905898968378703,1.8953453624988217,1.8878893903840008,2.49329040329174
23-09-11-004,12.5,10,193,2.1912463943163556,1.9382696558867292,1.8885458878624861,2.4939469007702253
23-09-11-004,12.5,10,194,2.257254687945048,1.9819299284882952,1.9545541814911787,2.559955194398918
23-09-11-004,12.5,10,195,2.2948224782943725,2.026278364163502,1.992121971840503,2.597522984748242
23-09-11-004,12.5,10,196,2.3185503800710046,2.071267025102764,2.015849873617135,2.6212508865248743
23-09-11-004,12.5,10,197,2.334714921315511,2.1168457834442815,2.0320144148616412,2.6374154277693806
23-09-11-004,12.5,10,198,2.3944696148236595,2.16296670137847,2.09176910836979,2.697170121277529
23-09-11-004,12.5,10,199,2.4046104987462362,2.2095794077043935,2.1019099922923665,2.707311005200106
23-09-11-004,12.5,10,200,2.4355375647544864,2.2566383980038163,2.1328370583006167,2.738238071208356
23-09-11-004,12.5,10,201,2.45033198595047,2.3041027913020677,2.1476314794966003,2.7530324924043397
23-09-11-004,12.5,10,202,2.5438040018081662,2.3519317674592584,2.2411034953542965,2.846504508262036
23-09-11-004,12.5,10,203,2.6095542788505552,2.400095760770493,2.3068537723966855,2.912254785304425
23-09-11-004,12.5,10,204,2.662044775485992,2.4485694031309526,2.3593442690321225,2.964745281939862
23-09-11-004,12.5,10,205,2.7077380776405335,2.497332375722868,2.405037571186664,3.0104385840944032
23-09-11-004,12.5,10,206,2.7825422286987305,2.5463768308591384,2.4798417222448608,3.0852427351526
23-09-11-004,12.5,10,207,2.826666378974915,2.595700821826683,2.523965872521045,3.1293668854287846
23-09-11-004,12.5,10,208,2.862452471256256,2.645306964521203,2.5597519648023863,3.1651529777101257
23-09-11-004,12.5,10,209,2.885244631767273,2.695205357516799,2.582544125313403,3.1879451382211426
23-09-11-004,12.5,10,210,2.9281978607177734,2.7454117570224588,2.6254973542639037,3.230898367171643
23-09-11-004,12.5,10,211,2.9038947463035587,2.7959420409167386,2.601194239849689,3.2065952527574284
23-09-11-004,12.5,10,212,2.920949470996857,2.846819934765295,2.618248964542987,3.2236499774507266
23-09-11-004,12.5,10,213,2.9464193224906925,2.8980625331423586,2.643718816036823,3.249119828944562
23-09-11-004,12.5,10,214,2.990452909469605,2.949689607352645,2.687752403015735,3.2931534159234745
23-09-11-004,12.5,10,215,2.9597794294357302,3.001715788161642,2.6570789229818605,3.2624799358896
23-09-11-004,12.5,10,216,3.0494967818260195,3.054151417482586,2.7467962753721498,3.352197288279889
23-09-11-004,12.5,10,217,3.122542715072632,3.1070022137851474,2.8198422086187622,3.4252432215265016
23-09-11-004,12.5,10,218,3.17439581155777,3.160267857686712,2.8716953051039003,3.4770963180116397
23-09-11-004,12.5,10,219,3.2401409149169926,3.213936106187053,2.937440408463123,3.5428414213708623
23-09-11-004,12.5,10,220,3.3601153850555425,3.267992298103289,3.057414878601673,3.6628158915094122
23-09-11-004,12.5,10,221,3.432949590682984,3.322407795460976,3.1302490842291144,3.735650097136854
23-09-11-004,12.5,10,222,3.477569246292114,3.3771478768072947,3.1748687398382445,3.780269752745984
23-09-11-004,12.5,10,223,3.5269815325737004,3.4321667031327,3.2242810261198307,3.82968203902757
23-09-11-004,12.5,10,224,3.5564989566802976,3.487408215183977,3.253798450226428,3.8591994631341673
23-09-11-004,12.5,10,225,3.5307948708534242,3.5428087189425526,3.2280943643995546,3.833495377307294
23-09-11-004,12.5,10,226,3.548635685443878,3.5982908477722084,3.2459351789900084,3.851336191897748
23-09-11-004,12.5,10,227,3.58900115887324,3.65376876379309,3.2863006524193703,3.8917016653271097
23-09-11-004,12.5,10,228,3.6374598304430643,3.7091488574817215,3.3347593239891946,3.940160336896934
23-09-11-004,12.5,10,229,3.644340709845225,3.7643243637926433,3.3416402033913553,3.9470412162990947
23-09-11-004,12.5,10,230,3.7416299978892007,3.8191838334020476,3.438929491435331,4.04433050434307
23-09-11-004,12.5,10,231,3.7885350624720253,3.873604805890271,3.4858345560181556,4.091235568925895
23-09-11-004,12.5,10,232,3.8411777377128598,3.9274565473070604,3.53847723125899,4.1438782441667295
23-09-11-004,12.5,10,233,3.8561237692832946,3.980607837023894,3.553423262829425,4.158824275737164
23-09-11-004,12.5,10,234,3.9083113074302673,4.0329167474903125,3.6056108009763976,4.211011813884137
23-09-11-004,12.5,10,235,3.921652853488922,4.084245487921149,3.6189523470350524,4.224353359942792
23-09-11-004,12.5,10,236,3.943031203746796,4.13445206993116,3.640330697292926,4.2457317102006655
23-09-11-004,12.5,10,237,3.9554810643196108,4.183397303535154,3.652780557865741,4.2581815707734805
23-09-11-004,12.5,10,238,3.976668107509613,4.230944553808856,3.673967601055743,4.279368613963483
23-09-11-004,12.5,10,239,4.075528872013092,4.276964120993337,3.7728283655592225,4.378229378466962
23-09-11-004,12.5,10,240,4.14085019826889,4.321328738721018,3.83814969181502,4.443550704722759
23-09-11-004,12.5,10,241,4.236906337738037,4.363918319128801,3.9342058312841672,4.539606844191907
23-09-11-004,12.5,10,242,4.267135727405549,4.404616789449314,3.964435220951679,4.5698362338594185
23-09-11-004,12.5,10,243,4.379295980930328,4.443314038723991,4.076595474476458,4.681996487384198
23-09-11-004,12.5,10,244,4.418091690540314,4.479897157594217,4.1153911840864446,4.720792196994184
23-09-11-004,12.5,10,245,4.457396745681763,4.514255061744886,4.154696239227893,4.760097252135632
23-09-11-004,12.5,10,246,4.499393653869629,4.546269853365114,4.196693147415759,4.802094160323499
23-09-11-004,12.5,10,247,4.548916840553284,4.575815117774294,4.246216334099414,4.851617347007154
23-09-11-004,12.5,10,248,4.576486635208131,4.60275385503945,4.273786128754261,4.879187141662
23-09-11-004,12.5,10,249,4.560376381874085,4.626933978201236,4.257675875420215,4.863076888327955
23-09-11-004,12.5,10,250,4.628964197635651,4.648191963360966,4.326263691181781,4.9316647040895205
23-09-11-004,12.5,10,251,4.663170897960663,4.666353458028447,4.3604703915067935,4.965871404414533
23-09-11-004,12.5,10,252,4.685306429862976,4.681243988043921,4.382605923409106,4.988006936316846
23-09-11-004,12.5,10,253,4.740957760810852,4.692707329682749,4.438257254356983,5.043658267264722
23-09-11-004,12.5,10,254,4.837405300140381,4.70063410200377,4.534704793686512,5.140105806594251
23-09-11-004,12.5,10,255,4.923205626010895,4.704990480867226,4.620505119557025,5.225906132464765
23-09-11-004,12.5,10,256,4.953608286380768,4.705875748640176,4.650907779926898,5.256308792834638
23-09-11-004,12.5,10,257,5.039748358726501,4.703562688492902,4.737047852272632,5.342448865180371
23-09-11-004,12.5,10,258,5.086320781707764,4.698549415634647,4.783620275253894,5.389021288161634
23-09-11-004,12.5,10,259,5.059497332572937,4.691587117975002,4.756796826119067,5.362197839026806
23-09-11-004,12.5,10,260,5.043319773674011,4.683690276367582,4.740619267220142,5.346020280127881
23-09-11-004,12.5,10,261,5.098088288307189,4.676105760539869,4.79538778185332,5.400788794761059
23-09-11-004,12.5,10,262,5.156624913215637,4.670251507631224,4.8539244067617675,5.459325419669507
23-09-11-004,12.5,10,263,5.1872318983078,4.6676373153044475,4.884531391853931,5.48993240476167
23-09-11-004,12.5,10,264,5.344944119453431,4.669769331135319,5.042243612999561,5.647644625907301
23-09-11-004,12.5,10,265,5.463850998878479,4.678076199185132,5.16115049242461,5.766551505332349
23-09-11-004,12.5,10,266,5.491415357589723,4.693852118643124,5.188714851135853,5.794115864043593
23-09-11-004,12.5,10,267,5.529614281654359,4.71824236514794,5.226913775200489,5.832314788108229
23-09-11-004,12.5,10,268,5.603151941299439,4.75224888758774,5.300451434845569,5.9058524477533085
23-09-11-004,12.5,10,269,5.655964016914368,4.79675525036153,5.353263510460498,5.958664523368237
23-09-11-004,12.5,10,270,5.7189657449722295,4.852572016127831,5.41626523851836,6.021666251426099
23-09-11-004,12.5,10,271,5.777658247947693,4.92046363477909,5.4749577414938235,6.080358754401563
23-09-11-004,12.5,10,272,5.849857449531555,5.001161948763673,5.5471569430776855,6.152557955985425
23-09-11-004,12.5,10,273,5.895958828926087,5.095360109607485,5.593258322472217,6.198659335379957
23-09-11-004,12.5,10,274,5.915000391006471,5.203664518434826,5.612299884552601,6.2177008974603405
23-09-11-004,12.5,10,275,5.965671277046203,5.326512090662497,5.662970770592334,6.268371783500073
23-09-11-004,12.5,10,276,6.0351279258728034,5.464046761388824,5.732427419418934,6.337828432326673
23-09-11-004,12.5,10,277,6.104964542388917,5.615992827373906,5.802264035935047,6.407665048842786
23-09-11-004,12.5,10,278,6.202489972114564,5.781504806793357,5.899789465660694,6.505190478568434
23-09-11-004,12.5,10,279,6.334743833541871,5.959108064489377,6.032043327088001,6.63744433999574
23-09-11-004,12.5,10,280,6.3863439798355115,6.146710857257927,6.083643473381642,6.689044486289381
23-09-11-004,12.5,10,281,6.5450913429260265,6.341732816911993,6.242390836472157,6.847791849379896
23-09-11-004,12.5,10,282,6.712386846542359,6.541338069172854,6.40968634008849,7.015087352996229
23-09-11-004,12.5,10,283,6.880486845970155,6.742707043483838,6.577786339516285,7.183187352424024
23-09-11-004,12.5,10,284,6.978110671043397,6.943296602545575,6.675410164589527,7.280811177497267
23-09-11-004,12.5,10,285,7.153790545463563,7.141028630145586,6.851090039009693,7.456491051917433
23-09-11-004,12.5,10,286,7.255673551559449,7.334382743368698,6.952973045105579,7.558374058013318
23-09-11-004,12.5,10,287,7.4221875190734865,7.522370985327011,7.119487012619617,7.724888025527356
23-09-11-004,12.5,10,288,7.615692734718324,7.7044981608809,7.312992228264454,7.918393241172193
23-09-11-004,12.5,10,289,7.826582741737367,7.880645033854239,7.523882235283497,8.129283248191236
23-09-11-004,12.5,10,290,8.067908000946046,8.050977074858796,7.765207494492176,8.370608507399915
23-09-11-004,12.5,10,291,8.471116995811464,8.21582911854426,8.168416489357595,8.773817502265333
23-09-11-004,12.5,10,292,8.713989329338075,8.375647448884134,8.411288822884206,9.016689835791944
23-09-11-004,12.5,10,293,9.072351145744324,8.53091144397427,8.769650639290456,9.375051652198193
23-09-11-004,12.5,10,294,9.370564508438111,8.682120435719586,9.067864001984242,9.67326501489198
23-09-11-004,12.5,10,295,9.835086393356324,8.82973530844168,9.532385886902455,10.137786899810193
,,,296,,8.974196992653082,,
,,,297,,9.115893370934906,,
,,,298,,9.255169498180507,,
,,,299,,9.392325654882416,,
,,,299,,9.392325654882416,,
,,,300,,9.527615887097525,,
,,,301,,9.661256279977668,,
,,,302,,9.793427391160979,,
,,,303,,9.924268410632646,,
,,,304,,10.053896627855721,,


==> pressure_dat_23-09-11-009.csv <==
Versuch,Concentration,Aging,Zeit (s),Druck (bar),Pred (bar),lowerBound,upperBound
23-09-11-009,6.25,24,0,0.41470657070167366,0.47633254249475065,0.15561199584810181,0.6738011455552455
23-09-11-009,6.25,24,1,0.4237241998780519,0.5223586798358753,0.16462962502448003,0.6828187747316237
23-09-11-009,6.25,24,2,0.3356615128461272,0.569739242802136,0.07656693799255537,0.5947560876996991
23-09-11-009,6.25,24,3,0.26847455599345266,0.619291120869562,0.00937998113988081,0.5275691308470245
23-09-11-009,6.25,24,4,0.24204155947081743,0.6719686901254307,-0.017053015382754416,0.5011361343243893
23-09-11-009,6.25,24,5,0.2996733203530311,0.7288752502076083,0.04057874549945928,0.558767895206603
23-09-11-009,6.25,24,6,0.39087840430438514,0.7912518307043435,0.1317838294508133,0.6499729791579569
23-09-11-009,6.25,24,7,0.5422697121277452,0.8604467737623991,0.28317513727417337,0.8013642869813171
23-09-11-009,6.25,24,8,0.7164018915966153,0.9378385955812707,0.4573073167430434,0.9754964664501871
23-09-11-009,6.25,24,9,0.9018723279237747,1.0247033665846401,0.6427777530702028,1.1609669027773466
23-09-11-009,6.25,24,10,1.008284007012844,1.1219674788592644,0.7491894321592723,1.2673785818664158
23-09-11-009,6.25,24,11,1.0246704056859015,1.229890088583867,0.7655758308323297,1.2837649805394733
23-09-11-009,6.25,24,12,1.0167793497443198,1.3476811952568295,0.757684774890748,1.2758739245978916
23-09-11-009,6.25,24,13,1.0091772779822348,1.4732096347342536,0.750082703128663,1.2682718528358066
23-09-11-009,6.25,24,14,1.0057186588644982,1.6029602515422081,0.7466240840109264,1.26481323371807
23-09-11-009,6.25,24,15,1.0459769874811173,1.7323737219786883,0.7868824126275455,1.3050715623346891
23-09-11-009,6.25,24,16,1.070489145517349,1.8565019880736058,0.8113945706637773,1.3295837203709209
23-09-11-009,6.25,24,17,1.100121797323227,1.9707957030294887,0.8410272224696551,1.3592163721767987
23-09-11-009,6.25,24,18,1.1114113879203797,2.0717083206239972,0.852316813066808,1.3705059627739515
23-09-11-009,6.25,24,19,1.115583164691925,2.1569946723285085,0.8564885898383532,1.3746777395454968
23-09-11-009,6.25,24,20,1.0311648261547088,2.2256613261245857,0.772070251301137,1.2902594010082806
23-09-11-009,6.25,24,21,1.0798149704933167,2.277737239369289,0.8207203956397449,1.3389095453468884
23-09-11-009,6.25,24,22,1.107167899608612,2.313977250059234,0.8480733247550403,1.3662624744621839
23-09-11-009,6.25,24,23,1.033317932486534,2.335602798982307,0.7742233576329622,1.2924125073401058
23-09-11-009,6.25,24,24,1.0092484027147293,2.344097281505168,0.7501538278611575,1.268342977568301
23-09-11-009,6.25,24,25,1.1000379155079525,2.341089548962393,0.8409433406543807,1.3591324903615243
23-09-11-009,6.25,24,26,1.0885076294342677,2.3282574855242513,0.8294130545806959,1.3476022042878395
23-09-11-009,6.25,24,27,1.0592207084099452,2.307285788856791,0.8001261335563734,1.318315283263517
23-09-11-009,6.25,24,28,1.1586953083674114,2.279815842260038,0.8996007335138396,1.4177898832209832
23-09-11-009,6.25,24,29,1.1718829671541853,2.2474126813804287,0.9127883923006135,1.430977542007757
23-09-11-009,6.25,24,30,1.1359330356121065,2.211524782418757,0.8768384607585347,1.3950276104656782
23-09-11-009,6.25,24,31,1.1615598738193513,2.173452184703498,0.9024652989657795,1.4206544486729231
23-09-11-009,6.25,24,32,1.1600424349308014,2.1343208184120677,0.9009478600772296,1.4191370097843732
23-09-11-009,6.25,24,33,1.0967587769031524,2.095059144013871,0.8376642020495806,1.3558533517567242
23-09-11-009,6.25,24,34,1.1078331768512726,2.0564065474704565,0.8487386019977008,1.3669277517048444
23-09-11-009,6.25,24,35,1.123443526029587,2.0189101768267608,0.8643489511760152,1.3825381008831588
23-09-11-009,6.25,24,36,1.0949110448360444,1.9829463560549845,0.8358164699824726,1.3540056196896162
23-09-11-009,6.25,24,37,1.133566975593567,1.9487529491595423,0.8744724007399951,1.3926615504471387
23-09-11-009,6.25,24,38,1.159984901547432,1.9164450555512662,0.9008903266938602,1.4190794764010037
23-09-11-009,6.25,24,39,1.1273324996232987,1.886052119265485,0.8682379247697269,1.3864270744768705
23-09-11-009,6.25,24,40,1.1560556262731554,1.8575356927188766,0.8969610514195836,1.4151502011267272
23-09-11-009,6.25,24,41,1.1445116823911667,1.8308118239098827,0.885417107537595,1.4036062572447385
23-09-11-009,6.25,24,42,1.1327988690137862,1.8057740519669627,0.8737042941602144,1.391893443867358
23-09-11-009,6.25,24,43,1.1802272176742554,1.782296083879077,0.9211326428206836,1.4393217925278272
23-09-11-009,6.25,24,44,1.1615510857105256,1.7602512616264836,0.9024565108569538,1.4206456605640974
23-09-11-009,6.25,24,45,1.1492015755176546,1.7395104937980914,0.8901070006640828,1.4082961503712264
23-09-11-009,6.25,24,46,1.1888624995946886,1.7199517458177225,0.9297679247411168,1.4479570744482604
23-09-11-009,6.25,24,47,1.163981705904007,1.7014634466920018,0.9048871310504352,1.4230762807575787
23-09-11-009,6.25,24,48,1.1434164265791575,1.6839407172537657,0.8843218517255858,1.4025110014327293
23-09-11-009,6.25,24,49,1.2067152599493662,1.6672927920056777,0.9476206850957944,1.465809834802938
23-09-11-009,6.25,24,50,1.1931457738081614,1.6514331638852626,0.9340511989545897,1.4522403486617332
23-09-11-009,6.25,24,51,1.1901877711216609,1.6362896828390074,0.9310931962680891,1.4492823459752326
23-09-11-009,6.25,24,52,1.1506916681925456,1.621795430604801,0.8915970933389739,1.4097862430461174
23-09-11-009,6.25,24,53,1.1578779995441437,1.6078950475294418,0.8987834246905719,1.4169725743977155
23-09-11-009,6.25,24,54,1.1501426835854849,1.5945377974032926,0.8910481087319131,1.4092372584390567
23-09-11-009,6.25,24,55,1.149307152827581,1.5816807308690348,0.8902125779740091,1.4084017276811527
23-09-11-009,6.25,24,56,1.1517152609427772,1.5692872253868582,0.8926206860892054,1.410809835796349
23-09-11-009,6.25,24,57,1.1546704443295799,1.5573239434952744,0.8955758694760081,1.4137650191831517
23-09-11-009,6.25,24,58,1.1481254371007283,1.5457624145154945,0.8890308622471566,1.4072200119543001
23-09-11-009,6.25,24,59,1.137279475927353,1.5345798862384001,0.8781849010737812,1.3963740507809248
23-09-11-009,6.25,24,60,1.1460370004177094,1.5237553098288186,0.8869424255641376,1.4051315752712812
23-09-11-009,6.25,24,61,1.1367065072059634,1.513272503234275,0.8776119323523917,1.3958010820595352
23-09-11-009,6.25,24,62,1.1735899209976197,1.5031128510109464,0.9144953461440479,1.4326844958511915
23-09-11-009,6.25,24,63,1.1683733642101288,1.4932672279412715,0.909278789356557,1.4274679390637006
23-09-11-009,6.25,24,64,1.1691899448633194,1.4837240754163405,0.9100953700097476,1.4282845197168912
23-09-11-009,6.25,24,65,1.1759932905435562,1.474471348148973,0.9168987156899844,1.435087865397128
23-09-11-009,6.25,24,66,1.1978306913375854,1.4655045443651729,0.9387361164840136,1.4569252661911571
23-09-11-009,6.25,24,67,1.2150949233770372,1.4568166072300264,0.9560003485234654,1.474189498230609
23-09-11-009,6.25,24,68,1.2478647881746292,1.4484004799086196,0.9887702133210574,1.506959363028201
23-09-11-009,6.25,24,69,1.2381270641088487,1.4402516606269564,0.9790324892552769,1.4972216389624204
23-09-11-009,6.25,24,70,1.2564714843034746,1.4323678376632545,0.9973769094499028,1.5155660591570463
23-09-11-009,6.25,24,71,1.2565740217765173,1.4247440225652475,0.9974794469229455,1.5156685966300891
23-09-11-009,6.25,24,72,1.2680366708834967,1.4173765652459112,1.008942096029925,1.5271312457370685
23-09-11-009,6.25,24,73,1.2333078755935032,1.4102654657052454,0.9742133007399314,1.492402450447075
23-09-11-009,6.25,24,74,1.2500828508536022,1.403406830517091,0.9909882760000304,1.509177425707174
23-09-11-009,6.25,24,75,1.2142721287409466,1.3967976179422612,0.9551775538873748,1.4733667035945184
23-09-11-009,6.25,24,76,1.1949038616816203,1.3904388013372957,0.9358092868280485,1.4539984365351921
23-09-11-009,6.25,24,77,1.2114062039057414,1.3843266089456028,0.9523116290521696,1.4705007787593132
23-09-11-009,6.25,24,78,1.2145148841540019,1.3784606757584799,0.9554203093004301,1.4736094590075737
23-09-11-009,6.25,24,79,1.2175801940759023,1.3728371083497681,0.9584856192223306,1.4766747689294741
23-09-11-009,6.25,24,80,1.2206240852673849,1.367457610093412,0.9615295104138131,1.4797186601209567
23-09-11-009,6.25,24,81,1.2381232619285585,1.362317800884982,0.9790286870749867,1.4972178367821303
23-09-11-009,6.25,24,82,1.173962199687958,1.3574176807244789,0.9148676248343861,1.4330567745415297
23-09-11-009,6.25,24,83,1.1733430886268619,1.3527543295422826,0.9142485137732901,1.4324376634804337
23-09-11-009,6.25,24,84,1.1437061661481858,1.3483275039992586,0.884611591294614,1.4028007410017576
23-09-11-009,6.25,24,85,1.1815409058332442,1.3441344056953548,0.9224463309796724,1.440635480686816
23-09-11-009,6.25,24,86,1.1509348475933077,1.3401707761957096,0.8918402727397359,1.4100294224468795
23-09-11-009,6.25,24,87,1.17727245926857,1.3364385622134023,0.9181778844149981,1.4363670341221417
23-09-11-009,6.25,24,88,1.1783803075551986,1.332933018635302,0.9192857327016268,1.4374748824087704
23-09-11-009,6.25,24,89,1.2179356575012208,1.3296530504353008,0.958841082647649,1.4770302323547926
23-09-11-009,6.25,24,90,1.1742865204811097,1.3265945208481047,0.9151919456275379,1.4333810953346815
23-09-11-009,6.25,24,91,1.197843101620674,1.3237563348476065,0.9387485267671023,1.4569376764742459
23-09-11-009,6.25,24,92,1.1865158498287203,1.3211344773380795,0.9274212749751485,1.445610424682292
23-09-11-009,6.25,24,93,1.221514680981636,1.3187265149281746,0.9624201061280642,1.4806092558352077
23-09-11-009,6.25,24,94,1.2060669893026352,1.3165294058787045,0.9469724144490634,1.465161564156207
23-09-11-009,6.25,24,95,1.203250356912613,1.3145408384678867,0.9441557820590412,1.4623449317661847
23-09-11-009,6.25,24,96,1.2112805509567262,1.312755215895618,0.9521859761031544,1.470375125810298
23-09-11-009,6.25,24,97,1.2378139847517013,1.3111720514836285,0.9787194098981296,1.4969085596052731
23-09-11-009,6.25,24,98,1.2236413353681563,1.3097864784492188,0.9645467605145845,1.4827359102217281
23-09-11-009,6.25,24,99,1.1953849246104558,1.3085949683749325,0.936290349756884,1.4544794994640275
23-09-11-009,6.25,24,100,1.2026017304261525,1.3075941145128804,0.9435071555725807,1.4616963052797243
23-09-11-009,6.25,24,101,1.2032801326115925,1.3067789284107953,0.9441855577580207,1.4623747074651643
23-09-11-009,6.25,24,102,1.2148084696133932,1.306147220016463,0.9557138947598214,1.473903044466965
23-09-11-009,6.25,24,103,1.1659256831804912,1.3056949742341573,0.9068311083269194,1.425020258034063
23-09-11-009,6.25,24,104,1.1912947495778403,1.3054176892898806,0.9322001747242685,1.450389324431412
23-09-11-009,6.25,24,105,1.2011075778802236,1.3053119584357447,0.9420130030266518,1.4602021527337954
23-09-11-009,6.25,24,106,1.2087113185723624,1.3053721848716449,0.9496167437187906,1.4678058934259341
23-09-11-009,6.25,24,107,1.2108455522855124,1.305596665223637,0.9517509774319406,1.4699401271390842
23-09-11-009,6.25,24,108,1.2173137718439104,1.3059790726742122,0.9582191969903386,1.4764083466974822
23-09-11-009,6.25,24,109,1.2540119975805284,1.3065168521624533,0.9949174227269566,1.5131065724341002
23-09-11-009,6.25,24,110,1.2605466236670813,1.3072048935665266,1.0014520488135095,1.519641198520653
23-09-11-009,6.25,24,111,1.254400695761045,1.30803893845157,0.9953061209074732,1.5134952706146168
23-09-11-009,6.25,24,112,1.2250160529216132,1.3090164317566675,0.9659214780680414,1.484110627775185
23-09-11-009,6.25,24,113,1.2766129457950592,1.3101309249947417,1.0175183709414874,1.535707520648631
23-09-11-009,6.25,24,114,1.231176673769951,1.3113803497831462,0.9720820989163792,1.4902712486235228
23-09-11-009,6.25,24,115,1.2263848725954691,1.3127586226435075,0.9672902977418973,1.485479447449041
23-09-11-009,6.25,24,116,1.2158383468786877,1.3142620934888005,0.956743772025116,1.4749329217322595
23-09-11-009,6.25,24,117,1.2534023265043894,1.315887720579839,0.9943077516508176,1.5124969013579612
23-09-11-009,6.25,24,118,1.2116485387086868,1.317630393794789,0.952553963855115,1.4707431135622586
23-09-11-009,6.25,24,119,1.219759538769722,1.3194865847161932,0.9606649639161502,1.4788541136232938
23-09-11-009,6.25,24,120,1.230743795633316,1.3214517915700554,0.9716492207797442,1.4898383704868878
23-09-11-009,6.25,24,121,1.2173609107732775,1.3235223642693517,0.9582663359197057,1.4764554856268493
23-09-11-009,6.25,24,122,1.2251696318387983,1.3256925843444098,0.9660750569852266,1.4842642066923701
23-09-11-009,6.25,24,123,1.2172929376363755,1.3279605050821508,0.9581983627828037,1.4763875124899473
23-09-11-009,6.25,24,124,1.259538722038269,1.3303222330564153,1.0004441471846972,1.5186332968918408
23-09-11-009,6.25,24,125,1.2511494517326354,1.3327719281279644,0.9920548768790636,1.5102440265862072
23-09-11-009,6.25,24,126,1.2674164801836014,1.3353063052184764,1.0083219053300296,1.5265110550371732
23-09-11-009,6.25,24,127,1.2684050410985948,1.3379239042931417,1.009310466245023,1.5274996159521665
23-09-11-009,6.25,24,128,1.3010243475437164,1.3406190068822887,1.0419297726901446,1.5601189223972882
23-09-11-009,6.25,24,129,1.2805608481168749,1.3433874762206235,1.021466273263303,1.5396554229704467
23-09-11-009,6.25,24,130,1.2759478360414505,1.3462252972124191,1.0168532611878787,1.5350424108950222
23-09-11-009,6.25,24,131,1.2730208039283752,1.3491295497880562,1.0139262290748035,1.532115378781947
23-09-11-009,6.25,24,132,1.267199045419693,1.352097435547483,1.0081044705661213,1.5262936202732649
23-09-11-009,6.25,24,133,1.2723605394363402,1.3551246960558379,1.0132659645827684,1.531455114289912
23-09-11-009,6.25,24,134,1.2664882481098176,1.3582092629304736,1.0073936732562458,1.5255828229633894
23-09-11-009,6.25,24,135,1.2857334733009338,1.361344931023449,1.026638898447362,1.5448280481545056
23-09-11-009,6.25,24,136,1.2771773815155032,1.3645298752912518,1.0180828066619314,1.536271956369075
23-09-11-009,6.25,24,137,1.2698508739471435,1.367760202307723,1.0107562990935717,1.5289454488007153
23-09-11-009,6.25,24,138,1.2503704935312272,1.3710328703336758,0.9912759186776554,1.509465068384799
23-09-11-009,6.25,24,139,1.2656311094760895,1.374344837629923,1.0065365346225177,1.5247256843296613
23-09-11-009,6.25,24,140,1.2172159463167191,1.3776939141442501,0.9581213714631474,1.476310521170291
23-09-11-009,6.25,24,141,1.2183162778615952,1.3810754764330933,0.9592217030080235,1.477410852715167
23-09-11-009,6.25,24,142,1.218377897143364,1.3844870911051028,0.9592833222897923,1.4774724719969359
23-09-11-009,6.25,24,143,1.2040149480104447,1.3879258380906592,0.9449203731568729,1.4631095228640165
23-09-11-009,6.25,24,144,1.1957636147737503,1.3913895273375483,0.9366690399201785,1.454858189627322
23-09-11-009,6.25,24,145,1.213962173461914,1.3948737787413406,0.9548675986083421,1.4730567483154857
23-09-11-009,6.25,24,146,1.2398349434137343,1.3983781056237663,0.9807403685601626,1.4989295182673061
23-09-11-009,6.25,24,147,1.2131508320569993,1.4018981278803964,0.9540562572034275,1.472245406910571
23-09-11-009,6.25,24,148,1.230469459295273,1.4054322638068535,0.9713748844417012,1.4895640341488448
23-09-11-009,6.25,24,149,1.2493667662143708,1.4089768633161137,0.990272191360799,1.5084613410679426
23-09-11-009,6.25,24,150,1.247073382139206,1.4125319264081766,0.9879788072856341,1.5061679569927777
23-09-11-009,6.25,24,151,1.2169121235609057,1.4160946546829907,0.9578175487073339,1.4760066984144775
23-09-11-009,6.25,24,152,1.2458527952432634,1.4196610330448287,0.9867582203896916,1.5049473700968352
23-09-11-009,6.25,24,153,1.2308705776929858,1.4232311831632587,0.971776002839414,1.4899651525465576
23-09-11-009,6.25,24,154,1.1998883932828903,1.426802184968661,0.9407938184293185,1.458982968136462
23-09-11-009,6.25,24,155,1.2287635475397112,1.4303719700783886,0.9696689726861394,1.487858122393283
23-09-11-009,6.25,24,156,1.2280646324157716,1.433941268509846,0.9689700575621998,1.4871592072693434
23-09-11-009,6.25,24,157,1.2194837152957916,1.4375058218281722,0.9603891404422198,1.4785782901493634
23-09-11-009,6.25,24,158,1.2628655910491944,1.4410666033899064,1.0037710161956226,1.5219601659027662
23-09-11-009,6.25,24,159,1.2474985986948015,1.444621301473267,0.9884040238412297,1.5065931735483733
23-09-11-009,6.25,24,160,1.2532671242952347,1.4481694293999838,0.9941725494416629,1.5123616991488065
23-09-11-009,6.25,24,161,1.2593184918165208,1.4517102571526523,1.000223916962949,1.5184130666700926
23-09-11-009,6.25,24,162,1.2511427700519564,1.4552424463660298,0.9920481951983846,1.5102373449055282
23-09-11-009,6.25,24,163,1.2457672357559204,1.4587669703966566,0.9866726609023486,1.5048618106094922
23-09-11-009,6.25,24,164,1.2511922270059588,1.4622822475401551,0.992097652152387,1.5102868018595306
23-09-11-009,6.25,24,165,1.2590714126825333,1.4657898595009027,0.9999768378289615,1.518165987536105
23-09-11-009,6.25,24,166,1.2547615021467209,1.4692876162266848,0.9956669272931491,1.5138560770002927
23-09-11-009,6.25,24,167,1.2488732248544694,1.4727788027958233,0.9897786500008976,1.5079677997080412
23-09-11-009,6.25,24,168,1.2275148630142212,1.4762613508256708,0.9684202881606494,1.486609437867793
23-09-11-009,6.25,24,169,1.262938457727432,1.4797373286988749,1.0038438828738603,1.5220330325810039
23-09-11-009,6.25,24,170,1.2223221719264985,1.4832075881024076,0.9632275970729267,1.4814167467800703
23-09-11-009,6.25,24,171,1.240064260363579,1.4866738324102136,0.9809696855100072,1.4991588352171508
23-09-11-009,6.25,24,172,1.2741598665714267,1.4901361832918603,1.0150652917178549,1.5332544414249984
23-09-11-009,6.25,24,173,1.2770623952150346,1.4935969524691297,1.0179678203614628,1.5361569700686064
23-09-11-009,6.25,24,174,1.2775118142366408,1.4970597900290463,1.018417239383069,1.5366063890902126
23-09-11-009,6.25,24,175,1.3152043908834457,1.500523357606368,1.0561098160298739,1.5742989657370174
23-09-11-009,6.25,24,176,1.2936169624328615,1.5039922786446585,1.0345223875792897,1.5527115372864333
23-09-11-009,6.25,24,177,1.265329200029373,1.5074692298744021,1.0062346251758012,1.5244237748829448
23-09-11-009,6.25,24,178,1.2622370034456254,1.5109553063217065,1.0031424285920536,1.5213315782991972
23-09-11-009,6.25,24,179,1.2618920534849167,1.5144552530997033,1.002797478631345,1.5209866283384885
23-09-11-009,6.25,24,180,1.272585240006447,1.517971868608444,1.0134906651528752,1.5316798148600188
23-09-11-009,6.25,24,181,1.335358074307442,1.521507221230576,1.0762634994538702,1.5944526491610138
23-09-11-009,6.25,24,182,1.346880728006363,1.525067151105338,1.0877861531527913,1.6059753028599348
23-09-11-009,6.25,24,183,1.3679092913866042,1.5286515365631625,1.1088147165330324,1.627003866240176
23-09-11-009,6.25,24,184,1.349113327264786,1.5322696244911778,1.0900187524112142,1.6082079021183577
23-09-11-009,6.25,24,185,1.3447125852108002,1.5359219015676535,1.0856180103572284,1.603807160064372
23-09-11-009,6.25,24,186,1.292629247903824,1.5396135995839915,1.0335346730502522,1.5517238227573957
23-09-11-009,6.25,24,187,1.3241765350103378,1.54335055867943,1.065081960156766,1.5832711098639096
23-09-11-009,6.25,24,188,1.331159493327141,1.5471342388887792,1.072064918473569,1.5902540681807127
23-09-11-009,6.25,24,189,1.3764090478420257,1.5509727920730598,1.1173144729884539,1.6355036226955975
23-09-11-009,6.25,24,190,1.3875783383846283,1.554868529954054,1.1284837635310565,1.6466729132382
23-09-11-009,6.25,24,191,1.423106449842453,1.5588287527058098,1.1640118749888813,1.6822010246960248
23-09-11-009,6.25,24,192,1.41413357257843,1.5628577187631894,1.1550389977248583,1.6732281474320019
23-09-11-009,6.25,24,193,1.4242412865161895,1.5669601732393241,1.1651467116626177,1.6833358613697613
23-09-11-009,6.25,24,194,1.403361776471138,1.5711418346038852,1.1442672016175661,1.6624563513247097
23-09-11-009,6.25,24,195,1.402194145321846,1.575407569639572,1.1430995704682743,1.6612887201754178
23-09-11-009,6.25,24,196,1.397390678524971,1.5797643135117303,1.1382961036713992,1.6564852533785428
23-09-11-009,6.25,24,197,1.3789212316274646,1.5842165679943565,1.1198266567738928,1.6380158064810364
23-09-11-009,6.25,24,198,1.3761406391859055,1.5887694432092851,1.1170460643323337,1.6352352140394772
23-09-11-009,6.25,24,199,1.3575083523988725,1.593429144304457,1.0984137775453007,1.6166029272524443
23-09-11-009,6.25,24,200,1.3240474194288254,1.5982010247408414,1.0649528445752536,1.5831419942823972
23-09-11-009,6.25,24,201,1.3092509150505067,1.6030904379794066,1.050156340196935,1.5683454899040785
23-09-11-009,6.25,24,202,1.3351084470748902,1.6081026158115548,1.0760138722213184,1.594203021928462
23-09-11-009,6.25,24,203,1.3023041397333146,1.6132441283939292,1.0432095648797428,1.5613987145868864
23-09-11-009,6.25,24,204,1.273763817548752,1.618521180874471,1.0146692426951802,1.5328583924023238
23-09-11-009,6.25,24,205,1.3155526260534922,1.6239359633053951,1.0564580511999204,1.574647200907064
23-09-11-009,6.25,24,206,1.3130760083595912,1.6294941941563728,1.0539814335060194,1.572170583213163
23-09-11-009,6.25,24,207,1.2961682269970576,1.635204876975397,1.0370736521434858,1.5552628018506294
23-09-11-009,6.25,24,208,1.2806956032911936,1.6410692284581425,1.0216010284376218,1.5397901781447654
23-09-11-009,6.25,24,209,1.3173097173372903,1.6470936970916858,1.0582151424837185,1.576404292190862
23-09-11-009,6.25,24,210,1.3094162702560423,1.6532831496587257,1.0503216954024706,1.5685108451096141
23-09-11-009,6.25,24,211,1.326335221529007,1.659642209602826,1.0672406466754352,1.5854297963825787
23-09-11-009,6.25,24,212,1.3164189606904984,1.6661751353588488,1.0573243858369266,1.5755135355440701
23-09-11-009,6.25,24,213,1.3826001256704332,1.6728866720399256,1.1235055508168614,1.641694700524005
23-09-11-009,6.25,24,214,1.3855214685201647,1.67978144308962,1.1264268936665929,1.6446160433737365
23-09-11-009,6.25,24,215,1.4051472634077071,1.6868628552558218,1.1460526885541353,1.664241838261279
23-09-11-009,6.25,24,216,1.4326799780130388,1.69413480196469,1.173585403159467,1.6917745528666106
23-09-11-009,6.25,24,217,1.4311981528997422,1.7016026366771937,1.1721035780461704,1.690292727753314
23-09-11-009,6.25,24,218,1.4353280335664749,1.7092680627672772,1.176233458712903,1.6944226084200467
23-09-11-009,6.25,24,219,1.4220040559768679,1.7171359470176397,1.162909481123296,1.6810986308304396
23-09-11-009,6.25,24,220,1.4029117584228517,1.725208966158766,1.1438171835692799,1.6620063332764234
23-09-11-009,6.25,24,221,1.3982372045516969,1.7334911352863822,1.139142629698125,1.6573317794052687
23-09-11-009,6.25,24,222,1.4264131039381027,1.7419836710961634,1.167318529084531,1.6855076787916745
23-09-11-009,6.25,24,223,1.4227724462747573,1.7506903453447011,1.1636778714211855,1.681867021128329
23-09-11-009,6.25,24,224,1.3957449972629545,1.7596137130929126,1.1366504224093827,1.6548395721165263
23-09-11-009,6.25,24,225,1.409261417388916,1.7687569377495522,1.1501668425353442,1.6683559922424878
23-09-11-009,6.25,24,226,1.4231503665447236,1.7781209926711594,1.1640557916911518,1.6822449413982954
23-09-11-009,6.25,24,227,1.394934067130089,1.7877077029012467,1.1358394922765171,1.6540286419836607
23-09-11-009,6.25,24,228,1.3701373606920244,1.7975213268746755,1.1110427858384526,1.6292319355455962
23-09-11-009,6.25,24,229,1.4294906467199326,1.8075608912349062,1.1703960718663609,1.6885852215735044
23-09-11-009,6.25,24,230,1.4203355818986894,1.8178295593906928,1.1612410070451176,1.6794301567522611
23-09-11-009,6.25,24,231,1.355334347486496,1.8283285480377103,1.0962397726329243,1.6144289223400679
23-09-11-009,6.25,24,232,1.3933909326791765,1.8390581005150939,1.1342963578256047,1.6524855075327483
23-09-11-009,6.25,24,233,1.391317692399025,1.8500197985272202,1.1322231175454531,1.6504122672525967
23-09-11-009,6.25,24,234,1.3964877456426623,1.8612157104567368,1.1373931707890905,1.655582320496234
23-09-11-009,6.25,24,235,1.3856534630060198,1.8726442545992663,1.126558888152448,1.6447480378595916
23-09-11-009,6.25,24,236,1.4418736040592195,1.8843079860157255,1.1827790292056477,1.7009681789127913
23-09-11-009,6.25,24,237,1.4507998526096344,1.8962060530191425,1.1917052777560626,1.7098944274632062
23-09-11-009,6.25,24,238,1.4637680411338807,1.9083406456617316,1.204673466280309,1.7228626159874525
23-09-11-009,6.25,24,239,1.4774237275123598,1.9207098172304131,1.218329152658788,1.7365183023659316
23-09-11-009,6.25,24,240,1.4957576513290405,1.933315271099132,1.2366630764754687,1.7548522261826123
23-09-11-009,6.25,24,241,1.4577481091022493,1.9461559122417806,1.1986535342486775,1.716842683955821
23-09-11-009,6.25,24,242,1.4537485659122467,1.9592313756496567,1.1946539910586749,1.7128431407658185
23-09-11-009,6.25,24,243,1.4762176752090455,1.972541539653193,1.2171231003554737,1.7353122500626172
23-09-11-009,6.25,24,244,1.4786596179008484,1.9860867692610913,1.2195650430472766,1.7377541927544202
23-09-11-009,6.25,24,245,1.481640213727951,1.9998654827689752,1.2225456388743792,1.7407347885815228
23-09-11-009,6.25,24,246,1.4985581189393997,2.0138767068203043,1.239463544085828,1.7576526937929715
23-09-11-009,6.25,24,247,1.5022138684988022,2.0281223881281587,1.2431192936452304,1.761308443352374
23-09-11-009,6.25,24,248,1.506378707289696,2.042598389927244,1.2472841324361241,1.7654732821432677
23-09-11-009,6.25,24,249,1.483317384123802,2.0573059289132347,1.2242228092702303,1.7424119589773739
23-09-11-009,6.25,24,250,1.4461164951324463,2.0722430583730516,1.1870219202788745,1.7052110699860181
23-09-11-009,6.25,24,251,1.4871462434530258,2.087408439941452,1.228051668599454,1.7462408183065976
23-09-11-009,6.25,24,252,1.4468359649181366,2.102800613583627,1.1877413900645648,1.7059305397717084
23-09-11-009,6.25,24,253,1.4553219735622407,2.1184195792995757,1.196227398708669,1.7144165484158125
23-09-11-009,6.25,24,254,1.4784901261329653,2.134262052010977,1.2193955512793935,1.737584700986537
23-09-11-009,6.25,24,255,1.4949569046497346,2.150327423369993,1.2358623297961628,1.7540514795033064
23-09-11-009,6.25,24,256,1.4766574025154116,2.166615571707056,1.2175628276618398,1.7357519773689833
23-09-11-009,6.25,24,257,1.534995970129967,2.1831240636308173,1.2759013952763951,1.7940905449835387
23-09-11-009,6.25,24,258,1.534016874432564,2.199850100741225,1.2749222995789922,1.7931114492861358
23-09-11-009,6.25,24,259,1.541707304120064,2.2167930746904405,1.2826127292664922,1.8008018789736358
23-09-11-009,6.25,24,260,1.5421443134546282,2.2339501870784133,1.2830497386010564,1.8012388883082
23-09-11-009,6.25,24,261,1.5338101893663407,2.251319977870333,1.274715614512769,1.7929047642199125
23-09-11-009,6.25,24,262,1.5441990405321122,2.2689024470661994,1.2851044656785404,1.803293615385684
23-09-11-009,6.25,24,263,1.521883460879326,2.286693336231151,1.2627888860257541,1.7809780357328977
23-09-11-009,6.25,24,264,1.4771529525518416,2.3046914286695133,1.2180583776982699,1.7362475274054134
23-09-11-009,6.25,24,265,1.5253483533859251,2.322894655998639,1.2662537785323533,1.784442928239497
23-09-11-009,6.25,24,266,1.5601198732852934,2.3413009498358814,1.3010252984317217,1.8192144481388652
23-09-11-009,6.25,24,267,1.5130506366491319,2.359909154320349,1.25395606179556,1.7721452115027037
23-09-11-009,6.25,24,268,1.5244931548833847,2.3787161060432878,1.2653985800298129,1.7835877297369565
23-09-11-009,6.25,24,269,1.5784947007894516,2.397718641595943,1.3194001259358799,1.8375892756430234
23-09-11-009,6.25,24,270,1.5839712113142015,2.416916274300045,1.3248766364606297,1.8430657861677733
23-09-11-009,6.25,24,271,1.584402069449425,2.4363069357729468,1.3253074945958532,1.8434966443029968
23-09-11-009,6.25,24,272,1.623449754714966,2.4558883142928662,1.3643551798613942,1.8825443295685378
23-09-11-009,6.25,24,273,1.6447317957878114,2.4756563947640764,1.3856372209342396,1.9038263706413832
23-09-11-009,6.25,24,274,1.637491446733475,2.4956095954822004,1.3783968718799031,1.8965860215870467
23-09-11-009,6.25,24,275,1.6083388984203337,2.5157463955776453,1.349244323566762,1.8674334732739055
23-09-11-009,6.25,24,276,1.5842501938343048,2.536063570806872,1.325155618980733,1.8433447686878766
23-09-11-009,6.25,24,277,1.5684523791074754,2.5565600869785574,1.3093578042539036,1.8275469539610472
23-09-11-009,6.25,24,278,1.5142692357301715,2.577232111501326,1.2551746608765997,1.7733638105837433
23-09-11-009,6.25,24,279,1.4895308524370194,2.598077575992531,1.2304362775834476,1.7486254272905912
23-09-11-009,6.25,24,280,1.5107534378767016,2.6190950812521456,1.2516588630231298,1.7698480127302734
23-09-11-009,6.25,24,281,1.545026794075966,2.6402812205322816,1.2859322192223943,1.804121368929538
23-09-11-009,6.25,24,282,1.5764936506748202,2.6616336212763727,1.3173990758212484,1.835588225528392
23-09-11-009,6.25,24,283,1.6474358081817628,2.683149667588718,1.388341233328191,1.9065303830353346
23-09-11-009,6.25,24,284,1.7008448123931887,2.7048268652431844,1.441750237539617,1.9599393872467605
23-09-11-009,6.25,24,285,1.7239901304244998,2.726662233335369,1.464895555570928,1.9830847052780716
23-09-11-009,6.25,24,286,1.7301063477993015,2.7486543726652455,1.4710117729457297,1.9892009226528733
23-09-11-009,6.25,24,287,1.7346276879310611,2.7708008498414642,1.4755331130774894,1.993722262784633
23-09-11-009,6.25,24,288,1.7270020782947542,2.7930969197508944,1.4679075034411824,1.986096653148326
23-09-11-009,6.25,24,289,1.7165267407894138,2.815542156550049,1.457432165935842,1.9756213156429856
23-09-11-009,6.25,24,290,1.694551718235016,2.838132180134499,1.4354571433814443,1.9536462930885878
23-09-11-009,6.25,24,291,1.6253366470336919,2.8608667167477186,1.36624207218012,1.8844312218872636
23-09-11-009,6.25,24,292,1.563553044199944,2.883740595433089,1.304458469346372,1.8226476190535157
23-09-11-009,6.25,24,293,1.5669903904199602,2.906753329512341,1.3078958155663885,1.826084965273532
23-09-11-009,6.25,24,294,1.5922109097242356,2.9298991092636273,1.3331163348706638,1.8513054845778074
23-09-11-009,6.25,24,295,1.6251647502183917,2.953178725539136,1.36607017536482,1.8842593250719635
23-09-11-009,6.25,24,296,1.6858037620782853,2.9765867944605073,1.4267091872247135,1.944898336931857
23-09-11-009,6.25,24,297,1.7585714101791383,3.000120913053783,1.4994768353255665,2.01766598503271
23-09-11-009,6.25,24,298,1.7878800034523012,3.02377761373629,1.5287854285987295,2.046974578305873
23-09-11-009,6.25,24,299,1.754205828905106,3.0475558014819213,1.495111254051534,2.0133004037586777
23-09-11-009,6.25,24,300,1.769723039865494,3.0714504270036267,1.5106284650119222,2.028817614719066
23-09-11-009,6.25,24,301,1.805947905778885,3.0954596500491975,1.5468533309253132,2.065042480632457
23-09-11-009,6.25,24,302,1.7449231237173082,3.119578451748976,1.4858285488637364,2.00401769857088
23-09-11-009,6.25,24,303,1.7558290690183642,3.1438056458246795,1.4967344941647924,2.0149236438719362
23-09-11-009,6.25,24,304,1.806982973217964,3.168137019467533,1.5478883983643923,2.066077548071536
23-09-11-009,6.25,24,305,1.80044062435627,3.192569804694878,1.5413460495026983,2.059535199209842
23-09-11-009,6.25,24,306,1.796107992529869,3.2170986024196564,1.5370134176762973,2.055202567383441
23-09-11-009,6.25,24,307,1.8478635251522066,3.2417219982331473,1.5887689502986349,2.1069581000057784
23-09-11-009,6.25,24,308,1.8455452620983124,3.2664355664048332,1.5864506872447406,2.1046398369518844
23-09-11-009,6.25,24,309,1.8618337929248812,3.2912349268302856,1.6027392180713094,2.120928367778453
23-09-11-009,6.25,24,310,1.8461874544620516,3.316116931309445,1.5870928796084798,2.1052820293156236
23-09-11-009,6.25,24,311,1.8794086039066316,3.341076545763958,1.6203140290530598,2.1385031787602036
23-09-11-009,6.25,24,312,1.9163639426231387,3.366111078254644,1.657269367769567,2.1754585174767107
23-09-11-009,6.25,24,313,1.9118238389492037,3.3912158292944596,1.652729264095632,2.1709184138027755
23-09-11-009,6.25,24,314,1.9153524637222292,3.4163871944224677,1.6562578888686574,2.174447038575801
23-09-11-009,6.25,24,315,1.9464152574539186,3.441619698508132,1.6873206826003468,2.2055098323074906
23-09-11-009,6.25,24,316,1.9580413699150088,3.4669083530991864,1.698946795061437,2.2171359447685806
23-09-11-009,6.25,24,317,1.980445420742035,3.4922519414999558,1.7213508458884632,2.239539995595607
23-09-11-009,6.25,24,318,1.9639616191387177,3.517641155988528,1.704867044285146,2.2230561939922895
23-09-11-009,6.25,24,319,1.9811751127243042,3.543073715260514,1.7220805378707325,2.240269687577876
23-09-11-009,6.25,24,320,1.9899303257465366,3.5685449350375653,1.7308357508929648,2.2490249006001086
23-09-11-009,6.25,24,321,1.994805425405502,3.594048975180443,1.7357108505519303,2.253900000259074
23-09-11-009,6.25,24,322,1.9819900453090666,3.6195818053847244,1.7228954704554948,2.2410846201626384
23-09-11-009,6.25,24,323,2.055492490530014,3.6451364296502797,1.7963979156764422,2.314587065383586
23-09-11-009,6.25,24,324,2.0714464485645294,3.6707093651857403,1.8123518737109576,2.3305410234181014
23-09-11-009,6.25,24,325,2.1152536610762276,3.696294771851867,1.8561590862226558,2.3743482359297996
23-09-11-009,6.25,24,326,2.1355161170164747,3.7218860186572322,1.876421542162903,2.3946106918700467
23-09-11-009,6.25,24,327,2.1861722151438396,3.747480976384406,1.9270776402902678,2.4452667899974116
23-09-11-009,6.25,24,328,2.1587919990221662,3.773069303120152,1.8996974241685944,2.4178865738757382
23-09-11-009,6.25,24,329,2.120468602577845,3.798650512186201,1.8613740277242734,2.379563177431417
23-09-11-009,6.25,24,330,2.071666878461838,3.8242155391997756,1.8125723036082662,2.33076145331541
23-09-11-009,6.25,24,331,2.0942762672901156,3.8497601257260143,1.8351816924365438,2.3533708421436876
23-09-11-009,6.25,24,332,2.105762714147568,3.8752766674169496,1.8466681392939963,2.36485728900114
23-09-11-009,6.25,24,333,2.168736845254898,3.900762061698612,1.9096422704013263,2.42783142010847
23-09-11-009,6.25,24,334,2.249886536598206,3.926209373405654,1.9907919617446341,2.508981111451778
23-09-11-009,6.25,24,335,2.3260693073272707,3.9516136749205937,2.0669747324736987,2.5851638821808427
23-09-11-009,6.25,24,336,2.2994135856628417,3.976967909408517,2.0403190108092697,2.5585081605164137
23-09-11-009,6.25,24,337,2.2732934296131138,4.002268670121535,2.0141988547595417,2.5323880044666858
23-09-11-009,6.25,24,338,2.270375019311905,4.027508291876897,2.011280444458333,2.529469594165477
23-09-11-009,6.25,24,339,2.2806967675685885,4.052683367926713,2.0216021927150165,2.5397913424221605
23-09-11-009,6.25,24,340,2.25507453083992,4.0777864764273675,1.9959799559863483,2.514169105693492
23-09-11-009,6.25,24,341,2.3097067296504976,4.102812811430945,2.0506121547969256,2.5688013045040696
23-09-11-009,6.25,24,342,2.352209049463272,4.127757688659098,2.0931144746097,2.611303624316844
23-09-11-009,6.25,24,343,2.395102244615555,4.152617944703071,2.136007669761983,2.654196819469127
23-09-11-009,6.25,24,344,2.4041254818439484,4.177384515180088,2.1450309069903764,2.6632200566975204
23-09-11-009,6.25,24,345,2.4620528757572173,4.202055088368367,2.2029583009036453,2.7211474506107893
23-09-11-009,6.25,24,346,2.453336137533188,4.226625162493912,2.194241562679616,2.71243071238676
23-09-11-009,6.25,24,347,2.454747915267945,4.251088289069646,2.1956533404143728,2.713842490121517
23-09-11-009,6.25,24,348,2.4734796404838564,4.2754416696955175,2.2143850656302844,2.7325742153374284
23-09-11-009,6.25,24,349,2.497339272499085,4.2996800725801245,2.238244697645513,2.756433847352657
23-09-11-009,6.25,24,350,2.477746069431305,4.32380094266255,2.218651494577733,2.736840644284877
23-09-11-009,6.25,24,351,2.517071092128754,4.3477989264818255,2.257976517275182,2.776165666982326
23-09-11-009,6.25,24,352,2.5795660734176638,4.371672198994439,2.3204714985640917,2.8386606482712358
23-09-11-009,6.25,24,353,2.5086117088794713,4.395414190043746,2.2495171340258993,2.7677062837330433
23-09-11-009,6.25,24,354,2.5558455288410187,4.41902234456883,2.2967509539874467,2.8149401036945907
23-09-11-009,6.25,24,355,2.626724296808243,4.442496297560989,2.367629721954671,2.885818871661815
23-09-11-009,6.25,24,356,2.680676728487015,4.4658310605679565,2.421582153633443,2.9397713033405872
23-09-11-009,6.25,24,357,2.7136277496814727,4.489022010146168,2.4545331748279007,2.9727223245350447
23-09-11-009,6.25,24,358,2.8174773573875425,4.512071093008703,2.5583827825339704,3.0765719322411145
23-09-11-009,6.25,24,359,2.8477460741996765,4.5349718606684855,2.5886514993461045,3.1068406490532485
23-09-11-009,6.25,24,360,2.8784900188446048,4.557724313125515,2.6193954439910327,3.1375845936981768
23-09-11-009,6.25,24,361,2.920966708660126,4.580325043631904,2.661872133806554,3.180061283513698
23-09-11-009,6.25,24,362,2.9432636976242073,4.602773930518083,2.6841691227706352,3.2023582724777793
23-09-11-009,6.25,24,363,3.004285824298859,4.625069878757945,2.745191249445287,3.263380399152431
23-09-11-009,6.25,24,364,2.9731830120086675,4.647209481603602,2.7140884371550955,3.2322775868622395
23-09-11-009,6.25,24,365,2.9879868626594543,4.6691927390550525,2.7288922878058823,3.2470814375130264
23-09-11-009,6.25,24,366,3.00738217830658,4.691017461060083,2.748287603453008,3.266476753160152
23-09-11-009,6.25,24,367,3.040530300140381,4.712685594331773,2.781435725286809,3.299624874993953
23-09-11-009,6.25,24,368,3.0245281577110292,4.7341937321222325,2.765433582857457,3.2836227325646012
23-09-11-009,6.25,24,369,3.090088677406311,4.755542482779299,2.830994102552739,3.3491832522598832
23-09-11-009,6.25,24,370,3.132795035839081,4.776731602963838,2.873700460985509,3.391889610692653
23-09-11-009,6.25,24,371,3.1823550939559935,4.797760971006282,2.9232605191024215,3.4414496688095655
23-09-11-009,6.25,24,372,3.234699070453644,4.818630586906631,2.975604495600072,3.493793645307216
23-09-11-009,6.25,24,373,3.3236295461654666,4.839340815673586,3.0645349713118946,3.5827241210190386
23-09-11-009,6.25,24,374,3.393004143238068,4.8598927523332565,3.133909568384496,3.65209871809164
23-09-11-009,6.25,24,375,3.4524605631828313,4.8802853018595345,3.1933659883292593,3.7115551380364034
23-09-11-009,6.25,24,376,3.4917511224746707,4.9005207759742015,3.2326565476210987,3.7508456973282427
23-09-11-009,6.25,24,377,3.482892084121705,4.920598809668555,3.223797509268133,3.741986658975277
23-09-11-009,6.25,24,378,3.4881379604339604,4.940519524612164,3.2290433855803884,3.7472325352875324
23-09-11-009,6.25,24,379,3.523940372467041,4.960285840874645,3.264845797613469,3.783034947320613
23-09-11-009,6.25,24,380,3.543910169601441,4.979898731812541,3.2848155947478688,3.803004744455013
23-09-11-009,6.25,24,381,3.555198550224304,4.999357102399743,3.296103975370732,3.814293125077876
23-09-11-009,6.25,24,382,3.637944769859314,5.018665454410248,3.378850195005742,3.897039344712886
23-09-11-009,6.25,24,383,3.6402826547622684,5.037822206139678,3.3811880799086964,3.8993772296158404
23-09-11-009,6.25,24,384,3.6343071818351746,5.05683283271857,3.3752126069816026,3.8934017566887467
23-09-11-009,6.25,24,385,3.5999215682347616,5.07569465741644,3.3408269933811896,3.8590161430883336
23-09-11-009,6.25,24,386,3.623585327466329,5.094413155363824,3.364490752612757,3.882679902319901
23-09-11-009,6.25,24,387,3.621280284722647,5.11298650151721,3.362185709869075,3.880374859576219
23-09-11-009,6.25,24,388,3.6302664836247764,5.131419075981027,3.3711719087712044,3.8893610584783485
23-09-11-009,6.25,24,389,3.677063282330831,5.149711365433545,3.417968707477259,3.936157857184403
23-09-11-009,6.25,24,390,3.7274987578392036,5.167866654953086,3.4684041829856316,3.9865933326927756
23-09-11-009,6.25,24,391,3.6706563472747806,5.1858851878787835,3.4115617724212086,3.9297509221283526
23-09-11-009,6.25,24,392,3.7411533832550052,5.203772074332473,3.4820588084014332,4.000247958108577
23-09-11-009,6.25,24,393,3.8162976980209353,5.221525854279346,3.5572031231673633,4.075392272874507
23-09-11-009,6.25,24,394,3.8311355590820315,5.239151151162963,3.5720409842284595,4.090230133935603
23-09-11-009,6.25,24,395,3.836696243286133,5.256649668357271,3.577601668432561,4.0957908181397045
23-09-11-009,6.25,24,396,3.9234670996665955,5.274023109236215,3.6643725248130234,4.1825616745201675
23-09-11-009,6.25,24,397,3.91208598613739,5.291274637208549,3.6529914112838178,4.171180560990962
23-09-11-009,6.25,24,398,4.002901983261109,5.308406929004756,3.7438074084075366,4.261996558114681
23-09-11-009,6.25,24,399,4.0752587676048275,5.325420957981377,3.8161641927512555,4.3343533424583995
23-09-11-009,6.25,24,400,4.176226007938385,5.342319400868897,3.917131433084813,4.435320582791957
23-09-11-009,6.25,24,401,4.261616051197052,5.359105907754341,4.00252147634348,4.520710626050624
23-09-11-009,6.25,24,402,4.310802495479583,5.375781938672516,4.051707920626011,4.569897070333155
23-09-11-009,6.25,24,403,4.267504322528839,5.392350048684339,4.008409747675267,4.526598897382411
23-09-11-009,6.25,24,404,4.244965624809265,5.408813401198567,3.9858710499556933,4.504060199662837
23-09-11-009,6.25,24,405,4.279966390132904,5.425173821258711,4.020871815279332,4.539060964986476
23-09-11-009,6.25,24,406,4.28149391412735,5.441434228934391,4.022399339273778,4.540588488980922
23-09-11-009,6.25,24,407,4.274039614200593,5.457596327599549,4.014945039347021,4.533134189054165
23-09-11-009,6.25,24,408,4.294774198532105,5.473663767341212,4.035679623678533,4.553868773385677
23-09-11-009,6.25,24,409,4.384244346618653,5.4896392248898636,4.125149771765081,4.643338921472225
23-09-11-009,6.25,24,410,4.40606198310852,5.505524646958584,4.146967408254948,4.665156557962092
23-09-11-009,6.25,24,411,4.449607491493225,5.521323196956127,4.190512916639653,4.708702066346797
23-09-11-009,6.25,24,412,4.489484179019929,5.537037794952111,4.230389604166357,4.748578753873501
23-09-11-009,6.25,24,413,4.59684522151947,5.5526691709639415,4.337750646665898,4.855939796373042
23-09-11-009,6.25,24,414,4.590421676635743,5.568222921791724,4.331327101782171,4.849516251489315
23-09-11-009,6.25,24,415,4.567778563499451,5.583699777452862,4.308683988645879,4.826873138353023
23-09-11-009,6.25,24,416,4.602611613273622,5.599102901356109,4.34351703842005,4.861706188127194
23-09-11-009,6.25,24,417,4.6062836170196535,5.614434970231951,4.3471890421660815,4.8653781918732255
23-09-11-009,6.25,24,418,4.62307915687561,5.629698417471737,4.363984582022038,4.882173731729182
23-09-11-009,6.25,24,419,4.588783550262451,5.6448976231798955,4.329688975408879,4.847878125116023
23-09-11-009,6.25,24,420,4.658566808700562,5.660034047391237,4.39947223384699,4.917661383554134
23-09-11-009,6.25,24,421,4.6838177919387824,5.675109636818841,4.42472321708521,4.9429123667923545
23-09-11-009,6.25,24,422,4.793264222145081,5.690127798210597,4.534169647291509,5.052358796998653
23-09-11-009,6.25,24,423,4.782105684280396,5.705093155010068,4.523011109426824,5.041200259133968
23-09-11-009,6.25,24,424,4.92260262966156,5.720005220538985,4.663508054807988,5.181697204515132
23-09-11-009,6.25,24,425,4.9065788865089415,5.734869591597452,4.6474843116553695,5.1656734613625135
23-09-11-009,6.25,24,426,4.93941570520401,5.749687728220277,4.680321130350438,5.198510280057582
23-09-11-009,6.25,24,427,4.936797845363617,5.764462307137947,4.677703270510045,5.195892420217189
23-09-11-009,6.25,24,428,4.9682629942893985,5.779197951794025,4.7091684194358265,5.227357569142971
23-09-11-009,6.25,24,429,4.960161769390107,5.793895392205915,4.7010671945365345,5.219256344243679
23-09-11-009,6.25,24,430,5.028118777275086,5.808559008478047,4.769024202421514,5.287213352128658
23-09-11-009,6.25,24,431,5.016056966781616,5.82319123400177,4.756962391928044,5.275151541635188
23-09-11-009,6.25,24,432,5.05926480293274,5.837795718864109,4.800170228079168,5.318359377786312
23-09-11-009,6.25,24,433,5.09731912612915,5.852374409778144,4.838224551275578,5.356413700982722
23-09-11-009,6.25,24,434,5.122989058494568,5.866930226813493,4.863894483640996,5.38208363334814
23-09-11-009,6.25,24,435,5.157718348503113,5.881467063396316,4.898623773649541,5.416812923356685
23-09-11-009,6.25,24,436,5.267319440841675,5.895986136222287,5.008224865988103,5.526414015695247
23-09-11-009,6.25,24,437,5.255516457557678,5.910494015448052,4.996421882704106,5.51461103241125
23-09-11-009,6.25,24,438,5.288953995704651,5.924989971056203,5.029859420851079,5.548048570558223
23-09-11-009,6.25,24,439,5.361938261985779,5.939480086525115,5.102843687132207,5.621032836839351
23-09-11-009,6.25,24,440,5.374003791809082,5.953965578550463,5.11490921695551,5.633098366662654
23-09-11-009,6.25,24,441,5.286594343185425,5.968449610541001,5.027499768331853,5.545688918038997
23-09-11-009,6.25,24,442,5.37176251411438,5.9829385093142395,5.112667939260808,5.630857088967952
23-09-11-009,6.25,24,443,5.41278154850006,5.997432031531041,5.153686973646488,5.671876123353632
23-09-11-009,6.25,24,444,5.34159746170044,6.011934557295835,5.082502886846868,5.600692036554012
23-09-11-009,6.25,24,445,5.388593244552613,6.026449736695648,5.129498669699041,5.647687819406185
23-09-11-009,6.25,24,446,5.459863448143006,6.040979273104422,5.200768873289434,5.718958022996578
23-09-11-009,6.25,24,447,5.446870183944704,6.055529980017937,5.187775609091132,5.705964758798276
23-09-11-009,6.25,24,448,5.515502190589904,6.070103074131868,5.256407615736332,5.774596765443476
23-09-11-009,6.25,24,449,5.6182111501693734,6.084701232176698,5.359116575315801,5.8773057250229455
23-09-11-009,6.25,24,450,5.644636082649232,6.099329320935127,5.38554150779566,5.903730657502804
23-09-11-009,6.25,24,451,5.694574308395387,6.1139902604767755,5.435479733541815,5.953668883248959
23-09-11-009,6.25,24,452,5.743463691075643,6.12868843090607,5.484369116222071,6.002558265929215
23-09-11-009,6.25,24,453,5.7680636914571135,6.143426265614362,5.5089691166035415,6.0271582663106855
23-09-11-009,6.25,24,454,5.7925486516952525,6.1582096047408905,5.5334540768416804,6.0516432265488245
23-09-11-009,6.25,24,455,5.776569585800171,6.173039178303059,5.517475010946599,6.035664160653743
23-09-11-009,6.25,24,456,5.814640669822694,6.187920339761837,5.555546094969122,6.073735244676266
23-09-11-009,6.25,24,457,5.834859646161397,6.202856982543384,5.575765071307825,6.093954221014969
23-09-11-009,6.25,24,458,5.801253765424093,6.2178515400390495,5.542159190570521,6.060348340277665
23-09-11-009,6.25,24,459,5.817002178827923,6.232909609048937,5.557907603974351,6.076096753681495
23-09-11-009,6.25,24,460,5.94504262606303,6.248034109642665,5.685948051209458,6.204137200916602
23-09-11-009,6.25,24,461,5.927861396471661,6.26323015194207,5.668766821618089,6.186955971325233
23-09-11-009,6.25,24,462,5.9990609169006355,6.278499925999364,5.7399663420470635,6.2581554917542075
23-09-11-009,6.25,24,463,5.988005606333416,6.293847081901573,5.728911031479844,6.247100181186988
23-09-11-009,6.25,24,464,6.015946075121563,6.30927818980534,5.756851500267991,6.275040649975135
23-09-11-009,6.25,24,465,5.983114954630535,6.324795683102015,5.724020379776963,6.242209529484107
23-09-11-009,6.25,24,466,6.0806142536799115,6.3404027252003505,5.8215196788263395,6.3397088285334835
23-09-11-009,6.25,24,467,6.101251384417217,6.356104912900453,5.842156809563645,6.360345959270789
23-09-11-009,6.25,24,468,6.222257881164551,6.371905896289345,5.963163306310979,6.481352456018123
23-09-11-009,6.25,24,469,6.308938503265381,6.387809325454052,6.049843928411809,6.568033078118953
23-09-11-009,6.25,24,470,6.341691088676453,6.403820797194676,6.082596513822881,6.600785663530025
23-09-11-009,6.25,24,471,6.391967105865478,6.4199400681720835,6.132872531011906,6.65106168071905
23-09-11-009,6.25,24,472,6.362533402442932,6.436176871951672,6.10343882758936,6.621627977296504
23-09-11-009,6.25,24,473,6.393049796422323,6.452531695211713,6.133955221568751,6.652144371275895
23-09-11-009,6.25,24,474,6.387671702702841,6.469008431378363,6.128577127849269,6.646766277556413
23-09-11-009,6.25,24,475,6.4372832870483405,6.485613163929997,6.1781887121947685,6.6963778619019125
23-09-11-009,6.25,24,476,6.448488316535951,6.502349786292775,6.1893937416823785,6.707582891389523
23-09-11-009,6.25,24,477,6.559873566627503,6.5192190284841,6.300778991773931,6.818968141481075
23-09-11-009,6.25,24,478,6.568814636866252,6.536229407373698,6.30972006201268,6.827909211719824
23-09-11-009,6.25,24,479,6.634218446413676,6.553381409639837,6.375123871560104,6.893313021267248
23-09-11-009,6.25,24,480,6.688411474227906,6.570678198691271,6.429316899374334,6.947506049081478
23-09-11-009,6.25,24,481,6.726952862739563,6.5881251279889685,6.467858287885991,6.986047437593135
23-09-11-009,6.25,24,482,6.833717751502991,6.605725847619957,6.574623176649419,7.0928123263565634
23-09-11-009,6.25,24,483,6.875601196289063,6.623484007671258,6.616506621435491,7.134695771142635
23-09-11-009,6.25,24,484,6.91660270690918,6.641401311516816,6.657508132055608,7.175697281762752
23-09-11-009,6.25,24,485,6.976787829399109,6.659482139261062,6.717693254545537,7.235882404252681
23-09-11-009,6.25,24,486,7.047008967399597,6.6777277075996695,6.787914392546025,7.306103542253169
23-09-11-009,6.25,24,487,7.047419619560241,6.696143369993607,6.788325044706669,7.306514194413813
23-09-11-009,6.25,24,488,7.157413339614869,6.714730829816821,6.898318764761297,7.416507914468441
23-09-11-009,6.25,24,489,7.237400722503662,6.733491790443253,6.97830614765009,7.496495297357234
23-09-11-009,6.25,24,490,7.340580415725709,6.7524303886382,7.081485840872137,7.599674990579281
23-09-11-009,6.25,24,491,7.387969198226929,6.7715456510451215,7.128874623373357,7.647063773080501
23-09-11-009,6.25,24,492,7.505758117039999,6.790840497733637,7.246663542186427,7.764852691893571
23-09-11-009,6.25,24,493,7.596097343762716,6.810316875416825,7.337002768909144,7.855191918616288
23-09-11-009,6.25,24,494,7.6362241204579675,6.829976730807765,7.3771295456043955,7.8953186953115395
23-09-11-009,6.25,24,495,7.6377294715245565,6.84981909054992,7.3786348966709845,7.8968240463781285
23-09-11-009,6.25,24,496,7.725646689732869,6.869844927999827,7.466552114879297,7.984741264586441
23-09-11-009,6.25,24,497,7.72720238685608,6.8900564332097005,7.468107812002508,7.986296961709652
23-09-11-009,6.25,24,498,7.708069880803426,6.910452389483868,7.448975305949854,7.967164455656998
23-09-11-009,6.25,24,499,7.8264939435323075,6.931031823465787,7.5673993686787355,8.08558851838588
23-09-11-009,6.25,24,500,8.000688732465107,6.95179327512065,7.7415941576115355,8.25978330731868
23-09-11-009,6.25,24,501,8.155001152356466,6.972736744448457,7.895906577502894,8.414095727210038
23-09-11-009,6.25,24,502,8.34213489373525,6.993861744770936,8.083040318881679,8.601229468588823
23-09-11-009,6.25,24,503,8.644639782905578,7.015163165966255,8.385545208052006,8.90373435775915
23-09-11-009,6.25,24,504,8.79349970817566,7.036638574643064,8.534405133322087,9.052594283029231
23-09-11-009,6.25,24,505,9.011018896102906,7.058288457479632,8.751924321249334,9.270113470956478
23-09-11-009,6.25,24,506,9.308040356636047,7.080106000980182,9.048945781782475,9.567134931489619
23-09-11-009,6.25,24,507,9.54947383403778,7.102090475127307,9.290379259184208,9.808568408891352
23-09-11-009,6.25,24,508,9.841046023368836,7.124235309764365,9.581951448515264,10.100140598222408
,,,509,,7.146537341482601,,
,,,510,,7.168991946838451,,
,,,511,,7.191592312336137,,
,,,512,,7.214331381140745,,
,,,512,,7.214331381140745,,
,,,513,,7.237207206539195,,
,,,514,,7.2602081082530106,,
,,,515,,7.28333116621257,,
,,,516,,7.3065666468524775,,
,,,517,,7.329905303285604,,
,,,518,,7.35334372876406,,
,,,519,,7.376868782974559,,
,,,520,,7.4004746257778615,,
,,,521,,7.424152983643379,,
,,,522,,7.447891689614364,,
,,,523,,7.471683930195039,,
,,,524,,7.495518511785195,,
,,,525,,7.519390080923864,,
,,,526,,7.543286470654297,,
,,,527,,7.567195027341478,,
,,,528,,7.591111857559248,,
,,,529,,7.6150233343160485,,
,,,530,,7.638922644116102,,
,,,531,,7.662797620002659,,
,,,532,,7.686642421836483,,
,,,533,,7.710445856017365,,
,,,534,,7.734200622371258,,
,,,535,,7.757901367437191,,
,,,536,,7.781531057475719,,
,,,537,,7.80509066584338,,
,,,538,,7.828569972296508,,
,,,539,,7.851958756591435,,
,,,540,,7.87525361198027,,
,,,541,,7.898446751610696,,
,,,542,,7.921532335343474,,
,,,543,,7.9445059830741735,,
,,,544,,7.967361367985288,,
,,,545,,7.990092649937577,,
,,,546,,8.012701775644121,,
,,,547,,8.035175118113363,,
,,,548,,8.057517057449731,,
,,,549,,8.079720293479177,,
,,,550,,8.101784826201701,,
,,,551,,8.123707248869415,,
,,,552,,8.145485128090968,,
,,,553,,8.16711895054463,,
,,,554,,8.18860774287386,,
,,,555,,8.20994809833077,,
,,,556,,8.231143423663251,,
,,,557,,8.25219031212341,,
,,,558,,8.273091197102602,,
,,,559,,8.293848025313899,,
,,,560,,8.314460310079038,,
,,,561,,8.334929024754555,,
,,,562,,8.355255142696992,,
,,,563,,8.375441583975967,,
,,,564,,8.395490295304558,,
,,,565,,8.415404683430658,,
,,,566,,8.435184748354263,,
,,,567,,8.454832436788458,,
,,,568,,8.474354075550746,,
,,,569,,8.49374869128459,,
,,,570,,8.513023097485771,,
,,,571,,8.532175347441203,,
,,,572,,8.551212741324942,,
,,,573,,8.570137225850061,,
,,,574,,8.588952694442723,,
,,,575,,8.607659633781196,,
,,,576,,8.626264857361262,,
,,,577,,8.644770311895996,,
,,,578,,8.66317989081156,,
,,,579,,8.681496027499303,,
,,,580,,8.699721155350574,,
,,,581,,8.717863061217692,,
,,,582,,8.735918825031039,,
,,,583,,8.75389818035601,,
,,,584,,8.771799667157797,,
,,,585,,8.789628152219098,,
,,,586,,8.807389962357423,,
,,,587,,8.825082664181423,,
,,,588,,8.842713557865144,,
,,,589,,8.860284590121669,,
,,,590,,8.877799167698882,,
,,,591,,8.8952587506316,,
,,,592,,8.912670152415595,,
,,,593,,8.930031426337791,,
,,,594,,8.947346465824348,,
,,,595,,8.96462208437104,,
,,,596,,8.981855848586523,,
,,,597,,8.999054085288302,,
,,,598,,9.016216794476378,,
,,,599,,9.033351276324801,,
,,,600,,9.05045169069433,,
,,,601,,9.067528257828634,,
,,,602,,9.084578057658092,,
,,,603,,9.101607903678486,,
,,,604,,9.118616335855004,,
,,,605,,9.135607247613805,,
,,,606,,9.15258307234624,,
,,,607,,9.169543810052307,,
,,,608,,9.186493840836436,,
,,,609,,9.203432191342088,,
,,,610,,9.22036372835196,,
,,,611,,9.237287965187786,,
,,,612,,9.25420782191918,,
,,,613,,9.271125245259228,,
,,,614,,9.288041208564463,,
,,,615,,9.30495619851316,,
,,,616,,9.321874595209746,,
,,,617,,9.338793965262871,,
,,,618,,9.355718202098696,,
,,,619,,9.37264827907376,,
,,,620,,9.389586629579412,,
,,,621,,9.406530820224301,,
,,,622,,9.42348571779113,,
,,,623,,9.440450348923356,,
,,,624,,9.457427633690601,,
,,,625,,9.474417572092863,,
,,,626,,9.491419677451871,,
,,,627,,9.508437356515518,,
,,,628,,9.52547012260553,,
,,,629,,9.54251797572191,,
,,,630,,9.559585782647355,,
,,,631,,9.576669163277437,,
,,,632,,9.593769577646967,,
,,,633,,9.6108909191821,,
,,,634,,9.628032214526302,,
,,,635,,9.645194437036109,,
,,,636,,9.66237369328536,,
,,,637,,9.6795758234133,,
,,,638,,9.696801800776463,,
,,,639,,9.714048218626964,,
,,,640,,9.731316536999607,,
,,,641,,9.748607729250939,,
,,,642,,9.765921795380955,,
,,,643,,9.783258735389655,,
,,,644,,9.800620982668391,,
,,,645,,9.818003670434464,,
,,,646,,9.835410692114031,,
,,,647,,9.85284302106363,,
,,,648,,9.87029773721365,,
,,,649,,9.887776300598892,,
,,,650,,9.90527919789763,,
,,,651,,9.922803995718514,,
,,,652,,9.94035264077462,,
,,,653,,9.957925619744223,,
,,,654,,9.975518552522892,,
,,,655,,9.993135819215059,,
,,,656,,10.010774499751097,,


==> pressure_dat_23-09-11-011.csv <==
Versuch,Concentration,Aging,Zeit (s),Druck (bar),Pred (bar),lowerBound,upperBound
23-09-11-011,12.5,9,0,0.1845707435781757,0.21687876001015693,-0.0928847687731057,0.4620262559294571
23-09-11-011,12.5,9,1,0.2278932866329948,0.25351736020315174,-0.04956222571828661,0.5053487989842762
23-09-11-011,12.5,9,2,0.22762874143819015,0.288498090869727,-0.04982677091309126,0.5050842537894715
23-09-11-011,12.5,9,3,0.23368633615473905,0.3218039182704362,-0.04376917619654236,0.5111418485060204
23-09-11-011,12.5,9,4,0.2944658879439036,0.35342243210939683,0.017010375592622196,0.571921400295185
23-09-11-011,12.5,9,5,0.2706154809892177,0.38334146542986147,-0.006840031362063681,0.5480709933404991
23-09-11-011,12.5,9,6,0.36990855425596236,0.4115556647708609,0.09245304190468095,0.6473640666072438
23-09-11-011,12.5,9,7,0.4605096518993378,0.4380650301323956,0.18305413954805638,0.7379651642506192
23-09-11-011,12.5,9,8,0.5366658285260201,0.46287102154927506,0.25921031617473866,0.8141213408773015
23-09-11-011,12.5,9,9,0.5737262796610594,0.4859884827087315,0.29627076730977797,0.8511817920123408
23-09-11-011,12.5,9,10,0.548198610668381,0.5074354207067509,0.27074309831709964,0.8256541230196625
23-09-11-011,12.5,9,11,0.5744786472370227,0.527242739613472,0.2970231348857413,0.8519341595883041
23-09-11-011,12.5,9,12,0.5739776126419505,0.5454464536208676,0.29652210029066906,0.8514331249932319
23-09-11-011,12.5,9,13,0.5914077458654841,0.5620979072864123,0.31395223351420265,0.8688632582167655
23-09-11-011,12.5,9,14,0.605545894963046,0.5772574487155744,0.3280903826117646,0.8830014073143274
23-09-11-011,12.5,9,15,0.6984090173368653,0.5909971062922987,0.4209535049855839,0.9758645296881467
23-09-11-011,12.5,9,16,0.7631492601459225,0.6033988853050634,0.48569374779464114,1.040604772497204
23-09-11-011,12.5,9,17,0.7732887314756711,0.6145581746947699,0.4958332191243897,1.0507442438269525
23-09-11-011,12.5,9,18,0.7833142500122389,0.6245762035415576,0.5058587376609575,1.0607697623635204
23-09-11-011,12.5,9,19,0.7134992327292762,0.6335678279171226,0.43604372037799477,0.9909547450805576
23-09-11-011,12.5,9,20,0.7363010829687119,0.6416527706758615,0.4588455706174305,1.0137565953199932
23-09-11-011,12.5,9,21,0.6543623788654804,0.6489534314026537,0.376906866514199,0.9318178912167618
23-09-11-011,12.5,9,22,0.6660067577660085,0.6555987798390235,0.3885512454147271,0.9434622701172899
23-09-11-011,12.5,9,23,0.6062067997455597,0.6617151089960109,0.3287512873942783,0.8836623120968411
23-09-11-011,12.5,9,24,0.6701630117495856,0.667430171919464,0.3927074993983042,0.947618524100867
23-09-11-011,12.5,9,25,0.6112093189855416,0.6728622314289696,0.33375380663426024,0.8886648313368231
23-09-11-011,12.5,9,26,0.6691054852803549,0.6781280903093041,0.39164997292907344,0.9465609976316363
23-09-11-011,12.5,9,27,0.7031911735733349,0.6833326277276308,0.42573566122205353,0.9806466859246163
23-09-11-011,12.5,9,28,0.7982838553686937,0.6885692859117709,0.5208283430174123,1.0757393677199751
23-09-11-011,12.5,9,29,0.8362216435372829,0.6939249369329019,0.5587661311860015,1.1136771558885643
23-09-11-011,12.5,9,30,0.8908642217516899,0.6994703924792947,0.6134087094004085,1.1683197341029712
23-09-11-011,12.5,9,31,0.894109633564949,0.705264053943337,0.6166541212136676,1.1715651459162304
23-09-11-011,12.5,9,32,0.8804916986823081,0.7113543458128841,0.6030361863310267,1.1579472110335896
23-09-11-011,12.5,9,33,0.8458973615368208,0.71777387553202,0.5684418491855394,1.1233528738881022
23-09-11-011,12.5,9,34,0.8428790009518463,0.7245474636925091,0.5654234886005649,1.1203345133031277
23-09-11-011,12.5,9,35,0.8751298046608765,0.7316887372859089,0.5976742923095951,1.152585317012158
23-09-11-011,12.5,9,36,0.8350969231625399,0.7392006163818383,0.5576414108112585,1.1125524355138214
23-09-11-011,12.5,9,37,0.8862407291432223,0.7470799375715438,0.6087852167919409,1.1636962414945038
23-09-11-011,12.5,9,38,0.9323513591786227,0.7553150205765471,0.6548958468273413,1.2098068715299042
23-09-11-011,12.5,9,39,0.9332146110137304,0.7638900483530766,0.655759098662449,1.210670123365012
23-09-11-011,12.5,9,40,0.9244452746709189,0.7727862837877408,0.6469897623196375,1.2019007870222003
23-09-11-011,12.5,9,41,1.0052741306026778,0.781976716236561,0.7278186182513964,1.2827296429539592
23-09-11-011,12.5,9,42,1.0024511020382245,0.7914382284817161,0.7249955896869431,1.279906614389506
23-09-11-011,12.5,9,43,0.9729786238074303,0.8011428365226867,0.6955231114561489,1.2504341361587117
23-09-11-011,12.5,9,44,1.0479887998104096,0.8110620696806841,0.7705332874591282,1.325444312161691
23-09-11-011,12.5,9,45,1.0339187821745872,0.8211686739725939,0.7564632698233058,1.3113742945258686
23-09-11-011,12.5,9,46,1.0389820036292077,0.8314336920413563,0.7615264912779263,1.316437515980489
23-09-11-011,12.5,9,47,0.9885347186028958,0.8418315732778017,0.7110792062516144,1.265990230954177
23-09-11-011,12.5,9,48,1.0788167097667853,0.8523374970901654,0.8013611974155039,1.3562722221180668
23-09-11-011,12.5,9,49,1.0468816616634529,0.8629261562084123,0.7694261493121715,1.3243371740147343
23-09-11-011,12.5,9,50,1.0349595897893114,0.8735754067712622,0.7575040774380299,1.3124151021405928
23-09-11-011,12.5,9,51,0.9773100155095259,0.8842638349348388,0.6998545031582445,1.2547655278608074
23-09-11-011,12.5,9,52,1.0245742271343867,0.8949719735683463,0.7471187147831053,1.3020297394856681
23-09-11-011,12.5,9,53,0.899208287894726,0.9056835189497434,0.6217527755434445,1.1766638002460073
23-09-11-011,12.5,9,54,0.890300314128399,0.9163831407135281,0.6128448017771176,1.1677558264796803
23-09-11-011,12.5,9,55,0.9648334071040154,0.9270538051202535,0.687377894752734,1.2422889194552968
23-09-11-011,12.5,9,56,1.0005457326769829,0.9376867519610612,0.7230902203257015,1.2780012450282643
23-09-11-011,12.5,9,57,0.9795454010367395,0.9482688409226645,0.7020898886854581,1.257000913388021
23-09-11-011,12.5,9,58,1.0606496383746467,0.9587942318658245,0.7831941260233652,1.338105150725928
23-09-11-011,12.5,9,59,1.059833421309789,0.9692497844772534,0.7823779089585077,1.3372889336610705
23-09-11-011,12.5,9,60,1.0005417158206305,0.979633065365602,0.723086203469349,1.2779972281719119
23-09-11-011,12.5,9,61,1.0160571922858557,0.9899370176959565,0.7386016799345743,1.293512704637137
23-09-11-011,12.5,9,62,0.9753007372220356,1.0001560446682132,0.6978452248707542,1.2527562495733169
23-09-11-011,12.5,9,63,0.9298980861902236,1.010290389621507,0.6524425738389422,1.2073535985415051
23-09-11-011,12.5,9,64,0.9575992971658706,1.020335915790544,0.6801437848145891,1.2350548095171519
23-09-11-011,12.5,9,65,0.9976816236972809,1.030292379836189,0.7202261113459995,1.2751371360485622
23-09-11-011,12.5,9,66,0.9300890505313872,1.0401561316714174,0.6526335381801058,1.2075445628826686
23-09-11-011,12.5,9,67,0.9686109155416489,1.0499315514006589,0.6911554031903675,1.2460664278929303
23-09-11-011,12.5,9,68,1.0373183131217958,1.059616448971699,0.7598628007705144,1.3147738254730772
23-09-11-011,12.5,9,69,1.0536707431077958,1.0692139877932916,0.7762152307565144,1.3311262554590773
23-09-11-011,12.5,9,70,1.038482913374901,1.0787253845611113,0.7610274010236195,1.3159384257261824
23-09-11-011,12.5,9,71,1.0657022677361967,1.0881520993099683,0.7882467553849153,1.343157780087478
23-09-11-011,12.5,9,72,1.0899176917970181,1.097498025466022,0.8124621794457367,1.3673732041482995
23-09-11-011,12.5,9,73,1.0662174485623837,1.1067648664032164,0.7887619362111022,1.343672960913665
23-09-11-011,12.5,9,74,1.0145400665700437,1.115955542191171,0.7370845542187623,1.291995578921325
23-09-11-011,12.5,9,75,1.0253579489886762,1.1250744329343156,0.7479024366373948,1.3028134613399576
23-09-11-011,12.5,9,76,1.0948976278305054,1.1341251887196737,0.817442115479224,1.3723531401817868
23-09-11-011,12.5,9,77,1.114399191737175,1.1431097562603254,0.8369436793858935,1.3918547040884564
23-09-11-011,12.5,9,78,1.0747492611408236,1.1520315423041598,0.7972937487895422,1.352204773492105
23-09-11-011,12.5,9,79,1.1104208976030352,1.1608934669207964,0.8329653852517538,1.3878764099543166
23-09-11-011,12.5,9,80,1.1047475725412372,1.1697006402320689,0.8272920601899558,1.3822030848925186
23-09-11-011,12.5,9,81,1.0574578672647479,1.1784525755597075,0.7800023549134665,1.3349133796160293
23-09-11-011,12.5,9,82,1.0543473988771441,1.1871575464343005,0.7768918865258627,1.3318029112284255
23-09-11-011,12.5,9,83,1.0368920952081684,1.1958133628036336,0.759436582856887,1.3143476075594498
23-09-11-011,12.5,9,84,1.0634415626525882,1.2044256214678106,0.7859860503013067,1.3408970750038696
23-09-11-011,12.5,9,85,1.0418508112430573,1.2129928623920216,0.7643952988917759,1.3193063235943387
23-09-11-011,12.5,9,86,1.0651955962181092,1.2215211690546406,0.7877400838668278,1.3426511085693906
23-09-11-011,12.5,9,87,1.0321244657039643,1.230009081420858,0.7546689533526829,1.3095799780552457
23-09-11-011,12.5,9,88,1.0702366888523103,1.2384602495776975,0.7927811765010289,1.3476922012035917
23-09-11-011,12.5,9,89,1.0461206138134003,1.2468729701512147,0.7686651014621189,1.3235761261646817
23-09-11-011,12.5,9,90,1.0548622190952301,1.2552496765327592,0.7774067067439487,1.3323177314465116
23-09-11-011,12.5,9,91,1.061038938164711,1.2635891520266567,0.7835834258134295,1.3384944505159924
23-09-11-011,12.5,9,92,1.1106103211641312,1.2718938300242555,0.8331548088128498,1.3880658335154126
23-09-11-011,12.5,9,93,1.110119205713272,1.280159087081993,0.8326636933619906,1.3875747180645535
23-09-11-011,12.5,9,94,1.083704361319542,1.2883880866086224,0.8062488489682607,1.3611598736708235
23-09-11-011,12.5,9,95,1.1016868591308595,1.2965769351779848,0.8242313467795781,1.379142371482141
23-09-11-011,12.5,9,96,1.0902493685483932,1.304724902772676,0.8127938561971118,1.3677048808996746
23-09-11-011,12.5,9,97,1.0511441439390183,1.3128304076883177,0.7736886315877369,1.3285996562902997
23-09-11-011,12.5,9,98,1.0438779801130296,1.3208905298552915,0.7664224677617482,1.321333492464311
23-09-11-011,12.5,9,99,1.0557214170694351,1.3289036875692197,0.7782659047181537,1.3331769294207165
23-09-11-011,12.5,9,100,1.0552053958177567,1.336865379056106,0.7777498834664753,1.3326609081690381
23-09-11-011,12.5,9,101,1.0906159967184066,1.3447745092898427,0.8131604843671252,1.368071509069688
23-09-11-011,12.5,9,102,1.094268971681595,1.3526251164616239,0.8168134593303136,1.3717244840328764
23-09-11-011,12.5,9,103,1.099873238801956,1.360416348884477,0.8224177264506747,1.3773287511532375
23-09-11-011,12.5,9,104,1.0899862855672835,1.3681426097582983,0.8125307732160021,1.367441797918565
23-09-11-011,12.5,9,105,1.098644605278969,1.3758002489960635,0.8211890929276875,1.3761001176302503
23-09-11-011,12.5,9,106,1.076647788286209,1.3833841564759384,0.7991922759349277,1.3541033006374905
23-09-11-011,12.5,9,107,1.0991647392511368,1.3908926288239787,0.8217092268998554,1.3766202516024182
23-09-11-011,12.5,9,108,1.0680040091276168,1.3983193392226756,0.7905484967763354,1.3454595214788982
23-09-11-011,12.5,9,109,1.1158200711011887,1.4056607592545722,0.8383645587499073,1.3932755834524702
23-09-11-011,12.5,9,110,1.0883647888898849,1.4129116571282674,0.8109092765386035,1.3658203012411663
23-09-11-011,12.5,9,111,1.1024321436882019,1.4200687477654388,0.8249766313369205,1.3798876560394833
23-09-11-011,12.5,9,112,1.0570400029420854,1.4271272860529551,0.779584490590804,1.3344955152933669
23-09-11-011,12.5,9,113,1.1080248743295669,1.43408277021682,0.8305693619782855,1.3854803866808483
23-09-11-011,12.5,9,114,1.095004418492317,1.4409309418221714,0.8175489061410357,1.3724599308435985
23-09-11-011,12.5,9,115,1.1490405946969986,1.4476671774254455,0.8715850823457172,1.42649610704828
23-09-11-011,12.5,9,116,1.0998657703399657,1.4542881919483206,0.8224102579886843,1.377321282691247
23-09-11-011,12.5,9,117,1.1655214995145797,1.4607897269559347,0.8880659871632983,1.4429770118658611
23-09-11-011,12.5,9,118,1.1255742758512497,1.467169227387371,0.8481187634999683,1.403029788202531
23-09-11-011,12.5,9,119,1.1416050106287003,1.4734227998164704,0.8641494982774189,1.4190605229799818
23-09-11-011,12.5,9,120,1.1091984897851943,1.4795465508170735,0.8317429774339129,1.3866540021364757
23-09-11-011,12.5,9,121,1.1134319692850112,1.4855386553456682,0.8359764569337298,1.3908874816362926
23-09-11-011,12.5,9,122,1.0849246829748154,1.4913957066543653,0.807469170623534,1.3623801953260968
23-09-11-011,12.5,9,123,1.0919954150915145,1.4971157580300851,0.8145399027402331,1.369450927442796
23-09-11-011,12.5,9,124,1.0960859030485153,1.5026961327423431,0.8186303906972339,1.3735414153997967
23-09-11-011,12.5,9,125,1.0537904918193817,1.50813488407806,0.7763349794681003,1.331246004170663
23-09-11-011,12.5,9,126,1.1137168794870378,1.5134318903676678,0.8362613671357564,1.3911723918383192
23-09-11-011,12.5,9,127,1.0970326125621797,1.5185860565850597,0.8195771002108982,1.374488124913461
23-09-11-011,12.5,9,128,1.1143878549337387,1.5235937326432112,0.8369323425824573,1.3918433672850201
23-09-11-011,12.5,9,129,1.1213337272405626,1.5284572302639043,0.8438782148892812,1.398789239591844
23-09-11-011,12.5,9,130,1.1780692338943481,1.533174967742762,0.9006137215430667,1.4555247462456296
23-09-11-011,12.5,9,131,1.1493012547492982,1.5377468234102167,0.8718457423980168,1.4267567671005796
23-09-11-011,12.5,9,132,1.1868530720472337,1.5421732839445383,0.9093975596959523,1.464308584398515
23-09-11-011,12.5,9,133,1.1902919709682465,1.5464555660414017,0.912836458616965,1.4677474833195279
23-09-11-011,12.5,9,134,1.168743070960045,1.5505934263616716,0.8912875586087636,1.4461985833113264
23-09-11-011,12.5,9,135,1.1651569336652758,1.5545894199662653,0.8877014213139944,1.4426124460165572
23-09-11-011,12.5,9,136,1.1756289809942246,1.558442816837778,0.8981734686429432,1.453084493345506
23-09-11-011,12.5,9,137,1.2027567058801654,1.5621578754110712,0.925301193528884,1.4802122182314468
23-09-11-011,12.5,9,138,1.2070798605680466,1.565734109007875,0.9296243482167652,1.484535372919328
23-09-11-011,12.5,9,139,1.2120223462581636,1.5691758977326182,0.9345668339068822,1.489477858609445
23-09-11-011,12.5,9,140,1.2118276655673983,1.5724839716027061,0.9343721532161169,1.4892831779186797
23-09-11-011,12.5,9,141,1.2304543495178224,1.5756611290181906,0.952998837166541,1.5079098618691038
23-09-11-011,12.5,9,142,1.1763096034526825,1.5787108983965283,0.8988540911014011,1.453765115803964
23-09-11-011,12.5,9,143,1.1549000561237337,1.5816344964333942,0.8774445437724523,1.432355568475015
23-09-11-011,12.5,9,144,1.1670077204704286,1.5844363032332172,0.8895522081191471,1.44446323282171
23-09-11-011,12.5,9,145,1.1599823236465454,1.5871206989004263,0.882526811295264,1.4374378359978268
23-09-11-011,12.5,9,146,1.142113932967186,1.5896889001306966,0.8646584206159047,1.4195694453184675
23-09-11-011,12.5,9,147,1.1862593322992325,1.592145287028457,0.9088038199479511,1.463714844650514
23-09-11-011,12.5,9,148,1.2394153863191606,1.5944935096807316,0.9619598739678792,1.516870898670442
23-09-11-011,12.5,9,149,1.2209164261817933,1.5967373398441125,0.9434609138305119,1.4983719385330747
23-09-11-011,12.5,9,150,1.2504273831844332,1.5988811576230286,0.9729718708331518,1.5278828955357147
23-09-11-011,12.5,9,151,1.2632013738155365,1.6009273964088295,0.9857458614642551,1.540656886166818
23-09-11-011,12.5,9,152,1.212647357583046,1.6028817746711865,0.9351918452317647,1.4901028699343275
23-09-11-011,12.5,9,153,1.23170203268528,1.6047468474710165,0.9542465203339985,1.5091575450365613
23-09-11-011,12.5,9,154,1.2073526203632354,1.6065279682692886,0.929897108011954,1.4848081327145168
23-09-11-011,12.5,9,155,1.2007703721523286,1.608229882179134,0.9233148598010472,1.47822588450361
23-09-11-011,12.5,9,156,1.1959872096776962,1.6098558742788749,0.9185316973264148,1.4734427220289776
23-09-11-011,12.5,9,157,1.2573813199996948,1.6114109330207778,0.9799258076484134,1.5348368323509762
23-09-11-011,12.5,9,158,1.1908924847841265,1.6128989518310015,0.913436972432845,1.4683479971354079
23-09-11-011,12.5,9,159,1.2339745819568635,1.6143261358574876,0.9565190696055821,1.511430094308145
23-09-11-011,12.5,9,160,1.2535443603992462,1.6156967435350977,0.9760888480479648,1.5309998727505276
23-09-11-011,12.5,9,161,1.2769268453121185,1.6170145466204235,0.9994713329608371,1.5543823576634
23-09-11-011,12.5,9,162,1.2596559286117555,1.6182863586092437,0.982200416260474,1.5371114409630369
23-09-11-011,12.5,9,163,1.3285434871912005,1.6195174112929596,1.0510879748399191,1.605998999542482
23-09-11-011,12.5,9,164,1.3025524735450746,1.62071257145427,1.0250969611937932,1.580007985896356
23-09-11-011,12.5,9,165,1.3104080736637118,1.6218769492150094,1.0329525613124304,1.5878635860149932
23-09-11-011,12.5,9,166,1.3270127534866334,1.6230190614449007,1.049557241135352,1.6044682658379148
23-09-11-011,12.5,9,167,1.318497145175934,1.6241446266136155,1.0410416328246526,1.5959526575272154
23-09-11-011,12.5,9,168,1.3065049827098847,1.6252582681647176,1.0290494703586033,1.583960495061166
23-09-11-011,12.5,9,169,1.3233156830072403,1.6263705713505774,1.045860170655959,1.6007711953585217
23-09-11-011,12.5,9,170,1.313765135407448,1.6274881063278388,1.0363096230561666,1.5912206477587294
23-09-11-011,12.5,9,171,1.2871502727270125,1.6286182949401176,1.0096947603757311,1.564605785078294
23-09-11-011,12.5,9,172,1.3212062686681747,1.6297713574310817,1.0437507563168933,1.598661781019456
23-09-11-011,12.5,9,173,1.2986882865428924,1.630958000722669,1.021232774191611,1.5761437988941738
23-09-11-011,12.5,9,174,1.3385839015245435,1.6321872283628727,1.0611283891732621,1.616039413875825
23-09-11-011,12.5,9,175,1.2930842250585555,1.633471085638873,1.015628712707274,1.5705397374098369
23-09-11-011,12.5,9,176,1.3365333288908006,1.634821982846552,1.0590778165395192,1.613988841242082
23-09-11-011,12.5,9,177,1.3193492382764815,1.6362539119861697,1.0418937259252001,1.596804750627763
23-09-11-011,12.5,9,178,1.3252093553543092,1.6377796483623108,1.0477538430030278,1.6026648677055906
23-09-11-011,12.5,9,179,1.3064299106597899,1.6394165907231246,1.0289743983085085,1.5838854230110713
23-09-11-011,12.5,9,180,1.3658132553100586,1.6411822594863272,1.0883577429587772,1.64326876766134
23-09-11-011,12.5,9,181,1.2932475179433822,1.6430942967392028,1.0157920055921008,1.5707030302946636
23-09-11-011,12.5,9,182,1.317106106877327,1.6451718046038448,1.0396505945260457,1.5945616192286085
23-09-11-011,12.5,9,183,1.3598378509283067,1.6474376569589386,1.0823823385770253,1.637293363279588
23-09-11-011,12.5,9,184,1.3942523390054702,1.6499122942918203,1.1167968266541888,1.6717078513567516
23-09-11-011,12.5,9,185,1.4025892823934556,1.652623457263874,1.1251337700421742,1.680044794744737
23-09-11-011,12.5,9,186,1.4397704482078553,1.655594993110325,1.1623149358565739,1.7172259605591367
23-09-11-011,12.5,9,187,1.4056001096963882,1.6588557375186652,1.1281445973451067,1.6830556220476696
23-09-11-011,12.5,9,188,1.3843615442514419,1.6624346478459535,1.1069060319001605,1.6618170566027233
23-09-11-011,12.5,9,189,1.3615538626909256,1.6663632365101657,1.0840983503396442,1.639009375042207
23-09-11-011,12.5,9,190,1.361242011189461,1.670674962642358,1.0837864988381796,1.6386975235407424
23-09-11-011,12.5,9,191,1.4035385459661485,1.6754043803996934,1.126083033614867,1.6809940583174299
23-09-11-011,12.5,9,192,1.4671059548854828,1.6805866522871722,1.1896504425342014,1.7445614672367642
23-09-11-011,12.5,9,193,1.5100873291492465,1.6862619292620609,1.232631816797965,1.787542841500528
23-09-11-011,12.5,9,194,1.560134220123291,1.6924671988728726,1.2826787077720097,1.8375897324745725
23-09-11-011,12.5,9,195,1.5711510956287387,1.6992451671377908,1.2936955832774573,1.84860660798002
23-09-11-011,12.5,9,196,1.551737052202225,1.7066374450488921,1.2742815398509435,1.8291925645535063
23-09-11-011,12.5,9,197,1.5604851365089418,1.7146879553200354,1.2830296241576604,1.8379406488602232
23-09-11-011,12.5,9,198,1.5843658208847047,1.7234408640042138,1.3069103085334233,1.861821333235986
23-09-11-011,12.5,9,199,1.525476771593094,1.7329422838675008,1.2480212592418125,1.8029322839443753
23-09-11-011,12.5,9,200,1.5546517074108124,1.7432395443716442,1.277196195059531,1.8321072197620938
23-09-11-011,12.5,9,201,1.6159282267093658,1.7543775415870424,1.3384727143580843,1.8933837390606472
23-09-11-011,12.5,9,202,1.5627534061670303,1.7664056733580906,1.2852978938157489,1.8402089185183117
23-09-11-011,12.5,9,203,1.542241820693016,1.779371390816104,1.2647863083417346,1.8196973330442974
23-09-11-011,12.5,9,204,1.627868655323982,1.7933222667619653,1.3504131429727007,1.9053241676752635
23-09-11-011,12.5,9,205,1.6457137554883958,1.8083055089878552,1.3682582431371144,1.9231692678396772
23-09-11-011,12.5,9,206,1.656508132815361,1.8243665002424423,1.3790526204640796,1.9339636451666424
23-09-11-011,12.5,9,207,1.7114639282226565,1.8415531783353114,1.434008415871375,1.9889194405739379
23-09-11-011,12.5,9,208,1.7535981178283695,1.8599069109194042,1.476142605477088,2.0310536301796507
23-09-11-011,12.5,9,209,1.7496658384799957,1.8794702823433371,1.4722103261287143,2.027121350831277
23-09-11-011,12.5,9,210,1.7872291147708894,1.9002819835295677,1.509773602419608,2.064684627122171
23-09-11-011,12.5,9,211,1.7712322652339938,1.9223776636613656,1.4937767528827124,2.0486877775852754
23-09-11-011,12.5,9,212,1.8018133282661437,1.9457887134871399,1.5243578159148623,2.0792688406174253
23-09-11-011,12.5,9,213,1.8279978215694428,1.970539345250818,1.5505423092181614,2.105453333920724
23-09-11-011,12.5,9,214,1.8173990428447722,1.9966524328310855,1.5399435304934908,2.0948545551960533
23-09-11-011,12.5,9,215,1.7941551029682161,2.0241391698281497,1.5166995906169347,2.0716106153194973
23-09-11-011,12.5,9,216,1.8638606965541842,2.0530045446942777,1.5864051842029028,2.1413162089054656
23-09-11-011,12.5,9,217,1.9135007202625274,2.0832447856728775,1.636045207911246,2.190956232613809
23-09-11-011,12.5,9,218,1.9068754196166993,2.114846387441959,1.6294199072654179,2.1843309319679807
23-09-11-011,12.5,9,219,1.9099745631217957,2.147782826035813,1.6325190507705143,2.187430075473077
23-09-11-011,12.5,9,220,1.9818678021430969,2.1820176005841967,1.7044122897918155,2.2593233144943783
23-09-11-011,12.5,9,221,2.014655256271362,2.217498393173096,1.7371997439200808,2.292110768622644
23-09-11-011,12.5,9,222,2.0443722307682037,2.2541631523230974,1.7669167184169223,2.321827743119485
23-09-11-011,12.5,9,223,2.0912098228931426,2.2919332794936134,1.8137543105418612,2.3686653352444242
23-09-11-011,12.5,9,224,2.191874766349793,2.3307190433786293,1.9144192539985114,2.469330278701074
23-09-11-011,12.5,9,225,2.2055294513702393,2.3704169640110084,1.9280739390189578,2.4829849637215204
23-09-11-011,12.5,9,226,2.2090444564819336,2.410909447753786,1.9315889441306522,2.486499968833215
23-09-11-011,12.5,9,227,2.1686032652854923,2.4520733650046758,1.891147752934211,2.4460587776367735
23-09-11-011,12.5,9,228,2.1587636530399323,2.4937735408742134,1.881308140688651,2.436219165391214
23-09-11-011,12.5,9,229,2.1781184256076815,2.535871211220693,1.9006629132564001,2.455573937958963
23-09-11-011,12.5,9,230,2.2199788987636566,2.578222866789278,1.9425233864123752,2.497434411114938
23-09-11-011,12.5,9,231,2.213533043861389,2.620687857559966,1.9360775315101078,2.4909885562126703
23-09-11-011,12.5,9,232,2.29850150346756,2.6631284535823747,2.021045991116279,2.575957015818841
23-09-11-011,12.5,9,233,2.3953018844127656,2.7054142859149555,2.117846372061484,2.672757396764047
23-09-11-011,12.5,9,234,2.4268314063549044,2.7474254491989605,2.149375894003623,2.7042869187061855
23-09-11-011,12.5,9,235,2.445196896791458,2.7890591934846563,2.167741384440177,2.7226524091427393
23-09-11-011,12.5,9,236,2.5246460795402528,2.8302263958138685,2.247190567188971,2.8021015918915344
23-09-11-011,12.5,9,237,2.5643033266067508,2.8708580087070534,2.286847814255469,2.8417588389580324
23-09-11-011,12.5,9,238,2.5822294235229495,2.9109075543894365,2.304773911171668,2.859684935874231
23-09-11-011,12.5,9,239,2.6313203215599064,2.95034936058228,2.353864809208625,2.9087758339111875
23-09-11-011,12.5,9,240,2.6372869610786442,2.9891807505550996,2.3598314487273626,2.914742473429926
23-09-11-011,12.5,9,241,2.6895113348960877,3.027419123056044,2.412055822544806,2.9669668472473694
23-09-11-011,12.5,9,242,2.721049094200134,3.065102743164085,2.4435935818488526,2.998504606551416
23-09-11-011,12.5,9,243,2.7253835916519167,3.102289890602042,2.4479280793006355,3.002839104003198
23-09-11-011,12.5,9,244,2.774724328517914,3.1390500995277284,2.497268816166633,3.0521798408691954
23-09-11-011,12.5,9,245,2.871695625782013,3.1754678694557557,2.5942401134307316,3.149151138133295
23-09-11-011,12.5,9,246,2.941911852359772,3.21163747909222,2.66445634000849,3.2193673647110534
23-09-11-011,12.5,9,247,3.0046584486961367,3.247658013091136,2.727202936344855,3.2821139610474184
23-09-11-011,12.5,9,248,3.0829470038414004,3.2836291796630483,2.805491491490119,3.360402516192682
23-09-11-011,12.5,9,249,3.1291407108306886,3.319649059688039,2.851685198479407,3.40659622318197
23-09-11-011,12.5,9,250,3.149682927131653,3.3558145477679058,2.8722274147803715,3.4271384394829347
23-09-11-011,12.5,9,251,3.2101356148719793,3.392213641417325,2.932680102520698,3.4875911272232605
23-09-11-011,12.5,9,252,3.293638408184052,3.4289237833159953,3.0161828958327703,3.5710939205353336
23-09-11-011,12.5,9,253,3.3630369067192083,3.466017366856564,3.085581394367927,3.6404924190704895
23-09-11-011,12.5,9,254,3.4057000041008,3.503550907553124,3.128244491749519,3.6831555164520813
23-09-11-011,12.5,9,255,3.522302973270417,3.5415724648848275,3.244847460919136,3.799758485621698
23-09-11-011,12.5,9,256,3.574461174011231,3.580119300156714,3.2970056616599495,3.8519166863625127
23-09-11-011,12.5,9,257,3.5655046939849857,3.6192136332735436,3.2880491816337045,3.842960206336267
23-09-11-011,12.5,9,258,3.6746754884719848,3.6588745663574103,3.397219976120703,3.9521310008232664
23-09-11-011,12.5,9,259,3.7541970610618596,3.6991057038692503,3.476741548710578,4.031652573413141
23-09-11-011,12.5,9,260,3.783471500873566,3.739905159930768,3.506015988522285,4.060927013224847
23-09-11-011,12.5,9,261,3.8380985379219057,3.7812639918287534,3.5606430255706245,4.115554050273187
23-09-11-011,12.5,9,262,3.9741404294967655,3.823165104988977,3.6966849171454843,4.251595941848047
23-09-11-011,12.5,9,263,3.983399319648743,3.86558380048924,3.7059438072974613,4.260854832000025
23-09-11-011,12.5,9,264,4.030863952636719,3.908489782607243,3.7534084402854377,4.308319464988
23-09-11-011,12.5,9,265,4.087464237213135,3.9518455771162015,3.810008724861854,4.364919749564416
23-09-11-011,12.5,9,266,4.100472438335419,3.9956083563283658,3.8230169259841382,4.377927950686701
23-09-11-011,12.5,9,267,4.137478625774384,4.039724768138397,3.860023113423103,4.414934138125665
23-09-11-011,12.5,9,268,4.156614172458649,4.084139331223526,3.879158660107368,4.434069684809931
23-09-11-011,12.5,9,269,4.206371438503266,4.128783241443347,3.9289159261519844,4.483826950854547
23-09-11-011,12.5,9,270,4.213128793239593,4.173581124500808,3.935673280888312,4.4905843055908745
23-09-11-011,12.5,9,271,4.273967778682709,4.2184493325682695,3.996512266331428,4.5514232910339905
23-09-11-011,12.5,9,272,4.332526862621307,4.263291381678724,4.055071350270026,4.609982374972589
23-09-11-011,12.5,9,273,4.3978598594665534,4.308006042752032,4.120404347115272,4.675315371817835
23-09-11-011,12.5,9,274,4.447727942466736,4.352479433073036,4.170272430115455,4.725183454818017
23-09-11-011,12.5,9,275,4.539687561988831,4.396591586448205,4.26223204963755,4.8171430743401125
23-09-11-011,12.5,9,276,4.596161580085755,4.440214019814286,4.318706067734474,4.873617092437036
23-09-11-011,12.5,9,277,4.6237944841384895,4.483215330038406,4.346338971787208,4.901249996489771
23-09-11-011,12.5,9,278,4.719228339195252,4.525458395518019,4.4417728268439705,4.996683851546533
23-09-11-011,12.5,9,279,4.735210108757019,4.566810231415874,4.457754596405738,5.0126656211083
23-09-11-011,12.5,9,280,4.794585633277894,4.607139312929532,4.517130120926613,5.072041145629175
23-09-11-011,12.5,9,281,4.815575957298279,4.646321658769734,4.538120444946998,5.09303146964956
23-09-11-011,12.5,9,282,4.865323710441589,4.684242777873487,4.587868198090308,5.14277922279287
23-09-11-011,12.5,9,283,4.853053402900697,4.720801806169352,4.575597890549416,5.130508915251978
23-09-11-011,12.5,9,284,4.9534691095352175,4.755914913325341,4.676013597183936,5.230924621886499
23-09-11-011,12.5,9,285,5.02563397884369,4.789513112696693,4.7481784664924085,5.303089491194971
23-09-11-011,12.5,9,286,5.102602076530457,4.821552603239119,4.8251465641791755,5.380057588881738
23-09-11-011,12.5,9,287,5.172625589370727,4.852005279282531,4.895170077019446,5.4500811017220085
23-09-11-011,12.5,9,288,5.279212307929993,4.88086530068769,5.001756795578712,5.556667820281274
23-09-11-011,12.5,9,289,5.290697836875916,4.90814884950707,5.013242324524635,5.568153349227197
23-09-11-011,12.5,9,290,5.253630042076111,4.933891818263078,4.97617452972483,5.531085554427392
23-09-11-011,12.5,9,291,5.2294957637786865,4.958148471582805,4.952040251427405,5.506951276129968
23-09-11-011,12.5,9,292,5.2783266544342045,4.9809888911371205,5.000871142082923,5.555782166785486
23-09-11-011,12.5,9,293,5.320558404922486,5.002503234075521,5.043102892571205,5.598013917273767
23-09-11-011,12.5,9,294,5.404524970054627,5.022789566069393,5.127069457703346,5.681980482405908
23-09-11-011,12.5,9,295,5.465635371208191,5.041957754738165,5.18817985885691,5.743090883559472
23-09-11-011,12.5,9,296,5.579109573364258,5.060129469649316,5.301654061012977,5.856565085715539
23-09-11-011,12.5,9,297,5.59993166923523,5.077425528683345,5.3224761568839485,5.877387181586511
23-09-11-011,12.5,9,298,5.627289843559265,5.093968939772972,5.349834331207984,5.9047453559105465
23-09-11-011,12.5,9,299,5.650194398562114,5.109880885807401,5.372738886210833,5.927649910913395
23-09-11-011,12.5,9,300,5.697537461916606,5.125274884493088,5.420081949565325,5.974992974267887
23-09-11-011,12.5,9,301,5.780525247255961,5.140256301675466,5.50306973490468,6.057980759607243
23-09-11-011,12.5,9,302,5.838354150454204,5.154910792730037,5.560898638102922,6.115809662805485
23-09-11-011,12.5,9,303,5.878472296396891,5.169309899362478,5.60101678404561,6.155927808748173
23-09-11-011,12.5,9,304,5.921098899841309,5.183500221017131,5.643643387490028,6.19855441219259
23-09-11-011,12.5,9,305,5.997816681861877,5.197501711503063,5.720361169510596,6.275272194213159
23-09-11-011,12.5,9,306,6.057910466194153,5.2113048805940085,5.780454953842872,6.335365978545434
23-09-11-011,12.5,9,307,6.11556556224823,5.224865197228274,5.838110049896949,6.3930210745995115
23-09-11-011,12.5,9,308,6.204690504074097,5.238102846169595,5.927234991722816,6.482146016425379
23-09-11-011,12.5,9,309,6.265079236030579,5.250899077920115,5.987623723679298,6.54253474838186
23-09-11-011,12.5,9,310,6.294593501091004,5.26310229219876,6.017137988739723,6.572049013442285
23-09-11-011,12.5,9,311,6.254716753959656,5.274527551262969,5.977261241608375,6.532172266310937
23-09-11-011,12.5,9,312,6.3262975215911865,5.28496558345668,6.048842009239905,6.603753033942468
23-09-11-011,12.5,9,313,6.398480415344238,5.294201276984602,6.121024902992957,6.6759359276955195
23-09-11-011,12.5,9,314,6.45409529209137,5.302036067112611,6.176639779740089,6.7315508044426515
23-09-11-011,12.5,9,315,6.57051296234131,5.3083203002727135,6.2930574499900285,6.847968474692591
23-09-11-011,12.5,9,316,6.767780280113221,5.312996061750792,6.49032476776194,7.045235792464502
23-09-11-011,12.5,9,317,6.935628986358643,5.316133919895982,6.658173474007362,7.213084498709924
23-09-11-011,12.5,9,318,7.124161314964295,5.317986217391227,6.846705802613013,7.401616827315576
23-09-11-011,12.5,9,319,7.361875224113465,5.319009458453696,7.084419711762184,7.639330736464746
23-09-11-011,12.5,9,320,7.505619597434998,5.319882315930764,7.2281640850837166,7.783075109786279
23-09-11-011,12.5,9,321,7.6497035980224615,5.321481784064795,7.37224808567118,7.927159110373743
23-09-11-011,12.5,9,322,7.748404407501221,5.324839377448845,7.47094889514994,8.025859919852502
23-09-11-011,12.5,9,323,7.832279229164124,5.331072022712339,7.554823716812843,8.109734741515405
23-09-11-011,12.5,9,324,7.928157424926758,5.341292023041135,7.650701912575477,8.20561293727804
23-09-11-011,12.5,9,325,8.103948283195496,5.35653624648926,7.826492770844215,8.381403795546778
23-09-11-011,12.5,9,326,8.290209174156189,5.377693610916689,8.012753661804908,8.56766468650747
23-09-11-011,12.5,9,327,8.419904565811159,5.405478681693202,8.142449053459877,8.69736007816244
23-09-11-011,12.5,9,328,8.444303599993388,5.440413177924137,8.166848087642107,8.72175911234467
23-09-11-011,12.5,9,329,8.601350275675456,5.482846656276848,8.323894763324175,8.878805788026737
23-09-11-011,12.5,9,330,8.799064747492473,5.532978168163727,8.521609235141192,9.076520259843754
23-09-11-011,12.5,9,331,8.854539419809978,5.590892395603736,8.577083907458697,9.131994932161259
23-09-11-011,12.5,9,332,8.961362371444702,5.656594205379573,8.68390685909342,9.238817883795983
23-09-11-011,12.5,9,333,9.351984589894613,5.730037606394735,9.074529077543332,9.629440102245894
,,,334,,5.811158600456726,,
,,,335,,5.899887835912088,,
,,,336,,5.996158637837843,,
,,,337,,6.099941318859528,,
,,,337,,6.099941318859528,,
,,,338,,6.211222251985586,,
,,,339,,6.330027717842591,,
,,,340,,6.456423174657845,,
,,,341,,6.590519585076885,,
,,,342,,6.732481446354938,,
,,,343,,6.882521680235086,,
,,,344,,7.040910879835394,,
,,,345,,7.207969036118323,,
,,,346,,7.3840682146212115,,
,,,347,,7.569589971107664,,
,,,348,,7.764898340923565,,
,,,349,,7.970284357674316,,
,,,350,,8.185869204249123,,
,,,351,,8.411530237723973,,
,,,352,,8.646800246959756,,
,,,353,,8.890801751035841,,
,,,354,,9.142234832293322,,
,,,355,,9.399394170074466,,
,,,356,,9.660275623263816,,
,,,357,,9.92271785366474,,
,,,358,,10.184515235358045,,


==> pressure_dat_23-09-11-015.csv <==
Versuch,Concentration,Aging,Zeit (s),Druck (bar),Pred (bar),lowerBound,upperBound
23-09-11-015,12.5,11,0,0.002385434508323646,0,-0.34912954174911076,0.353900410765758
23-09-11-015,12.5,11,1,0.09518805816769597,0,-0.2563269180897384,0.4467030344251304
23-09-11-015,12.5,11,2,0.16640841290354724,0.028014253826886826,-0.18510656335388714,0.5179233891609816
23-09-11-015,12.5,11,3,0.20130291543900963,0.06533663698909287,-0.15021206081842475,0.552817891696444
23-09-11-015,12.5,11,4,0.18571202401071785,0.10136542930990089,-0.16580295224671654,0.5372270002681523
23-09-11-015,12.5,11,5,0.1846328616142273,0.1360974673805564,-0.1668821146432071,0.5361478378716616
23-09-11-015,12.5,11,6,0.17522908411920066,0.16953177784451956,-0.17628589213823373,0.526744060376635
23-09-11-015,12.5,11,7,0.16019898615777486,0.20166422393649652,-0.19131599009965952,0.5117139624152093
23-09-11-015,12.5,11,8,0.2082071280106902,0.2324979690652409,-0.1433078482467442,0.5597221042681246
23-09-11-015,12.5,11,9,0.2989746918901801,0.2620320398742133,-0.052540284367254275,0.6504896681476144
23-09-11-015,12.5,11,10,0.39521563258022063,0.2902698431113033,0.04370065632278625,0.7467306088376551
23-09-11-015,12.5,11,11,0.4581668371334672,0.3172138121678598,0.10665186087603279,0.8096818133909016
23-09-11-015,12.5,11,12,0.46899800468236214,0.3428751406440913,0.11748302842492775,0.8205129809397965
23-09-11-015,12.5,11,13,0.5365452326834201,0.3672623454097206,0.18503025642598575,0.8880602089408545
23-09-11-015,12.5,11,14,0.5278334390372038,0.3903902701519799,0.17631846277976942,0.8793484152946383
23-09-11-015,12.5,11,15,0.5016283061355352,0.41227740864512485,0.15011332987810083,0.8531432823929697
23-09-11-015,12.5,11,16,0.518581086024642,0.432950771533136,0.16706610976720765,0.8700960622820764
23-09-11-015,12.5,11,17,0.59070417098701,0.4524373694599917,0.23918919472957562,0.9422191472444443
23-09-11-015,12.5,11,18,0.5458253975957632,0.47077711004382516,0.19431042133832882,0.8973403738531975
23-09-11-015,12.5,11,19,0.5835707420483232,0.4880147676854665,0.23205576579088877,0.9350857183057575
23-09-11-015,12.5,11,20,0.6166456485167147,0.5042007135858504,0.2651306722592803,0.968160624774149
23-09-11-015,12.5,11,21,0.5864776340313256,0.519395782528715,0.2349626577738912,0.9379926102887599
23-09-11-015,12.5,11,22,0.60478012310341,0.5336712728806008,0.2532651468459756,0.9562950993608443
23-09-11-015,12.5,11,23,0.6052773327566683,0.5470982396689132,0.2537623564992339,0.9567923090141026
23-09-11-015,12.5,11,24,0.5989670037291944,0.5597650149996398,0.24745202747176004,0.9504819799866289
23-09-11-015,12.5,11,25,0.6504063977859914,0.5717592009613623,0.298891421528557,1.0019213740434258
23-09-11-015,12.5,11,26,0.68657940402627,0.5831798365820058,0.33506442776883566,1.0380943802837044
23-09-11-015,12.5,11,27,0.6587173555046322,0.5941264475677652,0.3072023792471978,1.0102323317620665
23-09-11-015,12.5,11,28,0.6344776369631291,0.604705129781479,0.2829626607056947,0.9859926132205634
23-09-11-015,12.5,11,29,0.6799556769430638,0.6150207623903112,0.3284407006856294,1.0314706532004982
23-09-11-015,12.5,11,30,0.6317481581121683,0.6251787112396956,0.28023318185473395,0.9832631343696028
23-09-11-015,12.5,11,31,0.6550861753523349,0.6352823954619855,0.30357119909490055,1.0066011516097693
23-09-11-015,12.5,11,32,0.6543368950486184,0.6454318274416466,0.302821918791184,1.0058518713060527
23-09-11-015,12.5,11,33,0.6998596999794244,0.6557192327108243,0.34834472372199005,1.0513746762368588
23-09-11-015,12.5,11,34,0.7171059537678957,0.6662314833406966,0.36559097751046127,1.06862093002533
23-09-11-015,12.5,11,35,0.6679791752249004,0.6770452311587731,0.31646419896746597,1.0194941514823348
23-09-11-015,12.5,11,36,0.6768705848604442,0.6882288544619746,0.32535560860300977,1.0283855611178785
23-09-11-015,12.5,11,37,0.732907796651125,0.6998378345730702,0.38139282039369066,1.0844227729085594
23-09-11-015,12.5,11,38,0.7382307250052691,0.7119213259973196,0.3867157487478347,1.0897457012627034
23-09-11-015,12.5,11,39,0.73647137619555,0.7245104761439967,0.38495639993811565,1.0879863524529845
23-09-11-015,12.5,11,40,0.7487726144492627,0.737632052317946,0.3972576381918283,1.1002875907066971
23-09-11-015,12.5,11,41,0.7661785952746868,0.7513011415455342,0.4146636190172524,1.1176935715321212
23-09-11-015,12.5,11,42,0.7844965696334839,0.7655194472007065,0.4329815933760495,1.1360115458909184
23-09-11-015,12.5,11,43,0.7232698373496532,0.7802830758573038,0.37175486109221884,1.0747848136070877
23-09-11-015,12.5,11,44,0.7312050692737102,0.7955805905759825,0.3796900930162758,1.0827200455311445
23-09-11-015,12.5,11,45,0.7686450310051441,0.8113910641911377,0.41713005474770976,1.1201600072625786
23-09-11-015,12.5,11,46,0.7639138109982014,0.8276908928066788,0.41239883474076705,1.1154287872556359
23-09-11-015,12.5,11,47,0.7649194784462452,0.8444467389611172,0.4134045021888108,1.1164344547036795
23-09-11-015,12.5,11,48,0.8128393039107323,0.8616267252277754,0.46132432765329795,1.1643542801681668
23-09-11-015,12.5,11,49,0.8252571389079095,0.8791924040233301,0.47374216265047514,1.1767721151653439
23-09-11-015,12.5,11,50,0.8194412335753442,0.8971026510339755,0.46792625731790977,1.1709562098327786
23-09-11-015,12.5,11,51,0.7743056938052177,0.915317071963309,0.42279071754778336,1.125820670062652
23-09-11-015,12.5,11,52,0.8161189635594687,0.9337916224279046,0.4646039873020343,1.167633939816903
23-09-11-015,12.5,11,53,0.8050236808260283,0.9524832314008767,0.4535087045685939,1.1565386570834626
23-09-11-015,12.5,11,54,0.803673552175363,0.9713490711944734,0.4521585759179286,1.1551885284327974
23-09-11-015,12.5,11,55,0.7929510044058165,0.9903470441383484,0.44143602814838206,1.144465980663251
23-09-11-015,12.5,11,56,0.8227804171045623,1.0094335925273454,0.4712654408471279,1.1742953933619966
23-09-11-015,12.5,11,57,0.8008052822947502,1.028568078725928,0.44929030603731585,1.1523202585521846
23-09-11-015,12.5,11,58,0.8374649032950402,1.0477101084376934,0.4859499270376058,1.1889798795524746
23-09-11-015,12.5,11,59,0.8087212085723877,1.0668209907401858,0.45720623231495333,1.1602361848298222
23-09-11-015,12.5,11,60,0.8354162037372589,1.0858639814240267,0.4839012274798245,1.1869311799946933
23-09-11-015,12.5,11,61,0.8131013825535774,1.1048033096363783,0.46158640629614306,1.1646163588110119
23-09-11-015,12.5,11,62,0.8243977442383765,1.1236068546114275,0.47288276798094214,1.1759127204958109
23-09-11-015,12.5,11,63,0.7889491923153401,1.1422393321746065,0.4374342160579057,1.1404641685727746
23-09-11-015,12.5,11,64,0.7988214286665123,1.160671784968856,0.4473064524090779,1.1503364049239466
23-09-11-015,12.5,11,65,0.837008130500714,1.1788759856545217,0.4854931542432796,1.1885231067581483
23-09-11-015,12.5,11,66,0.8225746027628581,1.196824436909354,0.4710596265054237,1.1740895790202925
23-09-11-015,12.5,11,67,0.7749288163582485,1.214493534837263,0.4234138401008141,1.126443792615683
23-09-11-015,12.5,11,68,0.889487406561772,1.2318594322030232,0.5379724303043376,1.2410023828192065
23-09-11-015,12.5,11,69,0.8309866388142109,1.248901688519299,0.4794716625567765,1.1825016150716452
23-09-11-015,12.5,11,70,0.8023984469473362,1.2655988899422148,0.4508834706899018,1.1539134232047705
23-09-11-015,12.5,11,71,0.8109529614448547,1.2819364361236731,0.45943798518742035,1.162467937702289
23-09-11-015,12.5,11,72,0.7829426378011703,1.2978985100199023,0.43142766154373596,1.1344576140586047
23-09-11-015,12.5,11,73,0.7927128314971925,1.313467956221889,0.44119785523975813,1.1442278077546268
23-09-11-015,12.5,11,74,0.8004100392262142,1.3286355278425042,0.44889506296877985,1.1519250154836487
23-09-11-015,12.5,11,75,0.791471419731776,1.3433916129859176,0.43995644347434165,1.1429863959892104
23-09-11-015,12.5,11,76,0.8030925492445629,1.357724896382354,0.4515775729871285,1.1546075255019972
23-09-11-015,12.5,11,77,0.8360638878742854,1.3716309979273846,0.48454891161685104,1.1875788641317198
23-09-11-015,12.5,11,78,0.8186430714527766,1.3851022524382581,0.4671280951953422,1.170158047710211
23-09-11-015,12.5,11,79,0.85820708245039,1.3981381732367049,0.5066921061929557,1.2097220587078243
23-09-11-015,12.5,11,80,0.8810391160845757,1.4107323118356483,0.5295241398271413,1.2325540923420102
23-09-11-015,12.5,11,81,0.9187773603200914,1.4228873449655732,0.5672623840626569,1.2702923365775258
23-09-11-015,12.5,11,82,0.8956540225446226,1.4346024209395072,0.5441390462871882,1.247168998802057
23-09-11-015,12.5,11,83,0.8185703554252785,1.4458782697748551,0.46705537916784406,1.170085331682713
23-09-11-015,12.5,11,84,0.8641138785580795,1.4567202449325858,0.5125989023006452,1.2156288548155139
23-09-11-015,12.5,11,85,0.8185143202046553,1.467132361508426,0.4669993439472209,1.1700292964620898
23-09-11-015,12.5,11,86,0.8413483276466529,1.4771191212763723,0.4898333513892185,1.1928633039040872
23-09-11-015,12.5,11,87,0.9277583352724712,1.4866869727235008,0.5762433590150369,1.2792733115299055
23-09-11-015,12.5,11,88,0.933994324207306,1.4958449193978047,0.5824793479498716,1.2855093004647404
23-09-11-015,12.5,11,89,0.8879362493753432,1.5045979497515507,0.5364212731179088,1.2394512256327777
23-09-11-015,12.5,11,90,0.943137936592102,1.5129588390893236,0.5916229603346677,1.2946529128495363
23-09-11-015,12.5,11,91,0.8637231390178204,1.5209361042808465,0.512208162760386,1.2152381152752547
23-09-11-015,12.5,11,92,0.8467767825225989,1.5285386272045454,0.49526180626516453,1.1982917587800332
23-09-11-015,12.5,11,93,0.9135383536914985,1.5357797915128424,0.5620233774340642,1.2650533299489328
23-09-11-015,12.5,11,94,0.9233625116447608,1.542669209101568,0.5718475353873265,1.2748774879021951
23-09-11-015,12.5,11,95,0.9136620988945167,1.5492197769448746,0.5621471226370822,1.265177075151951
23-09-11-015,12.5,11,96,0.9954289851586025,1.5554426886429702,0.6439140089011681,1.3469439614160368
23-09-11-015,12.5,11,97,0.9288590240478516,1.5613510845091418,0.5773440477904173,1.280374000305286
23-09-11-015,12.5,11,98,0.8542965837319692,1.5669577398479746,0.5027816074745348,1.2058115599894035
23-09-11-015,12.5,11,99,0.8996253170569738,1.5722732399118389,0.5481103407995394,1.2511402933144082
23-09-11-015,12.5,11,100,0.8779431064923605,1.5773135234140738,0.5264281302349261,1.229458082749795
23-09-11-015,12.5,11,101,0.8495862965782485,1.5820890539374821,0.4980713203208141,1.201101272835683
23-09-11-015,12.5,11,102,0.9498483354846636,1.5866143101605938,0.5983333592272293,1.301363311742098
23-09-11-015,12.5,11,103,0.9881766100724539,1.590899877335779,0.6366616338150195,1.3396915863298884
23-09-11-015,12.5,11,104,0.9334333514173826,1.5949599908024323,0.5819183751599482,1.284948327674817
23-09-11-015,12.5,11,105,1.0026797314484917,1.5988048708042215,0.6511647551910573,1.354194707705926
23-09-11-015,12.5,11,106,0.9946880578001341,1.602449117689244,0.6431730815426997,1.3462030340575686
23-09-11-015,12.5,11,107,0.936968600153923,1.6059028300316,0.5854536238964887,1.2884835764113574
23-09-11-015,12.5,11,108,0.9358636865019799,1.6091751330488502,0.5843487102445455,1.2873786627594144
23-09-11-015,12.5,11,109,0.9730757582187654,1.612281722115199,0.6215607819613309,1.3245907344761998
23-09-11-015,12.5,11,110,0.9053985360264779,1.615230749091667,0.5538835597690435,1.2569135122839123
23-09-11-015,12.5,11,111,0.9720561364293099,1.618032312552355,0.6205411601718755,1.3235711126867442
23-09-11-015,12.5,11,112,1.005434487660726,1.6206972410887681,0.6539195114032916,1.3569494639181603
23-09-11-015,12.5,11,113,0.9943227379520734,1.6232356332750069,0.642807761694639,1.3458377142095077
23-09-11-015,12.5,11,114,0.9774476637442906,1.6256544242764175,0.6259326874868563,1.328962640001725
23-09-11-015,12.5,11,115,1.0437153198321658,1.6279640776758024,0.6922003435747315,1.3952302960896001
23-09-11-015,12.5,11,116,0.9840732895334561,1.630173232012453,0.6325583132760217,1.3355882657908904
23-09-11-015,12.5,11,117,0.9200436197717984,1.6322877274256073,0.5685286435143639,1.2715585960292328
23-09-11-015,12.5,11,118,0.9723397054274876,1.6343160807849895,0.6208247291700533,1.323854681684922
23-09-11-015,12.5,11,119,0.9687978117664654,1.63626498391681,0.617282835509031,1.3203127880238998
23-09-11-015,12.5,11,120,0.911548441251119,1.6381417369951177,0.5600334649936847,1.2630634175085533
23-09-11-015,12.5,11,121,0.9181521982947984,1.639950841793909,0.5666372220373641,1.2696671745522328
23-09-11-015,12.5,11,122,1.0042904924352964,1.6416991118089626,0.6527755161778621,1.3558054686927308
23-09-11-015,12.5,11,123,0.9341351877649625,1.6433906838055727,0.5826202115075281,1.285650164022397
23-09-11-015,12.5,11,124,0.9503945638736089,1.6450313979229783,0.5988795876161745,1.3019095401310432
23-09-11-015,12.5,11,125,1.0100867306192716,1.6466244175699332,0.6585717543618372,1.361601706876706
23-09-11-015,12.5,11,126,0.9985034480690956,1.6481738795117322,0.6469884718116612,1.35001842432653
23-09-11-015,12.5,11,127,0.9265915840864183,1.6496837988441015,0.575076607828984,1.2781065603438526
23-09-11-015,12.5,11,128,0.9857103198766708,1.6511569739670935,0.6341953436192365,1.3372252961341051
23-09-11-015,12.5,11,129,0.9565623131394386,1.6525955949329223,0.6050473368820042,1.308077289396873
23-09-11-015,12.5,11,130,0.938440316617489,1.6540018517938027,0.5869253403600545,1.2899552928749234
23-09-11-015,12.5,11,131,0.9532086111108463,1.6553790296280564,0.6016936348534119,1.3047235873682808
23-09-11-015,12.5,11,132,1.050710197488467,1.6567270067661162,0.6991952212310326,1.4022251737459013
23-09-11-015,12.5,11,133,1.0055094681183498,1.658048216599331,0.6539944918609155,1.3570244443757842
23-09-11-015,12.5,11,134,1.0432610795895259,1.6593421724494317,0.6917461033320915,1.3947760558469602
23-09-11-015,12.5,11,135,0.9879016594092053,1.6606111860382,0.6363866831517708,1.3394166356666397
23-09-11-015,12.5,11,136,0.9313036040465038,1.6618546490177983,0.5797886277890694,1.2828185803039382
23-09-11-015,12.5,11,137,0.8593624563018483,1.6630719530403895,0.5078474800444139,1.2108774325592826
23-09-11-015,12.5,11,138,0.9620238871375721,1.6642637064538108,0.6105089108801378,1.3135388633950065
23-09-11-015,12.5,11,139,0.9369863371054331,1.665428327553685,0.5854713608479987,1.2885013133628676
23-09-11-015,12.5,11,140,0.9945352749029795,1.6665664246878498,0.6430202986455451,1.346050251160414
23-09-11-015,12.5,11,141,1.0617165740331014,1.6676761728127927,0.710201597775667,1.4132315502905357
23-09-11-015,12.5,11,142,1.056399707098802,1.6687558685545691,0.7048847308413677,1.4079146833562364
23-09-11-015,12.5,11,143,0.9707903783520062,1.6698051469044768,0.6192754020945719,1.3223053546094405
23-09-11-015,12.5,11,144,1.0196810375650722,1.670821817810301,0.6681660613076379,1.3711960138225066
23-09-11-015,12.5,11,145,1.0336415540178616,1.6718047862459344,0.6821265777604273,1.385156530275296
23-09-11-015,12.5,11,146,1.0233499478300412,1.6727521054982977,0.6718349715726069,1.3748649240874755
23-09-11-015,12.5,11,147,1.0060742642482121,1.6736619505238786,0.6545592879907778,1.3575892405056464
23-09-11-015,12.5,11,148,1.071209530134996,1.6745327396182998,0.7196945538775616,1.4227245063924303
23-09-11-015,12.5,11,149,1.0663605322440466,1.6753621610597795,0.7148455559866123,1.417875508501481
23-09-11-015,12.5,11,150,1.0262776090701422,1.676148268135238,0.6747626328127079,1.3777925853275765
23-09-11-015,12.5,11,151,0.9756606006622316,1.6768898441490003,0.6241456244047972,1.327175576919666
23-09-11-015,12.5,11,152,1.0608063408732415,1.6775864024227969,0.7092913646158072,1.4123213171306759
23-09-11-015,12.5,11,153,1.1077931994199752,1.6782340495304682,0.7562782231625409,1.4593081756774096
23-09-11-015,12.5,11,154,1.0414518669247628,1.6788341238372568,0.6899368906673284,1.392966843182197
23-09-11-015,12.5,11,155,1.0779988154768945,1.6793840702822456,0.7264838392194601,1.4295137917343288
23-09-11-015,12.5,11,156,1.2284924522042273,1.6798842538741368,0.876977475946793,1.5800074284616616
23-09-11-015,12.5,11,157,1.2530855968594552,1.680334552943363,0.9015706206020209,1.6046005731168895
23-09-11-015,12.5,11,158,1.1388191521167756,1.6807347241507897,0.7873041758593413,1.49033412837421
23-09-11-015,12.5,11,159,1.2255308464169503,1.681085740852956,0.874015870159516,1.5770458226743846
23-09-11-015,12.5,11,160,1.2877486849824589,1.681390523119482,0.9362337087250245,1.6392636612398932
23-09-11-015,12.5,11,161,1.2680852378408116,1.6816478542546922,0.9165702615833773,1.619600214098246
23-09-11-015,12.5,11,162,1.1610883230964344,1.6818650344326358,0.8095733468390001,1.5126032993538687
23-09-11-015,12.5,11,163,1.228679437438647,1.682042428662015,0.8771644611812126,1.5801944136960813
23-09-11-015,12.5,11,164,1.2589700124661127,1.6821861204212034,0.9074550362086784,1.610484988723547
23-09-11-015,12.5,11,165,1.2413238507509232,1.6823007331537652,0.8898088744934889,1.5928388270083575
23-09-11-015,12.5,11,166,1.173659027814865,1.6823927153467766,0.8221440515574308,1.5251740040722994
23-09-11-015,12.5,11,167,1.179446243941784,1.6824710705482306,0.8279312676843498,1.5309612201992184
23-09-11-015,12.5,11,168,1.223416143357754,1.6825428555930413,0.8719011671003196,1.5749311196151883
23-09-11-015,12.5,11,169,1.1744720652699472,1.6826184123944434,0.8229570890125129,1.5259870415273815
23-09-11-015,12.5,11,170,1.1216593936085704,1.6827105162570222,0.770144417351136,1.4731743698660047
23-09-11-015,12.5,11,171,1.1263265118002894,1.682830239111418,0.7748115355428551,1.4778414880577238
23-09-11-015,12.5,11,172,1.1661054849624635,1.6829913296187553,0.8145905087050291,1.5176204612198978
23-09-11-015,12.5,11,173,1.1455050349235536,1.6832102131706437,0.7939900586661193,1.497020011180988
23-09-11-015,12.5,11,174,1.2090328246355058,1.683501855123882,0.8575178483780714,1.56054780089294
23-09-11-015,12.5,11,175,1.224981275200844,1.6838851142614295,0.8734662989434097,1.5764962514582783
23-09-11-015,12.5,11,176,1.2036567449569704,1.6843789710358121,0.8521417686995361,1.5551717212144047
23-09-11-015,12.5,11,177,1.2513739436864855,1.6850038659343656,0.8998589674290511,1.6028889199439198
23-09-11-015,12.5,11,178,1.2398074448108674,1.6857807261226958,0.888292468553433,1.5913224210683017
23-09-11-015,12.5,11,179,1.1384660869836807,1.6867337638447304,0.7869511107262464,1.489981063241115
23-09-11-015,12.5,11,180,1.1298442333936691,1.6878858529791547,0.7783292571362348,1.4813592096511035
23-09-11-015,12.5,11,181,1.195481610298157,1.689261570778599,0.8439666340407226,1.5469965865555912
23-09-11-015,12.5,11,182,1.2353555858135223,1.6908854944956926,0.883840609556088,1.5868705620709567
23-09-11-015,12.5,11,183,1.224277877807617,1.692784391435281,0.8727629015501828,1.5757928540650514
23-09-11-015,12.5,11,184,1.2591713041067123,1.6949825955108584,0.907656327849278,1.6106862803641466
23-09-11-015,12.5,11,185,1.2500744462013247,1.6975061440098653,0.8985594699438904,1.601589422458759
23-09-11-015,12.5,11,186,1.30043044090271,1.700380587541471,0.9489154646452758,1.6519454171601444
23-09-11-015,12.5,11,187,1.289232313632965,1.7036291649930635,0.9377173373755308,1.6407472898903994
23-09-11-015,12.5,11,188,1.2477735400199892,1.7072751152520305,0.8962585637625549,1.5992885162774235
23-09-11-015,12.5,11,189,1.252000406384468,1.7113381487883033,0.9004854301270337,1.6035153826419024
23-09-11-015,12.5,11,190,1.305569925904274,1.7158366377065704,0.9540549496468396,1.6570849021617082
23-09-11-015,12.5,11,191,1.3363428145647047,1.7207866423897384,0.9848278383072704,1.687857790822139
23-09-11-015,12.5,11,192,1.303147131204605,1.7261982614119082,0.9516321549471707,1.6546621074620393
23-09-11-015,12.5,11,193,1.344856107234955,1.7320802549819376,0.9933411309775206,1.6963710834923893
23-09-11-015,12.5,11,194,1.3359819352626803,1.7384335964563669,0.984466959005246,1.6874969115201146
23-09-11-015,12.5,11,195,1.351531982421875,1.7452553657655763,1.0000170061644407,1.7030469586793093
23-09-11-015,12.5,11,196,1.258890038728714,1.7525353426658978,0.9073750624712797,1.6104050149861484
23-09-11-015,12.5,11,197,1.2177830636501312,1.7602591701483696,0.8662680873926969,1.5692980399075656
23-09-11-015,12.5,11,198,1.2808311790227889,1.7684027576386314,0.9293162027653545,1.6323461552802232
23-09-11-015,12.5,11,199,1.3706597685813904,1.7769359310839492,1.019144792323956,1.7221747448388247
23-09-11-015,12.5,11,200,1.4128423780202866,1.7858236496488904,1.0613274017628522,1.764357354277721
23-09-11-015,12.5,11,201,1.473071500658989,1.795021625610894,1.1215565244015546,1.8245864769164233
23-09-11-015,12.5,11,202,1.509771066904068,1.8044808261342669,1.1582560906466337,1.8612860431615024
23-09-11-015,12.5,11,203,1.4310012459754946,1.8141483249571577,1.0794862697180603,1.782516222232929
23-09-11-015,12.5,11,204,1.4502501189708712,1.8239658423567457,1.0987351427134369,1.8017650952283055
23-09-11-015,12.5,11,205,1.4585498571395874,1.833873273566698,1.107034880882153,1.8100648333970217
23-09-11-015,12.5,11,206,1.4262069165706635,1.8438113655076542,1.0746919403132291,1.7777218928280978
23-09-11-015,12.5,11,207,1.4437222629785538,1.853722446804631,1.0922072867211194,1.795237239235988
23-09-11-015,12.5,11,208,1.5899818867444993,1.8635504277870216,1.238466910487065,1.9414968630019336
23-09-11-015,12.5,11,209,1.614914706349373,1.8732491956887538,1.2633997300919386,1.9664296826068073
23-09-11-015,12.5,11,210,1.593622735142708,1.88277859955256,1.2421077588852736,1.9451377114001422
23-09-11-015,12.5,11,211,1.573931670188904,1.8921089520039767,1.2224166939314696,1.9254466464463382
23-09-11-015,12.5,11,212,1.5964956670999526,1.9012228542948546,1.2449806908425183,1.948010643357387
23-09-11-015,12.5,11,213,1.5904465049505236,1.9101161696598996,1.2389315286930893,1.941961481207958
23-09-11-015,12.5,11,214,1.6023708254098894,1.9188008217167245,1.250855849152455,1.9538858016673237
23-09-11-015,12.5,11,215,1.647922691702843,1.9272999276831493,1.2964077154454086,1.9994376679602772
23-09-11-015,12.5,11,216,1.713874161243439,1.935656680255628,1.3623591849860046,2.0653891375008735
23-09-11-015,12.5,11,217,1.7502791762351992,1.9439263174177943,1.398764199977765,2.1017941524926336
23-09-11-015,12.5,11,218,1.7411364853382112,1.9521777041448394,1.3896215090807769,2.0926514615956457
23-09-11-015,12.5,11,219,1.7333541989326477,1.9604957657948607,1.3818392226752134,2.0848691751900823
23-09-11-015,12.5,11,220,1.7117489576339724,1.968975526300057,1.360233981376538,2.063263933891407
23-09-11-015,12.5,11,221,1.771423614025116,1.9777200397840797,1.4199086377676817,2.1229385902825504
23-09-11-015,12.5,11,222,1.8054535031318664,1.9868462307012726,1.453938526874432,2.1569684793893007
23-09-11-015,12.5,11,223,1.8259091258049014,1.9964735785668968,1.474394149547467,2.1774241020623357
23-09-11-015,12.5,11,224,1.862401682138443,2.0067259430006414,1.5108867058810087,2.2139166583958776
23-09-11-015,12.5,11,225,1.8873291075229643,2.0177291303352773,1.53581413126553,2.238844083780399
23-09-11-015,12.5,11,226,1.9176622211933136,2.0296076085383303,1.5661472449358793,2.269177197450748
23-09-11-015,12.5,11,227,1.9377447366714478,2.042484507212087,1.5862297604140134,2.289259712928882
23-09-11-015,12.5,11,228,1.964331865310669,2.05647675081089,1.6128168890532346,2.3158468415681033
23-09-11-015,12.5,11,229,1.931417351961136,2.0716920169019555,1.5799023757037016,2.2829323282185703
23-09-11-015,12.5,11,230,1.9959408581256868,2.0882277628088315,1.6444258818682524,2.3474558343831213
23-09-11-015,12.5,11,231,2.03053765296936,2.1061708606026945,1.6790226767119258,2.3820526292267945
23-09-11-015,12.5,11,232,2.060232323408127,2.1255935820066263,1.7087173471506927,2.4117472996655613
23-09-11-015,12.5,11,233,2.0900767743587494,2.1465518950216644,1.738561798101315,2.4415917506161837
23-09-11-015,12.5,11,234,2.1658242344856267,2.1690872889703185,1.8143092582281923,2.517339210743061
23-09-11-015,12.5,11,235,2.151155698299408,2.193223732757381,1.7996407220419735,2.502670674556842
23-09-11-015,12.5,11,236,2.128112804889679,2.218969134904738,1.7765978286322448,2.4796277811471135
23-09-11-015,12.5,11,237,2.1166297018527986,2.2463174119340152,1.7651147255953643,2.468144678110233
23-09-11-015,12.5,11,238,2.146597355604172,2.2752445949404208,1.7950823793467379,2.4981123318616065
23-09-11-015,12.5,11,239,2.153293323516846,2.3057156430885213,1.8017783472594116,2.50480829977428
23-09-11-015,12.5,11,240,2.2298370122909548,2.337683470255704,1.8783220360335204,2.581351988548389
23-09-11-015,12.5,11,241,2.323783659934998,2.3710927776235504,1.9722686836775636,2.6752986361924322
23-09-11-015,12.5,11,242,2.40438261628151,2.405877194443004,2.0528676400240755,2.755897592538944
23-09-11-015,12.5,11,243,2.375046181678772,2.4419669432171176,2.0235312054213375,2.726561157936206
23-09-11-015,12.5,11,244,2.4536231577396395,2.479286710483623,2.102108181482205,2.805138133997074
23-09-11-015,12.5,11,245,2.506304568052292,2.517757897701932,2.1547895917948576,2.8578195443097263
23-09-11-015,12.5,11,246,2.4852077782154085,2.5573021496705897,2.133692801957974,2.836722754472843
23-09-11-015,12.5,11,247,2.520536297559738,2.5978401378316027,2.1690213213023037,2.8720512738171724
23-09-11-015,12.5,11,248,2.633830416202545,2.639292290287842,2.2823154399451107,2.9853453924599793
23-09-11-015,12.5,11,249,2.666157174110413,2.6815831110726887,2.3146421978529785,3.017672150367847
23-09-11-015,12.5,11,250,2.6933907628059393,2.724637773402146,2.341875786548505,3.0449057390633736
23-09-11-015,12.5,11,251,2.7532988071441657,2.76838248468354,2.4017838308867314,3.1048137834016
23-09-11-015,12.5,11,252,2.812616872787476,2.8127478324286255,2.4611018965300415,3.16413184904491
23-09-11-015,12.5,11,253,2.8821597099304204,2.857667993401399,2.530644733672986,3.2336746861878547
23-09-11-015,12.5,11,254,2.9048447132110597,2.9030803686093947,2.5533297369536254,3.256359689468494
23-09-11-015,12.5,11,255,2.893647448221843,2.948921933216659,2.5421324719644085,3.245162424479277
23-09-11-015,12.5,11,256,2.9640835444132487,2.995137692578694,2.6125685681558144,3.315598520670683
23-09-11-015,12.5,11,257,2.9951715509096783,3.041671252850975,2.643656574652244,3.3466865271671127
23-09-11-015,12.5,11,258,3.0458640615145365,3.088470204867311,2.694349085257102,3.397379037771971
23-09-11-015,12.5,11,259,3.152502206961314,3.1354818352875946,2.8009872307038797,3.5040171832187483
23-09-11-015,12.5,11,260,3.2835627079010012,3.182655955415241,2.932047731643567,3.6350776841584356
23-09-11-015,12.5,11,261,3.3600478291511537,3.229942102797141,3.0085328528937194,3.711562805408588
23-09-11-015,12.5,11,262,3.4613858819007874,3.2772901647801898,3.109870905643353,3.8129008581582218
23-09-11-015,12.5,11,263,3.5039876580238345,3.324647549693846,3.1524726817664,3.855502634281269
23-09-11-015,12.5,11,264,3.49483642578125,3.3719599472849286,3.1433214495238158,3.8463514020386844
23-09-11-015,12.5,11,265,3.5089675307273867,3.419170994126304,3.1574525544699523,3.860482506984821
23-09-11-015,12.5,11,266,3.582595670223236,3.4662201900255454,3.2310806939658017,3.9341106464806703
23-09-11-015,12.5,11,267,3.6380472779273987,3.5130419855031754,3.2865323016699644,3.989562254184833
23-09-11-015,12.5,11,268,3.6891206979751594,3.5595657513752745,3.337605721717725,4.040635674232594
23-09-11-015,12.5,11,269,3.7931726574897766,3.605716888988284,3.4416576812323423,4.144687633747211
23-09-11-015,12.5,11,270,3.920417618751526,3.6514112334189033,3.5689026424940917,4.271932595008961
23-09-11-015,12.5,11,271,3.962219715118408,3.696561228204638,3.610704738860974,4.313734691375843
23-09-11-015,12.5,11,272,3.9535115003585815,3.7410681384914812,3.601996524101147,4.305026476616016
23-09-11-015,12.5,11,273,4.050929117202759,3.784828240973161,3.6994141409453243,4.402444093460193
23-09-11-015,12.5,11,274,4.067402307987213,3.827725645386656,3.7158873317297787,4.418917284244648
23-09-11-015,12.5,11,275,4.125897698402405,3.869638682164492,3.774382722144971,4.47741267465984
23-09-11-015,12.5,11,276,4.088459234237671,3.910433149773743,3.736944257980237,4.439974210495106
23-09-11-015,12.5,11,277,4.170573990345002,3.9499669381595983,3.8190590140875673,4.522088966602436
23-09-11-015,12.5,11,278,4.20528121471405,3.988083762762635,3.853766238456616,4.556796190971485
23-09-11-015,12.5,11,279,4.269396591186523,4.024618761318925,3.917881614929089,4.620911567443958
23-09-11-015,12.5,11,280,4.313515090942383,4.059390950346847,3.962000114684949,4.665030067199818
23-09-11-015,12.5,11,281,4.467760264873505,4.092209004451547,4.11624528861607,4.819275241130939
23-09-11-015,12.5,11,282,4.498306524753571,4.122867058724857,4.146791548496136,4.8498215010110055
23-09-11-015,12.5,11,283,4.5471976637840275,4.151144647910511,4.195682687526593,4.898712640041462
23-09-11-015,12.5,11,284,4.622231209278107,4.176808653117227,4.270716233020672,4.973746185535542
23-09-11-015,12.5,11,285,4.595574510097504,4.1996109900969225,4.244059533840069,4.947089486354939
23-09-11-015,12.5,11,286,4.595657289028168,4.21929943783622,4.244142312770733,4.9471722652856025
23-09-11-015,12.5,11,287,4.653997850418091,4.235619828608664,4.302482874160656,5.005512826675526
23-09-11-015,12.5,11,288,4.67917971611023,4.248332960044599,4.327664739852795,5.030694692367665
23-09-11-015,12.5,11,289,4.732137703895569,4.257230777183641,4.380622727638134,5.083652680153004
23-09-11-015,12.5,11,290,4.82939636707306,4.262170318284006,4.477881390815625,5.180911343330495
23-09-11-015,12.5,11,291,4.957841992378235,4.263110094023186,4.6063270161208,5.30935696863567
23-09-11-015,12.5,11,292,5.010023665428161,4.260150360124779,4.658508689170726,5.361538641685596
23-09-11-015,12.5,11,293,5.085631370544434,4.253586773637753,4.734116394286999,5.437146346801868
23-09-11-015,12.5,11,294,5.136199092864991,4.243942757041385,4.784684116607556,5.4877140691224255
23-09-11-015,12.5,11,295,5.184184050559998,4.232003444054594,4.832669074302563,5.535699026817433
23-09-11-015,12.5,11,296,5.1451047420501705,4.218808257792322,4.793589765792736,5.496619718307605
23-09-11-015,12.5,11,297,5.212586688995361,4.205624386799825,4.861071712737926,5.564101665252796
23-09-11-015,12.5,11,298,5.249953174591065,4.19389154706904,4.89843819833363,5.6014681508485
23-09-11-015,12.5,11,299,5.21660499572754,4.185138638384862,4.865090019470105,5.5681199719849745
23-09-11-015,12.5,11,300,5.296042323112488,4.180910499245525,4.944527346855053,5.647557299369923
23-09-11-015,12.5,11,301,5.330046701431275,4.182692715069904,4.97853172517384,5.68156167768871
23-09-11-015,12.5,11,302,5.357720565795899,4.191866722127115,5.006205589538464,5.709235542053333
23-09-11-015,12.5,11,303,5.3755809545516975,4.209680241831617,5.024065978294263,5.727095930809132
23-09-11-015,12.5,11,304,5.449621582031251,4.237237547177817,5.0981066057738165,5.801136558288686
23-09-11-015,12.5,11,305,5.496732139587403,4.275482915678891,5.145217163329968,5.8482471158448375
23-09-11-015,12.5,11,306,5.600507998466492,4.325190774131821,5.248993022209057,5.952022974723927
23-09-11-015,12.5,11,307,5.591551041603089,4.386904133816248,5.240036065345654,5.943066017860524
23-09-11-015,12.5,11,308,5.666196632385255,4.460885679328353,5.31468165612782,6.017711608642689
23-09-11-015,12.5,11,309,5.761714577674867,4.547025543048703,5.410199601417432,6.113229553932301
23-09-11-015,12.5,11,310,5.808187747001649,4.644787040515167,5.456672770744214,6.159702723259084
23-09-11-015,12.5,11,311,5.874753308296205,4.753157394248079,5.52323833203877,6.2262682845536395
23-09-11-015,12.5,11,312,5.978989211718242,4.87069700992507,5.627474235460808,6.330504187975677
23-09-11-015,12.5,11,313,5.976138779322307,4.995601892869183,5.624623803064872,6.327653755579742
23-09-11-015,12.5,11,314,6.056353780428569,5.125865711912748,5.704838804171135,6.407868756686004
23-09-11-015,12.5,11,315,6.0588314739863085,5.259423491156575,5.707316497728874,6.410346450243743
23-09-11-015,12.5,11,316,6.126403948465984,5.3943264491384095,5.774888972208549,6.477918924723419
23-09-11-015,12.5,11,317,6.201405658721924,5.528861113339495,5.84989068246449,6.552920634979359
23-09-11-015,12.5,11,318,6.24566381931305,5.661626945368624,5.894148843055615,6.597178795570485
23-09-11-015,12.5,11,319,6.291381249427796,5.791580020336859,5.939866273170361,6.642896225685231
23-09-11-015,12.5,11,320,6.318247303962708,5.918033148527096,5.966732327705273,6.669762280220143
23-09-11-015,12.5,11,321,6.340192303657532,6.040630081445768,5.988677327400097,6.691707279914967
23-09-11-015,12.5,11,322,6.358020114898682,6.159292220552286,6.006505138641248,6.709535091156117
23-09-11-015,12.5,11,323,6.486836409568786,6.274175059553885,6.1353214333113515,6.838351385826221
23-09-11-015,12.5,11,324,6.573074889183044,6.385605402908803,6.221559912925609,6.9245898654404785
23-09-11-015,12.5,11,325,6.713043208122254,6.494024911146974,6.36152823186482,7.064558184379689
23-09-11-015,12.5,11,326,6.727971000671387,6.599950923269306,6.376456024413952,7.079485976928821
23-09-11-015,12.5,11,327,6.767162111600241,6.703935332433865,6.415647135342806,7.118677087857676
23-09-11-015,12.5,11,328,6.832159188588461,6.806526625050831,6.480644212331026,7.183674164845896
23-09-11-015,12.5,11,329,6.861559327443441,6.908257713825747,6.510044351186006,7.213074303700876
23-09-11-015,12.5,11,330,6.924818274180095,7.009621360506887,6.57330329792266,7.2763332504375295
23-09-11-015,12.5,11,331,7.022612458864848,7.111063119050346,6.671097482607413,7.374127435122283
23-09-11-015,12.5,11,332,7.181311319669088,7.212967708628481,6.829796343411653,7.532826295926522
23-09-11-015,12.5,11,333,7.339990256627401,7.315674830673684,6.988475280369967,7.691505232884836
23-09-11-015,12.5,11,334,7.422705643971761,7.419457511695369,7.071190667714326,7.774220620229196
23-09-11-015,12.5,11,335,7.534006080627441,7.524530376810564,7.182491104370007,7.885521056884876
23-09-11-015,12.5,11,336,7.714420747756958,7.631058896631033,7.362905771499523,8.065935724014393
23-09-11-015,12.5,11,337,7.9225963115692135,7.739161820654634,7.571081335311779,8.274111287826647
23-09-11-015,12.5,11,338,8.103789329528809,7.848912150621851,7.752274353271374,8.455304305786242
23-09-11-015,12.5,11,339,8.312227741877239,7.960341520620229,7.960712765619804,8.663742718134673
23-09-11-015,12.5,11,340,8.607275139490763,8.073457230823816,8.25576016323333,8.958790115748197
23-09-11-015,12.5,11,341,8.983334194819133,8.188230080536417,8.631819218561699,9.334849171076566
23-09-11-015,12.5,11,342,9.226945387522381,8.30461821542682,8.875430411264947,9.578460363779815
23-09-11-015,12.5,11,343,9.450957619349163,8.42255642060686,9.099442643091729,9.802472595606597
23-09-11-015,12.5,11,344,9.874294776916503,8.541970720979512,9.52277980065907,10.225809753173937
,,,345,,8.662772541099653,,
,,,346,,8.784869898774271,,
,,,347,,8.908162538279768,,
,,,348,,9.032545337109845,,
,,,348,,9.032545337109845,,
,,,349,,9.157910739366852,,
,,,350,,9.284146322370443,,
,,,351,,9.41113284994449,,
,,,352,,9.538754979339032,,
,,,353,,9.666891527664857,,
,,,354,,9.795410605110826,,
,,,355,,9.924190055431193,,
,,,356,,10.053097015458272,,


==> pressure_empty.csv <==
Versuch,Concentration,Aging,Zeit (s),Druck (bar),Pred (bar)
23-01-16-02,12.5,2,0,0,0

